MoonLight: A Lightweight Tool for Monitoring Spatio-Temporal Properties

We present MoonLight, a tool for monitoring temporal and spatio-temporal properties of mobile and spatially distributed cyber-physical systems (CPS). In the proposed framework, space is represented as a weighted graph, describing the topological configurations in which the single CPS entities (nodes of the graph) are arranged. Both nodes and edges have attributes modelling physical and logical quantities that can change in time. MoonLight is implemented in Java and supports the monitoring of Spatio-Temporal Reach and Escape Logic (STREL). MoonLight can be used as a standalone command line tool, as a Java API, or via Matlab interface. We provide here some examples using the Matlab interface and we evaluate the tool performance also by comparing with other tools specialized in monitoring only temporal properties.

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/breach12800_1.dat <==
0.000312 
0.000280 
0.000276 
0.000272 
0.000269 
0.000269 
0.000275 
0.000272 
0.000275 
0.000268 
0.000271 
0.000270 
0.000274 
0.000272 
0.000273 
0.000267 
0.000283 
0.000271 
0.000280 
0.000273 
0.000272 
0.000271 
0.000275 
0.000269 
0.000273 
0.000269 
0.000273 
0.000267 
0.000269 
0.000272 
0.000271 
0.000267 
0.000281 
0.000270 
0.000269 
0.000273 
0.000271 
0.000271 
0.000269 
0.000273 
0.000274 
0.000268 
0.000270 
0.000268 
0.000268 
0.000273 
0.000270 
0.000271 
0.000279 
0.000279 
0.000276 
0.000277 
0.000294 
0.000275 
0.000273 
0.000270 
0.000278 
0.000269 
0.000268 
0.000274 
0.000274 
0.000268 
0.000275 
0.000269 
0.000412 
0.000275 
0.000273 
0.000275 
0.000279 
0.000279 
0.000273 
0.000284 
0.000282 
0.000279 
0.000281 
0.000276 
0.000277 
0.000277 
0.000273 
0.000274 
0.000283 
0.000278 
0.000288 
0.000274 
0.000281 
0.000274 
0.000273 
0.000278 
0.000284 
0.000278 
0.000274 
0.000278 
0.000275 
0.000276 
0.000278 
0.000272 
0.000285 
0.000281 
0.000273 
0.000273 
0.000276 
0.000272 
0.000278 
0.000285 
0.000273 
0.000281 
0.000278 
0.000282 
0.000274 
0.000276 
0.000276 
0.000285 
0.000280 
0.000279 
0.000277 
0.000275 
0.000303 
0.000276 
0.000275 
0.000271 
0.000276 
0.000281 
0.000275 
0.000272 
0.000283 
0.000274 
0.000274 
0.000279 
0.000287 
0.000277 
0.000272 
0.000279 
0.000281 
0.000274 
0.000274 
0.000274 
0.000283 
0.000273 
0.000274 
0.000278 
0.000279 
0.000277 
0.000275 
0.000274 
0.000282 
0.000284 
0.000280 
0.000284 
0.000278 
0.000280 
0.000277 
0.000277 
0.000273 
0.000272 
0.000281 
0.000273 
0.000273 
0.000273 
0.000276 
0.000274 
0.000275 
0.000273 
0.000273 
0.000280 
0.000275 
0.000281 
0.000285 
0.000281 
0.000274 
0.000274 
0.000275 
0.000272 
0.000276 
0.000275 
0.000274 
0.000276 
0.000275 
0.000275 
0.000273 
0.000274 
0.000310 
0.000275 
0.000280 
0.000274 
0.000277 
0.000275 
0.000273 
0.000273 
0.000277 
0.000280 
0.000275 
0.000275 
0.000290 
0.000277 
0.000275 
0.000281 
0.000274 
0.000275 
0.000277 
0.000276 
0.000275 
0.000274 
0.000277 
0.000275 
0.000279 
0.000274 
0.000275 
0.000275 
0.000278 
0.000280 
0.000284 
0.000280 
0.000276 
0.000277 
0.000274 
0.000274 
0.000274 
0.000273 
0.000275 
0.000275 
0.000273 
0.000275 
0.000274 
0.000275 
0.000278 
0.000273 
0.000277 
0.000275 
0.000275 
0.000273 
0.000274 
0.000273 
0.000273 
0.000282 
0.000277 
0.000274 
0.000273 
0.000276 
0.000273 
0.000281 
0.000276 
0.000278 
0.000276 
0.000272 
0.000306 
0.000275 
0.000277 
0.000274 
0.000274 
0.000282 
0.000273 
0.000275 
0.000276 
0.000281 
0.000274 
0.000276 
0.000288 
0.000276 
0.000275 
0.000273 
0.000277 
0.000279 
0.000273 
0.000283 
0.000277 
0.000274 
0.000276 
0.000279 
0.000280 
0.000277 
0.000277 
0.000273 
0.000277 
0.000279 
0.000282 
0.000272 
0.000273 
0.000274 
0.000277 
0.000279 
0.000274 
0.000276 
0.000273 
0.000275 
0.000274 
0.000278 
0.000273 
0.000273 
0.000281 
0.000272 
0.000274 
0.000275 
0.000276 
0.000283 
0.000274 
0.000272 
0.000275 
0.000273 
0.000276 
0.000273 
0.000280 
0.000272 
0.000282 
0.000272 
0.000281 
0.000281 
0.000281 
0.000275 
0.000305 
0.000272 
0.000271 
0.000273 
0.000272 
0.000280 
0.000277 
0.000275 
0.000281 
0.000281 
0.000273 
0.000278 
0.000297 
0.000278 
0.000281 
0.000273 
0.000278 
0.000273 
0.000283 
0.000279 
0.000273 
0.000273 
0.000275 
0.000276 
0.000283 
0.000277 
0.000274 
0.000274 
0.000283 
0.000292 
0.000278 
0.000274 
0.000279 
0.000272 
0.000278 
0.000272 
0.000278 
0.000275 
0.000273 
0.000275 
0.000276 
0.000274 
0.000279 
0.000274 
0.000280 
0.000272 
0.000273 
0.000278 
0.000276 
0.000274 
0.000279 
0.000273 
0.000272 
0.000276 
0.000275 
0.000272 
0.000273 
0.000274 
0.000271 
0.000273 
0.000282 
0.000272 
0.000273 
0.000277 
0.000309 
0.000272 
0.000274 
0.000278 
0.000273 
0.000272 
0.000274 
0.000273 
0.000276 
0.000272 
0.000273 
0.000276 
0.000298 
0.000275 
0.000278 
0.000280 
0.000280 
0.000276 
0.000276 
0.000276 
0.000275 
0.000275 
0.000275 
0.000274 
0.000275 
0.000275 
0.000282 
0.000274 
0.000287 
0.000278 
0.000283 
0.000274 
0.000278 
0.000275 
0.000279 
0.000279 
0.000281 
0.000281 
0.000276 
0.000275 
0.000275 
0.000274 
0.000281 
0.000275 
0.000285 
0.000283 
0.000276 
0.000276 
0.000274 
0.000275 
0.000282 
0.000280 
0.000276 
0.000274 
0.000280 
0.000279 
0.000277 
0.000279 
0.000273 
0.000285 
0.000284 
0.000277 
0.000275 
0.000275 
0.000310 
0.000275 
0.000280 
0.000293 
0.000275 
0.000276 
0.000275 
0.000278 
0.000274 
0.000281 
0.000278 
0.000286 
0.000297 
0.000275 
0.000290 
0.000283 
0.000277 
0.000277 
0.000277 
0.000271 
0.000274 
0.000280 
0.000273 
0.000274 
0.000272 
0.000273 
0.000275 
0.000274 
0.000287 
0.000279 
0.000288 
0.000279 
0.000284 
0.000279 
0.000276 
0.000275 
0.000273 
0.000272 
0.000282 
0.000275 
0.000275 
0.000280 
0.000275 
0.000275 
0.000281 
0.000274 
0.000274 
0.000273 
0.000275 
0.000273 
0.000272 
0.000283 
0.000273 
0.000272 
0.000275 
0.000277 
0.000275 
0.000270 
0.000273 
0.000276 
0.000284 
0.000276 
0.000275 
0.000274 
0.000306 
0.000291 
0.000276 
0.000271 
0.000274 
0.000272 
0.000274 
0.000278 
0.000271 
0.000274 
0.000275 
0.000276 
0.000312 
0.000293 
0.000294 
0.000295 
0.000299 
0.000297 
0.000303 
0.000301 
0.000293 
0.000300 
0.000306 
0.000298 
0.000300 
0.000293 
0.000295 
0.000294 
0.000299 
0.000329 
0.000304 
0.000297 
0.000293 
0.000297 
0.000294 
0.000299 
0.000292 
0.000294 
0.000299 
0.000303 
0.000299 
0.000295 
0.000294 
0.000301 
0.000298 
0.000294 
0.000299 
0.000294 
0.000304 
0.000297 
0.000298 
0.000294 
0.000294 
0.000297 
0.000297 
0.000302 
0.000301 
0.000299 
0.000296 
0.000294 
0.000295 
0.000291 
0.000297 
0.000295 
0.000337 
0.000292 
0.000299 
0.000293 
0.000294 
0.000293 
0.000294 
0.000303 
0.000299 
0.000296 
0.000304 
0.000299 
0.000296 
0.000288 
0.000283 
0.000277 
0.000279 
0.000274 
0.000276 
0.000281 
0.000277 
0.000277 
0.000278 
0.000280 
0.000277 
0.000277 
0.000281 
0.000276 
0.000280 
0.000288 
0.000287 
0.000284 
0.000284 
0.000278 
0.000275 
0.000283 
0.000281 
0.000278 
0.000277 
0.000285 
0.000278 
0.000282 
0.000276 
0.000277 
0.000279 
0.000278 
0.000284 
0.000278 
0.000283 
0.000277 
0.000277 
0.000284 
0.000276 
0.000281 
0.000278 
0.000282 
0.000277 
0.000288 
0.000282 
0.000276 
0.000283 
0.000284 
0.000283 
0.000276 
0.000310 
0.000278 
0.000283 
0.000283 
0.000278 
0.000277 
0.000277 
0.000282 
0.000277 
0.000284 
0.000277 
0.000279 
0.000283 
0.000284 
0.000278 
0.000275 
0.000279 
0.000280 
0.000279 
0.000274 
0.000274 
0.000282 
0.000277 
0.000274 
0.000274 
0.000276 
0.000273 
0.000275 
0.000285 
0.000292 
0.000290 
0.000276 
0.000290 
0.000282 
0.000279 
0.000276 
0.000278 
0.000280 
0.000281 
0.000276 
0.000279 
0.000275 
0.000278 
0.000282 
0.000281 
0.000281 
0.000282 
0.000280 
0.000282 
0.000280 
0.000278 
0.000276 
0.000276 
0.000280 
0.000275 
0.000283 
0.000280 
0.000274 
0.000281 
0.000276 
0.000278 
0.000275 
0.000275 
0.000274 
0.000307 
0.000277 
0.000277 
0.000280 
0.000281 
0.000280 
0.000278 
0.000275 
0.000276 
0.000275 
0.000276 
0.000278 
0.000296 
0.000274 
0.000274 
0.000281 
0.000273 
0.000275 
0.000272 
0.000275 
0.000279 
0.000274 
0.000272 
0.000273 
0.000271 
0.000272 
0.000274 
0.000272 
0.000278 
0.000285 
0.000286 
0.000275 
0.000277 
0.000277 
0.000273 
0.000278 
0.000272 
0.000271 
0.000278 
0.000275 
0.000272 
0.000280 
0.000272 
0.000274 
0.000276 
0.000275 
0.000276 
0.000275 
0.000276 
0.000282 
0.000272 
0.000278 
0.000273 
0.000272 
0.000281 
0.000279 
0.000279 
0.000274 
0.000273 
0.000277 
0.000281 
0.000273 
0.000274 
0.000283 
0.000306 
0.000272 
0.000276 
0.000277 
0.000275 
0.000272 
0.000282 
0.000274 
0.000272 
0.000281 
0.000273 
0.000278 
0.000323 
0.000301 
0.000301 
0.000289 
0.000290 
0.000296 
0.000297 
0.000293 
0.000302 
0.000291 
0.000297 
0.000293 
0.000292 
0.000289 
0.000291 
0.000295 
0.000295 
0.000300 
0.000302 
0.000304 
0.000299 
0.000296 
0.000293 
0.000293 
0.000295 
0.000297 
0.000298 
0.000293 
0.000290 
0.000297 
0.000289 
0.000298 
0.000295 
0.000293 
0.000292 
0.000296 
0.000297 
0.000295 
0.000294 
0.000304 
0.000293 
0.000297 
0.000290 
0.000302 
0.000291 
0.000290 
0.000296 
0.000291 
0.000296 
0.000301 
0.000291 
0.000295 
0.000331 
0.000297 
0.000292 
0.000294 
0.000294 
0.000297 
0.000290 
0.000290 
0.000299 
0.000291 
0.000298 
0.000288 
0.000291 
0.000291 
0.000282 
0.000278 
0.000280 
0.000282 
0.000283 
0.000276 
0.000279 
0.000295 
0.000278 
0.000277 
0.000281 
0.000278 
0.000277 
0.000276 
0.000292 
0.000283 
0.000289 
0.000281 
0.000278 
0.000276 
0.000277 
0.000282 
0.000278 
0.000279 
0.000275 
0.000280 
0.000279 
0.000277 
0.000282 
0.000276 
0.000288 
0.000283 
0.000276 
0.000277 
0.000281 
0.000275 
0.000277 
0.000275 
0.000276 
0.000275 
0.000279 
0.000276 
0.000281 
0.000277 
0.000276 
0.000275 
0.000289 
0.000285 
0.000275 
0.000277 
0.000306 
0.000277 
0.000284 
0.000276 
0.000276 
0.000283 
0.000275 
0.000277 
0.000276 
0.000284 
0.000285 
0.000278 
0.000418 
0.000277 
0.000275 
0.000273 
0.000273 
0.000274 
0.000274 
0.000274 
0.000274 
0.000292 
0.000273 
0.000273 
0.000274 
0.000278 
0.000271 
0.000283 
0.000279 
0.000280 
0.000283 
0.000276 
0.000287 
0.000281 
0.000274 
0.000272 
0.000277 
0.000276 
0.000273 
0.000278 
0.000273 
0.000274 
0.000273 
0.000282 
0.000282 
0.000283 
0.000279 
0.000276 
0.000292 
0.000278 
0.000283 
0.000276 
0.000273 
0.000273 
0.000276 
0.000277 
0.000271 
0.000272 
0.000277 
0.000274 
0.000281 
0.000274 
0.000287 
0.000284 
0.000306 
0.000275 
0.000282 
0.000274 
0.000273 
0.000272 
0.000273 
0.000274 
0.000275 
0.000275 
0.000271 
0.000274 
0.000321 
0.000301 
0.000305 
0.000296 
0.000296 
0.000300 
0.000295 
0.000296 
0.000296 
0.000297 
0.000300 
0.000299 
0.000301 
0.000296 
0.000296 
0.000295 
0.000305 
0.000307 
0.000308 
0.000296 
0.000301 
0.000296 
0.000294 
0.000295 
0.000296 
0.000299 
0.000303 
0.000295 
0.000310 
0.000295 
0.000295 
0.000301 
0.000306 
0.000302 
0.000298 
0.000298 
0.000297 
0.000296 
0.000294 
0.000293 
0.000297 
0.000294 
0.000302 
0.000302 
0.000305 
0.000296 
0.000369 
0.000295 
0.000306 
0.000305 
0.000294 
0.000299 
0.000344 
0.000304 
0.000297 
0.000297 
0.000295 
0.000306 
0.000295 
0.000294 
0.000302 
0.000301 
0.000294 
0.000297 
0.000305 
0.000279 
0.000278 
0.000280 
0.000283 
0.000284 
0.000277 
0.000278 
0.000279 
0.000278 
0.000279 
0.000282 
0.000278 
0.000279 
0.000285 
0.000283 
0.000281 
0.000283 
0.000296 
0.000283 
0.000284 
0.000284 
0.000281 
0.000297 
0.000284 
0.000278 
0.000281 
0.000285 
0.000277 
0.000282 
0.000281 
0.000288 
0.000280 
0.000280 
0.000285 
0.000284 
0.000282 
0.000279 
0.000278 
0.000278 
0.000281 
0.000280 
0.000287 
0.000285 
0.000279 
0.000282 
0.000279 
0.000284 
0.000291 
0.000279 
0.000280 
0.000280 
0.000312 
0.000280 
0.000288 
0.000280 
0.000279 
0.000278 
0.000282 
0.000281 
0.000279 
0.000283 
0.000287 
0.000286 
0.000293 
0.000278 
0.000281 
0.000277 
0.000277 
0.000282 
0.000275 
0.000275 
0.000277 
0.000286 
0.000275 
0.000278 
0.000281 
0.000278 
0.000276 
0.000276 
0.000284 
0.000284 
0.000291 
0.000278 
0.000277 
0.000277 
0.000281 
0.000278 
0.000286 
0.000276 
0.000276 
0.000276 
0.000281 
0.000282 
0.000279 
0.000278 
0.000286 
0.000275 
0.000287 
0.000274 
0.000277 
0.000276 
0.000274 
0.000275 
0.000281 
0.000276 
0.000279 
0.000275 
0.000282 
0.000277 
0.000278 
0.000277 
0.000278 
0.000274 
0.000280 
0.000278 
0.000313 
0.000282 
0.000278 
0.000282 
0.000281 
0.000279 
0.000276 
0.000280 
0.000276 
0.000276 
0.000278 
0.000279 
0.000300 
0.000276 
0.000276 
0.000280 
0.000276 
0.000274 
0.000282 
0.000275 
0.000272 
0.000279 
0.000279 
0.000282 
0.000276 
0.000280 
0.000273 
0.000280 
0.000282 
0.000280 
0.000292 
0.000278 
0.000283 
0.000273 
0.000274 
0.000277 
0.000275 
0.000276 
0.000276 
0.000274 
0.000276 
0.000281 
0.000275 
0.000276 
0.000280 
0.000275 
0.000275 
0.000278 
0.000275 
0.000274 
0.000275 
0.000278 
0.000274 
0.000274 
0.000273 
0.000272 
0.000275 
0.000279 
0.000283 
0.000274 
0.000276 
0.000275 
0.000273 
0.000279 
0.000304 
0.000274 
0.000273 
0.000274 
0.000275 
0.000275 
0.000276 
0.000275 
0.000276 
0.000292 
0.000277 
0.000274 
0.000318 
0.000298 
0.000302 
0.000294 
0.000306 
0.000315 
0.000306 
0.000302 
0.000301 
0.000304 
0.000299 
0.000296 
0.000300 
0.000303 
0.000295 
0.000298 
0.000320 
0.000312 
0.000310 
0.000327 
0.000301 
0.000296 
0.000300 
0.000294 
0.000301 
0.000300 
0.000299 
0.000294 
0.000295 
0.000294 
0.000302 
0.000298 
0.000321 
0.000304 
0.000297 
0.000298 
0.000301 
0.000298 
0.000304 
0.000293 
0.000300 
0.000324 
0.000295 
0.000295 
0.000295 
0.000293 
0.000294 
0.000305 
0.000324 
0.000304 
0.000299 
0.000297 
0.000335 
0.000301 
0.000293 
0.000299 
0.000304 
0.000305 
0.000300 
0.000299 
0.000297 
0.000295 
0.000297 
0.000294 
0.000296 
0.000283 
0.000276 
0.000293 
0.000282 
0.000273 
0.000279 
0.000276 
0.000280 
0.000274 
0.000278 
0.000274 
0.000275 
0.000275 
0.000279 
0.000275 
0.000282 
0.000283 
0.000285 
0.000275 
0.000281 
0.000284 
0.000281 
0.000276 
0.000275 
0.000280 
0.000280 
0.000274 
0.000276 
0.000282 
0.000275 
0.000275 
0.000280 
0.000285 
0.000276 
0.000280 
0.000277 
0.000283 
0.000281 
0.000282 
0.000275 
0.000279 
0.000275 
0.000280 
0.000279 
0.000280 
0.000276 
0.000274 
0.000279 
0.000274 
0.000278 
0.000278 
0.000306 
0.000276 
0.000281 
0.000278 
0.000276 
0.000274 
0.000274 
0.000281 
0.000277 
0.000283 
0.000275 
0.000274 
0.000295 
0.000278 
0.000277 
0.000275 
0.000278 
0.000280 
0.000273 
0.000281 
0.000277 
0.000276 
0.000274 
0.000285 
0.000273 
0.000275 
0.000278 
0.000277 
0.000286 
0.000278 
0.000281 
0.000272 
0.000278 
0.000273 
0.000280 
0.000277 
0.000273 
0.000281 
0.000273 
0.000275 
0.000275 
0.000274 
0.000278 
0.000279 
0.000278 
0.000290 
0.000275 
0.000271 
0.000277 
0.000281 
0.000284 
0.000273 
0.000278 
0.000277 
0.000273 
0.000273 
0.000273 
0.000277 
0.000282 
0.000272 
0.000275 
0.000275 
0.000285 
0.000275 
0.000303 
0.000279 
0.000274 
0.000273 
0.000274 
0.000272 
0.000273 
0.000275 
0.000273 
0.000274 
0.000280 
0.000271 
0.000292 
0.000279 
0.000279 
0.000276 
0.000274 
0.000273 
0.000273 
0.000273 
0.000275 
0.000272 
0.000278 
0.000273 
0.000281 
0.000272 
0.000272 
0.000282 
0.000278 
0.000281 
0.000288 
0.000272 
0.000274 
0.000279 
0.000277 
0.000274 
0.000274 
0.000275 
0.000277 
0.000273 
0.000274 
0.000272 
0.000274 
0.000278 
0.000273 
0.000281 
0.000274 
0.000282 
0.000275 
0.000274 
0.000276 
0.000272 
0.000272 
0.000272 
0.000271 
0.000275 
0.000279 
0.000274 
0.000272 
0.000279 
0.000279 
0.000275 
0.000272 
0.000276 
0.000300 
0.000272 
0.000275 
0.000273 
0.000273 
0.000280 
0.000272 
0.000279 
0.000275 
0.000273 
0.000271 
0.000282 
0.000327 
0.000298 
0.000305 
0.000297 
0.000297 
0.000296 
0.000296 
0.000297 
0.000310 
0.000332 
0.000297 
0.000296 
0.000297 
0.000304 
0.000298 
0.000296 
0.000302 
0.000302 
0.000309 
0.000316 
0.000301 
0.000298 
0.000305 
0.000297 
0.000299 
0.000305 
0.000306 
0.000297 
0.000300 
0.000311 
0.000299 
0.000297 
0.000315 
0.000300 
0.000305 
0.000302 
0.000306 
0.000293 
0.000299 
0.000311 
0.000306 
0.000300 
0.000303 
0.000294 
0.000297 
0.000312 
0.000307 
0.000296 
0.000305 
0.000306 
0.000296 
0.000303 
0.000351 
0.000297 
0.000299 
0.000298 
0.000299 
0.000305 
0.000306 
0.000305 
0.000299 
0.000301 
0.000302 
0.000301 
0.000287 
0.000284 
0.000281 
0.000279 
0.000274 
0.000281 
0.000284 
0.000281 
0.000274 
0.000273 
0.000274 
0.000277 
0.000277 
0.000276 
0.000286 
0.000272 
0.000288 
0.000280 
0.000283 
0.000274 
0.000278 
0.000282 
0.000276 
0.000277 
0.000277 
0.000281 
0.000274 
0.000275 
0.000276 
0.000276 
0.000291 
0.000275 
0.000284 
0.000276 
0.000282 
0.000279 
0.000277 
0.000275 
0.000282 
0.000281 
0.000279 
0.000282 
0.000278 
0.000276 
0.000311 
0.000279 
0.000275 
0.000273 
0.000276 
0.000276 
0.000279 
0.000292 
0.000305 
0.000274 
0.000274 
0.000274 
0.000278 
0.000274 
0.000274 
0.000276 
0.000273 
0.000274 
0.000274 
0.000273 
0.000292 
0.000276 
0.000277 
0.000275 
0.000279 
0.000273 
0.000275 
0.000280 
0.000271 
0.000281 
0.000273 
0.000273 
0.000274 
0.000281 
0.000279 
0.000275 
0.000289 
0.000279 
0.000284 
0.000275 
0.000275 
0.000273 
0.000281 
0.000275 
0.000273 
0.000278 
0.000274 
0.000274 
0.000282 
0.000276 
0.000275 
0.000273 
0.000275 
0.000273 
0.000277 
0.000280 
0.000275 
0.000272 
0.000271 
0.000279 
0.000278 
0.000274 
0.000274 
0.000270 
0.000285 
0.000279 
0.000274 
0.000274 
0.000276 
0.000275 
0.000277 
0.000275 
0.000307 
0.000272 
0.000273 
0.000273 
0.000278 
0.000272 
0.000273 
0.000276 
0.000281 
0.000281 
0.000282 
0.000272 
0.000298 
0.000275 
0.000276 
0.000277 
0.000274 
0.000273 
0.000280 
0.000280 
0.000278 
0.000274 
0.000282 
0.000273 
0.000273 
0.000283 
0.000278 
0.000274 
0.000285 
0.000277 
0.000283 
0.000276 
0.000275 
0.000274 
0.000275 
0.000279 
0.000282 
0.000274 
0.000275 
0.000276 
0.000273 
0.000277 
0.000275 
0.000276 
0.000284 
0.000278 
0.000316 
0.000273 
0.000274 
0.000281 
0.000275 
0.000280 
0.000272 
0.000275 
0.000273 
0.000274 
0.000273 
0.000275 
0.000272 
0.000274 
0.000280 
0.000273 
0.000281 
0.000282 
0.000303 
0.000276 
0.000280 
0.000279 
0.000272 
0.000274 
0.000275 
0.000279 
0.000278 
0.000272 
0.000271 
0.000271 
0.000331 
0.000314 
0.000313 
0.000307 
0.000306 
0.000301 
0.000308 
0.000308 
0.000299 
0.000299 
0.000298 
0.000309 
0.000297 
0.000302 
0.000297 
0.000302 
0.000313 
0.000313 
0.000315 
0.000307 
0.000298 
0.000306 
0.000302 
0.000302 
0.000307 
0.000301 
0.000298 
0.000310 
0.000298 
0.000301 
0.000299 
0.000304 
0.000314 
0.000313 
0.000303 
0.000322 
0.000312 
0.000305 
0.000301 
0.000308 
0.000307 
0.000310 
0.000309 
0.000306 
0.000312 
0.000300 
0.000303 
0.000299 
0.000311 
0.000304 
0.000302 
0.000301 
0.000341 
0.000301 
0.000302 
0.000300 
0.000310 
0.000304 
0.000299 
0.000305 
0.000301 
0.000304 
0.000300 
0.000306 
0.000296 
0.000282 
0.000278 
0.000275 
0.000275 
0.000280 
0.000274 
0.000281 
0.000274 
0.000275 
0.000282 
0.000283 
0.000273 
0.000282 
0.000273 
0.000274 
0.000277 
0.000298 
0.000288 
0.000276 
0.000278 
0.000276 
0.000275 
0.000276 
0.000275 
0.000279 
0.000276 
0.000274 
0.000274 
0.000275 
0.000279 
0.000278 
0.000277 
0.000284 
0.000283 
0.000276 
0.000281 
0.000282 
0.000275 
0.000273 
0.000280 
0.000278 
0.000479 
0.000276 
0.000274 
0.000274 
0.000275 
0.000279 
0.000279 
0.000294 
0.000276 
0.000277 
0.000330 
0.000280 
0.000281 
0.000275 
0.000282 
0.000275 
0.000275 
0.000274 
0.000274 
0.000276 
0.000275 
0.000276 
0.000428 
0.000288 
0.000278 
0.000282 
0.000277 
0.000283 
0.000275 
0.000278 
0.000283 
0.000276 
0.000281 
0.000283 
0.000283 
0.000277 
0.000280 
0.000282 
0.000284 
0.000292 
0.000292 
0.000285 
0.000278 
0.000282 
0.000279 
0.000278 
0.000285 
0.000279 
0.000280 
0.000276 
0.000284 
0.000277 
0.000276 
0.000278 
0.000286 
0.000280 
0.000283 
0.000278 
0.000278 
0.000280 
0.000282 
0.000278 
0.000290 
0.000283 
0.000277 
0.000275 
0.000282 
0.000284 
0.000276 
0.000276 
0.000278 
0.000280 
0.000277 
0.000280 
0.000308 
0.000278 
0.000284 
0.000277 
0.000286 
0.000283 
0.000277 
0.000277 
0.000280 
0.000280 
0.000277 
0.000281 
0.000327 
0.000302 
0.000310 
0.000298 
0.000307 
0.000298 
0.000302 
0.000309 
0.000299 
0.000304 
0.000308 
0.000299 
0.000298 
0.000301 
0.000303 
0.000299 
0.000311 
0.000314 
0.000310 
0.000303 
0.000308 
0.000302 
0.000304 
0.000302 
0.000298 
0.000305 
0.000313 
0.000306 
0.000298 
0.000296 
0.000304 
0.000297 
0.000305 
0.000302 
0.000298 
0.000308 
0.000305 
0.000300 
0.000304 
0.000306 
0.000299 
0.000304 
0.000303 
0.000302 
0.000303 
0.000301 
0.000304 
0.000299 
0.000302 
0.000306 
0.000300 
0.000302 
0.000339 
0.000300 
0.000305 
0.000300 
0.000304 
0.000302 
0.000305 
0.000311 
0.000299 
0.000301 
0.000301 
0.000304 
0.000291 
0.000281 
0.000278 
0.000280 
0.000283 
0.000285 
0.000279 
0.000282 
0.000277 
0.000279 
0.000278 
0.000278 
0.000278 
0.000277 
0.000281 
0.000281 
0.000282 
0.000288 
0.000288 
0.000279 
0.000280 
0.000278 
0.000278 
0.000279 
0.000279 
0.000277 
0.000277 
0.000279 
0.000282 
0.000285 
0.000287 
0.000285 
0.000280 
0.000280 
0.000291 
0.000279 
0.000279 
0.000278 
0.000283 
0.000282 
0.000277 
0.000283 
0.000283 
0.000279 
0.000277 
0.000279 
0.000282 
0.000279 
0.000283 
0.000279 
0.000278 
0.000278 
0.000310 
0.000279 
0.000283 
0.000283 
0.000286 
0.000278 
0.000277 
0.000276 
0.000288 
0.000279 
0.000278 
0.000282 
0.000300 
0.000282 
0.000274 
0.000276 
0.000278 
0.000279 
0.000277 
0.000275 
0.000279 
0.000274 
0.000274 
0.000282 
0.000275 
0.000273 
0.000272 
0.000282 
0.000284 
0.000282 
0.000280 
0.000277 
0.000278 
0.000275 
0.000274 
0.000274 
0.000280 
0.000282 
0.000274 
0.000274 
0.000274 
0.000280 
0.000278 
0.000273 
0.000284 
0.000274 
0.000285 
0.000276 
0.000277 
0.000277 
0.000274 
0.000273 
0.000274 
0.000273 
0.000272 
0.000278 
0.000273 
0.000278 
0.000274 
0.000273 
0.000278 
0.000277 
0.000277 
0.000277 
0.000307 
0.000273 
0.000272 
0.000273 
0.000274 
0.000273 
0.000273 
0.000278 
0.000273 
0.000280 
0.000271 
0.000273 
0.000300 
0.000276 
0.000280 
0.000279 
0.000277 
0.000277 
0.000285 
0.000277 
0.000277 
0.000276 
0.000277 
0.000286 
0.000276 
0.000282 
0.000287 
0.000277 
0.000285 
0.000283 
0.000287 
0.000279 
0.000276 
0.000284 
0.000277 
0.000274 
0.000278 
0.000276 
0.000279 
0.000278 
0.000276 
0.000281 
0.000278 
0.000277 
0.000285 
0.000277 
0.000277 
0.000278 
0.000280 
0.000276 
0.000274 
0.000280 
0.000285 
0.000285 
0.000282 
0.000275 
0.000282 
0.000275 
0.000282 
0.000278 
0.000277 
0.000279 
0.000276 
0.000282 
0.000307 
0.000279 
0.000282 
0.000275 
0.000278 
0.000275 
0.000281 
0.000276 
0.000280 
0.000277 
0.000275 
0.000276 
0.000322 
0.000305 
0.000297 
0.000298 
0.000301 
0.000302 
0.000309 
0.000301 
0.000305 
0.000305 
0.000299 
0.000298 
0.000304 
0.000299 
0.000308 
0.000306 
0.000301 
0.000306 
0.000312 
0.000307 
0.000299 
0.000316 
0.000300 
0.000297 
0.000305 
0.000298 
0.000301 
0.000312 
0.000310 
0.000299 
0.000309 
0.000299 
0.000300 
0.000299 
0.000297 
0.000298 
0.000297 
0.000299 
0.000296 
0.000306 
0.000304 
0.000302 
0.000310 
0.000310 
0.000301 
0.000301 
0.000306 
0.000299 
0.000304 
0.000297 
0.000300 
0.000299 
0.000350 
0.000305 
0.000302 
0.000296 
0.000305 
0.000308 
0.000307 
0.000305 
0.000302 
0.000301 
0.000298 
0.000297 
0.000300 
0.000280 
0.000277 
0.000280 
0.000276 
0.000282 
0.000283 
0.000284 
0.000277 
0.000276 
0.000277 
0.000277 
0.000283 
0.000278 
0.000283 
0.000276 
0.000289 
0.000287 
0.000285 
0.000282 
0.000278 
0.000283 
0.000276 
0.000277 
0.000283 
0.000277 
0.000275 
0.000276 
0.000279 
0.000274 
0.000279 
0.000277 
0.000283 
0.000280 
0.000279 
0.000277 
0.000276 
0.000284 
0.000275 
0.000277 
0.000284 
0.000275 
0.000279 
0.000277 
0.000278 
0.000278 
0.000283 
0.000274 
0.000278 
0.000279 
0.000276 
0.000276 
0.000307 
0.000276 
0.000277 
0.000279 
0.000278 
0.000276 
0.000276 
0.000280 
0.000277 
0.000274 
0.000278 
0.000276 
0.000294 
0.000282 
0.000273 
0.000273 
0.000272 
0.000273 
0.000273 
0.000272 
0.000280 
0.000273 
0.000273 
0.000273 
0.000272 
0.000273 
0.000278 
0.000275 
0.000284 
0.000294 
0.000283 
0.000274 
0.000274 
0.000274 
0.000275 
0.000274 
0.000288 
0.000275 
0.000273 
0.000275 
0.000274 
0.000274 
0.000279 
0.000274 
0.000283 
0.000274 
0.000276 
0.000276 
0.000280 
0.000273 
0.000273 
0.000278 
0.000272 
0.000275 
0.000272 
0.000291 
0.000273 
0.000275 
0.000274 
0.000274 
0.000280 
0.000274 
0.000275 
0.000274 
0.000303 
0.000279 
0.000274 
0.000279 
0.000276 
0.000282 
0.000273 
0.000274 
0.000273 
0.000274 
0.000274 
0.000278 
0.000296 
0.000285 
0.000282 
0.000286 
0.000280 
0.000280 
0.000278 
0.000276 
0.000275 
0.000282 
0.000276 
0.000275 
0.000281 
0.000283 
0.000277 
0.000277 
0.000281 
0.000283 
0.000287 
0.000280 
0.000277 
0.000279 
0.000278 
0.000276 
0.000275 
0.000284 
0.000276 
0.000282 
0.000275 
0.000274 
0.000279 
0.000274 
0.000279 
0.000280 
0.000281 
0.000283 
0.000282 
0.000282 
0.000282 
0.000282 
0.000275 
0.000275 
0.000275 
0.000276 
0.000276 
0.000276 
0.000277 
0.000283 
0.000284 
0.000277 
0.000277 
0.000277 
0.000306 
0.000278 
0.000282 
0.000277 
0.000275 
0.000277 
0.000277 
0.000276 
0.000277 
0.000274 
0.000281 
0.000275 
0.000327 
0.000302 
0.000302 
0.000302 
0.000298 
0.000304 
0.000298 
0.000302 
0.000300 
0.000300 
0.000298 
0.000301 
0.000305 
0.000297 
0.000303 
0.000299 
0.000308 
0.000308 
0.000318 
0.000301 
0.000306 
0.000300 
0.000301 
0.000300 
0.000302 
0.000313 
0.000297 
0.000306 
0.000308 
0.000300 
0.000299 
0.000299 
0.000309 
0.000306 
0.000301 
0.000308 
0.000307 
0.000299 
0.000303 
0.000298 
0.000299 
0.000302 
0.000300 
0.000296 
0.000305 
0.000298 
0.000300 
0.000302 
0.000335 
0.000302 
0.000309 
0.000299 
0.000339 
0.000300 
0.000300 
0.000298 
0.000304 
0.000306 
0.000299 
0.000306 
0.000301 
0.000306 
0.000304 
0.000303 
0.000288 
0.000283 
0.000275 
0.000279 
0.000283 
0.000282 
0.000278 
0.000277 
0.000277 
0.000278 
0.000284 
0.000277 
0.000278 
0.000281 
0.000276 
0.000282 
0.000283 
0.000284 
0.000286 
0.000277 
0.000277 
0.000277 
0.000286 
0.000281 
0.000277 
0.000277 
0.000279 
0.000277 
0.000279 
0.000276 
0.000282 
0.000279 
0.000279 
0.000284 
0.000278 
0.000285 
0.000281 
0.000277 
0.000282 
0.000277 
0.000285 
0.000282 
0.000276 
0.000288 
0.000280 
0.000280 
0.000277 
0.000286 
0.000290 
0.000278 
0.000278 
0.000277 
0.000308 
0.000276 
0.000276 
0.000276 
0.000277 
0.000281 
0.000287 
0.000276 
0.000284 
0.000278 
0.000277 
0.000278 
0.000289 
0.000284 
0.000277 
0.000281 
0.000276 
0.000275 
0.000275 
0.000282 
0.000279 
0.000277 
0.000277 
0.000276 
0.000275 
0.000275 
0.000279 
0.000278 
0.000283 
0.000288 
0.000286 
0.000278 
0.000277 
0.000282 
0.000276 
0.000282 
0.000282 
0.000277 
0.000281 
0.000277 
0.000279 
0.000277 
0.000277 
0.000279 
0.000276 
0.000277 
0.000281 
0.000275 
0.000277 
0.000278 
0.000288 
0.000278 
0.000276 
0.000283 
0.000277 
0.000276 
0.000276 
0.000281 
0.000276 
0.000276 
0.000278 
0.000281 
0.000277 
0.000279 
0.000306 
0.000275 
0.000275 
0.000277 
0.000278 
0.000279 
0.000278 
0.000277 
0.000278 
0.000276 
0.000277 
0.000282 
0.000288 
0.000284 
0.000281 
0.000281 
0.000283 
0.000275 
0.000277 
0.000275 
0.000273 
0.000273 
0.000273 
0.000280 
0.000273 
0.000280 
0.000273 
0.000275 
0.000279 
0.000279 
0.000288 
0.000279 
0.000276 
0.000275 
0.000275 
0.000276 
0.000273 
0.000275 
0.000272 
0.000274 
0.000276 
0.000274 
0.000273 
0.000275 
0.000282 
0.000273 
0.000282 
0.000273 
0.000280 
0.000278 
0.000275 
0.000274 
0.000275 
0.000276 
0.000284 
0.000280 
0.000275 
0.000273 
0.000273 
0.000281 
0.000276 
0.000276 
0.000287 
0.000274 
0.000304 
0.000278 
0.000275 
0.000273 
0.000276 
0.000275 
0.000274 
0.000272 
0.000276 
0.000274 
0.000278 
0.000279 
0.000336 
0.000300 
0.000299 
0.000299 
0.000303 
0.000306 
0.000308 
0.000300 
0.000301 
0.000304 
0.000313 
0.000300 
0.000302 
0.000300 
0.000299 
0.000309 
0.000313 
0.000316 
0.000316 
0.000301 
0.000310 
0.000300 
0.000308 
0.000297 
0.000300 
0.000298 
0.000304 
0.000300 
0.000308 
0.000307 
0.000300 
0.000298 
0.000313 
0.000304 
0.000302 
0.000300 
0.000307 
0.000299 
0.000299 
0.000298 
0.000304 
0.000308 
0.000302 
0.000300 
0.000309 
0.000303 
0.000306 
0.000303 
0.000310 
0.000301 
0.000302 
0.000301 
0.000339 
0.000298 
0.000301 
0.000299 
0.000314 
0.000302 
0.000302 
0.000299 
0.000302 
0.000301 
0.000308 
0.000301 
0.000413 
0.000280 
0.000285 
0.000278 
0.000277 
0.000282 
0.000277 
0.000282 
0.000276 
0.000278 
0.000277 
0.000277 
0.000283 
0.000277 
0.000277 
0.000278 
0.000284 
0.000282 
0.000285 
0.000277 
0.000277 
0.000277 
0.000278 
0.000284 
0.000277 
0.000278 
0.000278 
0.000276 
0.000286 
0.000279 
0.000278 
0.000278 
0.000284 
0.000279 
0.000278 
0.000277 
0.000284 
0.000277 
0.000284 
0.000285 
0.000278 
0.000282 
0.000279 
0.000279 
0.000277 
0.000277 
0.000291 
0.000277 
0.000287 
0.000279 
0.000277 
0.000283 
0.000309 
0.000277 
0.000276 
0.000280 
0.000277 
0.000278 
0.000282 
0.000289 
0.000278 
0.000286 
0.000283 
0.000278 
0.000418 
0.000275 
0.000276 
0.000278 
0.000278 
0.000279 
0.000276 
0.000276 
0.000278 
0.000275 
0.000276 
0.000277 
0.000275 
0.000279 
0.000279 
0.000285 
0.000286 
0.000284 
0.000286 
0.000278 
0.000275 
0.000276 
0.000279 
0.000279 
0.000282 
0.000279 
0.000276 
0.000276 
0.000278 
0.000282 
0.000275 
0.000283 
0.000277 
0.000280 
0.000281 
0.000280 
0.000275 
0.000279 
0.000281 
0.000297 
0.000276 
0.000296 
0.000279 
0.000274 
0.000276 
0.000276 
0.000278 
0.000276 
0.000282 
0.000276 
0.000279 
0.000277 
0.000350 
0.000275 
0.000275 
0.000289 
0.000282 
0.000281 
0.000275 
0.000275 
0.000275 
0.000278 
0.000283 
0.000279 
0.000457 
0.000303 
0.000306 
0.000303 
0.000308 
0.000305 
0.000305 
0.000300 
0.000300 
0.000307 
0.000299 
0.000306 
0.000302 
0.000302 
0.000299 
0.000307 
0.000313 
0.000309 
0.000318 
0.000313 
0.000314 
0.000304 
0.000309 
0.000306 
0.000300 
0.000306 
0.000301 
0.000302 
0.000305 
0.000300 
0.000301 
0.000305 
0.000308 
0.000300 
0.000300 
0.000303 
0.000302 
0.000302 
0.000301 
0.000321 
0.000300 
0.000303 
0.000301 
0.000301 
0.000300 
0.000304 
0.000310 
0.000305 
0.000310 
0.000303 
0.000300 
0.000310 
0.000339 
0.000304 
0.000303 
0.000299 
0.000302 
0.000300 
0.000300 
0.000300 
0.000309 
0.000299 
0.000300 
0.000307 
0.000318 
0.000291 
0.000280 
0.000278 
0.000285 
0.000287 
0.000279 
0.000278 
0.000286 
0.000278 
0.000286 
0.000280 
0.000287 
0.000279 
0.000281 
0.000279 
0.000291 
0.000283 
0.000291 
0.000288 
0.000284 
0.000278 
0.000282 
0.000281 
0.000286 
0.000280 
0.000289 
0.000280 
0.000278 
0.000280 
0.000282 
0.000283 
0.000285 
0.000280 
0.000290 
0.000279 
0.000280 
0.000290 
0.000288 
0.000281 
0.000286 
0.000284 
0.000285 
0.000280 
0.000279 
0.000279 
0.000280 
0.000289 
0.000282 
0.000283 
0.000287 
0.000280 
0.000319 
0.000278 
0.000278 
0.000283 
0.000284 
0.000278 
0.000281 
0.000287 
0.000283 
0.000279 
0.000287 
0.000280 
0.000290 
0.000280 
0.000276 
0.000281 
0.000280 
0.000278 
0.000285 
0.000277 
0.000282 
0.000277 
0.000283 
0.000275 
0.000275 
0.000276 
0.000281 
0.000276 
0.000296 
0.000282 
0.000296 
0.000284 
0.000278 
0.000276 
0.000277 
0.000279 
0.000281 
0.000278 
0.000277 
0.000282 
0.000281 
0.000276 
0.000277 
0.000277 
0.000281 
0.000281 
0.000278 
0.000282 
0.000277 
0.000275 
0.000278 
0.000286 
0.000278 
0.000278 
0.000276 
0.000282 
0.000278 
0.000282 
0.000275 
0.000279 
0.000277 
0.000283 
0.000277 
0.000277 
0.000314 
0.000281 
0.000276 
0.000277 
0.000277 
0.000277 
0.000291 
0.000276 
0.000283 
0.000277 
0.000277 
0.000281 
0.000426 
0.000275 
0.000300 
0.000273 
0.000278 
0.000280 
0.000275 
0.000283 
0.000276 
0.000275 
0.000274 
0.000284 
0.000278 
0.000277 
0.000276 
0.000276 
0.000281 
0.000282 
0.000284 
0.000275 
0.000277 
0.000275 
0.000280 
0.000280 
0.000277 
0.000277 
0.000276 
0.000277 
0.000278 
0.000276 
0.000282 
0.000278 
0.000283 
0.000281 
0.000275 
0.000282 
0.000274 
0.000273 
0.000275 
0.000296 
0.000277 
0.000275 
0.000279 
0.000275 
0.000274 
0.000275 
0.000277 
0.000291 
0.000277 
0.000276 
0.000274 
0.000275 
0.000307 
0.000277 
0.000283 
0.000278 
0.000279 
0.000275 
0.000277 
0.000277 
0.000275 
0.000276 
0.000285 
0.000277 
0.000326 
0.000330 
0.000301 
0.000302 
0.000306 
0.000306 
0.000301 
0.000302 
0.000301 
0.000309 
0.000311 
0.000307 
0.000310 
0.000302 
0.000302 
0.000309 
0.000313 
0.000323 
0.000323 
0.000309 
0.000303 
0.000300 
0.000300 
0.000302 
0.000302 
0.000309 
0.000300 
0.000304 
0.000313 
0.000303 
0.000303 
0.000304 
0.000307 
0.000318 
0.000311 
0.000303 
0.000303 
0.000302 
0.000303 
0.000303 
0.000304 
0.000312 
0.000305 
0.000306 
0.000305 
0.000305 
0.000301 
0.000302 
0.000306 
0.000314 
0.000311 
0.000302 
0.000344 
0.000301 
0.000304 
0.000303 
0.000304 
0.000308 
0.000303 
0.000303 
0.000305 
0.000303 
0.000309 
0.000300 
0.000322 
0.000332 
0.000294 
0.000299 
0.000300 
0.000309 
0.000306 
0.000297 
0.000298 
0.000304 
0.000296 
0.000297 
0.000301 
0.000295 
0.000297 
0.000305 
0.000304 
0.000312 
0.000315 
0.000303 
0.000298 
0.000302 
0.000296 
0.000297 
0.000302 
0.000303 
0.000296 
0.000296 
0.000297 
0.000293 
0.000295 
0.000296 
0.000298 
0.000298 
0.000295 
0.000302 
0.000300 
0.000300 
0.000306 
0.000305 
0.000298 
0.000297 
0.000295 
0.000301 
0.000298 
0.000296 
0.000297 
0.000305 
0.000299 
0.000296 
0.000315 
0.000301 
0.000345 
0.000302 
0.000298 
0.000294 
0.000296 
0.000296 
0.000299 
0.000296 
0.000294 
0.000294 
0.000295 
0.000297 
0.000300 
0.000278 
0.000274 
0.000275 
0.000273 
0.000273 
0.000278 
0.000273 
0.000273 
0.000275 
0.000273 
0.000276 
0.000273 
0.000281 
0.000292 
0.000275 
0.000286 
0.000277 
0.000283 
0.000273 
0.000273 
0.000276 
0.000278 
0.000278 
0.000280 
0.000277 
0.000273 
0.000281 
0.000279 
0.000278 
0.000273 
0.000277 
0.000278 
0.000273 
0.000278 
0.000281 
0.000275 
0.000275 
0.000274 
0.000281 
0.000273 
0.000272 
0.000274 
0.000279 
0.000279 
0.000273 
0.000276 
0.000275 
0.000281 
0.000272 
0.000273 
0.000274 
0.000305 
0.000274 
0.000297 
0.000280 
0.000283 
0.000274 
0.000273 
0.000276 
0.000279 
0.000273 
0.000287 
0.000277 
0.000292 
0.000281 
0.000284 
0.000279 
0.000283 
0.000276 
0.000276 
0.000275 
0.000277 
0.000276 
0.000275 
0.000283 
0.000279 
0.000274 
0.000277 
0.000276 
0.000288 
0.000283 
0.000288 
0.000278 
0.000276 
0.000275 
0.000275 
0.000274 
0.000279 
0.000275 
0.000274 
0.000283 
0.000275 
0.000286 
0.000274 
0.000276 
0.000277 
0.000282 
0.000282 
0.000289 
0.000274 
0.000275 
0.000279 
0.000277 
0.000277 
0.000279 
0.000276 
0.000276 
0.000275 
0.000279 
0.000285 
0.000277 
0.000275 
0.000278 
0.000278 
0.000277 
0.000304 
0.000275 
0.000276 
0.000276 
0.000275 
0.000278 
0.000275 
0.000275 
0.000277 
0.000282 
0.000281 
0.000276 
0.000453 
0.000314 
0.000304 
0.000306 
0.000304 
0.000306 
0.000309 
0.000312 
0.000304 
0.000312 
0.000314 
0.000323 
0.000303 
0.000312 
0.000318 
0.000326 
0.000310 
0.000313 
0.000316 
0.000310 
0.000310 
0.000302 
0.000306 
0.000309 
0.000309 
0.000313 
0.000309 
0.000314 
0.000305 
0.000304 
0.000307 
0.000313 
0.000310 
0.000306 
0.000308 
0.000305 
0.000309 
0.000308 
0.000307 
0.000310 
0.000306 
0.000306 
0.000308 
0.000303 
0.000305 
0.000304 
0.000306 
0.000318 
0.000313 
0.000307 
0.000309 
0.000306 
0.000344 
0.000304 
0.000310 
0.000306 
0.000312 
0.000308 
0.000313 
0.000310 
0.000313 
0.000309 
0.000312 
0.000318 
0.000309 
0.000299 
0.000292 
0.000295 
0.000292 
0.000291 
0.000290 
0.000298 
0.000294 
0.000292 
0.000295 
0.000295 
0.000295 
0.000290 
0.000296 
0.000292 
0.000293 
0.000305 
0.000304 
0.000293 
0.000287 
0.000299 
0.000295 
0.000295 
0.000292 
0.000300 
0.000290 
0.000291 
0.000289 
0.000295 
0.000291 
0.000292 
0.000297 
0.000295 
0.000294 
0.000297 
0.000295 
0.000290 
0.000317 
0.000295 
0.000294 
0.000292 
0.000295 
0.000298 
0.000294 
0.000291 
0.000294 
0.000293 
0.000296 
0.000292 
0.000288 
0.000290 
0.000328 
0.000296 
0.000299 
0.000303 
0.000291 
0.000294 
0.000293 
0.000292 
0.000297 
0.000292 
0.000301 
0.000290 
0.000288 
0.000280 
0.000280 
0.000293 
0.000275 
0.000282 
0.000278 
0.000279 
0.000280 
0.000286 
0.000277 
0.000275 
0.000292 
0.000276 
0.000275 
0.000281 
0.000282 
0.000282 
0.000291 
0.000276 
0.000278 
0.000280 
0.000275 
0.000278 
0.000278 
0.000278 
0.000279 
0.000275 
0.000282 
0.000278 
0.000274 
0.000283 
0.000284 
0.000276 
0.000277 
0.000274 
0.000274 
0.000279 
0.000275 
0.000276 
0.000279 
0.000280 
0.000278 
0.000279 
0.000278 
0.000276 
0.000284 
0.000276 
0.000278 
0.000280 
0.000277 
0.000274 
0.000317 
0.000276 
0.000279 
0.000284 
0.000277 
0.000279 
0.000277 
0.000281 
0.000277 
0.000274 
0.000274 
0.000275 
0.000290 
0.000281 
0.000274 
0.000273 
0.000273 
0.000275 
0.000273 
0.000273 
0.000285 
0.000277 
0.000281 
0.000282 
0.000275 
0.000276 
0.000273 
0.000276 
0.000281 
0.000279 
0.000286 
0.000274 
0.000273 
0.000283 
0.000274 
0.000275 
0.000273 
0.000275 
0.000275 
0.000278 
0.000274 
0.000273 
0.000279 
0.000274 
0.000275 
0.000273 
0.000278 
0.000279 
0.000275 
0.000273 
0.000275 
0.000281 
0.000276 
0.000275 
0.000280 
0.000274 
0.000277 
0.000274 
0.000275 
0.000274 
0.000278 
0.000277 
0.000273 
0.000273 
0.000302 
0.000272 
0.000275 
0.000282 
0.000274 
0.000279 
0.000273 
0.000280 
0.000275 
0.000282 
0.000277 
0.000279 
0.000343 
0.000299 
0.000299 
0.000301 
0.000309 
0.000305 
0.000300 
0.000302 
0.000298 
0.000299 
0.000305 
0.000302 
0.000302 
0.000303 
0.000306 
0.000299 
0.000305 
0.000309 
0.000314 
0.000309 
0.000302 
0.000305 
0.000302 
0.000307 
0.000306 
0.000299 
0.000302 
0.000299 
0.000299 
0.000300 
0.000300 
0.000305 
0.000318 
0.000303 
0.000302 
0.000301 
0.000307 
0.000305 
0.000304 
0.000309 
0.000307 
0.000300 
0.000302 
0.000313 
0.000301 
0.000300 
0.000303 
0.000305 
0.000305 
0.000302 
0.000301 
0.000305 
0.000340 
0.000299 
0.000308 
0.000305 
0.000299 
0.000302 
0.000300 
0.000315 
0.000309 
0.000300 
0.000311 
0.000302 
0.000302 
0.000290 
0.000278 
0.000279 
0.000284 
0.000284 
0.000278 
0.000277 
0.000279 
0.000282 
0.000277 
0.000275 
0.000284 
0.000285 
0.000289 
0.000284 
0.000290 
0.000284 
0.000285 
0.000281 
0.000282 
0.000283 
0.000286 
0.000277 
0.000277 
0.000288 
0.000278 
0.000276 
0.000275 
0.000282 
0.000285 
0.000290 
0.000277 
0.000279 
0.000282 
0.000285 
0.000281 
0.000285 
0.000277 
0.000280 
0.000278 
0.000276 
0.000277 
0.000278 
0.000283 
0.000285 
0.000282 
0.000287 
0.000279 
0.000277 
0.000278 
0.000283 
0.000309 
0.000291 
0.000281 
0.000278 
0.000280 
0.000277 
0.000277 
0.000279 
0.000280 
0.000283 
0.000281 
0.000284 
0.000307 
0.000282 
0.000275 
0.000277 
0.000276 
0.000275 
0.000280 
0.000274 
0.000276 
0.000281 
0.000278 
0.000276 
0.000275 
0.000278 
0.000279 
0.000281 
0.000289 
0.000285 
0.000294 
0.000277 
0.000279 
0.000282 
0.000274 
0.000275 
0.000276 
0.000283 
0.000277 
0.000282 
0.000279 
0.000275 
0.000277 
0.000276 
0.000278 
0.000281 
0.000284 
0.000274 
0.000274 
0.000276 
0.000278 
0.000280 
0.000275 
0.000282 
0.000276 
0.000281 
0.000277 
0.000281 
0.000276 
0.000286 
0.000288 
0.000287 
0.000283 
0.000274 
0.000306 
0.000275 
0.000276 
0.000277 
0.000282 
0.000282 
0.000276 
0.000279 
0.000277 
0.000278 
0.000275 
0.000275 
0.000295 
0.000284 
0.000279 
0.000284 
0.000284 
0.000285 
0.000284 
0.000278 
0.000275 
0.000280 
0.000276 
0.000287 
0.000282 
0.000282 
0.000282 
0.000287 
0.000290 
0.000288 
0.000293 
0.000287 
0.000276 
0.000280 
0.000282 
0.000277 
0.000278 
0.000275 
0.000289 
0.000278 
0.000287 
0.000287 
0.000280 
0.000277 
0.000285 
0.000283 
0.000283 
0.000282 
0.000278 
0.000276 
0.000284 
0.000280 
0.000277 
0.000283 
0.000286 
0.000286 
0.000276 
0.000276 
0.000283 
0.000276 
0.000286 
0.000277 
0.000291 
0.000289 
0.000312 
0.000282 
0.000277 
0.000278 
0.000281 
0.000282 
0.000282 
0.000285 
0.000276 
0.000277 
0.000275 
0.000287 
0.000324 
0.000319 
0.000309 
0.000307 
0.000304 
0.000310 
0.000300 
0.000308 
0.000310 
0.000305 
0.000311 
0.000314 
0.000301 
0.000308 
0.000310 
0.000315 
0.000313 
0.000312 
0.000322 
0.000305 
0.000303 
0.000314 
0.000310 
0.000303 
0.000310 
0.000305 
0.000300 
0.000307 
0.000301 
0.000315 
0.000315 
0.000302 
0.000310 
0.000312 
0.000309 
0.000303 
0.000305 
0.000304 
0.000309 
0.000309 
0.000302 
0.000308 
0.000319 
0.000304 
0.000301 
0.000312 
0.000310 
0.000302 
0.000312 
0.000307 
0.000308 
0.000304 
0.000347 
0.000306 
0.000310 
0.000308 
0.000312 
0.000314 
0.000318 
0.000303 
0.000301 
0.000305 
0.000301 
0.000301 
0.000429 
0.000300 
0.000306 
0.000303 
0.000298 
0.000308 
0.000300 
0.000303 
0.000315 
0.000316 
0.000299 
0.000303 
0.000306 
0.000309 
0.000300 
0.000299 
0.000300 
0.000310 
0.000312 
0.000297 
0.000298 
0.000307 
0.000296 
0.000300 
0.000357 
0.000316 
0.000299 
0.000301 
0.000302 
0.000298 
0.000299 
0.000303 
0.000306 
0.000297 
0.000299 
0.000303 
0.000309 
0.000305 
0.000309 
0.000360 
0.000347 
0.000313 
0.000299 
0.000299 
0.000299 
0.000298 
0.000307 
0.000298 
0.000309 
0.000305 
0.000302 
0.000303 
0.000335 
0.000298 
0.000296 
0.000313 
0.000366 
0.000299 
0.000307 
0.000303 
0.000297 
0.000301 
0.000297 
0.000299 
0.000300 
0.000282 
0.000283 
0.000278 
0.000277 
0.000279 
0.000277 
0.000282 
0.000279 
0.000276 
0.000277 
0.000276 
0.000279 
0.000281 
0.000275 
0.000277 
0.000292 
0.000289 
0.000291 
0.000278 
0.000278 
0.000277 
0.000282 
0.000277 
0.000279 
0.000278 
0.000276 
0.000282 
0.000276 
0.000283 
0.000276 
0.000278 
0.000278 
0.000280 
0.000282 
0.000283 
0.000276 
0.000282 
0.000281 
0.000282 
0.000277 
0.000283 
0.000279 
0.000277 
0.000276 
0.000283 
0.000277 
0.000277 
0.000279 
0.000277 
0.000277 
0.000280 
0.000308 
0.000279 
0.000281 
0.000283 
0.000283 
0.000285 
0.000288 
0.000282 
0.000278 
0.000279 
0.000277 
0.000278 
0.000399 
0.000282 
0.000277 
0.000280 
0.000277 
0.000296 
0.000276 
0.000279 
0.000275 
0.000283 
0.000279 
0.000279 
0.000276 
0.000275 
0.000283 
0.000283 
0.000280 
0.000282 
0.000289 
0.000275 
0.000278 
0.000284 
0.000275 
0.000277 
0.000278 
0.000285 
0.000282 
0.000278 
0.000279 
0.000283 
0.000282 
0.000278 
0.000276 
0.000283 
0.000279 
0.000276 
0.000285 
0.000275 
0.000281 
0.000275 
0.000276 
0.000277 
0.000281 
0.000279 
0.000278 
0.000285 
0.000280 
0.000279 
0.000277 
0.000277 
0.000282 
0.000277 
0.000311 
0.000279 
0.000277 
0.000277 
0.000275 
0.000277 
0.000278 
0.000277 
0.000289 
0.000285 
0.000281 
0.000277 
0.000451 
0.000304 
0.000316 
0.000308 
0.000303 
0.000312 
0.000302 
0.000301 
0.000303 
0.000304 
0.000303 
0.000309 
0.000310 
0.000301 
0.000301 
0.000309 
0.000311 
0.000314 
0.000322 
0.000302 
0.000307 
0.000313 
0.000309 
0.000306 
0.000299 
0.000307 
0.000301 
0.000305 
0.000302 
0.000300 
0.000305 
0.000338 
0.000306 
0.000324 
0.000313 
0.000304 
0.000301 
0.000308 
0.000303 
0.000313 
0.000302 
0.000304 
0.000304 
0.000309 
0.000310 
0.000300 
0.000301 
0.000301 
0.000308 
0.000316 
0.000306 
0.000302 
0.000346 
0.000308 
0.000302 
0.000301 
0.000305 
0.000305 
0.000317 
0.000305 
0.000305 
0.000302 
0.000338 
0.000308 
0.000303 
0.000318 
0.000314 
0.000317 
0.000297 
0.000291 
0.000290 
0.000331 
0.000289 
0.000293 
0.000296 
0.000288 
0.000293 
0.000291 
0.000288 
0.000295 
0.000307 
0.000323 
0.000332 
0.000318 
0.000292 
0.000296 
0.000292 
0.000295 
0.000305 
0.000319 
0.000296 
0.000291 
0.000294 
0.000290 
0.000296 
0.000299 
0.000301 
0.000319 
0.000323 
0.000299 
0.000298 
0.000292 
0.000295 
0.000290 
0.000292 
0.000290 
0.000293 
0.000298 
0.000292 
0.000298 
0.000290 
0.000294 
0.000326 
0.000311 
0.000311 
0.000299 
0.000327 
0.000293 
0.000293 
0.000300 
0.000298 
0.000296 
0.000294 
0.000292 
0.000292 
0.000304 
0.000295 
0.000298 
0.000292 
0.000282 
0.000288 
0.000285 
0.000275 
0.000290 
0.000282 
0.000278 
0.000280 
0.000285 
0.000277 
0.000277 
0.000283 
0.000280 
0.000275 
0.000283 
0.000284 
0.000283 
0.000292 
0.000277 
0.000276 
0.000276 
0.000282 
0.000295 
0.000276 
0.000285 
0.000276 
0.000281 
0.000278 
0.000275 
0.000277 
0.000282 
0.000277 
0.000278 
0.000278 
0.000281 
0.000282 
0.000421 
0.000277 
0.000283 
0.000281 
0.000285 
0.000296 
0.000277 
0.000280 
0.000278 
0.000282 
0.000286 
0.000283 
0.000279 
0.000281 
0.000277 
0.000308 
0.000276 
0.000291 
0.000276 
0.000282 
0.000278 
0.000276 
0.000277 
0.000276 
0.000280 
0.000281 
0.000278 
0.000303 
0.000280 
0.000276 
0.000282 
0.000275 
0.000284 
0.000277 
0.000277 
0.000284 
0.000275 
0.000276 
0.000274 
0.000276 
0.000274 
0.000275 
0.000276 
0.000282 
0.000280 
0.000282 
0.000276 
0.000276 
0.000281 
0.000275 
0.000277 
0.000282 
0.000276 
0.000281 
0.000278 
0.000277 
0.000277 
0.000274 
0.000276 
0.000279 
0.000283 
0.000275 
0.000281 
0.000277 
0.000275 
0.000275 
0.000275 
0.000274 
0.000275 
0.000277 
0.000281 
0.000276 
0.000276 
0.000273 
0.000278 
0.000274 
0.000276 
0.000278 
0.000276 
0.000309 
0.000275 
0.000278 
0.000283 
0.000282 
0.000276 
0.000274 
0.000281 
0.000275 
0.000280 
0.000274 
0.000274 
0.000452 
0.000309 
0.000302 
0.000306 
0.000312 
0.000308 
0.000301 
0.000307 
0.000309 
0.000309 
0.000310 
0.000307 
0.000308 
0.000302 
0.000308 
0.000303 
0.000308 
0.000309 
0.000316 
0.000311 
0.000310 
0.000310 
0.000315 
0.000303 
0.000301 
0.000309 
0.000313 
0.000303 
0.000304 
0.000319 
0.000309 
0.000308 
0.000343 
0.000313 
0.000303 
0.000313 
0.000313 
0.000301 
0.000312 
0.000338 
0.000302 
0.000320 
0.000329 
0.000304 
0.000302 
0.000300 
0.000303 
0.000303 
0.000310 
0.000316 
0.000303 
0.000315 
0.000346 
0.000307 
0.000312 
0.000305 
0.000309 
0.000311 
0.000312 
0.000303 
0.000307 
0.000311 
0.000313 
0.000305 
0.000343 
0.000318 
0.000299 
0.000300 
0.000299 
0.000316 
0.000298 
0.000300 
0.000300 
0.000302 
0.000309 
0.000304 
0.000306 
0.000298 
0.000301 
0.000301 
0.000312 
0.000311 
0.000310 
0.000303 
0.000297 
0.000301 
0.000299 
0.000298 
0.000294 
0.000295 
0.000301 
0.000298 
0.000298 
0.000301 
0.000301 
0.000305 
0.000315 
0.000304 
0.000303 
0.000299 
0.000299 
0.000297 
0.000296 
0.000298 
0.000296 
0.000301 
0.000308 
0.000305 
0.000297 
0.000298 
0.000302 
0.000301 
0.000311 
0.000300 
0.000308 
0.000299 
0.000337 
0.000314 
0.000297 
0.000302 
0.000301 
0.000300 
0.000301 
0.000302 
0.000300 
0.000301 
0.000303 
0.000304 
0.000303 
0.000281 
0.000277 
0.000285 
0.000277 
0.000278 
0.000280 
0.000277 
0.000276 
0.000280 
0.000282 
0.000277 
0.000276 
0.000278 
0.000281 
0.000278 
0.000288 
0.000288 
0.000291 
0.000286 
0.000277 
0.000275 
0.000281 
0.000277 
0.000293 
0.000287 
0.000282 
0.000277 
0.000280 
0.000278 
0.000277 
0.000278 
0.000278 
0.000283 
0.000281 
0.000277 
0.000277 
0.000285 
0.000276 
0.000277 
0.000279 
0.000285 
0.000276 
0.000282 
0.000276 
0.000278 
0.000278 
0.000277 
0.000278 
0.000277 
0.000279 
0.000276 
0.000314 
0.000281 
0.000278 
0.000278 
0.000282 
0.000279 
0.000283 
0.000280 
0.000279 
0.000285 
0.000284 
0.000277 
0.000291 
0.000284 
0.000280 
0.000278 
0.000274 
0.000280 
0.000276 
0.000277 
0.000276 
0.000276 
0.000275 
0.000279 
0.000276 
0.000276 
0.000275 
0.000274 
0.000280 
0.000279 
0.000288 
0.000275 
0.000287 
0.000277 
0.000275 
0.000278 
0.000286 
0.000277 
0.000281 
0.000278 
0.000276 
0.000276 
0.000275 
0.000280 
0.000280 
0.000280 
0.000284 
0.000273 
0.000280 
0.000278 
0.000275 
0.000275 
0.000276 
0.000281 
0.000275 
0.000279 
0.000275 
0.000275 
0.000275 
0.000281 
0.000278 
0.000276 
0.000277 
0.000275 
0.000307 
0.000275 
0.000274 
0.000280 
0.000276 
0.000275 
0.000282 
0.000275 
0.000275 
0.000276 
0.000274 
0.000275 
0.000333 
0.000305 
0.000308 
0.000307 
0.000317 
0.000309 
0.000305 
0.000301 
0.000321 
0.000306 
0.000308 
0.000304 
0.000310 
0.000307 
0.000315 
0.000307 
0.000307 
0.000308 
0.000320 
0.000302 
0.000308 
0.000306 
0.000304 
0.000306 
0.000309 
0.000310 
0.000315 
0.000307 
0.000318 
0.000313 
0.000302 
0.000305 
0.000305 
0.000313 
0.000305 
0.000311 
0.000305 
0.000304 
0.000303 
0.000308 
0.000303 
0.000306 
0.000317 
0.000312 
0.000304 
0.000315 
0.000307 
0.000304 
0.000307 
0.000305 
0.000307 
0.000309 
0.000343 
0.000310 
0.000303 
0.000310 
0.000313 
0.000311 
0.000304 
0.000307 
0.000305 
0.000308 
0.000303 
0.000304 
0.000322 
0.000312 
0.000308 
0.000299 
0.000302 
0.000298 
0.000302 
0.000295 
0.000305 
0.000303 
0.000303 
0.000297 
0.000305 
0.000302 
0.000298 
0.000306 
0.000300 
0.000306 
0.000313 
0.000304 
0.000298 
0.000296 
0.000298 
0.000297 
0.000300 
0.000309 
0.000302 
0.000297 
0.000299 
0.000299 
0.000306 
0.000302 
0.000297 
0.000299 
0.000296 
0.000304 
0.000308 
0.000304 
0.000309 
0.000302 
0.000298 
0.000303 
0.000301 
0.000311 
0.000304 
0.000301 
0.000300 
0.000308 
0.000298 
0.000304 
0.000298 
0.000303 
0.000340 
0.000302 
0.000296 
0.000296 
0.000306 
0.000304 
0.000303 
0.000303 
0.000298 
0.000299 
0.000298 
0.000300 
0.000301 
0.000280 
0.000285 
0.000285 
0.000279 
0.000284 
0.000290 
0.000280 
0.000284 
0.000278 
0.000287 
0.000277 
0.000276 
0.000281 
0.000281 
0.000279 
0.000295 
0.000285 
0.000291 
0.000283 
0.000277 
0.000287 
0.000279 
0.000279 
0.000278 
0.000279 
0.000284 
0.000280 
0.000279 
0.000281 
0.000286 
0.000276 
0.000288 
0.000286 
0.000278 
0.000281 
0.000281 
0.000282 
0.000289 
0.000285 
0.000278 
0.000279 
0.000277 
0.000281 
0.000285 
0.000279 
0.000284 
0.000286 
0.000285 
0.000282 
0.000289 
0.000284 
0.000314 
0.000279 
0.000278 
0.000281 
0.000280 
0.000278 
0.000280 
0.000278 
0.000279 
0.000277 
0.000280 
0.000276 
0.000292 
0.000283 
0.000286 
0.000277 
0.000294 
0.000276 
0.000282 
0.000282 
0.000285 
0.000279 
0.000279 
0.000283 
0.000286 
0.000281 
0.000284 
0.000288 
0.000291 
0.000284 
0.000294 
0.000277 
0.000284 
0.000281 
0.000277 
0.000277 
0.000277 
0.000276 
0.000293 
0.000288 
0.000281 
0.000282 
0.000278 
0.000283 
0.000280 
0.000279 
0.000283 
0.000281 
0.000280 
0.000284 
0.000283 
0.000279 
0.000277 
0.000281 
0.000279 
0.000295 
0.000282 
0.000280 
0.000282 
0.000285 
0.000278 
0.000285 
0.000284 
0.000284 
0.000315 
0.000278 
0.000280 
0.000302 
0.000283 
0.000280 
0.000284 
0.000282 
0.000287 
0.000278 
0.000283 
0.000284 
0.000336 
0.000308 
0.000302 
0.000309 
0.000308 
0.000309 
0.000303 
0.000305 
0.000301 
0.000302 
0.000304 
0.000308 
0.000299 
0.000311 
0.000331 
0.000322 
0.000312 
0.000309 
0.000319 
0.000305 
0.000311 
0.000303 
0.000308 
0.000306 
0.000303 
0.000302 
0.000305 
0.000301 
0.000303 
0.000323 
0.000336 
0.000327 
0.000310 
0.000302 
0.000305 
0.000303 
0.000308 
0.000314 
0.000301 
0.000305 
0.000304 
0.000304 
0.000300 
0.000309 
0.000309 
0.000331 
0.000333 
0.000327 
0.000306 
0.000309 
0.000300 
0.000303 
0.000349 
0.000308 
0.000337 
0.000311 
0.000305 
0.000303 
0.000303 
0.000299 
0.000307 
0.000330 
0.000323 
0.000327 
0.000337 
0.000306 
0.000301 
0.000304 
0.000315 
0.000324 
0.000319 
0.000321 
0.000319 
0.000316 
0.000316 
0.000322 
0.000317 
0.000322 
0.000322 
0.000318 
0.000305 
0.000309 
0.000308 
0.000303 
0.000325 
0.000324 
0.000323 
0.000321 
0.000322 
0.000320 
0.000320 
0.000320 
0.000322 
0.000321 
0.000317 
0.000314 
0.000302 
0.000298 
0.000325 
0.000299 
0.000321 
0.000319 
0.000319 
0.000324 
0.000315 
0.000321 
0.000331 
0.000318 
0.000325 
0.000321 
0.000320 
0.000321 
0.000299 
0.000304 
0.000304 
0.000330 
0.000353 
0.000321 
0.000320 
0.000333 
0.000343 
0.000314 
0.000321 
0.000319 
0.000320 
0.000329 
0.000318 
0.000320 
0.000309 
0.000296 
0.000295 
0.000294 
0.000315 
0.000291 
0.000302 
0.000296 
0.000326 
0.000292 
0.000289 
0.000287 
0.000288 
0.000287 
0.000293 
0.000287 
0.000327 
0.000300 
0.000308 
0.000288 
0.000299 
0.000292 
0.000296 
0.000290 
0.000297 
0.000293 
0.000292 
0.000288 
0.000288 
0.000293 
0.000288 
0.000291 
0.000296 
0.000293 
0.000294 
0.000294 
0.000288 
0.000297 
0.000294 
0.000289 
0.000294 
0.000294 
0.000296 
0.000292 
0.000288 
0.000294 
0.000296 
0.000297 
0.000322 
0.000293 
0.000296 
0.000290 
0.000319 
0.000297 
0.000296 
0.000293 
0.000290 
0.000295 
0.000293 
0.000294 
0.000291 
0.000294 
0.000288 
0.000291 
0.000318 
0.000312 
0.000348 
0.000310 
0.000293 
0.000291 
0.000292 
0.000293 
0.000290 
0.000297 
0.000294 
0.000288 
0.000295 
0.000288 
0.000289 
0.000296 
0.000298 
0.000315 
0.000318 
0.000321 
0.000290 
0.000295 
0.000291 
0.000287 
0.000296 
0.000296 
0.000293 
0.000304 
0.000295 
0.000293 
0.000285 
0.000291 
0.000287 
0.000294 
0.000305 
0.000291 
0.000291 
0.000297 
0.000292 
0.000293 
0.000293 
0.000292 
0.000292 
0.000293 
0.000288 
0.000293 
0.000289 
0.000297 
0.000296 
0.000323 
0.000309 
0.000293 
0.000318 
0.000294 
0.000294 
0.000290 
0.000293 
0.000293 
0.000291 
0.000293 
0.000298 
0.000287 
0.000290 
0.000304 
0.000503 
0.000387 
0.000375 
0.000330 
0.000332 
0.000332 
0.000341 
0.000324 
0.000338 
0.000326 
0.000330 
0.000328 
0.000336 
0.000331 
0.000324 
0.000351 
0.000388 
0.000385 
0.000363 
0.000338 
0.000334 
0.000333 
0.000334 
0.000327 
0.000336 
0.000332 
0.000335 
0.000327 
0.000332 
0.000333 
0.000338 
0.000330 
0.000384 
0.000388 
0.000329 
0.000329 
0.000327 
0.000336 
0.000325 
0.000335 
0.000338 
0.000332 
0.000332 
0.000326 
0.000339 
0.000331 
0.000330 
0.000328 
0.000348 
0.000388 
0.000332 
0.000334 
0.000358 
0.000330 
0.000335 
0.000342 
0.000340 
0.000324 
0.000338 
0.000334 
0.000336 
0.000326 
0.000327 
0.000336 
0.000353 
0.000331 
0.000320 
0.000326 
0.000331 
0.000326 
0.000324 
0.000327 
0.000314 
0.000327 
0.000316 
0.000317 
0.000319 
0.000320 
0.000328 
0.000329 
0.000321 
0.000332 
0.000332 
0.000335 
0.000321 
0.000321 
0.000318 
0.000325 
0.000315 
0.000314 
0.000315 
0.000322 
0.000318 
0.000319 
0.000324 
0.000320 
0.000324 
0.000318 
0.000323 
0.000323 
0.000318 
0.000328 
0.000334 
0.000322 
0.000327 
0.000327 
0.000326 
0.000312 
0.000317 
0.000325 
0.000321 
0.000329 
0.000327 
0.000322 
0.000322 
0.000314 
0.000348 
0.000329 
0.000342 
0.000346 
0.000315 
0.000315 
0.000321 
0.000324 
0.000317 
0.000315 
0.000331 
0.000322 
0.000310 
0.000308 
0.000299 
0.000304 
0.000294 
0.000298 
0.000336 
0.000280 
0.000295 
0.000279 
0.000293 
0.000286 
0.000295 
0.000305 
0.000278 
0.000279 
0.000331 
0.000304 
0.000306 
0.000296 
0.000313 
0.000304 
0.000295 
0.000287 
0.000279 
0.000286 
0.000292 
0.000284 
0.000293 
0.000284 
0.000286 
0.000311 
0.000312 
0.000296 
0.000306 
0.000297 
0.000319 
0.000325 
0.000297 
0.000286 
0.000284 
0.000283 
0.000278 
0.000283 
0.000293 
0.000354 
0.000278 
0.000291 
0.000302 
0.000297 
0.000300 
0.000296 
0.000326 
0.000302 
0.000294 
0.000287 
0.000283 
0.000287 
0.000290 
0.000301 
0.000279 
0.000285 
0.000291 
0.000288 
0.000337 
0.000318 
0.000308 
0.000320 
0.000321 
0.000314 
0.000324 
0.000319 
0.000308 
0.000320 
0.000355 
0.000324 
0.000309 
0.000315 
0.000313 
0.000332 
0.000353 
0.000346 
0.000335 
0.000318 
0.000314 
0.000310 
0.000319 
0.000311 
0.000349 
0.000331 
0.000314 
0.000332 
0.000303 
0.000305 
0.000304 
0.000307 
0.000332 
0.000318 
0.000324 
0.000311 
0.000316 
0.000329 
0.000347 
0.000307 
0.000314 
0.000358 
0.000332 
0.000314 
0.000302 
0.000307 
0.000306 
0.000314 
0.000318 
0.000312 
0.000323 
0.000320 
0.000358 
0.000309 
0.000316 
0.000323 
0.000335 
0.000670 
0.000330 
0.000316 
0.000316 
0.000309 
0.000306 
0.000307 
0.000295 
0.000277 
0.000276 
0.000284 
0.000276 
0.000276 
0.000276 
0.000276 
0.000278 
0.000274 
0.000280 
0.000274 
0.000273 
0.000275 
0.000274 
0.000275 
0.000286 
0.000281 
0.000307 
0.000278 
0.000281 
0.000279 
0.000275 
0.000275 
0.000276 
0.000278 
0.000280 
0.000275 
0.000276 
0.000275 
0.000277 
0.000281 
0.000277 
0.000282 
0.000278 
0.000277 
0.000282 
0.000283 
0.000274 
0.000275 
0.000275 
0.000274 
0.000276 
0.000278 
0.000280 
0.000278 
0.000274 
0.000280 
0.000280 
0.000275 
0.000274 
0.000273 
0.000305 
0.000291 
0.000278 
0.000276 
0.000282 
0.000276 
0.000278 
0.000285 
0.000279 
0.000280 
0.000273 
0.000275 
0.000299 
0.000279 
0.000277 
0.000277 
0.000277 
0.000274 
0.000280 
0.000271 
0.000272 
0.000279 
0.000278 
0.000274 
0.000279 
0.000276 
0.000273 
0.000273 
0.000277 
0.000277 
0.000278 
0.000278 
0.000279 
0.000275 
0.000273 
0.000273 
0.000275 
0.000280 
0.000272 
0.000274 
0.000278 
0.000272 
0.000274 
0.000282 
0.000275 
0.000279 
0.000273 
0.000275 
0.000273 
0.000280 
0.000281 
0.000276 
0.000275 
0.000283 
0.000277 
0.000274 
0.000273 
0.000273 
0.000278 
0.000277 
0.000277 
0.000281 
0.000272 
0.000277 
0.000302 
0.000274 
0.000279 
0.000273 
0.000282 
0.000295 
0.000275 
0.000281 
0.000278 
0.000273 
0.000284 
0.000274 
0.000291 
0.000276 
0.000282 
0.000273 
0.000272 
0.000275 
0.000279 
0.000273 
0.000272 
0.000271 
0.000272 
0.000278 
0.000278 
0.000279 
0.000272 
0.000273 
0.000278 
0.000276 
0.000284 
0.000280 
0.000271 
0.000272 
0.000272 
0.000273 
0.000281 
0.000274 
0.000299 
0.000278 
0.000279 
0.000276 
0.000274 
0.000276 
0.000275 
0.000275 
0.000273 
0.000274 
0.000274 
0.000277 
0.000281 
0.000274 
0.000271 
0.000271 
0.000277 
0.000284 
0.000276 
0.000279 
0.000273 
0.000272 
0.000275 
0.000279 
0.000274 
0.000273 
0.000303 
0.000289 
0.000278 
0.000279 
0.000272 
0.000272 
0.000271 
0.000280 
0.000273 
0.000273 
0.000275 
0.000273 
0.000330 
0.000301 
0.000301 
0.000308 
0.000300 
0.000301 
0.000298 
0.000305 
0.000309 
0.000305 
0.000296 
0.000322 
0.000298 
0.000299 
0.000320 
0.000310 
0.000311 
0.000313 
0.000321 
0.000308 
0.000301 
0.000303 
0.000301 
0.000304 
0.000298 
0.000298 
0.000301 
0.000300 
0.000298 
0.000295 
0.000302 
0.000303 
0.000302 
0.000302 
0.000306 
0.000304 
0.000298 
0.000301 
0.000299 
0.000306 
0.000304 
0.000299 
0.000297 
0.000295 
0.000297 
0.000302 
0.000306 
0.000298 
0.000302 
0.000303 
0.000306 
0.000301 
0.000339 
0.000302 
0.000300 
0.000306 
0.000297 
0.000305 
0.000297 
0.000307 
0.000304 
0.000299 
0.000306 
0.000297 
0.000302 
0.000280 
0.000277 
0.000272 
0.000274 
0.000284 
0.000278 
0.000279 
0.000275 
0.000276 
0.000276 
0.000280 
0.000273 
0.000278 
0.000283 
0.000274 
0.000278 
0.000277 
0.000284 
0.000278 
0.000277 
0.000285 
0.000280 
0.000273 
0.000274 
0.000273 
0.000276 
0.000278 
0.000277 
0.000274 
0.000273 
0.000273 
0.000281 
0.000276 
0.000273 
0.000276 
0.000275 
0.000279 
0.000273 
0.000279 
0.000275 
0.000275 
0.000273 
0.000273 
0.000279 
0.000282 
0.000275 
0.000276 
0.000279 
0.000284 
0.000274 
0.000274 
0.000305 
0.000283 
0.000282 
0.000279 
0.000277 
0.000274 
0.000277 
0.000276 
0.000274 
0.000274 
0.000315 
0.000273 
0.000293 
0.000287 
0.000280 
0.000277 
0.000276 
0.000275 
0.000284 
0.000280 
0.000274 
0.000276 
0.000277 
0.000281 
0.000281 
0.000276 
0.000279 
0.000280 
0.000281 
0.000281 
0.000290 
0.000277 
0.000276 
0.000278 
0.000276 
0.000274 
0.000276 
0.000275 
0.000282 
0.000276 
0.000273 
0.000280 
0.000281 
0.000283 
0.000287 
0.000299 
0.000281 
0.000277 
0.000277 
0.000276 
0.000281 
0.000281 
0.000275 
0.000277 
0.000281 
0.000278 
0.000274 
0.000277 
0.000277 
0.000276 
0.000280 
0.000282 
0.000277 
0.000284 
0.000307 
0.000282 
0.000275 
0.000278 
0.000280 
0.000275 
0.000275 
0.000274 
0.000281 
0.000276 
0.000285 
0.000278 
0.000291 
0.000279 
0.000282 
0.000272 
0.000271 
0.000275 
0.000273 
0.000275 
0.000273 
0.000276 
0.000278 
0.000277 
0.000269 
0.000276 
0.000269 
0.000272 
0.000278 
0.000281 
0.000281 
0.000271 
0.000272 
0.000276 
0.000270 
0.000273 
0.000270 
0.000272 
0.000276 
0.000272 
0.000271 
0.000271 
0.000271 
0.000273 
0.000272 
0.000268 
0.000272 
0.000275 
0.000276 
0.000277 
0.000271 
0.000306 
0.000276 
0.000270 
0.000272 
0.000271 
0.000274 
0.000272 
0.000270 
0.000273 
0.000270 
0.000274 
0.000276 
0.000270 
0.000308 
0.000274 
0.000274 
0.000273 
0.000275 
0.000273 
0.000271 
0.000271 
0.000278 
0.000279 
0.000271 
0.000272 
0.000339 
0.000304 
0.000303 
0.000316 
0.000305 
0.000308 
0.000314 
0.000307 
0.000307 
0.000311 
0.000302 
0.000302 
0.000311 
0.000308 
0.000308 
0.000308 
0.000310 
0.000315 
0.000341 
0.000305 
0.000313 
0.000303 
0.000322 
0.000310 
0.000310 
0.000306 
0.000303 
0.000302 
0.000308 
0.000310 
0.000304 
0.000310 
0.000318 
0.000308 
0.000302 
0.000305 
0.000319 
0.000305 
0.000317 
0.000304 
0.000313 
0.000303 
0.000311 
0.000318 
0.000303 
0.000315 
0.000306 
0.000305 
0.000319 
0.000304 
0.000309 
0.000307 
0.000348 
0.000304 
0.000312 
0.000314 
0.000309 
0.000303 
0.000304 
0.000307 
0.000317 
0.000305 
0.000316 
0.000329 
0.000450 
0.000300 
0.000300 
0.000302 
0.000293 
0.000293 
0.000293 
0.000299 
0.000294 
0.000302 
0.000302 
0.000294 
0.000300 
0.000293 
0.000296 
0.000304 
0.000300 
0.000302 
0.000314 
0.000303 
0.000299 
0.000295 
0.000294 
0.000301 
0.000296 
0.000298 
0.000295 
0.000294 
0.000298 
0.000301 
0.000293 
0.000295 
0.000296 
0.000305 
0.000300 
0.000308 
0.000306 
0.000297 
0.000294 
0.000298 
0.000296 
0.000297 
0.000305 
0.000302 
0.000295 
0.000297 
0.000306 
0.000302 
0.000296 
0.000305 
0.000307 
0.000303 
0.000338 
0.000294 
0.000307 
0.000302 
0.000298 
0.000301 
0.000299 
0.000295 
0.000294 
0.000295 
0.000295 
0.000301 
0.000296 
0.000280 
0.000275 
0.000282 
0.000277 
0.000280 
0.000274 
0.000277 
0.000275 
0.000275 
0.000282 
0.000276 
0.000274 
0.000278 
0.000275 
0.000276 
0.000283 
0.000290 
0.000282 
0.000280 
0.000274 
0.000276 
0.000283 
0.000279 
0.000274 
0.000280 
0.000280 
0.000279 
0.000275 
0.000276 
0.000277 
0.000282 
0.000281 
0.000279 
0.000275 
0.000281 
0.000277 
0.000280 
0.000275 
0.000279 
0.000274 
0.000276 
0.000274 
0.000275 
0.000275 
0.000277 
0.000277 
0.000275 
0.000281 
0.000275 
0.000275 
0.000281 
0.000307 
0.000274 
0.000274 
0.000281 
0.000276 
0.000276 
0.000278 
0.000276 
0.000274 
0.000275 
0.000297 
0.000276 
0.000293 
0.000279 
0.000272 
0.000272 
0.000279 
0.000270 
0.000271 
0.000273 
0.000272 
0.000272 
0.000270 
0.000277 
0.000271 
0.000274 
0.000272 
0.000275 
0.000281 
0.000283 
0.000288 
0.000270 
0.000272 
0.000279 
0.000274 
0.000271 
0.000274 
0.000276 
0.000273 
0.000274 
0.000283 
0.000272 
0.000272 
0.000272 
0.000275 
0.000273 
0.000276 
0.000275 
0.000275 
0.000271 
0.000274 
0.000280 
0.000273 
0.000272 
0.000272 
0.000270 
0.000274 
0.000275 
0.000278 
0.000282 
0.000276 
0.000274 
0.000280 
0.000271 
0.000300 
0.000276 
0.000272 
0.000272 
0.000276 
0.000273 
0.000275 
0.000278 
0.000271 
0.000273 
0.000278 
0.000275 
0.000292 
0.000279 
0.000269 
0.000270 
0.000275 
0.000269 
0.000269 
0.000276 
0.000274 
0.000277 
0.000276 
0.000276 
0.000276 
0.000276 
0.000275 
0.000269 
0.000280 
0.000279 
0.000279 
0.000270 
0.000274 
0.000275 
0.000274 
0.000276 
0.000270 
0.000278 
0.000276 
0.000272 
0.000275 
0.000274 
0.000270 
0.000279 
0.000278 
0.000277 
0.000272 
0.000275 
0.000276 
0.000271 
0.000271 
0.000275 
0.000271 
0.000269 
0.000276 
0.000270 
0.000273 
0.000274 
0.000272 
0.000270 
0.000277 
0.000269 
0.000271 
0.000273 
0.000299 
0.000271 
0.000270 
0.000271 
0.000275 
0.000272 
0.000268 
0.000270 
0.000276 
0.000275 
0.000270 
0.000271 
0.000327 
0.000314 
0.000309 
0.000311 
0.000307 
0.000305 
0.000312 
0.000303 
0.000304 
0.000302 
0.000303 
0.000306 
0.000312 
0.000310 
0.000303 
0.000303 
0.000317 
0.000320 
0.000318 
0.000305 
0.000306 
0.000305 
0.000312 
0.000307 
0.000304 
0.000306 
0.000305 
0.000309 
0.000303 
0.000304 
0.000314 
0.000311 
0.000317 
0.000310 
0.000306 
0.000304 
0.000308 
0.000306 
0.000305 
0.000310 
0.000318 
0.000305 
0.000304 
0.000310 
0.000311 
0.000318 
0.000304 
0.000303 
0.000314 
0.000314 
0.000304 
0.000307 
0.000345 
0.000304 
0.000307 
0.000305 
0.000311 
0.000334 
0.000307 
0.000306 
0.000312 
0.000307 
0.000305 
0.000308 
0.000434 
0.000283 
0.000275 
0.000277 
0.000276 
0.000279 
0.000276 
0.000273 
0.000274 
0.000281 
0.000275 
0.000275 
0.000276 
0.000275 
0.000274 
0.000277 
0.000280 
0.000312 
0.000294 
0.000275 
0.000275 
0.000274 
0.000276 
0.000283 
0.000276 
0.000283 
0.000277 
0.000287 
0.000274 
0.000275 
0.000276 
0.000282 
0.000283 
0.000279 
0.000284 
0.000277 
0.000274 
0.000281 
0.000274 
0.000282 
0.000276 
0.000279 
0.000275 
0.000276 
0.000286 
0.000275 
0.000279 
0.000277 
0.000276 
0.000276 
0.000277 
0.000283 
0.000307 
0.000275 
0.000287 
0.000276 
0.000274 
0.000282 
0.000286 
0.000280 
0.000274 
0.000276 
0.000274 
0.000274 
0.000297 
0.000275 
0.000279 
0.000276 
0.000272 
0.000277 
0.000281 
0.000279 
0.000277 
0.000274 
0.000273 
0.000283 
0.000275 
0.000275 
0.000282 
0.000272 
0.000280 
0.000278 
0.000278 
0.000274 
0.000274 
0.000275 
0.000280 
0.000274 
0.000275 
0.000273 
0.000275 
0.000280 
0.000275 
0.000276 
0.000283 
0.000288 
0.000281 
0.000279 
0.000276 
0.000273 
0.000274 
0.000279 
0.000281 
0.000278 
0.000276 
0.000275 
0.000274 
0.000278 
0.000273 
0.000274 
0.000280 
0.000283 
0.000275 
0.000278 
0.000272 
0.000273 
0.000306 
0.000272 
0.000280 
0.000281 
0.000272 
0.000274 
0.000274 
0.000274 
0.000274 
0.000274 
0.000279 
0.000288 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/breach12800_2.dat <==
0.000645 
0.000631 
0.000623 
0.000617 
0.000615 
0.000608 
0.000602 
0.000625 
0.000617 
0.000603 
0.000602 
0.000611 
0.000619 
0.000606 
0.000619 
0.000616 
0.000620 
0.000612 
0.000638 
0.000620 
0.000609 
0.000607 
0.000612 
0.000607 
0.000608 
0.000615 
0.000618 
0.000603 
0.000612 
0.000606 
0.000603 
0.000609 
0.000626 
0.000615 
0.000605 
0.000607 
0.000612 
0.000610 
0.000606 
0.000614 
0.000606 
0.000608 
0.000617 
0.000614 
0.000614 
0.000602 
0.000605 
0.000622 
0.000659 
0.000610 
0.000615 
0.000617 
0.000662 
0.000606 
0.000609 
0.000620 
0.000615 
0.000602 
0.000606 
0.000610 
0.000609 
0.000604 
0.000610 
0.000608 
0.000634 
0.000618 
0.000623 
0.000622 
0.000638 
0.000634 
0.000614 
0.000630 
0.000626 
0.000635 
0.000622 
0.000619 
0.000630 
0.000624 
0.000627 
0.000618 
0.000622 
0.000620 
0.000655 
0.000624 
0.000622 
0.000620 
0.000616 
0.000630 
0.000626 
0.000631 
0.000622 
0.000618 
0.000622 
0.000622 
0.000616 
0.000618 
0.000630 
0.000640 
0.000626 
0.000623 
0.000621 
0.000637 
0.000637 
0.000618 
0.000618 
0.000630 
0.000621 
0.000620 
0.000622 
0.000621 
0.000618 
0.000627 
0.000671 
0.000628 
0.000640 
0.000630 
0.000688 
0.000615 
0.000635 
0.000625 
0.000623 
0.000652 
0.000628 
0.000623 
0.000627 
0.000617 
0.000614 
0.000619 
0.000635 
0.000615 
0.000620 
0.000627 
0.000624 
0.000626 
0.000617 
0.000615 
0.000615 
0.000621 
0.000616 
0.000629 
0.000624 
0.000614 
0.000613 
0.000621 
0.000628 
0.000617 
0.000653 
0.000624 
0.000625 
0.000629 
0.000617 
0.000615 
0.000621 
0.000613 
0.000632 
0.000620 
0.000622 
0.000621 
0.000613 
0.000623 
0.000619 
0.000617 
0.000618 
0.000631 
0.000620 
0.000630 
0.000614 
0.000614 
0.000621 
0.000621 
0.000619 
0.000627 
0.000615 
0.000617 
0.000625 
0.000616 
0.000663 
0.000636 
0.000613 
0.000631 
0.000668 
0.000617 
0.000614 
0.000616 
0.000622 
0.000615 
0.000620 
0.000623 
0.000623 
0.000614 
0.000621 
0.000624 
0.000663 
0.000624 
0.000622 
0.000623 
0.000630 
0.000621 
0.000623 
0.000626 
0.000620 
0.000626 
0.000626 
0.000621 
0.000637 
0.000621 
0.000619 
0.000621 
0.000629 
0.000626 
0.000664 
0.000624 
0.000621 
0.000619 
0.000632 
0.000625 
0.000621 
0.000620 
0.000619 
0.000627 
0.000625 
0.000618 
0.000624 
0.000630 
0.000622 
0.000623 
0.000621 
0.000631 
0.000617 
0.000623 
0.000629 
0.000620 
0.000621 
0.000619 
0.000623 
0.000628 
0.000623 
0.000622 
0.000625 
0.000631 
0.000677 
0.000622 
0.000626 
0.000618 
0.000677 
0.000629 
0.000631 
0.000626 
0.000621 
0.000617 
0.000619 
0.000623 
0.000629 
0.000620 
0.000628 
0.000622 
0.000654 
0.000621 
0.000616 
0.000615 
0.000615 
0.000619 
0.000620 
0.000621 
0.000621 
0.000627 
0.000614 
0.000615 
0.000624 
0.000626 
0.000618 
0.000620 
0.000624 
0.000621 
0.000650 
0.000619 
0.000615 
0.000616 
0.000621 
0.000618 
0.000622 
0.000618 
0.000623 
0.000617 
0.000634 
0.000616 
0.000625 
0.000621 
0.000635 
0.000619 
0.000620 
0.000617 
0.000617 
0.000625 
0.000616 
0.000643 
0.000624 
0.000630 
0.000614 
0.000625 
0.000619 
0.000622 
0.000619 
0.000641 
0.000664 
0.000626 
0.000615 
0.000615 
0.000691 
0.000618 
0.000638 
0.000622 
0.000614 
0.000633 
0.000613 
0.000619 
0.000619 
0.000618 
0.000624 
0.000621 
0.000644 
0.000634 
0.000615 
0.000620 
0.000624 
0.000617 
0.000613 
0.000621 
0.000616 
0.000625 
0.000618 
0.000614 
0.000612 
0.000620 
0.000615 
0.000618 
0.000624 
0.000620 
0.000648 
0.000614 
0.000624 
0.000614 
0.000615 
0.000623 
0.000618 
0.000621 
0.000612 
0.000613 
0.000616 
0.000617 
0.000635 
0.000625 
0.000629 
0.000626 
0.000628 
0.000614 
0.000620 
0.000618 
0.000619 
0.000617 
0.000613 
0.000622 
0.000616 
0.000613 
0.000617 
0.000615 
0.000620 
0.000613 
0.000665 
0.000630 
0.000617 
0.000625 
0.000682 
0.000615 
0.000617 
0.000617 
0.000616 
0.000621 
0.000624 
0.000620 
0.000620 
0.000626 
0.000619 
0.000627 
0.000668 
0.000626 
0.000628 
0.000630 
0.000637 
0.000626 
0.000621 
0.000629 
0.000634 
0.000624 
0.000632 
0.000624 
0.000630 
0.000633 
0.000637 
0.000622 
0.000635 
0.000634 
0.000656 
0.000629 
0.000624 
0.000626 
0.000624 
0.000626 
0.000625 
0.000621 
0.000626 
0.000623 
0.000636 
0.000623 
0.000623 
0.000656 
0.000627 
0.000629 
0.000627 
0.000628 
0.000624 
0.000631 
0.000621 
0.000629 
0.000624 
0.000633 
0.000629 
0.000625 
0.000622 
0.000640 
0.000623 
0.000622 
0.000675 
0.000621 
0.000621 
0.000625 
0.000684 
0.000625 
0.000625 
0.000621 
0.000623 
0.000628 
0.000632 
0.000625 
0.000642 
0.000638 
0.000623 
0.000621 
0.000654 
0.000621 
0.000620 
0.000621 
0.000620 
0.000618 
0.000617 
0.000618 
0.000621 
0.000616 
0.000615 
0.000614 
0.000619 
0.000617 
0.000614 
0.000626 
0.000640 
0.000619 
0.000659 
0.000620 
0.000623 
0.000616 
0.000614 
0.000616 
0.000620 
0.000628 
0.000624 
0.000620 
0.000612 
0.000622 
0.000614 
0.000620 
0.000654 
0.000625 
0.000633 
0.000623 
0.000619 
0.000617 
0.000617 
0.000617 
0.000616 
0.000617 
0.000621 
0.000628 
0.000619 
0.000613 
0.000627 
0.000616 
0.000681 
0.000638 
0.000627 
0.000620 
0.000677 
0.000619 
0.000623 
0.000624 
0.000620 
0.000614 
0.000611 
0.000624 
0.000628 
0.000614 
0.000630 
0.000617 
0.000688 
0.000672 
0.000676 
0.000682 
0.000682 
0.000683 
0.000681 
0.000682 
0.000687 
0.000674 
0.000674 
0.000686 
0.000685 
0.000680 
0.000675 
0.000676 
0.000683 
0.000671 
0.000718 
0.000681 
0.000673 
0.000671 
0.000670 
0.000676 
0.000681 
0.000669 
0.000672 
0.000683 
0.000687 
0.000672 
0.000681 
0.000678 
0.000681 
0.000674 
0.000670 
0.000677 
0.000671 
0.000672 
0.000674 
0.000675 
0.000676 
0.000670 
0.000676 
0.000683 
0.000683 
0.000679 
0.000679 
0.000681 
0.000733 
0.000682 
0.000667 
0.000687 
0.000743 
0.000683 
0.000672 
0.000674 
0.000674 
0.000678 
0.000670 
0.000677 
0.000673 
0.000675 
0.000672 
0.000681 
0.000652 
0.000642 
0.000646 
0.000642 
0.000630 
0.000628 
0.000625 
0.000637 
0.000629 
0.000627 
0.000629 
0.000638 
0.000633 
0.000631 
0.000625 
0.000631 
0.000645 
0.000628 
0.000668 
0.000651 
0.000628 
0.000644 
0.000629 
0.000638 
0.000669 
0.000629 
0.000633 
0.000645 
0.000629 
0.000639 
0.000634 
0.000627 
0.000643 
0.000634 
0.000644 
0.000629 
0.000629 
0.000626 
0.000644 
0.000637 
0.000634 
0.000627 
0.000626 
0.000641 
0.000634 
0.000644 
0.000630 
0.000634 
0.000690 
0.000636 
0.000628 
0.000632 
0.000689 
0.000629 
0.000632 
0.000636 
0.000636 
0.000629 
0.000632 
0.000629 
0.000635 
0.000635 
0.000633 
0.000633 
0.000654 
0.000626 
0.000621 
0.000625 
0.000647 
0.000621 
0.000621 
0.000626 
0.000638 
0.000625 
0.000624 
0.000625 
0.000623 
0.000631 
0.000622 
0.000620 
0.000641 
0.000623 
0.000658 
0.000670 
0.000677 
0.000634 
0.000638 
0.000623 
0.000622 
0.000638 
0.000632 
0.000623 
0.000645 
0.000626 
0.000621 
0.000630 
0.000629 
0.000628 
0.000621 
0.000622 
0.000624 
0.000632 
0.000624 
0.000634 
0.000635 
0.000629 
0.000621 
0.000621 
0.000625 
0.000650 
0.000620 
0.000632 
0.000684 
0.000623 
0.000626 
0.000623 
0.000686 
0.000629 
0.000628 
0.000620 
0.000633 
0.000625 
0.000623 
0.000629 
0.000632 
0.000629 
0.000631 
0.000631 
0.000645 
0.000622 
0.000616 
0.000630 
0.000619 
0.000617 
0.000612 
0.000623 
0.000622 
0.000607 
0.000625 
0.000617 
0.000612 
0.000615 
0.000619 
0.000618 
0.000623 
0.000612 
0.000653 
0.000619 
0.000623 
0.000622 
0.000618 
0.000621 
0.000618 
0.000619 
0.000627 
0.000612 
0.000615 
0.000615 
0.000617 
0.000614 
0.000620 
0.000619 
0.000621 
0.000623 
0.000620 
0.000610 
0.000608 
0.000620 
0.000612 
0.000614 
0.000622 
0.000671 
0.000616 
0.000628 
0.000616 
0.000616 
0.000663 
0.000617 
0.000619 
0.000619 
0.000685 
0.000619 
0.000624 
0.000610 
0.000616 
0.000618 
0.000613 
0.000613 
0.000612 
0.000622 
0.000614 
0.000631 
0.000683 
0.000669 
0.000674 
0.000662 
0.000679 
0.000668 
0.000700 
0.000666 
0.000664 
0.000670 
0.000685 
0.000662 
0.000688 
0.000668 
0.000673 
0.000677 
0.000672 
0.000667 
0.000710 
0.000666 
0.000666 
0.000661 
0.000671 
0.000673 
0.000675 
0.000665 
0.000677 
0.000675 
0.000666 
0.000665 
0.000668 
0.000670 
0.000678 
0.000683 
0.000663 
0.000664 
0.000665 
0.000680 
0.000664 
0.000668 
0.000673 
0.000661 
0.000677 
0.000664 
0.000680 
0.000678 
0.000676 
0.000677 
0.000717 
0.000677 
0.000668 
0.000660 
0.000745 
0.000665 
0.000665 
0.000663 
0.000668 
0.000664 
0.000675 
0.000661 
0.000681 
0.000669 
0.000682 
0.000669 
0.000659 
0.000640 
0.000634 
0.000624 
0.000628 
0.000636 
0.000627 
0.000626 
0.000623 
0.000634 
0.000623 
0.000632 
0.000648 
0.000633 
0.000623 
0.000625 
0.000647 
0.000627 
0.000671 
0.000636 
0.000624 
0.000626 
0.000631 
0.000625 
0.000629 
0.000626 
0.000636 
0.000640 
0.000626 
0.000624 
0.000643 
0.000623 
0.000658 
0.000640 
0.000626 
0.000624 
0.000627 
0.000626 
0.000629 
0.000639 
0.000626 
0.000628 
0.000625 
0.000626 
0.000630 
0.000627 
0.000628 
0.000630 
0.000676 
0.000629 
0.000636 
0.000633 
0.000679 
0.000629 
0.000634 
0.000626 
0.000627 
0.000639 
0.000635 
0.000635 
0.000626 
0.000637 
0.000645 
0.000642 
0.000710 
0.000622 
0.000628 
0.000618 
0.000633 
0.000629 
0.000618 
0.000618 
0.000609 
0.000614 
0.000616 
0.000615 
0.000618 
0.000630 
0.000616 
0.000629 
0.000631 
0.000621 
0.000656 
0.000623 
0.000625 
0.000620 
0.000635 
0.000612 
0.000617 
0.000623 
0.000614 
0.000636 
0.000611 
0.000617 
0.000645 
0.000625 
0.000633 
0.000625 
0.000624 
0.000625 
0.000623 
0.000616 
0.000623 
0.000618 
0.000623 
0.000624 
0.000619 
0.000626 
0.000621 
0.000612 
0.000621 
0.000617 
0.000679 
0.000616 
0.000621 
0.000628 
0.000681 
0.000614 
0.000630 
0.000616 
0.000614 
0.000618 
0.000625 
0.000614 
0.000613 
0.000620 
0.000625 
0.000616 
0.000704 
0.000677 
0.000692 
0.000692 
0.000675 
0.000680 
0.000682 
0.000674 
0.000680 
0.000677 
0.000692 
0.000680 
0.000680 
0.000672 
0.000688 
0.000680 
0.000699 
0.000689 
0.000725 
0.000669 
0.000672 
0.000682 
0.000675 
0.000675 
0.000680 
0.000678 
0.000694 
0.000676 
0.000689 
0.000694 
0.000681 
0.000681 
0.000688 
0.000688 
0.000683 
0.000678 
0.000673 
0.000673 
0.000686 
0.000673 
0.000683 
0.000676 
0.000683 
0.000681 
0.000696 
0.000682 
0.000681 
0.000696 
0.000746 
0.000684 
0.000673 
0.000684 
0.000759 
0.000675 
0.000672 
0.000685 
0.000682 
0.000684 
0.000676 
0.000682 
0.000689 
0.000680 
0.000674 
0.000681 
0.000660 
0.000631 
0.000628 
0.000634 
0.000629 
0.000641 
0.000636 
0.000632 
0.000634 
0.000634 
0.000637 
0.000631 
0.000626 
0.000634 
0.000634 
0.000644 
0.000634 
0.000635 
0.000679 
0.000630 
0.000635 
0.000631 
0.000628 
0.000635 
0.000635 
0.000625 
0.000634 
0.000628 
0.000632 
0.000633 
0.000647 
0.000632 
0.000629 
0.000640 
0.000644 
0.000626 
0.000635 
0.000633 
0.000628 
0.000637 
0.000628 
0.000641 
0.000648 
0.000629 
0.000634 
0.000628 
0.000635 
0.000627 
0.000691 
0.000630 
0.000627 
0.000626 
0.000703 
0.000640 
0.000652 
0.000639 
0.000628 
0.000637 
0.000629 
0.000630 
0.000642 
0.000642 
0.000627 
0.000629 
0.000659 
0.000633 
0.000623 
0.000634 
0.000642 
0.000631 
0.000644 
0.000631 
0.000631 
0.000621 
0.000627 
0.000626 
0.000629 
0.000627 
0.000624 
0.000630 
0.000639 
0.000640 
0.000669 
0.000627 
0.000620 
0.000630 
0.000627 
0.000621 
0.000636 
0.000630 
0.000626 
0.000626 
0.000630 
0.000627 
0.000627 
0.000623 
0.000631 
0.000625 
0.000643 
0.000624 
0.000632 
0.000622 
0.000626 
0.000634 
0.000637 
0.000637 
0.000620 
0.000628 
0.000623 
0.000631 
0.000629 
0.000627 
0.000680 
0.000637 
0.000621 
0.000627 
0.000681 
0.000644 
0.000633 
0.000626 
0.000637 
0.000621 
0.000629 
0.000624 
0.000633 
0.000626 
0.000628 
0.000624 
0.000650 
0.000643 
0.000613 
0.000630 
0.000614 
0.000617 
0.000617 
0.000614 
0.000620 
0.000615 
0.000621 
0.000615 
0.000630 
0.000626 
0.000616 
0.000616 
0.000623 
0.000618 
0.000655 
0.000610 
0.000620 
0.000619 
0.000626 
0.000620 
0.000614 
0.000619 
0.000617 
0.000615 
0.000616 
0.000629 
0.000631 
0.000615 
0.000632 
0.000614 
0.000617 
0.000616 
0.000622 
0.000614 
0.000617 
0.000616 
0.000615 
0.000616 
0.000626 
0.000616 
0.000645 
0.000622 
0.000614 
0.000613 
0.000669 
0.000615 
0.000615 
0.000622 
0.000675 
0.000618 
0.000621 
0.000630 
0.000615 
0.000616 
0.000612 
0.000622 
0.000614 
0.000631 
0.000617 
0.000615 
0.000705 
0.000678 
0.000681 
0.000675 
0.000671 
0.000678 
0.000686 
0.000674 
0.000681 
0.000688 
0.000688 
0.000686 
0.000672 
0.000677 
0.000679 
0.000690 
0.000685 
0.000712 
0.000725 
0.000673 
0.000678 
0.000673 
0.000685 
0.000674 
0.000672 
0.000690 
0.000673 
0.000679 
0.000687 
0.000680 
0.000675 
0.000672 
0.000682 
0.000692 
0.000682 
0.000689 
0.000669 
0.000674 
0.000679 
0.000677 
0.000691 
0.000684 
0.000689 
0.000670 
0.000668 
0.000681 
0.000669 
0.000694 
0.000736 
0.000686 
0.000677 
0.000672 
0.000755 
0.000684 
0.000684 
0.000682 
0.000684 
0.000686 
0.000673 
0.000678 
0.000682 
0.000677 
0.000670 
0.000679 
0.000671 
0.000636 
0.000624 
0.000665 
0.000633 
0.000627 
0.000641 
0.000662 
0.000631 
0.000625 
0.000621 
0.000620 
0.000623 
0.000622 
0.000623 
0.000624 
0.000645 
0.000640 
0.000660 
0.000627 
0.000623 
0.000630 
0.000635 
0.000619 
0.000630 
0.000623 
0.000620 
0.000625 
0.000623 
0.000621 
0.000626 
0.000634 
0.000638 
0.000625 
0.000635 
0.000622 
0.000626 
0.000628 
0.000628 
0.000633 
0.000630 
0.000626 
0.000624 
0.000623 
0.000622 
0.000637 
0.000625 
0.000620 
0.000677 
0.000632 
0.000626 
0.000623 
0.000689 
0.000648 
0.000619 
0.000639 
0.000629 
0.000630 
0.000621 
0.000631 
0.000622 
0.000622 
0.000623 
0.000624 
0.000657 
0.000619 
0.000617 
0.000620 
0.000630 
0.000632 
0.000618 
0.000634 
0.000616 
0.000615 
0.000625 
0.000619 
0.000619 
0.000614 
0.000632 
0.000625 
0.000637 
0.000622 
0.000654 
0.000619 
0.000636 
0.000624 
0.000629 
0.000620 
0.000622 
0.000627 
0.000616 
0.000630 
0.000616 
0.000624 
0.000632 
0.000628 
0.000623 
0.000620 
0.000620 
0.000618 
0.000616 
0.000626 
0.000622 
0.000619 
0.000618 
0.000628 
0.000619 
0.000618 
0.000620 
0.000626 
0.000636 
0.000620 
0.000696 
0.000618 
0.000634 
0.000629 
0.000681 
0.000633 
0.000629 
0.000619 
0.000626 
0.000618 
0.000628 
0.000625 
0.000632 
0.000621 
0.000627 
0.000620 
0.000653 
0.000631 
0.000628 
0.000623 
0.000616 
0.000618 
0.000629 
0.000621 
0.000623 
0.000624 
0.000614 
0.000630 
0.000628 
0.000618 
0.000613 
0.000627 
0.000624 
0.000615 
0.000650 
0.000626 
0.000617 
0.000619 
0.000614 
0.000616 
0.000626 
0.000622 
0.000626 
0.000614 
0.000620 
0.000614 
0.000617 
0.000627 
0.000630 
0.000618 
0.000624 
0.000614 
0.000625 
0.000615 
0.000618 
0.000616 
0.000616 
0.000618 
0.000618 
0.000615 
0.000619 
0.000623 
0.000621 
0.000629 
0.000675 
0.000619 
0.000621 
0.000617 
0.000676 
0.000619 
0.000621 
0.000618 
0.000621 
0.000631 
0.000614 
0.000629 
0.000630 
0.000624 
0.000618 
0.000624 
0.000712 
0.000689 
0.000684 
0.000679 
0.000683 
0.000678 
0.000689 
0.000684 
0.000690 
0.000691 
0.000684 
0.000680 
0.000685 
0.000691 
0.000690 
0.000682 
0.000684 
0.000682 
0.000739 
0.000697 
0.000690 
0.000679 
0.000733 
0.000687 
0.000683 
0.000683 
0.000675 
0.000685 
0.000682 
0.000693 
0.000691 
0.000678 
0.000706 
0.000692 
0.000680 
0.000691 
0.000691 
0.000676 
0.000690 
0.000693 
0.000696 
0.000688 
0.000692 
0.000677 
0.000677 
0.000692 
0.000684 
0.000719 
0.000750 
0.000684 
0.000684 
0.000674 
0.000751 
0.000678 
0.000691 
0.000688 
0.000684 
0.000687 
0.000685 
0.000685 
0.000695 
0.000685 
0.000680 
0.000704 
0.000652 
0.000635 
0.000625 
0.000635 
0.000626 
0.000635 
0.000622 
0.000628 
0.000624 
0.000640 
0.000627 
0.000630 
0.000630 
0.000651 
0.000651 
0.000635 
0.000648 
0.000622 
0.000665 
0.000634 
0.000624 
0.000624 
0.000624 
0.000630 
0.000633 
0.000625 
0.000623 
0.000629 
0.000629 
0.000620 
0.000631 
0.000628 
0.000633 
0.000633 
0.000636 
0.000657 
0.000634 
0.000634 
0.000639 
0.000623 
0.000621 
0.000644 
0.000621 
0.000628 
0.000695 
0.000634 
0.000627 
0.000623 
0.000679 
0.000621 
0.000634 
0.000661 
0.000684 
0.000628 
0.000622 
0.000624 
0.000621 
0.000620 
0.000621 
0.000623 
0.000623 
0.000633 
0.000626 
0.000649 
0.000658 
0.000629 
0.000624 
0.000620 
0.000626 
0.000624 
0.000618 
0.000623 
0.000621 
0.000631 
0.000626 
0.000618 
0.000629 
0.000627 
0.000632 
0.000618 
0.000632 
0.000617 
0.000662 
0.000639 
0.000623 
0.000621 
0.000618 
0.000622 
0.000651 
0.000619 
0.000621 
0.000621 
0.000616 
0.000625 
0.000624 
0.000618 
0.000636 
0.000625 
0.000628 
0.000638 
0.000630 
0.000620 
0.000624 
0.000632 
0.000625 
0.000621 
0.000616 
0.000621 
0.000628 
0.000616 
0.000627 
0.000638 
0.000673 
0.000624 
0.000622 
0.000628 
0.000684 
0.000623 
0.000623 
0.000630 
0.000634 
0.000634 
0.000616 
0.000626 
0.000633 
0.000629 
0.000622 
0.000618 
0.000654 
0.000614 
0.000619 
0.000617 
0.000617 
0.000616 
0.000626 
0.000627 
0.000618 
0.000628 
0.000616 
0.000625 
0.000615 
0.000622 
0.000623 
0.000613 
0.000646 
0.000620 
0.000651 
0.000629 
0.000627 
0.000619 
0.000618 
0.000618 
0.000618 
0.000626 
0.000622 
0.000624 
0.000619 
0.000617 
0.000620 
0.000621 
0.000628 
0.000621 
0.000621 
0.000629 
0.000629 
0.000618 
0.000614 
0.000628 
0.000623 
0.000622 
0.000617 
0.000620 
0.000620 
0.000622 
0.000622 
0.000621 
0.000674 
0.000621 
0.000624 
0.000619 
0.000686 
0.000622 
0.000622 
0.000617 
0.000622 
0.000613 
0.000625 
0.000617 
0.000622 
0.000616 
0.000615 
0.000631 
0.000726 
0.000695 
0.000691 
0.000681 
0.000703 
0.000687 
0.000692 
0.000678 
0.000693 
0.000681 
0.000678 
0.000685 
0.000682 
0.000678 
0.000688 
0.000679 
0.000696 
0.000694 
0.000740 
0.000690 
0.000678 
0.000693 
0.000684 
0.000681 
0.000694 
0.000682 
0.000692 
0.000687 
0.000684 
0.000685 
0.000693 
0.000685 
0.000706 
0.000697 
0.000677 
0.000692 
0.000681 
0.000689 
0.000685 
0.000686 
0.000677 
0.000689 
0.000684 
0.000685 
0.000684 
0.000679 
0.000681 
0.000684 
0.000760 
0.000697 
0.000693 
0.000679 
0.000759 
0.000698 
0.000690 
0.000684 
0.000693 
0.000687 
0.000685 
0.000690 
0.000705 
0.000693 
0.000687 
0.000686 
0.000657 
0.000634 
0.000627 
0.000617 
0.000622 
0.000633 
0.000625 
0.000642 
0.000634 
0.000626 
0.000653 
0.000624 
0.000620 
0.000623 
0.000624 
0.000619 
0.000629 
0.000646 
0.000713 
0.000627 
0.000621 
0.000637 
0.000623 
0.000617 
0.000621 
0.000627 
0.000623 
0.000626 
0.000632 
0.000622 
0.000624 
0.000630 
0.000628 
0.000635 
0.000645 
0.000629 
0.000643 
0.000626 
0.000629 
0.000620 
0.000637 
0.000624 
0.000634 
0.000630 
0.000627 
0.000622 
0.000621 
0.000637 
0.000734 
0.000640 
0.000622 
0.000624 
0.000695 
0.000628 
0.000631 
0.000621 
0.000629 
0.000624 
0.000624 
0.000662 
0.000632 
0.000631 
0.000620 
0.000632 
0.000723 
0.000632 
0.000623 
0.000631 
0.000627 
0.000641 
0.000626 
0.000628 
0.000645 
0.000624 
0.000627 
0.000623 
0.000631 
0.000626 
0.000629 
0.000626 
0.000649 
0.000642 
0.000669 
0.000625 
0.000641 
0.000631 
0.000641 
0.000624 
0.000636 
0.000626 
0.000629 
0.000638 
0.000624 
0.000624 
0.000630 
0.000624 
0.000638 
0.000639 
0.000640 
0.000628 
0.000628 
0.000622 
0.000637 
0.000631 
0.000641 
0.000627 
0.000635 
0.000626 
0.000637 
0.000629 
0.000625 
0.000629 
0.000675 
0.000622 
0.000630 
0.000625 
0.000682 
0.000629 
0.000633 
0.000641 
0.000625 
0.000623 
0.000624 
0.000641 
0.000633 
0.000628 
0.000629 
0.000634 
0.000712 
0.000720 
0.000690 
0.000690 
0.000691 
0.000706 
0.000696 
0.000705 
0.000687 
0.000702 
0.000700 
0.000683 
0.000690 
0.000683 
0.000699 
0.000690 
0.000709 
0.000697 
0.000740 
0.000690 
0.000687 
0.000692 
0.000683 
0.000684 
0.000693 
0.000700 
0.000688 
0.000679 
0.000692 
0.000706 
0.000696 
0.000697 
0.000694 
0.000704 
0.000695 
0.000693 
0.000683 
0.000695 
0.000702 
0.000688 
0.000697 
0.000696 
0.000678 
0.000683 
0.000690 
0.000687 
0.000684 
0.000687 
0.000756 
0.000700 
0.000690 
0.000689 
0.000757 
0.000682 
0.000711 
0.000684 
0.000683 
0.000684 
0.000684 
0.000683 
0.000688 
0.000689 
0.000686 
0.000686 
0.000678 
0.000634 
0.000630 
0.000635 
0.000636 
0.000644 
0.000636 
0.000627 
0.000629 
0.000629 
0.000633 
0.000638 
0.000638 
0.000628 
0.000631 
0.000636 
0.000638 
0.000646 
0.000666 
0.000639 
0.000628 
0.000634 
0.000634 
0.000630 
0.000632 
0.000630 
0.000632 
0.000629 
0.000634 
0.000629 
0.000636 
0.000628 
0.000635 
0.000637 
0.000633 
0.000637 
0.000632 
0.000637 
0.000637 
0.000633 
0.000645 
0.000644 
0.000643 
0.000633 
0.000629 
0.000644 
0.000628 
0.000652 
0.000682 
0.000632 
0.000630 
0.000646 
0.000694 
0.000646 
0.000645 
0.000627 
0.000635 
0.000631 
0.000632 
0.000638 
0.000630 
0.000629 
0.000638 
0.000629 
0.000658 
0.000646 
0.000628 
0.000632 
0.000631 
0.000627 
0.000623 
0.000620 
0.000629 
0.000629 
0.000632 
0.000622 
0.000627 
0.000625 
0.000620 
0.000620 
0.000645 
0.000638 
0.000670 
0.000628 
0.000627 
0.000626 
0.000648 
0.000620 
0.000630 
0.000626 
0.000623 
0.000653 
0.000625 
0.000630 
0.000617 
0.000619 
0.000643 
0.000638 
0.000627 
0.000629 
0.000629 
0.000625 
0.000623 
0.000631 
0.000631 
0.000624 
0.000623 
0.000620 
0.000622 
0.000622 
0.000619 
0.000620 
0.000680 
0.000627 
0.000622 
0.000630 
0.000686 
0.000626 
0.000634 
0.000623 
0.000622 
0.000628 
0.000631 
0.000621 
0.000624 
0.000622 
0.000620 
0.000625 
0.000668 
0.000635 
0.000634 
0.000644 
0.000621 
0.000641 
0.000627 
0.000627 
0.000624 
0.000621 
0.000628 
0.000646 
0.000619 
0.000647 
0.000629 
0.000626 
0.000637 
0.000634 
0.000661 
0.000621 
0.000631 
0.000625 
0.000640 
0.000640 
0.000625 
0.000631 
0.000625 
0.000625 
0.000633 
0.000626 
0.000628 
0.000636 
0.000639 
0.000644 
0.000628 
0.000631 
0.000638 
0.000632 
0.000632 
0.000640 
0.000623 
0.000637 
0.000628 
0.000623 
0.000631 
0.000629 
0.000627 
0.000634 
0.000673 
0.000631 
0.000628 
0.000630 
0.000688 
0.000636 
0.000625 
0.000627 
0.000638 
0.000631 
0.000634 
0.000632 
0.000634 
0.000622 
0.000626 
0.000632 
0.000723 
0.000701 
0.000684 
0.000692 
0.000696 
0.000681 
0.000683 
0.000682 
0.000695 
0.000680 
0.000688 
0.000679 
0.000683 
0.000680 
0.000690 
0.000691 
0.000706 
0.000695 
0.000729 
0.000688 
0.000679 
0.000684 
0.000679 
0.000685 
0.000685 
0.000678 
0.000677 
0.000682 
0.000686 
0.000692 
0.000692 
0.000692 
0.000693 
0.000700 
0.000685 
0.000677 
0.000684 
0.000694 
0.000679 
0.000677 
0.000685 
0.000681 
0.000680 
0.000690 
0.000676 
0.000695 
0.000698 
0.000688 
0.000747 
0.000682 
0.000687 
0.000683 
0.000761 
0.000680 
0.000685 
0.000678 
0.000692 
0.000682 
0.000689 
0.000682 
0.000687 
0.000678 
0.000681 
0.000680 
0.000676 
0.000633 
0.000625 
0.000632 
0.000630 
0.000643 
0.000636 
0.000623 
0.000624 
0.000627 
0.000623 
0.000622 
0.000637 
0.000629 
0.000628 
0.000626 
0.000651 
0.000647 
0.000663 
0.000643 
0.000627 
0.000639 
0.000636 
0.000632 
0.000635 
0.000624 
0.000639 
0.000632 
0.000639 
0.000656 
0.000644 
0.000640 
0.000637 
0.000632 
0.000637 
0.000627 
0.000628 
0.000623 
0.000625 
0.000637 
0.000626 
0.000639 
0.000624 
0.000624 
0.000635 
0.000635 
0.000638 
0.000626 
0.000688 
0.000625 
0.000630 
0.000637 
0.000692 
0.000624 
0.000644 
0.000635 
0.000632 
0.000638 
0.000629 
0.000623 
0.000628 
0.000632 
0.000624 
0.000627 
0.000645 
0.000630 
0.000621 
0.000620 
0.000623 
0.000629 
0.000630 
0.000623 
0.000629 
0.000629 
0.000640 
0.000618 
0.000619 
0.000622 
0.000623 
0.000655 
0.000634 
0.000636 
0.000669 
0.000624 
0.000631 
0.000623 
0.000635 
0.000625 
0.000617 
0.000617 
0.000621 
0.000619 
0.000624 
0.000618 
0.000621 
0.000625 
0.000622 
0.000636 
0.000626 
0.000625 
0.000616 
0.000633 
0.000639 
0.000635 
0.000622 
0.000620 
0.000623 
0.000639 
0.000625 
0.000620 
0.000627 
0.000624 
0.000681 
0.000624 
0.000627 
0.000627 
0.000690 
0.000635 
0.000635 
0.000629 
0.000623 
0.000619 
0.000618 
0.000626 
0.000627 
0.000635 
0.000624 
0.000624 
0.000656 
0.000624 
0.000634 
0.000628 
0.000626 
0.000618 
0.000627 
0.000622 
0.000623 
0.000629 
0.000625 
0.000629 
0.000633 
0.000628 
0.000623 
0.000632 
0.000640 
0.000624 
0.000661 
0.000625 
0.000627 
0.000618 
0.000622 
0.000624 
0.000623 
0.000625 
0.000620 
0.000623 
0.000624 
0.000621 
0.000619 
0.000623 
0.000628 
0.000628 
0.000629 
0.000628 
0.000628 
0.000633 
0.000621 
0.000625 
0.000634 
0.000638 
0.000624 
0.000620 
0.000627 
0.000646 
0.000620 
0.000622 
0.000679 
0.000636 
0.000625 
0.000622 
0.000682 
0.000621 
0.000620 
0.000627 
0.000620 
0.000623 
0.000628 
0.000620 
0.000620 
0.000625 
0.000622 
0.000628 
0.000730 
0.000697 
0.000691 
0.000687 
0.000687 
0.000687 
0.000683 
0.000699 
0.000689 
0.000683 
0.000688 
0.000686 
0.000696 
0.000681 
0.000693 
0.000690 
0.000704 
0.000691 
0.000740 
0.000690 
0.000689 
0.000702 
0.000683 
0.000689 
0.000703 
0.000689 
0.000684 
0.000682 
0.000699 
0.000698 
0.000684 
0.000690 
0.000702 
0.000703 
0.000692 
0.000696 
0.000689 
0.000697 
0.000692 
0.000682 
0.000685 
0.000699 
0.000689 
0.000686 
0.000700 
0.000682 
0.000690 
0.000688 
0.000762 
0.000688 
0.000688 
0.000692 
0.000767 
0.000699 
0.000689 
0.000685 
0.000692 
0.000696 
0.000699 
0.000687 
0.000682 
0.000692 
0.000694 
0.000683 
0.000663 
0.000642 
0.000629 
0.000627 
0.000628 
0.000631 
0.000629 
0.000629 
0.000638 
0.000629 
0.000634 
0.000630 
0.000636 
0.000629 
0.000629 
0.000630 
0.000634 
0.000630 
0.000669 
0.000628 
0.000639 
0.000636 
0.000647 
0.000631 
0.000632 
0.000631 
0.000629 
0.000625 
0.000626 
0.000637 
0.000630 
0.000634 
0.000633 
0.000636 
0.000647 
0.000654 
0.000627 
0.000629 
0.000628 
0.000633 
0.000631 
0.000647 
0.000627 
0.000623 
0.000628 
0.000630 
0.000633 
0.000627 
0.000691 
0.000627 
0.000635 
0.000640 
0.000694 
0.000635 
0.000632 
0.000632 
0.000630 
0.000639 
0.000626 
0.000632 
0.000632 
0.000636 
0.000635 
0.000629 
0.000657 
0.000636 
0.000629 
0.000632 
0.000631 
0.000625 
0.000623 
0.000622 
0.000635 
0.000627 
0.000623 
0.000627 
0.000627 
0.000622 
0.000629 
0.000626 
0.000638 
0.000623 
0.000660 
0.000625 
0.000633 
0.000637 
0.000637 
0.000641 
0.000629 
0.000622 
0.000631 
0.000620 
0.000635 
0.000623 
0.000622 
0.000640 
0.000628 
0.000641 
0.000626 
0.000628 
0.000625 
0.000634 
0.000632 
0.000622 
0.000628 
0.000626 
0.000646 
0.000631 
0.000629 
0.000626 
0.000637 
0.000630 
0.000686 
0.000628 
0.000631 
0.000623 
0.000678 
0.000625 
0.000631 
0.000637 
0.000627 
0.000627 
0.000624 
0.000630 
0.000630 
0.000627 
0.000626 
0.000628 
0.000659 
0.000620 
0.000619 
0.000622 
0.000630 
0.000619 
0.000617 
0.000627 
0.000631 
0.000620 
0.000621 
0.000625 
0.000613 
0.000615 
0.000621 
0.000614 
0.000623 
0.000616 
0.000655 
0.000628 
0.000617 
0.000615 
0.000618 
0.000616 
0.000625 
0.000622 
0.000656 
0.000616 
0.000625 
0.000623 
0.000616 
0.000615 
0.000635 
0.000629 
0.000616 
0.000621 
0.000632 
0.000619 
0.000629 
0.000618 
0.000627 
0.000622 
0.000631 
0.000623 
0.000615 
0.000633 
0.000614 
0.000625 
0.000667 
0.000621 
0.000619 
0.000618 
0.000682 
0.000617 
0.000621 
0.000627 
0.000622 
0.000619 
0.000622 
0.000613 
0.000622 
0.000621 
0.000624 
0.000628 
0.000728 
0.000701 
0.000691 
0.000708 
0.000693 
0.000682 
0.000685 
0.000686 
0.000683 
0.000691 
0.000685 
0.000684 
0.000699 
0.000708 
0.000691 
0.000690 
0.000705 
0.000695 
0.000743 
0.000688 
0.000696 
0.000684 
0.000684 
0.000690 
0.000683 
0.000680 
0.000692 
0.000694 
0.000704 
0.000696 
0.000693 
0.000691 
0.000686 
0.000687 
0.000695 
0.000685 
0.000697 
0.000684 
0.000681 
0.000695 
0.000693 
0.000685 
0.000696 
0.000686 
0.000686 
0.000685 
0.000692 
0.000684 
0.000777 
0.000690 
0.000713 
0.000693 
0.000770 
0.000702 
0.000683 
0.000686 
0.000695 
0.000683 
0.000687 
0.000692 
0.000689 
0.000695 
0.000693 
0.000684 
0.000648 
0.000640 
0.000628 
0.000634 
0.000638 
0.000646 
0.000635 
0.000635 
0.000641 
0.000635 
0.000629 
0.000628 
0.000645 
0.000634 
0.000629 
0.000634 
0.000641 
0.000635 
0.000674 
0.000632 
0.000638 
0.000642 
0.000634 
0.000642 
0.000638 
0.000629 
0.000633 
0.000644 
0.000636 
0.000634 
0.000631 
0.000636 
0.000639 
0.000639 
0.000631 
0.000648 
0.000641 
0.000635 
0.000631 
0.000631 
0.000633 
0.000639 
0.000634 
0.000637 
0.000629 
0.000638 
0.000652 
0.000634 
0.000686 
0.000636 
0.000631 
0.000628 
0.000712 
0.000634 
0.000642 
0.000631 
0.000645 
0.000635 
0.000646 
0.000639 
0.000630 
0.000630 
0.000637 
0.000631 
0.000721 
0.000627 
0.000633 
0.000628 
0.000641 
0.000631 
0.000626 
0.000626 
0.000624 
0.000628 
0.000627 
0.000627 
0.000628 
0.000629 
0.000626 
0.000630 
0.000636 
0.000661 
0.000666 
0.000634 
0.000626 
0.000631 
0.000635 
0.000628 
0.000628 
0.000627 
0.000627 
0.000624 
0.000624 
0.000636 
0.000627 
0.000630 
0.000631 
0.000633 
0.000638 
0.000628 
0.000637 
0.000627 
0.000626 
0.000627 
0.000630 
0.000633 
0.000642 
0.000640 
0.000629 
0.000628 
0.000633 
0.000633 
0.000686 
0.000627 
0.000628 
0.000627 
0.000686 
0.000629 
0.000637 
0.000640 
0.000628 
0.000630 
0.000627 
0.000626 
0.000628 
0.000626 
0.000639 
0.000631 
0.000714 
0.000686 
0.000694 
0.000690 
0.000706 
0.000690 
0.000692 
0.000687 
0.000697 
0.000698 
0.000697 
0.000691 
0.000692 
0.000683 
0.000684 
0.000698 
0.000705 
0.000707 
0.000749 
0.000691 
0.000698 
0.000691 
0.000696 
0.000699 
0.000693 
0.000698 
0.000704 
0.000689 
0.000688 
0.000687 
0.000687 
0.000684 
0.000707 
0.000691 
0.000694 
0.000697 
0.000691 
0.000695 
0.000692 
0.000693 
0.000695 
0.000699 
0.000690 
0.000683 
0.000715 
0.000698 
0.000711 
0.000686 
0.000760 
0.000719 
0.000684 
0.000708 
0.000793 
0.000701 
0.000687 
0.000685 
0.000685 
0.000697 
0.000698 
0.000694 
0.000705 
0.000695 
0.000699 
0.000695 
0.000675 
0.000640 
0.000635 
0.000634 
0.000642 
0.000646 
0.000643 
0.000642 
0.000650 
0.000639 
0.000657 
0.000643 
0.000635 
0.000646 
0.000639 
0.000635 
0.000671 
0.000655 
0.000696 
0.000646 
0.000642 
0.000648 
0.000646 
0.000638 
0.000650 
0.000634 
0.000641 
0.000639 
0.000634 
0.000646 
0.000643 
0.000655 
0.000643 
0.000645 
0.000668 
0.000639 
0.000643 
0.000649 
0.000641 
0.000635 
0.000648 
0.000641 
0.000637 
0.000639 
0.000637 
0.000636 
0.000638 
0.000641 
0.000706 
0.000643 
0.000646 
0.000639 
0.000743 
0.000635 
0.000646 
0.000688 
0.000638 
0.000645 
0.000663 
0.000645 
0.000645 
0.000632 
0.000642 
0.000635 
0.000658 
0.000631 
0.000629 
0.000630 
0.000635 
0.000631 
0.000626 
0.000624 
0.000632 
0.000627 
0.000626 
0.000626 
0.000625 
0.000631 
0.000632 
0.000665 
0.000639 
0.000639 
0.000669 
0.000641 
0.000626 
0.000630 
0.000624 
0.000634 
0.000624 
0.000634 
0.000632 
0.000639 
0.000621 
0.000622 
0.000637 
0.000624 
0.000629 
0.000638 
0.000627 
0.000626 
0.000632 
0.000632 
0.000628 
0.000628 
0.000632 
0.000638 
0.000625 
0.000626 
0.000630 
0.000637 
0.000627 
0.000641 
0.000681 
0.000631 
0.000634 
0.000644 
0.000690 
0.000631 
0.000642 
0.000629 
0.000623 
0.000628 
0.000629 
0.000624 
0.000623 
0.000631 
0.000630 
0.000625 
0.000659 
0.000623 
0.000629 
0.000638 
0.000624 
0.000633 
0.000633 
0.000630 
0.000622 
0.000647 
0.000626 
0.000628 
0.000625 
0.000636 
0.000629 
0.000632 
0.000639 
0.000625 
0.000660 
0.000628 
0.000636 
0.000622 
0.000621 
0.000626 
0.000623 
0.000622 
0.000635 
0.000628 
0.000630 
0.000624 
0.000623 
0.000623 
0.000635 
0.000626 
0.000623 
0.000622 
0.000627 
0.000630 
0.000625 
0.000633 
0.000629 
0.000628 
0.000624 
0.000623 
0.000625 
0.000623 
0.000626 
0.000639 
0.000670 
0.000623 
0.000627 
0.000621 
0.000684 
0.000624 
0.000632 
0.000623 
0.000623 
0.000629 
0.000634 
0.000627 
0.000634 
0.000634 
0.000626 
0.000626 
0.000724 
0.000697 
0.000709 
0.000694 
0.000689 
0.000692 
0.000697 
0.000700 
0.000691 
0.000704 
0.000700 
0.000688 
0.000694 
0.000689 
0.000694 
0.000708 
0.000710 
0.000697 
0.000752 
0.000692 
0.000692 
0.000696 
0.000695 
0.000700 
0.000688 
0.000709 
0.000701 
0.000693 
0.000694 
0.000693 
0.000695 
0.000698 
0.000701 
0.000705 
0.000698 
0.000696 
0.000688 
0.000693 
0.000697 
0.000704 
0.000687 
0.000720 
0.000696 
0.000693 
0.000690 
0.000688 
0.000701 
0.000689 
0.000759 
0.000692 
0.000701 
0.000699 
0.000760 
0.000687 
0.000697 
0.000690 
0.000691 
0.000708 
0.000690 
0.000699 
0.000691 
0.000687 
0.000699 
0.000706 
0.000703 
0.000688 
0.000675 
0.000679 
0.000673 
0.000691 
0.000700 
0.000682 
0.000675 
0.000675 
0.000678 
0.000695 
0.000682 
0.000679 
0.000677 
0.000672 
0.000681 
0.000689 
0.000724 
0.000695 
0.000675 
0.000698 
0.000677 
0.000671 
0.000681 
0.000675 
0.000681 
0.000679 
0.000674 
0.000676 
0.000683 
0.000677 
0.000697 
0.000686 
0.000688 
0.000678 
0.000676 
0.000674 
0.000682 
0.000693 
0.000672 
0.000675 
0.000680 
0.000677 
0.000697 
0.000683 
0.000682 
0.000688 
0.000746 
0.000692 
0.000682 
0.000694 
0.000753 
0.000685 
0.000675 
0.000688 
0.000683 
0.000691 
0.000702 
0.000677 
0.000679 
0.000673 
0.000682 
0.000673 
0.000671 
0.000617 
0.000623 
0.000633 
0.000622 
0.000625 
0.000622 
0.000630 
0.000622 
0.000630 
0.000637 
0.000627 
0.000616 
0.000617 
0.000631 
0.000623 
0.000639 
0.000620 
0.000656 
0.000621 
0.000619 
0.000621 
0.000638 
0.000635 
0.000623 
0.000630 
0.000617 
0.000620 
0.000632 
0.000633 
0.000625 
0.000626 
0.000630 
0.000629 
0.000623 
0.000618 
0.000621 
0.000622 
0.000626 
0.000632 
0.000620 
0.000621 
0.000630 
0.000632 
0.000631 
0.000632 
0.000618 
0.000618 
0.000672 
0.000622 
0.000634 
0.000626 
0.000682 
0.000626 
0.000625 
0.000640 
0.000627 
0.000625 
0.000627 
0.000659 
0.000618 
0.000629 
0.000622 
0.000621 
0.000677 
0.000622 
0.000635 
0.000624 
0.000630 
0.000626 
0.000621 
0.000621 
0.000621 
0.000625 
0.000620 
0.000628 
0.000625 
0.000621 
0.000625 
0.000623 
0.000640 
0.000619 
0.000664 
0.000637 
0.000630 
0.000625 
0.000622 
0.000618 
0.000623 
0.000636 
0.000622 
0.000619 
0.000628 
0.000623 
0.000624 
0.000623 
0.000625 
0.000633 
0.000634 
0.000627 
0.000623 
0.000625 
0.000625 
0.000633 
0.000631 
0.000624 
0.000620 
0.000625 
0.000625 
0.000659 
0.000619 
0.000621 
0.000688 
0.000623 
0.000648 
0.000627 
0.000684 
0.000627 
0.000621 
0.000627 
0.000623 
0.000622 
0.000630 
0.000625 
0.000620 
0.000642 
0.000637 
0.000621 
0.000727 
0.000709 
0.000701 
0.000703 
0.000713 
0.000699 
0.000696 
0.000712 
0.000708 
0.000706 
0.000710 
0.000696 
0.000704 
0.000703 
0.000702 
0.000708 
0.000714 
0.000715 
0.000743 
0.000693 
0.000698 
0.000705 
0.000708 
0.000704 
0.000693 
0.000703 
0.000710 
0.000694 
0.000699 
0.000698 
0.000705 
0.000710 
0.000703 
0.000706 
0.000691 
0.000698 
0.000706 
0.000704 
0.000700 
0.000693 
0.000700 
0.000707 
0.000706 
0.000712 
0.000705 
0.000710 
0.000698 
0.000709 
0.000768 
0.000696 
0.000709 
0.000697 
0.000768 
0.000707 
0.000698 
0.000696 
0.000709 
0.000697 
0.000704 
0.000709 
0.000700 
0.000715 
0.000697 
0.000705 
0.000700 
0.000662 
0.000663 
0.000675 
0.000665 
0.000670 
0.000667 
0.000684 
0.000669 
0.000669 
0.000674 
0.000696 
0.000677 
0.000672 
0.000665 
0.000667 
0.000664 
0.000660 
0.000703 
0.000666 
0.000663 
0.000667 
0.000665 
0.000679 
0.000662 
0.000661 
0.000664 
0.000669 
0.000664 
0.000662 
0.000665 
0.000669 
0.000672 
0.000664 
0.000670 
0.000662 
0.000659 
0.000665 
0.000671 
0.000681 
0.000671 
0.000668 
0.000676 
0.000664 
0.000672 
0.000665 
0.000681 
0.000669 
0.000721 
0.000705 
0.000664 
0.000672 
0.000728 
0.000668 
0.000666 
0.000669 
0.000664 
0.000685 
0.000668 
0.000671 
0.000667 
0.000668 
0.000676 
0.000672 
0.000666 
0.000637 
0.000642 
0.000622 
0.000628 
0.000637 
0.000624 
0.000631 
0.000625 
0.000627 
0.000631 
0.000636 
0.000628 
0.000629 
0.000629 
0.000639 
0.000634 
0.000631 
0.000676 
0.000624 
0.000624 
0.000632 
0.000623 
0.000626 
0.000634 
0.000627 
0.000633 
0.000625 
0.000629 
0.000635 
0.000627 
0.000634 
0.000626 
0.000631 
0.000627 
0.000633 
0.000631 
0.000639 
0.000634 
0.000635 
0.000663 
0.000633 
0.000634 
0.000627 
0.000635 
0.000632 
0.000625 
0.000625 
0.000697 
0.000635 
0.000620 
0.000628 
0.000700 
0.000627 
0.000624 
0.000638 
0.000636 
0.000630 
0.000627 
0.000627 
0.000629 
0.000626 
0.000630 
0.000630 
0.000681 
0.000624 
0.000625 
0.000630 
0.000628 
0.000624 
0.000626 
0.000622 
0.000620 
0.000622 
0.000624 
0.000624 
0.000628 
0.000632 
0.000627 
0.000624 
0.000629 
0.000624 
0.000658 
0.000628 
0.000619 
0.000626 
0.000634 
0.000625 
0.000620 
0.000626 
0.000624 
0.000621 
0.000621 
0.000628 
0.000626 
0.000626 
0.000634 
0.000638 
0.000633 
0.000635 
0.000637 
0.000631 
0.000630 
0.000621 
0.000626 
0.000621 
0.000628 
0.000624 
0.000632 
0.000625 
0.000627 
0.000619 
0.000679 
0.000623 
0.000622 
0.000634 
0.000683 
0.000623 
0.000624 
0.000627 
0.000633 
0.000625 
0.000649 
0.000635 
0.000625 
0.000626 
0.000625 
0.000636 
0.000719 
0.000690 
0.000699 
0.000689 
0.000711 
0.000693 
0.000693 
0.000682 
0.000685 
0.000689 
0.000693 
0.000687 
0.000692 
0.000693 
0.000703 
0.000707 
0.000706 
0.000689 
0.000732 
0.000691 
0.000694 
0.000702 
0.000686 
0.000689 
0.000686 
0.000687 
0.000687 
0.000684 
0.000692 
0.000697 
0.000685 
0.000696 
0.000688 
0.000698 
0.000690 
0.000707 
0.000695 
0.000709 
0.000693 
0.000699 
0.000690 
0.000689 
0.000698 
0.000684 
0.000704 
0.000723 
0.000690 
0.000705 
0.000763 
0.000691 
0.000687 
0.000726 
0.000763 
0.000690 
0.000705 
0.000699 
0.000697 
0.000689 
0.000687 
0.000685 
0.000710 
0.000688 
0.000701 
0.000698 
0.000681 
0.000635 
0.000634 
0.000664 
0.000641 
0.000636 
0.000644 
0.000629 
0.000629 
0.000639 
0.000628 
0.000630 
0.000634 
0.000648 
0.000638 
0.000640 
0.000657 
0.000646 
0.000673 
0.000638 
0.000639 
0.000642 
0.000628 
0.000632 
0.000632 
0.000631 
0.000635 
0.000627 
0.000631 
0.000638 
0.000647 
0.000648 
0.000636 
0.000658 
0.000642 
0.000654 
0.000635 
0.000640 
0.000632 
0.000641 
0.000631 
0.000629 
0.000634 
0.000633 
0.000654 
0.000646 
0.000647 
0.000648 
0.000688 
0.000632 
0.000632 
0.000651 
0.000703 
0.000638 
0.000631 
0.000632 
0.000633 
0.000628 
0.000634 
0.000634 
0.000641 
0.000627 
0.000638 
0.000637 
0.000662 
0.000631 
0.000628 
0.000626 
0.000619 
0.000628 
0.000623 
0.000631 
0.000635 
0.000627 
0.000625 
0.000632 
0.000624 
0.000636 
0.000625 
0.000627 
0.000629 
0.000638 
0.000673 
0.000635 
0.000647 
0.000633 
0.000623 
0.000627 
0.000630 
0.000636 
0.000631 
0.000632 
0.000625 
0.000631 
0.000627 
0.000628 
0.000631 
0.000634 
0.000627 
0.000634 
0.000629 
0.000642 
0.000630 
0.000626 
0.000634 
0.000635 
0.000625 
0.000639 
0.000631 
0.000634 
0.000629 
0.000624 
0.000677 
0.000623 
0.000638 
0.000624 
0.000686 
0.000630 
0.000623 
0.000633 
0.000643 
0.000625 
0.000626 
0.000622 
0.000631 
0.000631 
0.000692 
0.000632 
0.000651 
0.000636 
0.000622 
0.000623 
0.000618 
0.000624 
0.000620 
0.000648 
0.000623 
0.000625 
0.000621 
0.000620 
0.000621 
0.000631 
0.000630 
0.000629 
0.000636 
0.000634 
0.000662 
0.000629 
0.000619 
0.000625 
0.000636 
0.000631 
0.000627 
0.000621 
0.000620 
0.000623 
0.000623 
0.000620 
0.000626 
0.000624 
0.000640 
0.000638 
0.000634 
0.000632 
0.000633 
0.000621 
0.000635 
0.000619 
0.000630 
0.000626 
0.000630 
0.000625 
0.000624 
0.000619 
0.000632 
0.000623 
0.000685 
0.000624 
0.000619 
0.000630 
0.001089 
0.000637 
0.000618 
0.000646 
0.000629 
0.000628 
0.000621 
0.000618 
0.000623 
0.000629 
0.000633 
0.000623 
0.000719 
0.000703 
0.000707 
0.000702 
0.000698 
0.000698 
0.000685 
0.000706 
0.000693 
0.000685 
0.000697 
0.000699 
0.000695 
0.000700 
0.000687 
0.000702 
0.000701 
0.000698 
0.000750 
0.000705 
0.000692 
0.000707 
0.000704 
0.000690 
0.000695 
0.000700 
0.000699 
0.000691 
0.000698 
0.000706 
0.000692 
0.000700 
0.000726 
0.000704 
0.000708 
0.000699 
0.000697 
0.000691 
0.000709 
0.000686 
0.000705 
0.000707 
0.000698 
0.000696 
0.000695 
0.000691 
0.000693 
0.000688 
0.000755 
0.000706 
0.000702 
0.000693 
0.000777 
0.000718 
0.000700 
0.000695 
0.000705 
0.000697 
0.000689 
0.000697 
0.000697 
0.000695 
0.000702 
0.000699 
0.000719 
0.000682 
0.000685 
0.000683 
0.000688 
0.000698 
0.000685 
0.000682 
0.000714 
0.000715 
0.000680 
0.000683 
0.000718 
0.000686 
0.000680 
0.000682 
0.000680 
0.000692 
0.000732 
0.000676 
0.000689 
0.000690 
0.000689 
0.000675 
0.000709 
0.000736 
0.000694 
0.000684 
0.000683 
0.000700 
0.000689 
0.000678 
0.000699 
0.000691 
0.000687 
0.000691 
0.000683 
0.000680 
0.000683 
0.000710 
0.000723 
0.000741 
0.000677 
0.000681 
0.000683 
0.000688 
0.000692 
0.000682 
0.000755 
0.000710 
0.000689 
0.000683 
0.000755 
0.000680 
0.000677 
0.000758 
0.001234 
0.000675 
0.000685 
0.000682 
0.000683 
0.000681 
0.000680 
0.000678 
0.000657 
0.000643 
0.000644 
0.000634 
0.000637 
0.000641 
0.000644 
0.000628 
0.000637 
0.000638 
0.000627 
0.000641 
0.000629 
0.000641 
0.000630 
0.000634 
0.000655 
0.000635 
0.000667 
0.000637 
0.000639 
0.000636 
0.000633 
0.000632 
0.000633 
0.000641 
0.000632 
0.000628 
0.000629 
0.000637 
0.000658 
0.000629 
0.000640 
0.000643 
0.000643 
0.000646 
0.000631 
0.000636 
0.000645 
0.000634 
0.000632 
0.000639 
0.000638 
0.000636 
0.000630 
0.000676 
0.000633 
0.000630 
0.000682 
0.000635 
0.000635 
0.000641 
0.000708 
0.000631 
0.000635 
0.000640 
0.000637 
0.000655 
0.000642 
0.000635 
0.000631 
0.000639 
0.000636 
0.000627 
0.000660 
0.000625 
0.000622 
0.000619 
0.000634 
0.000629 
0.000633 
0.000622 
0.000625 
0.000642 
0.000621 
0.000628 
0.000624 
0.000639 
0.000627 
0.000635 
0.000633 
0.000630 
0.000664 
0.000627 
0.000625 
0.000624 
0.000627 
0.000633 
0.000631 
0.000626 
0.000633 
0.000626 
0.000626 
0.000640 
0.000636 
0.000623 
0.000632 
0.000625 
0.000626 
0.000632 
0.000634 
0.000627 
0.000618 
0.000624 
0.000633 
0.000625 
0.000628 
0.000632 
0.000629 
0.000636 
0.000640 
0.000626 
0.000675 
0.000634 
0.000636 
0.000619 
0.000693 
0.000624 
0.000637 
0.000619 
0.000630 
0.000625 
0.000625 
0.000625 
0.000631 
0.000635 
0.000628 
0.000628 
0.000719 
0.000697 
0.000698 
0.000695 
0.000698 
0.000704 
0.000694 
0.000693 
0.000691 
0.000702 
0.000688 
0.000698 
0.000732 
0.000693 
0.000697 
0.000687 
0.000703 
0.000708 
0.000751 
0.000694 
0.000689 
0.000696 
0.000689 
0.000706 
0.000712 
0.000707 
0.000687 
0.000695 
0.000758 
0.000696 
0.000687 
0.000700 
0.000708 
0.000700 
0.000707 
0.000694 
0.000689 
0.000695 
0.000689 
0.000691 
0.000704 
0.000696 
0.000695 
0.000690 
0.000711 
0.000693 
0.000691 
0.000697 
0.000766 
0.000702 
0.000703 
0.000703 
0.000772 
0.000708 
0.000688 
0.000691 
0.000696 
0.000691 
0.000705 
0.000693 
0.000704 
0.000712 
0.000704 
0.000688 
0.000719 
0.000721 
0.000708 
0.000717 
0.000679 
0.000662 
0.000675 
0.000676 
0.000664 
0.000673 
0.000680 
0.000669 
0.000661 
0.000677 
0.000664 
0.000662 
0.000690 
0.000710 
0.000752 
0.000719 
0.000667 
0.000667 
0.000667 
0.000667 
0.000678 
0.000705 
0.000660 
0.000663 
0.000665 
0.000671 
0.000661 
0.000683 
0.000666 
0.000710 
0.000714 
0.000680 
0.000677 
0.000661 
0.000667 
0.000664 
0.000667 
0.000664 
0.000665 
0.000663 
0.000669 
0.000665 
0.000670 
0.000686 
0.000758 
0.000711 
0.000716 
0.000677 
0.000735 
0.000665 
0.000664 
0.000662 
0.000667 
0.000679 
0.000664 
0.000669 
0.000661 
0.000672 
0.000670 
0.000681 
0.000669 
0.000628 
0.000644 
0.000636 
0.000629 
0.000635 
0.000643 
0.000629 
0.000635 
0.000642 
0.000630 
0.000633 
0.000641 
0.000665 
0.000632 
0.000636 
0.000650 
0.000636 
0.000678 
0.000628 
0.000636 
0.000630 
0.000638 
0.000640 
0.000654 
0.000629 
0.000630 
0.000628 
0.000634 
0.000624 
0.000627 
0.000635 
0.000631 
0.000636 
0.000632 
0.000639 
0.000637 
0.000637 
0.000626 
0.000626 
0.000638 
0.000625 
0.000624 
0.000628 
0.000638 
0.000636 
0.000630 
0.000645 
0.000689 
0.000640 
0.000642 
0.000625 
0.000691 
0.000646 
0.000654 
0.000629 
0.000644 
0.000628 
0.000632 
0.000629 
0.000622 
0.000629 
0.000633 
0.000629 
0.000661 
0.000622 
0.000623 
0.000626 
0.000621 
0.000642 
0.000665 
0.000626 
0.000625 
0.000624 
0.000643 
0.000626 
0.000623 
0.000621 
0.000635 
0.000628 
0.000628 
0.000629 
0.000659 
0.000636 
0.000635 
0.000640 
0.000624 
0.000633 
0.000634 
0.000624 
0.000630 
0.000648 
0.000622 
0.000620 
0.000636 
0.000627 
0.000643 
0.000626 
0.000634 
0.000622 
0.000623 
0.000629 
0.000622 
0.000625 
0.000626 
0.000642 
0.000637 
0.000634 
0.000621 
0.000622 
0.000624 
0.000625 
0.000683 
0.000624 
0.000623 
0.000654 
0.000687 
0.000629 
0.000629 
0.000629 
0.000624 
0.000625 
0.000626 
0.000649 
0.000630 
0.000640 
0.000625 
0.000622 
0.000783 
0.000709 
0.000685 
0.000711 
0.000701 
0.000688 
0.000697 
0.000703 
0.000710 
0.000705 
0.000699 
0.000704 
0.000697 
0.000706 
0.000692 
0.000690 
0.000697 
0.000703 
0.000738 
0.000701 
0.000716 
0.000713 
0.000704 
0.000715 
0.000717 
0.000703 
0.000698 
0.000766 
0.000696 
0.000693 
0.000696 
0.000688 
0.000718 
0.000697 
0.000700 
0.000690 
0.000704 
0.000697 
0.000696 
0.000702 
0.000702 
0.000702 
0.000703 
0.000698 
0.000697 
0.000697 
0.000706 
0.000700 
0.000762 
0.000691 
0.000689 
0.000706 
0.000768 
0.000701 
0.000701 
0.000702 
0.000702 
0.000712 
0.000691 
0.000734 
0.000696 
0.000693 
0.000703 
0.000691 
0.000715 
0.000692 
0.000684 
0.000695 
0.000690 
0.000683 
0.000694 
0.000683 
0.000699 
0.000690 
0.000692 
0.000684 
0.000679 
0.000689 
0.000699 
0.000684 
0.000683 
0.000699 
0.000729 
0.000693 
0.000683 
0.000699 
0.000684 
0.000684 
0.000682 
0.000675 
0.000686 
0.000684 
0.000680 
0.000680 
0.000691 
0.000686 
0.000705 
0.000702 
0.000694 
0.000696 
0.000687 
0.000688 
0.000688 
0.000683 
0.000677 
0.000686 
0.000686 
0.000689 
0.000682 
0.000700 
0.000685 
0.000681 
0.000762 
0.000686 
0.000709 
0.000700 
0.000760 
0.000681 
0.000699 
0.000680 
0.000685 
0.000692 
0.000686 
0.000689 
0.000685 
0.000694 
0.000691 
0.000689 
0.000677 
0.000646 
0.000632 
0.000649 
0.000639 
0.000631 
0.000632 
0.000627 
0.000644 
0.000628 
0.000638 
0.000628 
0.000638 
0.000652 
0.000629 
0.000633 
0.000640 
0.000647 
0.000677 
0.000631 
0.000633 
0.000644 
0.000647 
0.000635 
0.000632 
0.000633 
0.000626 
0.000639 
0.000628 
0.000633 
0.000633 
0.000643 
0.000639 
0.000636 
0.000639 
0.000631 
0.000631 
0.000634 
0.000633 
0.000631 
0.000641 
0.000631 
0.000651 
0.000681 
0.000630 
0.000648 
0.000639 
0.000627 
0.000684 
0.000631 
0.000640 
0.000631 
0.000709 
0.000630 
0.000627 
0.000636 
0.000628 
0.000631 
0.000639 
0.000628 
0.000634 
0.000635 
0.000636 
0.000630 
0.000666 
0.000631 
0.000635 
0.000620 
0.000626 
0.000619 
0.000633 
0.000624 
0.000654 
0.000618 
0.000626 
0.000625 
0.000619 
0.000624 
0.000621 
0.000624 
0.000637 
0.000632 
0.000664 
0.000628 
0.000627 
0.000620 
0.000625 
0.000627 
0.000633 
0.000636 
0.000624 
0.000620 
0.000625 
0.000623 
0.000626 
0.000631 
0.000635 
0.000634 
0.000638 
0.000640 
0.000622 
0.000624 
0.000625 
0.000625 
0.000619 
0.000645 
0.000652 
0.000621 
0.000627 
0.000643 
0.000626 
0.000631 
0.000684 
0.000622 
0.000619 
0.000627 
0.000687 
0.000618 
0.000628 
0.000632 
0.000631 
0.000627 
0.000617 
0.000623 
0.000627 
0.000620 
0.000624 
0.000621 
0.000732 
0.000704 
0.000701 
0.000703 
0.000708 
0.000706 
0.000696 
0.000709 
0.000699 
0.000698 
0.000740 
0.000714 
0.000693 
0.000702 
0.000703 
0.000704 
0.000702 
0.000699 
0.000746 
0.000694 
0.000693 
0.000708 
0.000703 
0.000708 
0.000716 
0.000697 
0.000726 
0.000705 
0.000700 
0.000708 
0.000694 
0.000707 
0.000702 
0.000707 
0.000697 
0.000705 
0.000710 
0.000737 
0.000697 
0.000707 
0.000703 
0.000709 
0.000699 
0.000693 
0.000697 
0.000697 
0.000692 
0.000704 
0.000756 
0.000707 
0.000693 
0.000708 
0.000774 
0.000717 
0.000699 
0.000703 
0.000705 
0.000710 
0.000706 
0.000730 
0.000705 
0.000706 
0.000704 
0.000709 
0.000703 
0.000685 
0.000684 
0.000689 
0.000687 
0.000689 
0.000681 
0.000688 
0.000691 
0.000698 
0.000714 
0.000687 
0.000700 
0.000688 
0.000683 
0.000683 
0.000684 
0.000686 
0.000733 
0.000681 
0.000696 
0.000701 
0.000704 
0.000689 
0.000694 
0.000699 
0.000699 
0.000693 
0.000692 
0.000693 
0.000684 
0.000704 
0.000689 
0.000696 
0.000684 
0.000690 
0.000679 
0.000688 
0.000686 
0.000694 
0.000689 
0.000698 
0.000684 
0.000697 
0.000692 
0.000688 
0.000685 
0.000686 
0.000739 
0.000686 
0.000681 
0.000693 
0.000758 
0.000689 
0.000682 
0.000688 
0.000684 
0.000706 
0.000685 
0.000700 
0.000690 
0.000687 
0.000686 
0.000691 
0.000653 
0.000639 
0.000633 
0.000643 
0.000637 
0.000634 
0.000641 
0.000644 
0.000639 
0.000638 
0.000646 
0.000642 
0.000643 
0.000631 
0.000646 
0.000642 
0.000662 
0.000641 
0.000680 
0.000631 
0.000630 
0.000635 
0.000635 
0.000629 
0.000629 
0.000633 
0.000632 
0.000640 
0.000632 
0.000631 
0.000647 
0.000639 
0.000643 
0.000636 
0.000647 
0.000632 
0.000632 
0.000632 
0.000634 
0.000633 
0.000637 
0.000636 
0.000638 
0.000678 
0.000629 
0.000627 
0.000633 
0.000634 
0.000693 
0.000639 
0.000644 
0.000631 
0.000717 
0.000637 
0.000634 
0.000640 
0.000634 
0.000634 
0.000636 
0.000629 
0.000627 
0.000633 
0.000630 
0.000632 
0.000680 
0.000632 
0.000627 
0.000632 
0.000646 
0.000654 
0.000645 
0.000635 
0.000635 
0.000631 
0.000630 
0.000651 
0.000629 
0.000635 
0.000637 
0.000658 
0.000650 
0.000637 
0.000666 
0.000639 
0.000644 
0.000648 
0.000636 
0.000641 
0.000630 
0.000635 
0.000654 
0.000651 
0.000653 
0.000642 
0.000641 
0.000629 
0.000633 
0.000637 
0.000660 
0.000638 
0.000639 
0.000632 
0.000645 
0.000659 
0.000628 
0.000630 
0.000637 
0.000652 
0.000638 
0.000652 
0.000639 
0.000644 
0.000690 
0.000629 
0.000642 
0.000641 
0.000692 
0.000644 
0.000644 
0.000649 
0.000646 
0.000629 
0.000638 
0.000643 
0.000640 
0.000636 
0.000646 
0.000626 
0.000716 
0.000698 
0.000693 
0.000723 
0.000692 
0.000702 
0.000695 
0.000695 
0.000694 
0.000695 
0.000693 
0.000690 
0.000698 
0.000733 
0.000746 
0.000741 
0.000707 
0.000698 
0.000745 
0.000695 
0.000703 
0.000700 
0.000695 
0.000698 
0.000703 
0.000696 
0.000692 
0.000705 
0.000694 
0.000739 
0.000741 
0.000733 
0.000697 
0.000697 
0.000697 
0.000695 
0.000698 
0.000692 
0.000706 
0.000692 
0.000701 
0.000690 
0.000690 
0.000702 
0.000697 
0.000741 
0.000737 
0.000732 
0.000771 
0.000691 
0.000705 
0.000700 
0.000774 
0.000710 
0.000687 
0.000696 
0.000695 
0.000699 
0.000696 
0.000687 
0.000691 
0.000736 
0.000728 
0.000730 
0.000695 
0.000690 
0.000678 
0.000692 
0.000721 
0.000732 
0.000725 
0.000719 
0.000726 
0.000734 
0.000726 
0.000722 
0.000722 
0.000731 
0.000727 
0.000719 
0.000699 
0.000690 
0.000738 
0.000679 
0.000729 
0.000736 
0.000733 
0.000731 
0.000729 
0.000725 
0.000719 
0.000729 
0.000728 
0.000726 
0.000716 
0.000731 
0.000686 
0.000683 
0.000700 
0.000691 
0.000724 
0.000714 
0.000726 
0.000726 
0.000716 
0.000727 
0.000728 
0.000721 
0.000727 
0.000727 
0.000723 
0.000714 
0.000756 
0.000684 
0.000689 
0.000703 
0.000779 
0.000727 
0.000726 
0.000729 
0.000717 
0.000731 
0.000727 
0.000716 
0.000726 
0.000716 
0.000717 
0.000728 
0.000703 
0.000670 
0.000665 
0.000656 
0.000655 
0.000666 
0.000666 
0.000658 
0.000671 
0.000674 
0.000654 
0.000653 
0.000655 
0.000658 
0.000665 
0.000666 
0.000729 
0.000671 
0.000695 
0.000698 
0.000657 
0.000668 
0.000670 
0.000655 
0.000665 
0.000664 
0.000665 
0.000653 
0.000666 
0.000670 
0.000669 
0.000656 
0.000673 
0.000675 
0.000676 
0.000675 
0.000663 
0.000682 
0.000669 
0.000657 
0.000662 
0.000671 
0.000661 
0.000668 
0.000663 
0.000670 
0.000657 
0.000655 
0.000733 
0.000664 
0.000676 
0.000682 
0.000704 
0.000667 
0.000668 
0.000662 
0.000670 
0.000673 
0.000657 
0.000667 
0.000662 
0.000670 
0.000656 
0.000657 
0.000701 
0.000687 
0.000683 
0.000715 
0.000654 
0.000664 
0.000664 
0.000650 
0.000666 
0.000652 
0.000671 
0.000651 
0.000662 
0.000649 
0.000655 
0.000657 
0.000663 
0.000681 
0.000710 
0.000697 
0.000654 
0.000663 
0.000659 
0.000651 
0.000667 
0.000661 
0.000660 
0.000667 
0.000655 
0.000664 
0.000659 
0.000657 
0.000655 
0.000665 
0.000684 
0.000667 
0.000664 
0.000660 
0.000667 
0.000668 
0.000670 
0.000664 
0.000662 
0.000662 
0.000658 
0.000661 
0.000662 
0.000661 
0.000703 
0.000654 
0.000686 
0.000667 
0.000711 
0.000660 
0.000663 
0.000652 
0.000655 
0.000669 
0.000662 
0.000669 
0.000655 
0.000659 
0.000655 
0.000657 
0.000791 
0.000757 
0.000830 
0.000749 
0.000737 
0.000746 
0.000725 
0.000730 
0.000739 
0.000729 
0.000733 
0.000725 
0.000734 
0.000749 
0.000747 
0.000740 
0.000786 
0.000767 
0.000785 
0.000732 
0.000746 
0.000733 
0.000741 
0.000750 
0.000738 
0.000742 
0.000731 
0.000737 
0.000760 
0.000744 
0.000742 
0.000727 
0.000859 
0.000861 
0.000745 
0.000746 
0.000740 
0.000746 
0.000751 
0.000731 
0.000743 
0.000745 
0.000746 
0.000733 
0.000748 
0.000744 
0.000729 
0.000738 
0.000819 
0.000769 
0.000736 
0.000736 
0.000786 
0.000741 
0.000745 
0.000748 
0.000737 
0.000763 
0.000746 
0.000735 
0.000741 
0.000729 
0.000734 
0.000742 
0.000739 
0.000731 
0.000718 
0.000725 
0.000730 
0.000737 
0.000726 
0.000730 
0.000710 
0.000716 
0.000717 
0.000721 
0.000731 
0.000718 
0.000715 
0.000729 
0.000718 
0.000717 
0.000784 
0.000729 
0.000726 
0.000743 
0.000772 
0.000726 
0.000758 
0.000712 
0.000727 
0.000718 
0.000715 
0.000711 
0.000726 
0.000726 
0.000717 
0.000719 
0.000719 
0.000726 
0.000721 
0.000726 
0.000753 
0.000730 
0.000725 
0.000763 
0.000727 
0.000721 
0.000719 
0.000718 
0.000729 
0.000724 
0.000778 
0.000721 
0.000725 
0.000728 
0.000774 
0.000733 
0.000721 
0.000723 
0.000714 
0.000720 
0.000734 
0.000725 
0.000721 
0.000741 
0.000727 
0.000730 
0.000843 
0.000823 
0.000681 
0.000680 
0.000662 
0.000683 
0.000669 
0.000645 
0.000644 
0.000659 
0.000655 
0.000654 
0.000668 
0.000675 
0.000638 
0.000644 
0.000704 
0.000683 
0.000704 
0.000675 
0.000696 
0.000814 
0.000674 
0.000634 
0.000658 
0.000699 
0.000670 
0.000652 
0.000656 
0.000786 
0.000640 
0.000649 
0.000691 
0.000677 
0.000673 
0.000688 
0.000718 
0.000708 
0.000659 
0.000635 
0.000671 
0.000699 
0.000636 
0.000644 
0.000668 
0.000637 
0.000639 
0.000677 
0.000718 
0.000663 
0.000671 
0.000666 
0.000715 
0.000673 
0.000650 
0.000666 
0.000656 
0.000658 
0.000666 
0.000653 
0.000637 
0.000688 
0.000642 
0.000636 
0.000737 
0.000826 
0.000717 
0.000728 
0.000714 
0.000727 
0.000719 
0.000941 
0.000802 
0.000762 
0.000707 
0.001095 
0.000695 
0.000692 
0.000701 
0.000757 
0.001444 
0.000721 
0.000764 
0.000767 
0.000714 
0.000714 
0.000720 
0.000781 
0.000777 
0.000743 
0.000727 
0.000941 
0.000703 
0.000702 
0.000698 
0.000715 
0.000760 
0.000826 
0.000740 
0.000706 
0.000715 
0.000720 
0.000775 
0.000704 
0.000718 
0.000731 
0.000760 
0.000699 
0.000707 
0.000705 
0.000697 
0.000703 
0.000777 
0.000717 
0.000732 
0.000715 
0.000793 
0.000738 
0.001007 
0.000741 
0.000779 
0.000777 
0.000712 
0.000693 
0.000700 
0.000698 
0.000697 
0.000689 
0.000654 
0.000634 
0.000635 
0.000627 
0.000627 
0.000636 
0.000624 
0.000627 
0.000623 
0.000619 
0.000631 
0.000634 
0.000626 
0.000619 
0.000625 
0.000621 
0.000628 
0.000625 
0.000666 
0.000627 
0.000641 
0.000636 
0.000624 
0.000626 
0.000621 
0.000621 
0.000627 
0.000621 
0.000636 
0.000619 
0.000630 
0.000632 
0.000643 
0.000627 
0.000631 
0.000627 
0.000624 
0.000623 
0.000630 
0.000628 
0.000632 
0.000654 
0.000626 
0.000624 
0.000634 
0.000619 
0.000624 
0.000633 
0.000680 
0.000621 
0.000629 
0.000627 
0.000686 
0.000626 
0.000630 
0.000622 
0.000624 
0.000648 
0.000627 
0.000640 
0.000623 
0.000620 
0.000626 
0.000635 
0.000667 
0.000623 
0.000644 
0.000616 
0.000631 
0.000628 
0.000629 
0.000628 
0.000624 
0.000621 
0.000634 
0.000622 
0.000622 
0.000627 
0.000632 
0.000621 
0.000637 
0.000621 
0.000660 
0.000643 
0.000657 
0.000636 
0.000636 
0.000623 
0.000622 
0.000625 
0.000633 
0.000629 
0.000624 
0.000625 
0.000618 
0.000629 
0.000635 
0.000622 
0.000628 
0.000632 
0.000623 
0.000620 
0.000629 
0.000634 
0.000634 
0.000620 
0.000631 
0.000627 
0.000624 
0.000622 
0.000638 
0.000646 
0.000676 
0.000632 
0.000630 
0.000629 
0.000678 
0.000638 
0.000642 
0.000620 
0.000636 
0.000631 
0.000617 
0.000628 
0.000635 
0.000625 
0.000632 
0.000626 
0.000649 
0.000619 
0.000630 
0.000625 
0.000630 
0.000618 
0.000634 
0.000622 
0.000616 
0.000618 
0.000617 
0.000619 
0.000625 
0.000620 
0.000622 
0.000619 
0.000631 
0.000618 
0.000660 
0.000639 
0.000615 
0.000623 
0.000629 
0.000622 
0.000615 
0.000621 
0.000635 
0.000628 
0.000630 
0.000617 
0.000623 
0.000617 
0.000629 
0.000670 
0.000629 
0.000618 
0.000618 
0.000619 
0.000629 
0.000617 
0.000626 
0.000619 
0.000626 
0.000624 
0.000625 
0.000616 
0.000617 
0.000622 
0.000671 
0.000624 
0.000634 
0.000621 
0.000682 
0.000618 
0.000625 
0.000622 
0.000618 
0.000620 
0.000625 
0.000633 
0.000617 
0.000623 
0.000626 
0.000620 
0.000722 
0.000703 
0.000686 
0.000719 
0.000683 
0.000693 
0.000692 
0.000703 
0.000687 
0.000679 
0.000741 
0.000682 
0.000694 
0.000678 
0.000692 
0.000696 
0.000700 
0.000708 
0.000737 
0.000704 
0.000694 
0.000689 
0.000688 
0.000702 
0.000687 
0.000694 
0.000687 
0.000688 
0.000686 
0.000684 
0.000692 
0.000692 
0.000684 
0.000691 
0.000695 
0.000695 
0.000685 
0.000688 
0.000694 
0.000696 
0.000688 
0.000687 
0.000715 
0.000720 
0.000678 
0.000686 
0.000691 
0.000687 
0.000764 
0.000699 
0.000700 
0.000685 
0.000769 
0.000691 
0.000687 
0.000701 
0.000685 
0.000689 
0.000696 
0.000681 
0.000687 
0.000691 
0.000685 
0.000689 
0.000662 
0.000629 
0.000622 
0.000620 
0.000621 
0.000635 
0.000626 
0.000631 
0.000637 
0.000635 
0.000622 
0.000624 
0.000619 
0.000619 
0.000625 
0.000624 
0.000640 
0.000629 
0.000663 
0.000622 
0.000620 
0.000630 
0.000626 
0.000659 
0.000619 
0.000633 
0.000618 
0.000619 
0.000629 
0.000622 
0.000624 
0.000620 
0.000631 
0.000622 
0.000624 
0.000623 
0.000622 
0.000634 
0.000626 
0.000633 
0.000623 
0.000625 
0.000617 
0.000618 
0.000620 
0.000636 
0.000621 
0.000626 
0.000672 
0.000620 
0.000624 
0.000634 
0.000685 
0.000622 
0.000619 
0.000619 
0.000621 
0.000621 
0.000619 
0.000628 
0.000629 
0.000621 
0.000624 
0.000626 
0.000643 
0.000621 
0.000618 
0.000624 
0.000627 
0.000626 
0.000627 
0.000620 
0.000624 
0.000623 
0.000626 
0.000630 
0.000622 
0.000629 
0.000626 
0.000634 
0.000625 
0.000633 
0.000659 
0.000624 
0.000622 
0.000618 
0.000628 
0.000621 
0.000624 
0.000624 
0.000629 
0.000628 
0.000633 
0.000622 
0.000636 
0.000633 
0.000622 
0.000636 
0.000623 
0.000618 
0.000621 
0.000621 
0.000625 
0.000622 
0.000620 
0.000634 
0.000626 
0.000623 
0.000628 
0.000622 
0.000639 
0.000623 
0.000679 
0.000621 
0.000623 
0.000631 
0.000677 
0.000640 
0.000623 
0.000623 
0.000631 
0.000622 
0.000625 
0.000624 
0.000634 
0.000626 
0.000631 
0.000633 
0.000639 
0.000628 
0.000611 
0.000623 
0.000625 
0.000620 
0.000612 
0.000615 
0.000616 
0.000623 
0.000626 
0.000609 
0.000622 
0.000624 
0.000608 
0.000617 
0.000626 
0.000624 
0.000652 
0.000610 
0.000633 
0.000629 
0.000609 
0.000609 
0.000612 
0.000611 
0.000624 
0.000615 
0.000617 
0.000619 
0.000643 
0.000613 
0.000620 
0.000623 
0.000614 
0.000616 
0.000614 
0.000621 
0.000615 
0.000613 
0.000610 
0.000631 
0.000613 
0.000616 
0.000621 
0.000616 
0.000611 
0.000610 
0.000666 
0.000617 
0.000613 
0.000614 
0.000682 
0.000617 
0.000609 
0.000612 
0.000638 
0.000623 
0.000625 
0.000611 
0.000621 
0.000617 
0.000611 
0.000613 
0.000725 
0.000700 
0.000688 
0.000694 
0.000701 
0.000688 
0.000698 
0.000691 
0.000690 
0.000685 
0.000690 
0.000700 
0.000696 
0.000693 
0.000689 
0.000698 
0.000696 
0.000695 
0.000743 
0.000689 
0.000698 
0.000700 
0.000694 
0.000689 
0.000701 
0.000694 
0.000698 
0.000699 
0.000696 
0.000704 
0.000695 
0.000696 
0.000710 
0.000703 
0.000692 
0.000696 
0.000691 
0.000689 
0.000714 
0.000688 
0.000700 
0.000691 
0.000686 
0.000688 
0.000683 
0.000699 
0.000722 
0.000687 
0.000763 
0.000697 
0.000706 
0.000687 
0.000775 
0.000689 
0.000700 
0.000711 
0.000702 
0.000703 
0.000693 
0.000697 
0.000685 
0.000692 
0.000695 
0.000754 
0.000703 
0.000690 
0.000680 
0.000676 
0.000684 
0.000676 
0.000673 
0.000668 
0.000682 
0.000709 
0.000683 
0.000679 
0.000683 
0.000676 
0.000670 
0.000675 
0.000685 
0.000705 
0.000730 
0.000679 
0.000689 
0.000673 
0.000683 
0.000669 
0.000681 
0.000714 
0.000676 
0.000677 
0.000674 
0.000668 
0.000671 
0.000677 
0.000671 
0.000691 
0.000684 
0.000686 
0.000689 
0.000674 
0.000673 
0.000668 
0.000693 
0.000676 
0.000669 
0.000677 
0.000684 
0.000683 
0.000678 
0.000688 
0.000741 
0.000681 
0.000680 
0.000679 
0.000757 
0.000693 
0.000683 
0.000673 
0.000680 
0.000683 
0.000674 
0.000671 
0.000680 
0.000674 
0.000677 
0.000671 
0.000649 
0.000624 
0.000632 
0.000624 
0.000641 
0.000634 
0.000625 
0.000635 
0.000630 
0.000622 
0.000626 
0.000630 
0.000627 
0.000624 
0.000627 
0.000632 
0.000636 
0.000639 
0.000660 
0.000641 
0.000639 
0.000628 
0.000632 
0.000630 
0.000624 
0.000636 
0.000627 
0.000637 
0.000625 
0.000634 
0.000624 
0.000626 
0.000628 
0.000628 
0.000631 
0.000639 
0.000627 
0.000634 
0.000625 
0.000631 
0.000624 
0.000625 
0.000625 
0.000625 
0.000632 
0.000625 
0.000632 
0.000629 
0.000685 
0.000629 
0.000622 
0.000636 
0.000685 
0.000634 
0.000628 
0.000632 
0.000628 
0.000630 
0.000626 
0.000621 
0.000627 
0.000629 
0.000626 
0.000630 
0.000665 
0.000634 
0.000623 
0.000613 
0.000620 
0.000630 
0.000616 
0.000614 
0.000611 
0.000624 
0.000618 
0.000613 
0.000618 
0.000612 
0.000617 
0.000613 
0.000628 
0.000620 
0.000650 
0.000615 
0.000615 
0.000616 
0.000625 
0.000612 
0.000622 
0.000618 
0.000612 
0.000616 
0.000633 
0.000625 
0.000615 
0.000622 
0.000618 
0.000621 
0.000625 
0.000619 
0.000612 
0.000617 
0.000616 
0.000614 
0.000626 
0.000618 
0.000622 
0.000626 
0.000621 
0.000614 
0.000629 
0.000614 
0.000669 
0.000622 
0.000615 
0.000614 
0.000673 
0.000631 
0.000624 
0.000624 
0.000619 
0.000617 
0.000627 
0.000613 
0.000621 
0.000621 
0.000626 
0.000613 
0.000658 
0.000622 
0.000613 
0.000616 
0.000628 
0.000612 
0.000610 
0.000613 
0.000620 
0.000607 
0.000610 
0.000609 
0.000617 
0.000607 
0.000603 
0.000616 
0.000628 
0.000612 
0.000642 
0.000622 
0.000619 
0.000616 
0.000620 
0.000613 
0.000612 
0.000607 
0.000608 
0.000608 
0.000617 
0.000607 
0.000611 
0.000623 
0.000621 
0.000617 
0.000616 
0.000605 
0.000620 
0.000616 
0.000620 
0.000617 
0.000619 
0.000605 
0.000615 
0.000610 
0.000612 
0.000608 
0.000608 
0.000606 
0.000665 
0.000608 
0.000606 
0.000605 
0.000665 
0.000609 
0.000623 
0.000609 
0.000620 
0.000611 
0.000606 
0.000615 
0.000607 
0.000609 
0.000605 
0.000613 
0.000720 
0.000707 
0.000694 
0.000702 
0.000698 
0.000708 
0.000700 
0.000690 
0.000689 
0.000686 
0.000713 
0.000702 
0.000686 
0.000696 
0.000700 
0.000704 
0.000715 
0.000705 
0.000750 
0.000695 
0.000697 
0.000698 
0.000696 
0.000693 
0.000698 
0.000702 
0.000704 
0.000706 
0.000698 
0.000686 
0.000694 
0.000700 
0.000716 
0.000698 
0.000704 
0.000712 
0.000691 
0.000696 
0.000700 
0.000692 
0.000701 
0.000703 
0.000708 
0.000700 
0.000696 
0.000701 
0.000687 
0.000693 
0.000772 
0.000699 
0.000706 
0.000711 
0.000769 
0.000695 
0.000695 
0.000694 
0.000692 
0.000689 
0.000689 
0.000697 
0.000709 
0.000694 
0.000690 
0.000702 
0.000660 
0.000636 
0.000649 
0.000625 
0.000633 
0.000628 
0.000628 
0.000627 
0.000642 
0.000624 
0.000633 
0.000630 
0.000624 
0.000625 
0.000625 
0.000623 
0.000632 
0.000627 
0.000678 
0.000626 
0.000621 
0.000639 
0.000634 
0.000673 
0.000631 
0.000632 
0.000619 
0.000629 
0.000620 
0.000626 
0.000623 
0.000625 
0.000628 
0.000636 
0.000629 
0.000630 
0.000625 
0.000626 
0.000623 
0.000622 
0.000638 
0.000637 
0.000632 
0.000627 
0.000645 
0.000634 
0.000634 
0.000622 
0.000688 
0.000621 
0.000631 
0.000637 
0.000696 
0.000631 
0.000622 
0.000636 
0.000630 
0.000631 
0.000626 
0.000624 
0.000630 
0.000632 
0.000630 
0.000624 
0.000653 
0.000632 
0.000619 
0.000623 
0.000623 
0.000620 
0.000636 
0.000625 
0.000624 
0.000623 
0.000622 
0.000688 
0.000626 
0.000624 
0.000630 
0.000623 
0.000627 
0.000626 
0.000669 
0.000619 
0.000630 
0.000619 
0.000631 
0.000629 
0.000627 
0.000622 
0.000640 
0.000625 
0.000632 
0.000620 
0.000637 
0.000620 
0.000636 
0.000625 
0.000628 
0.000624 
0.000632 
0.000623 
0.000622 
0.000618 
0.000632 
0.000622 
0.000620 
0.000623 
0.000635 
0.000622 
0.000621 
0.000637 
0.000672 
0.000628 
0.000636 
0.000630 
0.000681 
0.000629 
0.000620 
0.000620 
0.000621 
0.000621 
0.000622 
0.000633 
0.000627 
0.000636 
0.000635 
0.000639

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/breach12800_3.dat <==
0.000973 
0.000968 
0.000939 
0.000948 
0.000943 
0.000944 
0.000932 
0.000948 
0.000932 
0.000955 
0.000934 
0.000956 
0.000942 
0.000935 
0.000939 
0.000927 
0.000966 
0.000950 
0.000989 
0.000937 
0.000940 
0.000938 
0.000940 
0.000937 
0.000924 
0.000946 
0.000937 
0.000937 
0.000942 
0.000926 
0.000934 
0.000930 
0.000961 
0.000982 
0.000937 
0.000929 
0.000935 
0.000942 
0.000930 
0.000942 
0.000934 
0.000947 
0.000940 
0.000933 
0.000945 
0.000929 
0.000936 
0.000930 
0.000971 
0.000947 
0.000935 
0.000941 
0.001008 
0.000936 
0.000932 
0.000938 
0.000932 
0.000959 
0.000937 
0.000930 
0.000934 
0.000931 
0.000939 
0.000939 
0.000953 
0.001005 
0.000945 
0.000957 
0.000958 
0.000951 
0.000949 
0.000955 
0.000955 
0.000957 
0.000950 
0.000946 
0.000940 
0.000938 
0.000958 
0.000945 
0.000992 
0.000949 
0.000990 
0.000945 
0.000946 
0.000958 
0.000949 
0.001015 
0.000959 
0.000980 
0.000949 
0.000956 
0.000942 
0.000941 
0.000948 
0.000956 
0.000962 
0.001007 
0.000960 
0.000960 
0.000960 
0.000954 
0.000954 
0.000950 
0.000946 
0.000958 
0.000944 
0.000955 
0.000954 
0.000948 
0.000948 
0.000952 
0.000963 
0.000961 
0.000954 
0.000958 
0.001039 
0.000948 
0.000953 
0.000953 
0.000942 
0.000979 
0.000963 
0.000946 
0.000955 
0.000950 
0.000955 
0.000952 
0.000972 
0.000995 
0.000941 
0.000959 
0.000950 
0.000944 
0.000945 
0.000942 
0.000946 
0.000945 
0.000953 
0.000956 
0.000945 
0.000943 
0.000942 
0.000943 
0.000995 
0.000953 
0.000981 
0.000953 
0.000951 
0.000951 
0.000951 
0.000950 
0.000952 
0.000962 
0.000948 
0.000944 
0.000944 
0.000943 
0.000942 
0.000949 
0.000967 
0.001003 
0.000942 
0.000948 
0.000945 
0.000946 
0.000948 
0.000948 
0.000947 
0.000952 
0.000944 
0.000948 
0.000945 
0.000947 
0.000951 
0.000941 
0.000987 
0.000943 
0.000953 
0.000953 
0.001035 
0.000949 
0.000957 
0.000953 
0.000945 
0.000972 
0.000946 
0.000950 
0.000947 
0.000954 
0.000950 
0.000950 
0.000971 
0.001007 
0.000937 
0.000945 
0.000935 
0.000949 
0.000950 
0.000937 
0.000944 
0.000936 
0.000937 
0.000938 
0.000951 
0.000941 
0.000943 
0.000939 
0.000994 
0.000947 
0.000980 
0.000935 
0.000955 
0.000947 
0.000939 
0.000942 
0.000941 
0.000965 
0.000950 
0.000938 
0.000941 
0.000944 
0.000942 
0.000946 
0.000957 
0.000995 
0.000939 
0.000939 
0.000942 
0.000943 
0.000948 
0.000947 
0.000942 
0.000941 
0.000949 
0.000939 
0.000935 
0.000949 
0.000941 
0.000952 
0.000954 
0.000948 
0.000949 
0.000942 
0.001021 
0.000947 
0.000939 
0.000940 
0.000947 
0.000973 
0.000940 
0.000944 
0.000944 
0.000955 
0.000945 
0.000948 
0.000965 
0.000998 
0.000946 
0.000952 
0.000944 
0.000935 
0.000937 
0.000946 
0.000944 
0.000944 
0.000942 
0.000949 
0.000953 
0.000946 
0.000945 
0.000944 
0.000990 
0.000943 
0.000991 
0.000954 
0.000947 
0.000940 
0.000954 
0.000947 
0.000943 
0.000962 
0.000942 
0.000955 
0.000949 
0.000939 
0.000953 
0.000942 
0.000962 
0.001009 
0.000945 
0.000944 
0.000958 
0.000952 
0.000947 
0.000941 
0.000942 
0.000950 
0.000951 
0.000944 
0.000951 
0.000949 
0.000947 
0.000951 
0.000954 
0.000956 
0.000944 
0.000956 
0.001028 
0.000955 
0.000956 
0.000952 
0.000952 
0.000973 
0.000952 
0.000953 
0.000948 
0.000951 
0.000946 
0.000949 
0.001023 
0.001006 
0.000943 
0.000944 
0.000950 
0.000939 
0.000952 
0.000952 
0.000948 
0.000947 
0.000939 
0.000938 
0.000946 
0.000945 
0.000945 
0.000944 
0.000995 
0.000940 
0.000983 
0.000953 
0.000956 
0.000949 
0.000948 
0.000937 
0.000942 
0.000963 
0.000946 
0.000945 
0.000939 
0.000947 
0.000949 
0.000947 
0.000953 
0.000996 
0.000952 
0.000947 
0.000940 
0.000947 
0.000950 
0.000946 
0.000960 
0.000942 
0.000946 
0.000947 
0.000946 
0.000959 
0.000953 
0.000947 
0.000956 
0.000950 
0.000943 
0.000946 
0.001025 
0.000956 
0.000944 
0.000967 
0.000949 
0.000966 
0.000962 
0.000950 
0.000946 
0.000963 
0.000949 
0.000953 
0.000971 
0.001000 
0.000943 
0.000950 
0.000944 
0.000958 
0.000946 
0.000944 
0.000952 
0.000943 
0.000945 
0.000946 
0.000942 
0.000953 
0.000954 
0.000941 
0.001002 
0.000945 
0.000984 
0.000945 
0.000984 
0.000940 
0.000956 
0.000954 
0.000958 
0.000972 
0.000944 
0.000940 
0.000945 
0.000953 
0.000950 
0.000954 
0.000963 
0.001000 
0.000946 
0.000950 
0.000945 
0.000943 
0.000952 
0.000946 
0.000951 
0.000944 
0.000943 
0.000946 
0.000943 
0.000959 
0.000946 
0.000946 
0.000957 
0.000942 
0.000949 
0.000950 
0.001031 
0.000957 
0.000947 
0.000944 
0.000954 
0.000970 
0.000946 
0.000950 
0.000952 
0.000954 
0.000952 
0.000952 
0.000972 
0.001006 
0.000944 
0.000962 
0.000951 
0.000946 
0.000934 
0.000944 
0.000941 
0.000944 
0.000945 
0.000953 
0.000946 
0.000936 
0.000947 
0.000937 
0.001002 
0.000939 
0.000995 
0.000948 
0.000954 
0.000947 
0.000935 
0.000947 
0.000945 
0.000956 
0.000948 
0.000949 
0.000945 
0.000951 
0.000937 
0.000938 
0.000962 
0.001003 
0.000949 
0.000954 
0.000954 
0.000942 
0.000958 
0.000943 
0.000940 
0.000938 
0.000937 
0.000957 
0.000940 
0.000943 
0.000941 
0.000945 
0.000963 
0.000959 
0.000947 
0.001004 
0.001030 
0.000946 
0.000951 
0.000943 
0.000948 
0.000971 
0.000943 
0.000947 
0.000953 
0.000950 
0.000949 
0.000942 
0.001048 
0.001093 
0.001007 
0.001019 
0.001014 
0.001026 
0.001028 
0.001032 
0.001015 
0.001034 
0.001022 
0.001041 
0.001041 
0.001022 
0.001022 
0.001027 
0.001080 
0.001025 
0.001071 
0.001011 
0.001023 
0.001026 
0.001030 
0.001020 
0.001019 
0.001100 
0.001049 
0.001031 
0.001032 
0.001042 
0.001029 
0.001026 
0.001035 
0.001088 
0.001021 
0.001020 
0.001016 
0.001017 
0.001020 
0.001018 
0.001025 
0.001015 
0.001027 
0.001033 
0.001028 
0.001023 
0.001034 
0.001040 
0.001042 
0.001014 
0.001020 
0.001019 
0.001131 
0.001021 
0.001030 
0.001024 
0.001030 
0.001100 
0.001025 
0.001041 
0.001027 
0.001037 
0.001026 
0.001033 
0.000961 
0.001015 
0.000965 
0.000957 
0.000947 
0.000953 
0.000958 
0.000953 
0.000947 
0.000957 
0.000957 
0.000954 
0.000955 
0.000968 
0.000952 
0.000953 
0.001009 
0.000954 
0.001009 
0.000954 
0.000956 
0.000947 
0.000948 
0.000957 
0.000954 
0.000973 
0.000959 
0.000965 
0.000949 
0.000961 
0.000958 
0.000950 
0.000976 
0.001012 
0.000965 
0.000950 
0.000955 
0.000951 
0.000958 
0.000955 
0.000961 
0.000956 
0.000957 
0.000971 
0.000957 
0.000962 
0.000956 
0.000964 
0.000983 
0.000964 
0.000957 
0.000963 
0.001050 
0.000957 
0.000974 
0.000958 
0.000960 
0.000982 
0.000956 
0.000961 
0.000957 
0.000955 
0.000954 
0.000965 
0.000971 
0.001014 
0.000948 
0.000945 
0.000949 
0.000950 
0.000946 
0.000944 
0.000959 
0.000953 
0.000946 
0.000944 
0.000942 
0.000943 
0.000953 
0.000951 
0.001000 
0.000947 
0.000995 
0.000948 
0.000955 
0.000959 
0.000959 
0.000950 
0.000953 
0.000974 
0.000953 
0.000951 
0.000968 
0.000952 
0.000956 
0.000945 
0.000960 
0.001010 
0.000954 
0.000950 
0.000954 
0.000960 
0.000946 
0.000957 
0.000952 
0.000961 
0.000944 
0.000949 
0.000950 
0.000947 
0.000946 
0.000947 
0.000967 
0.000962 
0.000953 
0.000948 
0.001058 
0.000957 
0.000955 
0.000948 
0.000960 
0.000989 
0.000955 
0.000952 
0.000953 
0.000952 
0.000953 
0.000960 
0.000965 
0.000998 
0.000951 
0.000959 
0.000953 
0.000945 
0.000945 
0.000943 
0.000942 
0.000941 
0.000942 
0.000946 
0.000952 
0.000938 
0.000937 
0.000936 
0.000998 
0.000943 
0.000993 
0.000948 
0.000956 
0.000952 
0.000948 
0.000942 
0.000955 
0.000957 
0.000955 
0.000952 
0.000951 
0.000986 
0.000937 
0.000951 
0.000971 
0.001009 
0.000947 
0.000946 
0.000950 
0.000943 
0.000935 
0.000945 
0.000940 
0.000944 
0.000949 
0.000960 
0.000946 
0.000944 
0.000954 
0.000943 
0.000954 
0.000950 
0.000966 
0.000947 
0.001028 
0.000934 
0.000938 
0.000946 
0.000940 
0.000970 
0.000958 
0.000943 
0.000945 
0.000947 
0.000948 
0.000946 
0.001038 
0.001087 
0.001002 
0.001012 
0.001005 
0.001004 
0.001009 
0.001017 
0.001017 
0.001005 
0.001005 
0.001006 
0.000994 
0.001020 
0.001001 
0.001000 
0.001068 
0.001023 
0.001057 
0.000994 
0.001011 
0.001006 
0.001002 
0.001002 
0.001066 
0.001033 
0.001002 
0.001024 
0.001005 
0.001010 
0.001013 
0.001015 
0.001028 
0.001082 
0.001023 
0.001000 
0.001018 
0.001100 
0.001008 
0.001011 
0.001020 
0.000996 
0.001001 
0.000998 
0.001005 
0.001009 
0.001003 
0.000996 
0.001037 
0.001019 
0.001023 
0.001013 
0.001095 
0.001026 
0.001015 
0.001011 
0.001014 
0.001044 
0.001020 
0.001024 
0.001015 
0.001001 
0.001023 
0.001001 
0.000990 
0.001005 
0.000946 
0.000954 
0.000954 
0.000949 
0.000951 
0.000956 
0.000950 
0.000963 
0.000940 
0.000951 
0.000966 
0.000959 
0.000954 
0.000953 
0.000998 
0.000955 
0.000991 
0.000954 
0.000946 
0.000958 
0.000949 
0.000951 
0.000984 
0.000968 
0.000953 
0.000955 
0.000948 
0.000946 
0.000956 
0.000943 
0.000977 
0.001012 
0.000958 
0.000950 
0.000948 
0.000949 
0.000946 
0.000954 
0.000953 
0.000958 
0.000948 
0.000953 
0.000952 
0.000957 
0.000951 
0.000955 
0.000968 
0.000959 
0.000956 
0.000953 
0.001031 
0.000948 
0.000946 
0.000951 
0.000954 
0.000983 
0.000958 
0.000957 
0.000957 
0.000959 
0.000959 
0.000948 
0.000979 
0.001006 
0.000949 
0.000952 
0.000951 
0.000943 
0.000933 
0.000937 
0.000948 
0.000945 
0.000942 
0.000934 
0.000934 
0.000941 
0.000944 
0.000942 
0.000996 
0.000954 
0.000990 
0.000946 
0.000956 
0.000944 
0.000950 
0.000944 
0.000941 
0.000953 
0.000938 
0.000944 
0.000941 
0.000939 
0.000946 
0.000946 
0.000964 
0.001014 
0.000936 
0.000952 
0.000941 
0.000942 
0.000946 
0.000951 
0.000934 
0.000944 
0.000938 
0.000948 
0.000937 
0.000940 
0.000940 
0.000944 
0.000966 
0.000949 
0.000945 
0.000945 
0.001029 
0.000950 
0.000952 
0.000945 
0.000955 
0.000963 
0.000941 
0.000944 
0.000959 
0.000952 
0.000951 
0.000953 
0.001041 
0.001092 
0.001027 
0.001030 
0.001027 
0.001028 
0.001018 
0.001016 
0.001022 
0.001013 
0.001029 
0.001018 
0.001035 
0.001046 
0.001044 
0.001019 
0.001086 
0.001035 
0.001082 
0.001052 
0.001029 
0.001020 
0.001027 
0.001018 
0.001041 
0.001046 
0.001022 
0.001025 
0.001034 
0.001026 
0.001025 
0.001019 
0.001044 
0.001097 
0.001021 
0.001027 
0.001030 
0.001027 
0.001027 
0.001024 
0.001026 
0.001019 
0.001022 
0.001034 
0.001025 
0.001033 
0.001025 
0.001077 
0.001044 
0.001034 
0.001035 
0.001023 
0.001133 
0.001030 
0.001030 
0.001026 
0.001024 
0.001059 
0.001027 
0.001033 
0.001040 
0.001035 
0.001032 
0.001037 
0.000972 
0.001014 
0.000961 
0.000974 
0.000948 
0.000962 
0.000958 
0.000971 
0.000959 
0.000955 
0.000965 
0.000948 
0.000965 
0.000953 
0.000955 
0.000959 
0.001004 
0.000949 
0.001008 
0.000953 
0.000950 
0.000959 
0.000954 
0.000956 
0.000957 
0.000976 
0.000955 
0.000954 
0.000966 
0.000959 
0.000952 
0.000964 
0.000978 
0.001013 
0.000955 
0.000955 
0.000957 
0.000959 
0.000961 
0.000950 
0.000953 
0.000954 
0.000955 
0.000949 
0.000994 
0.000955 
0.000950 
0.000955 
0.000978 
0.000959 
0.000960 
0.000955 
0.001063 
0.000968 
0.000955 
0.000954 
0.000952 
0.000976 
0.000953 
0.000952 
0.000968 
0.000964 
0.000952 
0.000960 
0.000974 
0.001008 
0.000943 
0.000968 
0.000957 
0.000956 
0.000956 
0.000953 
0.000950 
0.000952 
0.000951 
0.000971 
0.000950 
0.000960 
0.000959 
0.000948 
0.001007 
0.000974 
0.001011 
0.000948 
0.000952 
0.000954 
0.000944 
0.000943 
0.000971 
0.000976 
0.000964 
0.000945 
0.000956 
0.000963 
0.000959 
0.000958 
0.000973 
0.001014 
0.000955 
0.000945 
0.000969 
0.000961 
0.000952 
0.000947 
0.000958 
0.000956 
0.000946 
0.000960 
0.000951 
0.000959 
0.000951 
0.000956 
0.000973 
0.000956 
0.000957 
0.000957 
0.001048 
0.000963 
0.000950 
0.000948 
0.000960 
0.000974 
0.000954 
0.000971 
0.000964 
0.000946 
0.000947 
0.000961 
0.000963 
0.001007 
0.000937 
0.000956 
0.000934 
0.000975 
0.000946 
0.000941 
0.000941 
0.000945 
0.000941 
0.000944 
0.000949 
0.000946 
0.000951 
0.000949 
0.001007 
0.000949 
0.000994 
0.000950 
0.000937 
0.000946 
0.000938 
0.000954 
0.000946 
0.000961 
0.000946 
0.000943 
0.000943 
0.000954 
0.001024 
0.000943 
0.000967 
0.000998 
0.000946 
0.000949 
0.000941 
0.000944 
0.000944 
0.000944 
0.000941 
0.000954 
0.000965 
0.000949 
0.000950 
0.000948 
0.000945 
0.000939 
0.000958 
0.000947 
0.000955 
0.000948 
0.001036 
0.000951 
0.000940 
0.000944 
0.000948 
0.000962 
0.000947 
0.000951 
0.000954 
0.000956 
0.000950 
0.000945 
0.001043 
0.001108 
0.001013 
0.001026 
0.001024 
0.001015 
0.001017 
0.001036 
0.001042 
0.001024 
0.001040 
0.001009 
0.001019 
0.001019 
0.001029 
0.001011 
0.001082 
0.001029 
0.001075 
0.001024 
0.001016 
0.001032 
0.001027 
0.001417 
0.001017 
0.001050 
0.001026 
0.001007 
0.001030 
0.001022 
0.001019 
0.001022 
0.001039 
0.001103 
0.001019 
0.001019 
0.001028 
0.001021 
0.001029 
0.001029 
0.001017 
0.001031 
0.001031 
0.001021 
0.001018 
0.001030 
0.001020 
0.001019 
0.001058 
0.001030 
0.001041 
0.001024 
0.001129 
0.001030 
0.001028 
0.001028 
0.001027 
0.001072 
0.001025 
0.001023 
0.001018 
0.001027 
0.001028 
0.001041 
0.000966 
0.001011 
0.000949 
0.000962 
0.000952 
0.000940 
0.000955 
0.000939 
0.000952 
0.000943 
0.000946 
0.000937 
0.000936 
0.000943 
0.000936 
0.000948 
0.001006 
0.000945 
0.001001 
0.000937 
0.000940 
0.000947 
0.000961 
0.000948 
0.000939 
0.000974 
0.000946 
0.000945 
0.000945 
0.000956 
0.000943 
0.000939 
0.000966 
0.001005 
0.000946 
0.000946 
0.000954 
0.000943 
0.000949 
0.000948 
0.000983 
0.000967 
0.000955 
0.000941 
0.000947 
0.000949 
0.000944 
0.000940 
0.000967 
0.000946 
0.000989 
0.000951 
0.001034 
0.000976 
0.000944 
0.000960 
0.000955 
0.000973 
0.000956 
0.000954 
0.000948 
0.000945 
0.000957 
0.000944 
0.000957 
0.001006 
0.000939 
0.000950 
0.000942 
0.000941 
0.000951 
0.000952 
0.000944 
0.000958 
0.000953 
0.000939 
0.000946 
0.000948 
0.000950 
0.000939 
0.001006 
0.000947 
0.000986 
0.000946 
0.000952 
0.000943 
0.000948 
0.000940 
0.000945 
0.000967 
0.000946 
0.000945 
0.000945 
0.000938 
0.000949 
0.000953 
0.000956 
0.001009 
0.000951 
0.000954 
0.000947 
0.000954 
0.000949 
0.000939 
0.000952 
0.000940 
0.000940 
0.000947 
0.000937 
0.000944 
0.000954 
0.000949 
0.000964 
0.000952 
0.000953 
0.000950 
0.001029 
0.000968 
0.000952 
0.000952 
0.000944 
0.000963 
0.000952 
0.000938 
0.000949 
0.000950 
0.000954 
0.000954 
0.000999 
0.001001 
0.000948 
0.000956 
0.000951 
0.000938 
0.000941 
0.000939 
0.000945 
0.000939 
0.000950 
0.000943 
0.000944 
0.000950 
0.000940 
0.000953 
0.000995 
0.000946 
0.000984 
0.000950 
0.001001 
0.000942 
0.000946 
0.000941 
0.000949 
0.001032 
0.000945 
0.000939 
0.000949 
0.000941 
0.000940 
0.000949 
0.000967 
0.001003 
0.000949 
0.000947 
0.000938 
0.000949 
0.000949 
0.000941 
0.000944 
0.000939 
0.000957 
0.000943 
0.000947 
0.000939 
0.000946 
0.000956 
0.000962 
0.000941 
0.000945 
0.000952 
0.001027 
0.000942 
0.000951 
0.000945 
0.000938 
0.001019 
0.000943 
0.000966 
0.000941 
0.000943 
0.000945 
0.000952 
0.001063 
0.001104 
0.001030 
0.001037 
0.001030 
0.001035 
0.001022 
0.001027 
0.001033 
0.001036 
0.001041 
0.001033 
0.001030 
0.001039 
0.001021 
0.001036 
0.001085 
0.001027 
0.001089 
0.001033 
0.001037 
0.001029 
0.001028 
0.001039 
0.001029 
0.001057 
0.001025 
0.001031 
0.001035 
0.001035 
0.001042 
0.001032 
0.001053 
0.001130 
0.001034 
0.001036 
0.001031 
0.001052 
0.001023 
0.001031 
0.001040 
0.001025 
0.001049 
0.001028 
0.001071 
0.001037 
0.001030 
0.001043 
0.001052 
0.001038 
0.001039 
0.001031 
0.001138 
0.001057 
0.001039 
0.001038 
0.001032 
0.001058 
0.001037 
0.001033 
0.001031 
0.001034 
0.001028 
0.001038 
0.000967 
0.001007 
0.000940 
0.000960 
0.000941 
0.000948 
0.000944 
0.000941 
0.000940 
0.000945 
0.000944 
0.000938 
0.000955 
0.000955 
0.000961 
0.000944 
0.001004 
0.000946 
0.000991 
0.000953 
0.000940 
0.000942 
0.000947 
0.000950 
0.000942 
0.000974 
0.000958 
0.001005 
0.000950 
0.000945 
0.000956 
0.000952 
0.000953 
0.001000 
0.000960 
0.001016 
0.000954 
0.000937 
0.000947 
0.000946 
0.000948 
0.000947 
0.000946 
0.000947 
0.000949 
0.000951 
0.000952 
0.000943 
0.000953 
0.000960 
0.000959 
0.000961 
0.001047 
0.000948 
0.001597 
0.000951 
0.000943 
0.000968 
0.000954 
0.000945 
0.000958 
0.000993 
0.000945 
0.000950 
0.000962 
0.001010 
0.000948 
0.000953 
0.000947 
0.000935 
0.000946 
0.000943 
0.000937 
0.000943 
0.000950 
0.000949 
0.000943 
0.000943 
0.000954 
0.000940 
0.001003 
0.000948 
0.000992 
0.000957 
0.000942 
0.000938 
0.000937 
0.000951 
0.000950 
0.000955 
0.000939 
0.000955 
0.000937 
0.000946 
0.000947 
0.000934 
0.000960 
0.001014 
0.000955 
0.000941 
0.000948 
0.000943 
0.000949 
0.000947 
0.000956 
0.000938 
0.000948 
0.000941 
0.000943 
0.000952 
0.000954 
0.000944 
0.000958 
0.000971 
0.000949 
0.000950 
0.001041 
0.000954 
0.000952 
0.000949 
0.000954 
0.000961 
0.000952 
0.000942 
0.000952 
0.000952 
0.000952 
0.000951 
0.000968 
0.001005 
0.000947 
0.000952 
0.000940 
0.000942 
0.000949 
0.000950 
0.000943 
0.000940 
0.000957 
0.000945 
0.000948 
0.000943 
0.000937 
0.000947 
0.001015 
0.000953 
0.000996 
0.000942 
0.000942 
0.000951 
0.000947 
0.000940 
0.000945 
0.000962 
0.000937 
0.000944 
0.000955 
0.000944 
0.000946 
0.000943 
0.000962 
0.001008 
0.000948 
0.000941 
0.000955 
0.000941 
0.000954 
0.000958 
0.000943 
0.000943 
0.000949 
0.000954 
0.000954 
0.000935 
0.000938 
0.000951 
0.001012 
0.000945 
0.000952 
0.000955 
0.001035 
0.000947 
0.000948 
0.000953 
0.000955 
0.000965 
0.000949 
0.000952 
0.000947 
0.000952 
0.000948 
0.000956 
0.001075 
0.001123 
0.001029 
0.001035 
0.001033 
0.001036 
0.001024 
0.001031 
0.001033 
0.001033 
0.001038 
0.001055 
0.001031 
0.001035 
0.001027 
0.001112 
0.001097 
0.001042 
0.001085 
0.001031 
0.001025 
0.001031 
0.001049 
0.001032 
0.001045 
0.001069 
0.001028 
0.001041 
0.001035 
0.001037 
0.001038 
0.001048 
0.001064 
0.001129 
0.001858 
0.001024 
0.001049 
0.001034 
0.001041 
0.001036 
0.001032 
0.001045 
0.001030 
0.001032 
0.001031 
0.001058 
0.001032 
0.001041 
0.001051 
0.001047 
0.001031 
0.001034 
0.001144 
0.001034 
0.001045 
0.001038 
0.001045 
0.001077 
0.001039 
0.001042 
0.001043 
0.001051 
0.001035 
0.001035 
0.000977 
0.001016 
0.000949 
0.000955 
0.000950 
0.000944 
0.000935 
0.000956 
0.000955 
0.000940 
0.000938 
0.000938 
0.000951 
0.000935 
0.000940 
0.000954 
0.000997 
0.000965 
0.001001 
0.000940 
0.000943 
0.000944 
0.000942 
0.000943 
0.001026 
0.000978 
0.000950 
0.000982 
0.000943 
0.000944 
0.000943 
0.000938 
0.000960 
0.001023 
0.000958 
0.000955 
0.000952 
0.000947 
0.000950 
0.000944 
0.000959 
0.000942 
0.000946 
0.000949 
0.000940 
0.000942 
0.000945 
0.000939 
0.000970 
0.000950 
0.000956 
0.000942 
0.001049 
0.000947 
0.000954 
0.000953 
0.000951 
0.000971 
0.000948 
0.000957 
0.000950 
0.000952 
0.000944 
0.000943 
0.000976 
0.001005 
0.000951 
0.000960 
0.000949 
0.000959 
0.000953 
0.000947 
0.000954 
0.000953 
0.000951 
0.000947 
0.000955 
0.000947 
0.000950 
0.000955 
0.001011 
0.000952 
0.000996 
0.000949 
0.000958 
0.000949 
0.000966 
0.000949 
0.000959 
0.000988 
0.000951 
0.000961 
0.000961 
0.000954 
0.000953 
0.000952 
0.000975 
0.001009 
0.000960 
0.000947 
0.000944 
0.000953 
0.000959 
0.000983 
0.000954 
0.000954 
0.000959 
0.000951 
0.000958 
0.000946 
0.000955 
0.000946 
0.000965 
0.000950 
0.000960 
0.000956 
0.001052 
0.000950 
0.000960 
0.000962 
0.000951 
0.000972 
0.000956 
0.000966 
0.000961 
0.000979 
0.000953 
0.000955 
0.001061 
0.001124 
0.001037 
0.001044 
0.001043 
0.001030 
0.001038 
0.001038 
0.001038 
0.001040 
0.001053 
0.001030 
0.001028 
0.001027 
0.001046 
0.001029 
0.001105 
0.001035 
0.001099 
0.001044 
0.001037 
0.001029 
0.001027 
0.001034 
0.001030 
0.001072 
0.001065 
0.001034 
0.001028 
0.001042 
0.001034 
0.001037 
0.001054 
0.001119 
0.001041 
0.001046 
0.001038 
0.001038 
0.001047 
0.001054 
0.001028 
0.001039 
0.001038 
0.001038 
0.001051 
0.001037 
0.001033 
0.001029 
0.001056 
0.001052 
0.001040 
0.001035 
0.001138 
0.001041 
0.001048 
0.001032 
0.001039 
0.001078 
0.001040 
0.001036 
0.001033 
0.001046 
0.001032 
0.001036 
0.001002 
0.001015 
0.000952 
0.000960 
0.000948 
0.000952 
0.000964 
0.000950 
0.000957 
0.000953 
0.000961 
0.000953 
0.000955 
0.000944 
0.000951 
0.000964 
0.000999 
0.000971 
0.001001 
0.000960 
0.000951 
0.000960 
0.000962 
0.000963 
0.000967 
0.000981 
0.000960 
0.000950 
0.000964 
0.000961 
0.000953 
0.000952 
0.000970 
0.001034 
0.000963 
0.000959 
0.000947 
0.000957 
0.000959 
0.000951 
0.000965 
0.000974 
0.000961 
0.000962 
0.000961 
0.000952 
0.000951 
0.000965 
0.000966 
0.000963 
0.000964 
0.000974 
0.001046 
0.000976 
0.000972 
0.000953 
0.000968 
0.000976 
0.000953 
0.000969 
0.000965 
0.000954 
0.000956 
0.000955 
0.000965 
0.001016 
0.000947 
0.000953 
0.000953 
0.000940 
0.000945 
0.000943 
0.000950 
0.000946 
0.000939 
0.000935 
0.000935 
0.000936 
0.000943 
0.000944 
0.001005 
0.000946 
0.000996 
0.000945 
0.000967 
0.000951 
0.000942 
0.000950 
0.000940 
0.000969 
0.000937 
0.000939 
0.000948 
0.000939 
0.000972 
0.000946 
0.000982 
0.001007 
0.000947 
0.000946 
0.000958 
0.000939 
0.000942 
0.000943 
0.000944 
0.000939 
0.000937 
0.000936 
0.000941 
0.000954 
0.000947 
0.000938 
0.000969 
0.000949 
0.000943 
0.000956 
0.001045 
0.000953 
0.000959 
0.000957 
0.000948 
0.000977 
0.001019 
0.000945 
0.000943 
0.000942 
0.000964 
0.000942 
0.000972 
0.001020 
0.000951 
0.000960 
0.000966 
0.000953 
0.000946 
0.000962 
0.000951 
0.000953 
0.000963 
0.000967 
0.000956 
0.000963 
0.000957 
0.000947 
0.001033 
0.000951 
0.000997 
0.000952 
0.000962 
0.000960 
0.000967 
0.000961 
0.000959 
0.001030 
0.000949 
0.000947 
0.000955 
0.000955 
0.000947 
0.000952 
0.000984 
0.001016 
0.000959 
0.000956 
0.000955 
0.000968 
0.000955 
0.000954 
0.000958 
0.000946 
0.000967 
0.000960 
0.000951 
0.000963 
0.000952 
0.000950 
0.000970 
0.000963 
0.000958 
0.000951 
0.001038 
0.000962 
0.000950 
0.000952 
0.000965 
0.001022 
0.000957 
0.000964 
0.000969 
0.000970 
0.000967 
0.000959 
0.001072 
0.001113 
0.001044 
0.001045 
0.001025 
0.001030 
0.001044 
0.001031 
0.001042 
0.001034 
0.001035 
0.001036 
0.001041 
0.001030 
0.001041 
0.001037 
0.001093 
0.001034 
0.001109 
0.001053 
0.001036 
0.001034 
0.001033 
0.001040 
0.001027 
0.001059 
0.001028 
0.001034 
0.001038 
0.001034 
0.001045 
0.001035 
0.001060 
0.001113 
0.001034 
0.001025 
0.001035 
0.001043 
0.001037 
0.001035 
0.001042 
0.001037 
0.001036 
0.001032 
0.001033 
0.001039 
0.001064 
0.001042 
0.001043 
0.001036 
0.001030 
0.001048 
0.001148 
0.001049 
0.001036 
0.001031 
0.001040 
0.001075 
0.001042 
0.001029 
0.001044 
0.001030 
0.001044 
0.001035 
0.000971 
0.001006 
0.000953 
0.000957 
0.000948 
0.000954 
0.000942 
0.000945 
0.000944 
0.000946 
0.000953 
0.000947 
0.000943 
0.000947 
0.000945 
0.000953 
0.001008 
0.000953 
0.000999 
0.000957 
0.000949 
0.000961 
0.000952 
0.000951 
0.000955 
0.000963 
0.000957 
0.000945 
0.000959 
0.000967 
0.000955 
0.000942 
0.000970 
0.001008 
0.000944 
0.000947 
0.000963 
0.000953 
0.000943 
0.000951 
0.000956 
0.000960 
0.000952 
0.000962 
0.000950 
0.000954 
0.000951 
0.000945 
0.000972 
0.000956 
0.000953 
0.000956 
0.001036 
0.000954 
0.000954 
0.000947 
0.000955 
0.000968 
0.000965 
0.000954 
0.000952 
0.000962 
0.000951 
0.000947 
0.000978 
0.001004 
0.000950 
0.000948 
0.000935 
0.000940 
0.000935 
0.000937 
0.000946 
0.000935 
0.000948 
0.000934 
0.000940 
0.000934 
0.000943 
0.000942 
0.001005 
0.000938 
0.000980 
0.000942 
0.000945 
0.000935 
0.000944 
0.000942 
0.000943 
0.000963 
0.000948 
0.000938 
0.000933 
0.000945 
0.000941 
0.000949 
0.000954 
0.001001 
0.000942 
0.000941 
0.000948 
0.000948 
0.000942 
0.000949 
0.000944 
0.000940 
0.000945 
0.000941 
0.000940 
0.000953 
0.000937 
0.000942 
0.000953 
0.000942 
0.000941 
0.000945 
0.001044 
0.000940 
0.000945 
0.000946 
0.000941 
0.000960 
0.000946 
0.000942 
0.000948 
0.000949 
0.000950 
0.000949 
0.000964 
0.001007 
0.000955 
0.000973 
0.000952 
0.000947 
0.000942 
0.000954 
0.000948 
0.000942 
0.000961 
0.000953 
0.000939 
0.000947 
0.000956 
0.000945 
0.001006 
0.000963 
0.000999 
0.000954 
0.000957 
0.000946 
0.000956 
0.000950 
0.000956 
0.000970 
0.000950 
0.000951 
0.000955 
0.000947 
0.000949 
0.000955 
0.000966 
0.001019 
0.000950 
0.000950 
0.000951 
0.000953 
0.000961 
0.000950 
0.000961 
0.000960 
0.000947 
0.000951 
0.000944 
0.000946 
0.000944 
0.000958 
0.000988 
0.000961 
0.000952 
0.000957 
0.001041 
0.000957 
0.000959 
0.000960 
0.000958 
0.000978 
0.000961 
0.000954 
0.000955 
0.000954 
0.000962 
0.000961 
0.001084 
0.001128 
0.001036 
0.001052 
0.001029 
0.001026 
0.001039 
0.001033 
0.001029 
0.001035 
0.001031 
0.001038 
0.001028 
0.001023 
0.001041 
0.001032 
0.001105 
0.001037 
0.001096 
0.001043 
0.001040 
0.001039 
0.001047 
0.001042 
0.001042 
0.001055 
0.001042 
0.001033 
0.001044 
0.001032 
0.001032 
0.001032 
0.001063 
0.001134 
0.001037 
0.001037 
0.001042 
0.001029 
0.001045 
0.001049 
0.001028 
0.001040 
0.001031 
0.001034 
0.001039 
0.001032 
0.001061 
0.001040 
0.001055 
0.001040 
0.001052 
0.001047 
0.001147 
0.001035 
0.001040 
0.001035 
0.001046 
0.001074 
0.001037 
0.001054 
0.001039 
0.001039 
0.001034 
0.001057 
0.000983 
0.001021 
0.000949 
0.000962 
0.000947 
0.000951 
0.000945 
0.000946 
0.000957 
0.000947 
0.000949 
0.000948 
0.000945 
0.000947 
0.000967 
0.000948 
0.001012 
0.000968 
0.001008 
0.000957 
0.000956 
0.000952 
0.000957 
0.000949 
0.000950 
0.000974 
0.000956 
0.000947 
0.000951 
0.000951 
0.000946 
0.000953 
0.000980 
0.001019 
0.000959 
0.000953 
0.000951 
0.000954 
0.000957 
0.000960 
0.000957 
0.000954 
0.000951 
0.000953 
0.000959 
0.000954 
0.000953 
0.000949 
0.000974 
0.000958 
0.000954 
0.000957 
0.001050 
0.000955 
0.000953 
0.000956 
0.000950 
0.000987 
0.000953 
0.000957 
0.000960 
0.000965 
0.000951 
0.000958 
0.000964 
0.001015 
0.000950 
0.000961 
0.000944 
0.000947 
0.000950 
0.000952 
0.000953 
0.000942 
0.000953 
0.000953 
0.000955 
0.000952 
0.000946 
0.000955 
0.001027 
0.000954 
0.000999 
0.000950 
0.000953 
0.000955 
0.000955 
0.000962 
0.000950 
0.000971 
0.000943 
0.000946 
0.000949 
0.000948 
0.000955 
0.000964 
0.000965 
0.001012 
0.000955 
0.000953 
0.000948 
0.000951 
0.000949 
0.000947 
0.000945 
0.000957 
0.000956 
0.000952 
0.000956 
0.000970 
0.000954 
0.000963 
0.000973 
0.000986 
0.000951 
0.000948 
0.001027 
0.000954 
0.000965 
0.000957 
0.000962 
0.000977 
0.000951 
0.000959 
0.000956 
0.000954 
0.000950 
0.000962 
0.000991 
0.001007 
0.000959 
0.000954 
0.000950 
0.000949 
0.000947 
0.000945 
0.000945 
0.000945 
0.000940 
0.000949 
0.000939 
0.000942 
0.000941 
0.000943 
0.000992 
0.000949 
0.000994 
0.000955 
0.000948 
0.000956 
0.000949 
0.000938 
0.000942 
0.000990 
0.000941 
0.000942 
0.000937 
0.000947 
0.000942 
0.000951 
0.000957 
0.000998 
0.000952 
0.000945 
0.000952 
0.000948 
0.000959 
0.000947 
0.000946 
0.000941 
0.000943 
0.000945 
0.000946 
0.000944 
0.000946 
0.000949 
0.000960 
0.000954 
0.000952 
0.000944 
0.001045 
0.000969 
0.000956 
0.000952 
0.000946 
0.000971 
0.000949 
0.000948 
0.000949 
0.000950 
0.000948 
0.000961 
0.001069 
0.001120 
0.001042 
0.001048 
0.001043 
0.001039 
0.001042 
0.001035 
0.001035 
0.001046 
0.001033 
0.001037 
0.001052 
0.001050 
0.001044 
0.001048 
0.001107 
0.001038 
0.001107 
0.001039 
0.001053 
0.001046 
0.001038 
0.001042 
0.001044 
0.001068 
0.001046 
0.001052 
0.001052 
0.001054 
0.001048 
0.001053 
0.001054 
0.001120 
0.001048 
0.001041 
0.001064 
0.001050 
0.001035 
0.001044 
0.001049 
0.001041 
0.001045 
0.001053 
0.001051 
0.001047 
0.001051 
0.001045 
0.001053 
0.001047 
0.001046 
0.001037 
0.001160 
0.001054 
0.001048 
0.001052 
0.001048 
0.001080 
0.001041 
0.001054 
0.001066 
0.001045 
0.001052 
0.001057 
0.000976 
0.001016 
0.000950 
0.000955 
0.000960 
0.000959 
0.000957 
0.000958 
0.000947 
0.000960 
0.000949 
0.000953 
0.000949 
0.000968 
0.000951 
0.000962 
0.001011 
0.000982 
0.000996 
0.000959 
0.000953 
0.000959 
0.000949 
0.000956 
0.000956 
0.000965 
0.000959 
0.000954 
0.000960 
0.000959 
0.000961 
0.000950 
0.000980 
0.001014 
0.000951 
0.000956 
0.000966 
0.000955 
0.000952 
0.000950 
0.000965 
0.000954 
0.000954 
0.000960 
0.000954 
0.000947 
0.000986 
0.000950 
0.000973 
0.000965 
0.000951 
0.000960 
0.001038 
0.000956 
0.000989 
0.000954 
0.000959 
0.000967 
0.000965 
0.000963 
0.000954 
0.000960 
0.000948 
0.001001 
0.000975 
0.001006 
0.000950 
0.000960 
0.000950 
0.000955 
0.000949 
0.000950 
0.000948 
0.000950 
0.000946 
0.000947 
0.000947 
0.000946 
0.000949 
0.000947 
0.001002 
0.000954 
0.000999 
0.000954 
0.000948 
0.000953 
0.000956 
0.000944 
0.000955 
0.001019 
0.000950 
0.000950 
0.000955 
0.000945 
0.000949 
0.000946 
0.000966 
0.001006 
0.000950 
0.000949 
0.000948 
0.000947 
0.000956 
0.000956 
0.000953 
0.000946 
0.000954 
0.000957 
0.000948 
0.000945 
0.000950 
0.000959 
0.000970 
0.000953 
0.000961 
0.000963 
0.001038 
0.000955 
0.000972 
0.000950 
0.000948 
0.001028 
0.000951 
0.000948 
0.000967 
0.000961 
0.000960 
0.000950 
0.001065 
0.001112 
0.001038 
0.001041 
0.001047 
0.001042 
0.001042 
0.001047 
0.001042 
0.001040 
0.001041 
0.001028 
0.001031 
0.001038 
0.001035 
0.001037 
0.001097 
0.001047 
0.001094 
0.001040 
0.001036 
0.001046 
0.001040 
0.001042 
0.001043 
0.001069 
0.001050 
0.001041 
0.001035 
0.001039 
0.001033 
0.001034 
0.001064 
0.001116 
0.001045 
0.001056 
0.001043 
0.001036 
0.001046 
0.001044 
0.001043 
0.001045 
0.001034 
0.001049 
0.001037 
0.001054 
0.001040 
0.001049 
0.001066 
0.001048 
0.001049 
0.001046 
0.001143 
0.001065 
0.001055 
0.001058 
0.001038 
0.001074 
0.001052 
0.001046 
0.001049 
0.001072 
0.001042 
0.001042 
0.001011 
0.001036 
0.000957 
0.000959 
0.000966 
0.000959 
0.000957 
0.000954 
0.000968 
0.000962 
0.000975 
0.000960 
0.000958 
0.000960 
0.000957 
0.000958 
0.001023 
0.000965 
0.001031 
0.000976 
0.000968 
0.000968 
0.000961 
0.000966 
0.000961 
0.000991 
0.000955 
0.000964 
0.000961 
0.000970 
0.000965 
0.000966 
0.000980 
0.001059 
0.000968 
0.000965 
0.000980 
0.000968 
0.000965 
0.000960 
0.000975 
0.000976 
0.000960 
0.000958 
0.000968 
0.000959 
0.000959 
0.000961 
0.000983 
0.000969 
0.000967 
0.000957 
0.001106 
0.000969 
0.000964 
0.000981 
0.000968 
0.000998 
0.000998 
0.000967 
0.000968 
0.000977 
0.000968 
0.000959 
0.000963 
0.001004 
0.000965 
0.000963 
0.000952 
0.000960 
0.000951 
0.000949 
0.000944 
0.000948 
0.000949 
0.000950 
0.000945 
0.000952 
0.000945 
0.000949 
0.001014 
0.000959 
0.000991 
0.000954 
0.000947 
0.000946 
0.000948 
0.000946 
0.000951 
0.000980 
0.000953 
0.000958 
0.000955 
0.000968 
0.000955 
0.000951 
0.000960 
0.001013 
0.000960 
0.000949 
0.000967 
0.000962 
0.000952 
0.000946 
0.000957 
0.000953 
0.000955 
0.000957 
0.000951 
0.000957 
0.000947 
0.000954 
0.000957 
0.000952 
0.000959 
0.000955 
0.001040 
0.000962 
0.000958 
0.000961 
0.000950 
0.000983 
0.000949 
0.000950 
0.000958 
0.000969 
0.000955 
0.000961 
0.000969 
0.001005 
0.000941 
0.000949 
0.000952 
0.000951 
0.000946 
0.000946 
0.000946 
0.000948 
0.000941 
0.000945 
0.000964 
0.000955 
0.000942 
0.000953 
0.001002 
0.001030 
0.001002 
0.000942 
0.000953 
0.000948 
0.000948 
0.000940 
0.000951 
0.001018 
0.000950 
0.000963 
0.000950 
0.000945 
0.000959 
0.000953 
0.000959 
0.000999 
0.000949 
0.000949 
0.000945 
0.000956 
0.000949 
0.000948 
0.000948 
0.000946 
0.000965 
0.000945 
0.000962 
0.000954 
0.000949 
0.000991 
0.000956 
0.000953 
0.000947 
0.000954 
0.001035 
0.000945 
0.000950 
0.000953 
0.000948 
0.001021 
0.000951 
0.000956 
0.000951 
0.000958 
0.000951 
0.000953 
0.001068 
0.001129 
0.001088 
0.001051 
0.001041 
0.001044 
0.001048 
0.001041 
0.001049 
0.001049 
0.001048 
0.001039 
0.001040 
0.001042 
0.001054 
0.001038 
0.001113 
0.001059 
0.001101 
0.001052 
0.001052 
0.001048 
0.001044 
0.001039 
0.001035 
0.001076 
0.001047 
0.001164 
0.001044 
0.001049 
0.001061 
0.001051 
0.001062 
0.001128 
0.001044 
0.001046 
0.001039 
0.001050 
0.001034 
0.001041 
0.001038 
0.001043 
0.001043 
0.001050 
0.001045 
0.001061 
0.001065 
0.001046 
0.001065 
0.001048 
0.001052 
0.001045 
0.001152 
0.001050 
0.001045 
0.001055 
0.001050 
0.001076 
0.001042 
0.001046 
0.001046 
0.001068 
0.001061 
0.001049 
0.001054 
0.001141 
0.001020 
0.001030 
0.001016 
0.001028 
0.001019 
0.001021 
0.001025 
0.001021 
0.001032 
0.001022 
0.001021 
0.001028 
0.001024 
0.001031 
0.001085 
0.001036 
0.001087 
0.001035 
0.001025 
0.001032 
0.001037 
0.001028 
0.001020 
0.001052 
0.001026 
0.001030 
0.001024 
0.001026 
0.001017 
0.001030 
0.001046 
0.001107 
0.001023 
0.001018 
0.001017 
0.001029 
0.001019 
0.001031 
0.001022 
0.001029 
0.001025 
0.001027 
0.001028 
0.001021 
0.001032 
0.001020 
0.001041 
0.001034 
0.001041 
0.001053 
0.001137 
0.001028 
0.001027 
0.001029 
0.001028 
0.001055 
0.001032 
0.001037 
0.001029 
0.001031 
0.001031 
0.001030 
0.000973 
0.001003 
0.000938 
0.000955 
0.000935 
0.000938 
0.000951 
0.000946 
0.000940 
0.000939 
0.000950 
0.000942 
0.000935 
0.000962 
0.000944 
0.000952 
0.001001 
0.000945 
0.000990 
0.000941 
0.000955 
0.000938 
0.000943 
0.000946 
0.000936 
0.001013 
0.000949 
0.000942 
0.000954 
0.000957 
0.000940 
0.000938 
0.000970 
0.001000 
0.000945 
0.000936 
0.000938 
0.000943 
0.000939 
0.000944 
0.000945 
0.000940 
0.000940 
0.000951 
0.000943 
0.000944 
0.000938 
0.000940 
0.000961 
0.000937 
0.000954 
0.000945 
0.001034 
0.000945 
0.000947 
0.000951 
0.000941 
0.001012 
0.000941 
0.000951 
0.000946 
0.000937 
0.000948 
0.000945 
0.000984 
0.001008 
0.000949 
0.000959 
0.000938 
0.000942 
0.000946 
0.000941 
0.001007 
0.000937 
0.000940 
0.000943 
0.000940 
0.000943 
0.000942 
0.000946 
0.001003 
0.000945 
0.001012 
0.000950 
0.000950 
0.000940 
0.000943 
0.000940 
0.000939 
0.000978 
0.000942 
0.001023 
0.000949 
0.000966 
0.000965 
0.000955 
0.000959 
0.001007 
0.000948 
0.000949 
0.000939 
0.000941 
0.000946 
0.000944 
0.000943 
0.000950 
0.000941 
0.000945 
0.000949 
0.000941 
0.000948 
0.000943 
0.000956 
0.000946 
0.000971 
0.000947 
0.001033 
0.000953 
0.000946 
0.000949 
0.000948 
0.000965 
0.000961 
0.000945 
0.000946 
0.000962 
0.000952 
0.000945 
0.001087 
0.001143 
0.001049 
0.001095 
0.001048 
0.001053 
0.001049 
0.001051 
0.001056 
0.001048 
0.001054 
0.001052 
0.001046 
0.001044 
0.001056 
0.001056 
0.001121 
0.001055 
0.001112 
0.001051 
0.001048 
0.001050 
0.001062 
0.001060 
0.001056 
0.001124 
0.001056 
0.001054 
0.001046 
0.001051 
0.001051 
0.001053 
0.001072 
0.001128 
0.001068 
0.001052 
0.001052 
0.001055 
0.001064 
0.001051 
0.001059 
0.001046 
0.001060 
0.001055 
0.001050 
0.001053 
0.001059 
0.001082 
0.001070 
0.001072 
0.001054 
0.001052 
0.001161 
0.001053 
0.001057 
0.001089 
0.001064 
0.001131 
0.001065 
0.001050 
0.001093 
0.001060 
0.001066 
0.001060 
0.001036 
0.001079 
0.001009 
0.001016 
0.001025 
0.001005 
0.000994 
0.001027 
0.001012 
0.001013 
0.001010 
0.001012 
0.001010 
0.001009 
0.001025 
0.001003 
0.001056 
0.001012 
0.001049 
0.000997 
0.000998 
0.000995 
0.001010 
0.001013 
0.001010 
0.001079 
0.001014 
0.001008 
0.001014 
0.001011 
0.001024 
0.001010 
0.001022 
0.001076 
0.001003 
0.001009 
0.001004 
0.001003 
0.001008 
0.001025 
0.001013 
0.001026 
0.001014 
0.001018 
0.001017 
0.001015 
0.001020 
0.001020 
0.001020 
0.001012 
0.001013 
0.001008 
0.001102 
0.001011 
0.001022 
0.001017 
0.001016 
0.001088 
0.001047 
0.001013 
0.001014 
0.001016 
0.001037 
0.001017 
0.000977 
0.001014 
0.000954 
0.000955 
0.000948 
0.000958 
0.000957 
0.000953 
0.000950 
0.000955 
0.000945 
0.000942 
0.000944 
0.000946 
0.000966 
0.000954 
0.001006 
0.000956 
0.001001 
0.000957 
0.000946 
0.000953 
0.000954 
0.000971 
0.000954 
0.000972 
0.000960 
0.000951 
0.000948 
0.000960 
0.000956 
0.000954 
0.000961 
0.001003 
0.000958 
0.000942 
0.000940 
0.000955 
0.000954 
0.000944 
0.000945 
0.000949 
0.000954 
0.000950 
0.000951 
0.000954 
0.000950 
0.000957 
0.000971 
0.000957 
0.000957 
0.000952 
0.001059 
0.000960 
0.000955 
0.000951 
0.000960 
0.000970 
0.000955 
0.000957 
0.000955 
0.000952 
0.000953 
0.000959 
0.000974 
0.001013 
0.000936 
0.000946 
0.000934 
0.001018 
0.000949 
0.000946 
0.000937 
0.000957 
0.000944 
0.000945 
0.000943 
0.000954 
0.000948 
0.000952 
0.000996 
0.000953 
0.001005 
0.000939 
0.000949 
0.000936 
0.000950 
0.000939 
0.000947 
0.000964 
0.000943 
0.000946 
0.000943 
0.000942 
0.000944 
0.000942 
0.000955 
0.001011 
0.000948 
0.000940 
0.000936 
0.000965 
0.000947 
0.000945 
0.000937 
0.000943 
0.000940 
0.000952 
0.000947 
0.000942 
0.000950 
0.000943 
0.000959 
0.000958 
0.000948 
0.000947 
0.001035 
0.000953 
0.000957 
0.000956 
0.000949 
0.000978 
0.000960 
0.000955 
0.000955 
0.000948 
0.000953 
0.000948 
0.001062 
0.001124 
0.001042 
0.001040 
0.001041 
0.001040 
0.001041 
0.001037 
0.001055 
0.001041 
0.001040 
0.001039 
0.001050 
0.001035 
0.001038 
0.001058 
0.001100 
0.001047 
0.001094 
0.001036 
0.001046 
0.001037 
0.001037 
0.001050 
0.001039 
0.001071 
0.001046 
0.001035 
0.001040 
0.001038 
0.001039 
0.001050 
0.001072 
0.001122 
0.001044 
0.001043 
0.001042 
0.001043 
0.001045 
0.001057 
0.001043 
0.001048 
0.001044 
0.001036 
0.001049 
0.001041 
0.001044 
0.001050 
0.001092 
0.001054 
0.001043 
0.001043 
0.001150 
0.001062 
0.001047 
0.001056 
0.001050 
0.001071 
0.001047 
0.001043 
0.001046 
0.001039 
0.001067 
0.001054 
0.000999 
0.001026 
0.000959 
0.000985 
0.000956 
0.000964 
0.000963 
0.000949 
0.000952 
0.000952 
0.000952 
0.000952 
0.000955 
0.000962 
0.000964 
0.000964 
0.001041 
0.000963 
0.000998 
0.000950 
0.000962 
0.000960 
0.000950 
0.000955 
0.000964 
0.001019 
0.000956 
0.000952 
0.000964 
0.000959 
0.000995 
0.000962 
0.000974 
0.001031 
0.000961 
0.000978 
0.000958 
0.000961 
0.000952 
0.000956 
0.000956 
0.000960 
0.000957 
0.000962 
0.000954 
0.000964 
0.000970 
0.000966 
0.000969 
0.000956 
0.000955 
0.000966 
0.001101 
0.000956 
0.000959 
0.000964 
0.000959 
0.001022 
0.000956 
0.000960 
0.000970 
0.000963 
0.000964 
0.000972 
0.000971 
0.001009 
0.000946 
0.000949 
0.000947 
0.000943 
0.000949 
0.000950 
0.000952 
0.000956 
0.000949 
0.000949 
0.000949 
0.000941 
0.000949 
0.000951 
0.000996 
0.000960 
0.000992 
0.000940 
0.000944 
0.000944 
0.000947 
0.000958 
0.000953 
0.000975 
0.000954 
0.000955 
0.000946 
0.000953 
0.000951 
0.000948 
0.000969 
0.001011 
0.000939 
0.000946 
0.000957 
0.000943 
0.000953 
0.000952 
0.000959 
0.000956 
0.000949 
0.000956 
0.000948 
0.000946 
0.000951 
0.000944 
0.000966 
0.000958 
0.000951 
0.000954 
0.001030 
0.000959 
0.000954 
0.000949 
0.000960 
0.000970 
0.000960 
0.000953 
0.000968 
0.000953 
0.000957 
0.000956 
0.000982 
0.001019 
0.000951 
0.000956 
0.000951 
0.000952 
0.000954 
0.000946 
0.000959 
0.000941 
0.000955 
0.000942 
0.000954 
0.000955 
0.000953 
0.000947 
0.001004 
0.000956 
0.001002 
0.000944 
0.000953 
0.000944 
0.000954 
0.000949 
0.000945 
0.000980 
0.000949 
0.000947 
0.001028 
0.000943 
0.000952 
0.000951 
0.000971 
0.001012 
0.000946 
0.000958 
0.000954 
0.000954 
0.000953 
0.000948 
0.000940 
0.000945 
0.000953 
0.000946 
0.000946 
0.000947 
0.000960 
0.000958 
0.000978 
0.000951 
0.000952 
0.000953 
0.001030 
0.000958 
0.000948 
0.000948 
0.000954 
0.000966 
0.000958 
0.000956 
0.000951 
0.000951 
0.000967 
0.000953 
0.001072 
0.001131 
0.001052 
0.001057 
0.001043 
0.001040 
0.001050 
0.001051 
0.001049 
0.001040 
0.001044 
0.001042 
0.001048 
0.001045 
0.001044 
0.001043 
0.001106 
0.001049 
0.001108 
0.001049 
0.001047 
0.001038 
0.001046 
0.001043 
0.001049 
0.001082 
0.001046 
0.001041 
0.001037 
0.001051 
0.001046 
0.001043 
0.001072 
0.001127 
0.001050 
0.001041 
0.001039 
0.001039 
0.001054 
0.001054 
0.001053 
0.001043 
0.001040 
0.001041 
0.001043 
0.001045 
0.001048 
0.001058 
0.001068 
0.001057 
0.001054 
0.001039 
0.001167 
0.001057 
0.001062 
0.001053 
0.001046 
0.001078 
0.001038 
0.001049 
0.001049 
0.001046 
0.001066 
0.001054 
0.001073 
0.001106 
0.001036 
0.001038 
0.001031 
0.001037 
0.001027 
0.001028 
0.001075 
0.001079 
0.001027 
0.001031 
0.001035 
0.001034 
0.001019 
0.001049 
0.001082 
0.001030 
0.001095 
0.001040 
0.001031 
0.001106 
0.001033 
0.001031 
0.001482 
0.001415 
0.001024 
0.001038 
0.001043 
0.001034 
0.001025 
0.001030 
0.001052 
0.001118 
0.001038 
0.001026 
0.001033 
0.001033 
0.001028 
0.001122 
0.001089 
0.001077 
0.001040 
0.001041 
0.001023 
0.001034 
0.001043 
0.001031 
0.001040 
0.001047 
0.001048 
0.001034 
0.001129 
0.001036 
0.001026 
0.001080 
0.001591 
0.001065 
0.001036 
0.001031 
0.001034 
0.001048 
0.001038 
0.001030 
0.000968 
0.001025 
0.000965 
0.000960 
0.000962 
0.000955 
0.000966 
0.000951 
0.000960 
0.000948 
0.000949 
0.000946 
0.000951 
0.000952 
0.000945 
0.000956 
0.001010 
0.000959 
0.001001 
0.000963 
0.000960 
0.000962 
0.000959 
0.000959 
0.000959 
0.000975 
0.000966 
0.000954 
0.000955 
0.000960 
0.000976 
0.000955 
0.000981 
0.001022 
0.000956 
0.000967 
0.000952 
0.000956 
0.000964 
0.000959 
0.000960 
0.000955 
0.000958 
0.000954 
0.000956 
0.000963 
0.000947 
0.000953 
0.000972 
0.000964 
0.000962 
0.000962 
0.001075 
0.000969 
0.000960 
0.000969 
0.000952 
0.001001 
0.000963 
0.000959 
0.000964 
0.000963 
0.000969 
0.000966 
0.000987 
0.001004 
0.000949 
0.000947 
0.000940 
0.000975 
0.000957 
0.000950 
0.000947 
0.000942 
0.000957 
0.000945 
0.000946 
0.000956 
0.000955 
0.000954 
0.000999 
0.000956 
0.000995 
0.000958 
0.000943 
0.000950 
0.000953 
0.000957 
0.000949 
0.001018 
0.000947 
0.000954 
0.000952 
0.000956 
0.000960 
0.000951 
0.000964 
0.001013 
0.000959 
0.000941 
0.000953 
0.000947 
0.000958 
0.000949 
0.000944 
0.000966 
0.000943 
0.000947 
0.000951 
0.000960 
0.000955 
0.000953 
0.000964 
0.000951 
0.000963 
0.000953 
0.001056 
0.000957 
0.000953 
0.000950 
0.000967 
0.001014 
0.000954 
0.000954 
0.000967 
0.000962 
0.000966 
0.000958 
0.001066 
0.001125 
0.001040 
0.001095 
0.001048 
0.001044 
0.001047 
0.001060 
0.001046 
0.001037 
0.001045 
0.001039 
0.001048 
0.001036 
0.001043 
0.001037 
0.001115 
0.001049 
0.001116 
0.001044 
0.001038 
0.001037 
0.001057 
0.001041 
0.001042 
0.001063 
0.001046 
0.001052 
0.001045 
0.001047 
0.001045 
0.001041 
0.001072 
0.001128 
0.001133 
0.001053 
0.001053 
0.001048 
0.001055 
0.001052 
0.001054 
0.001043 
0.001040 
0.001042 
0.001051 
0.001043 
0.001043 
0.001045 
0.001070 
0.001057 
0.001044 
0.001056 
0.001153 
0.001061 
0.001063 
0.001048 
0.001043 
0.001074 
0.001049 
0.001048 
0.001052 
0.001053 
0.001048 
0.001049 
0.001044 
0.001141 
0.001075 
0.001089 
0.001017 
0.001004 
0.001008 
0.001005 
0.001007 
0.001005 
0.001013 
0.001006 
0.001011 
0.001000 
0.001013 
0.001042 
0.001110 
0.001078 
0.001130 
0.001076 
0.001003 
0.001004 
0.001010 
0.001010 
0.001033 
0.001088 
0.001016 
0.001009 
0.000998 
0.001009 
0.001013 
0.001014 
0.001083 
0.001136 
0.001081 
0.001018 
0.001018 
0.001001 
0.001005 
0.001011 
0.001028 
0.001000 
0.001009 
0.001009 
0.001015 
0.001006 
0.001007 
0.001022 
0.001090 
0.001091 
0.001086 
0.001020 
0.001106 
0.001016 
0.001024 
0.001021 
0.001016 
0.001083 
0.001012 
0.001011 
0.001009 
0.001013 
0.001005 
0.001017 
0.000973 
0.001018 
0.000965 
0.000960 
0.000958 
0.000959 
0.000955 
0.000948 
0.000961 
0.000945 
0.000957 
0.000959 
0.000952 
0.000960 
0.000978 
0.000962 
0.001021 
0.000951 
0.001002 
0.000948 
0.000987 
0.000948 
0.000949 
0.000944 
0.000968 
0.000969 
0.000954 
0.000953 
0.000952 
0.000959 
0.000955 
0.000954 
0.000964 
0.001016 
0.000955 
0.000960 
0.000954 
0.000954 
0.000958 
0.000944 
0.000971 
0.000952 
0.000949 
0.000961 
0.000952 
0.000951 
0.000950 
0.000950 
0.000978 
0.000966 
0.001007 
0.000955 
0.001064 
0.000970 
0.000957 
0.000964 
0.000957 
0.000985 
0.000962 
0.000960 
0.000971 
0.000963 
0.000962 
0.000948 
0.000970 
0.000998 
0.000952 
0.000956 
0.000946 
0.000952 
0.000944 
0.000939 
0.000949 
0.000950 
0.000959 
0.000940 
0.000944 
0.000952 
0.000943 
0.000939 
0.001007 
0.000942 
0.000986 
0.000949 
0.000951 
0.000950 
0.000945 
0.000952 
0.000950 
0.000969 
0.000955 
0.000959 
0.000950 
0.000945 
0.000943 
0.000959 
0.000975 
0.001007 
0.000949 
0.000944 
0.000950 
0.000958 
0.000948 
0.000943 
0.000956 
0.000944 
0.000949 
0.000955 
0.000946 
0.000950 
0.000954 
0.000948 
0.000964 
0.000954 
0.000948 
0.000956 
0.001038 
0.000948 
0.000952 
0.000953 
0.000954 
0.000978 
0.000960 
0.000952 
0.000953 
0.000962 
0.000956 
0.000949 
0.001085 
0.001131 
0.001038 
0.001072 
0.001050 
0.001044 
0.001046 
0.001056 
0.001051 
0.001041 
0.001055 
0.001048 
0.001058 
0.001055 
0.001039 
0.001036 
0.001114 
0.001052 
0.001110 
0.001045 
0.001041 
0.001054 
0.001050 
0.001073 
0.001045 
0.001081 
0.001049 
0.001074 
0.001051 
0.001053 
0.001051 
0.001035 
0.001175 
0.001125 
0.001048 
0.001048 
0.001052 
0.001049 
0.001049 
0.001058 
0.001044 
0.001053 
0.001037 
0.001045 
0.001131 
0.001045 
0.001038 
0.001035 
0.001065 
0.001049 
0.001040 
0.001065 
0.001161 
0.001048 
0.001069 
0.001052 
0.001053 
0.001081 
0.001044 
0.001052 
0.001048 
0.001050 
0.001067 
0.001044 
0.001049 
0.001104 
0.001028 
0.001039 
0.001029 
0.001024 
0.001015 
0.001027 
0.001019 
0.001017 
0.001019 
0.001020 
0.001025 
0.001054 
0.001017 
0.001029 
0.001074 
0.001029 
0.001079 
0.001037 
0.001035 
0.001025 
0.001037 
0.001012 
0.001022 
0.001054 
0.001018 
0.001036 
0.001015 
0.001032 
0.001018 
0.001026 
0.001052 
0.001106 
0.001029 
0.001028 
0.001032 
0.001028 
0.001025 
0.001038 
0.001024 
0.001022 
0.001024 
0.001031 
0.001038 
0.001035 
0.001015 
0.001036 
0.001036 
0.001036 
0.001037 
0.001033 
0.001127 
0.001026 
0.001025 
0.001025 
0.001032 
0.001068 
0.001015 
0.001023 
0.001039 
0.001045 
0.001029 
0.001023 
0.000981 
0.001011 
0.000976 
0.000955 
0.000962 
0.000952 
0.000952 
0.000958 
0.000971 
0.000946 
0.000950 
0.000948 
0.000953 
0.000969 
0.000959 
0.000954 
0.001009 
0.000968 
0.001001 
0.000950 
0.000954 
0.000961 
0.000961 
0.000961 
0.000970 
0.000974 
0.000955 
0.000995 
0.000956 
0.000950 
0.000956 
0.000954 
0.000981 
0.001008 
0.000957 
0.000952 
0.000971 
0.000958 
0.000956 
0.000980 
0.000951 
0.000972 
0.000958 
0.000985 
0.000956 
0.000960 
0.000963 
0.000952 
0.000969 
0.000952 
0.000962 
0.000959 
0.001069 
0.000957 
0.000957 
0.000964 
0.000957 
0.000976 
0.000967 
0.000969 
0.000994 
0.000954 
0.000969 
0.000958 
0.001022 
0.001018 
0.000951 
0.000955 
0.000940 
0.000942 
0.000942 
0.000941 
0.000942 
0.000951 
0.000938 
0.000943 
0.000936 
0.000944 
0.000943 
0.000947 
0.000999 
0.000960 
0.000997 
0.000947 
0.000947 
0.000946 
0.000939 
0.000952 
0.000944 
0.000980 
0.000944 
0.000950 
0.000937 
0.000946 
0.000942 
0.000952 
0.000968 
0.001011 
0.000946 
0.000948 
0.000949 
0.000943 
0.000940 
0.000952 
0.000952 
0.000952 
0.000954 
0.000944 
0.000954 
0.000947 
0.000943 
0.000954 
0.000972 
0.000946 
0.000947 
0.000946 
0.001033 
0.000948 
0.000943 
0.000963 
0.000959 
0.000965 
0.000946 
0.000945 
0.000949 
0.000954 
0.000947 
0.000952 
0.001076 
0.001133 
0.001055 
0.001053 
0.001054 
0.001059 
0.001044 
0.001046 
0.001044 
0.001054 
0.001050 
0.001068 
0.001049 
0.001056 
0.001061 
0.001045 
0.001111 
0.001062 
0.001113 
0.001058 
0.001042 
0.001058 
0.001051 
0.001055 
0.001059 
0.001075 
0.001061 
0.001064 
0.001052 
0.001044 
0.001067 
0.001050 
0.001077 
0.001164 
0.001058 
0.001060 
0.001058 
0.001059 
0.001059 
0.001049 
0.001045 
0.001047 
0.001055 
0.001059 
0.001055 
0.001053 
0.001044 
0.001055 
0.001065 
0.001058 
0.001070 
0.001059 
0.001156 
0.001060 
0.001057 
0.001060 
0.001054 
0.001099 
0.001071 
0.001056 
0.001057 
0.001087 
0.001059 
0.001057 
0.001040 
0.001150 
0.001027 
0.001029 
0.001024 
0.001037 
0.001015 
0.001024 
0.001035 
0.001028 
0.001025 
0.001015 
0.001021 
0.001029 
0.001036 
0.001033 
0.001078 
0.001024 
0.001073 
0.001025 
0.001027 
0.001029 
0.001027 
0.001025 
0.001042 
0.001055 
0.001035 
0.001034 
0.001030 
0.001030 
0.001037 
0.001039 
0.001073 
0.001090 
0.001017 
0.001047 
0.001046 
0.001033 
0.001031 
0.001024 
0.001034 
0.001038 
0.001042 
0.001037 
0.001031 
0.001031 
0.001031 
0.001021 
0.001035 
0.001034 
0.001026 
0.001027 
0.001121 
0.001024 
0.001033 
0.001017 
0.001055 
0.001065 
0.001027 
0.001044 
0.001041 
0.001054 
0.001031 
0.001058 
0.000977 
0.001019 
0.000963 
0.000974 
0.000950 
0.000957 
0.000967 
0.000961 
0.000959 
0.000962 
0.000969 
0.000968 
0.000969 
0.000959 
0.000963 
0.000967 
0.001034 
0.000972 
0.001003 
0.000955 
0.000951 
0.000959 
0.000962 
0.000965 
0.000966 
0.001025 
0.000958 
0.000956 
0.000951 
0.000957 
0.000967 
0.000962 
0.000991 
0.001022 
0.000972 
0.000953 
0.000950 
0.000974 
0.000989 
0.000963 
0.000960 
0.000969 
0.000972 
0.000971 
0.000956 
0.000960 
0.000955 
0.000959 
0.000981 
0.000966 
0.000969 
0.000959 
0.001067 
0.000965 
0.000960 
0.000973 
0.000971 
0.001028 
0.000963 
0.000964 
0.000960 
0.000965 
0.000974 
0.000967 
0.000993 
0.001012 
0.000956 
0.000973 
0.000970 
0.000963 
0.000957 
0.000962 
0.000949 
0.000955 
0.000954 
0.000979 
0.000952 
0.000964 
0.000965 
0.000955 
0.001019 
0.000964 
0.000997 
0.000959 
0.000959 
0.000968 
0.000955 
0.000955 
0.000953 
0.000980 
0.000979 
0.000976 
0.000975 
0.000964 
0.000972 
0.000974 
0.000979 
0.001013 
0.000961 
0.000962 
0.000966 
0.000967 
0.000967 
0.000964 
0.000955 
0.000959 
0.000974 
0.000971 
0.000973 
0.000971 
0.000969 
0.000963 
0.000978 
0.000960 
0.000967 
0.000967 
0.001038 
0.000968 
0.000975 
0.000965 
0.000973 
0.000982 
0.000963 
0.000965 
0.000971 
0.000983 
0.000966 
0.000958 
0.001096 
0.001124 
0.001041 
0.001059 
0.001047 
0.001050 
0.001042 
0.001047 
0.001061 
0.001068 
0.001054 
0.001037 
0.001042 
0.001093 
0.001099 
0.001092 
0.001103 
0.001058 
0.001100 
0.001046 
0.001047 
0.001042 
0.001048 
0.001050 
0.001058 
0.001098 
0.001055 
0.001052 
0.001050 
0.001098 
0.001106 
0.001096 
0.001072 
0.001134 
0.001054 
0.001041 
0.001041 
0.001038 
0.001048 
0.001042 
0.001069 
0.001067 
0.001057 
0.001044 
0.001047 
0.001100 
0.001109 
0.001094 
0.001060 
0.001054 
0.001058 
0.001052 
0.001163 
0.001054 
0.001045 
0.001053 
0.001055 
0.001102 
0.001052 
0.001051 
0.001057 
0.001094 
0.001103 
0.001102 
0.001039 
0.001104 
0.001055 
0.001033 
0.001080 
0.001095 
0.001093 
0.001083 
0.001091 
0.001084 
0.001092 
0.001075 
0.001090 
0.001089 
0.001089 
0.001077 
0.001082 
0.001030 
0.001089 
0.001027 
0.001119 
0.001085 
0.001090 
0.001091 
0.001084 
0.001104 
0.001093 
0.001088 
0.001104 
0.001095 
0.001079 
0.001094 
0.001052 
0.001142 
0.001080 
0.001036 
0.001090 
0.001080 
0.001091 
0.001090 
0.001082 
0.001091 
0.001085 
0.001090 
0.001087 
0.001085 
0.001084 
0.001089 
0.001054 
0.001038 
0.001155 
0.001097 
0.001169 
0.001087 
0.001093 
0.001090 
0.001082 
0.001115 
0.001095 
0.001093 
0.001096 
0.001085 
0.001092 
0.001089 
0.001000 
0.001040 
0.000988 
0.000989 
0.000990 
0.000986 
0.000995 
0.000983 
0.000987 
0.000997 
0.000992 
0.000984 
0.001000 
0.000981 
0.000989 
0.000995 
0.001057 
0.001001 
0.001025 
0.001038 
0.000987 
0.000991 
0.000990 
0.001012 
0.000991 
0.001000 
0.000994 
0.000985 
0.000982 
0.000993 
0.001002 
0.000996 
0.001026 
0.001047 
0.001003 
0.000989 
0.000997 
0.000989 
0.001000 
0.000989 
0.000996 
0.000996 
0.000986 
0.000993 
0.000993 
0.000998 
0.000999 
0.000986 
0.001008 
0.000996 
0.000997 
0.000994 
0.001066 
0.000994 
0.000993 
0.001042 
0.000996 
0.001015 
0.000993 
0.000992 
0.000994 
0.000999 
0.000986 
0.000995 
0.001006 
0.001064 
0.001034 
0.001037 
0.000986 
0.000994 
0.000988 
0.000994 
0.000984 
0.000985 
0.000987 
0.000985 
0.000986 
0.000985 
0.000976 
0.001006 
0.001020 
0.001008 
0.001047 
0.001037 
0.000987 
0.000984 
0.000987 
0.000996 
0.000990 
0.001010 
0.000997 
0.000996 
0.000983 
0.000983 
0.000994 
0.000987 
0.001020 
0.001042 
0.001044 
0.000995 
0.001001 
0.000998 
0.000989 
0.000983 
0.000994 
0.000987 
0.000993 
0.000997 
0.000991 
0.000995 
0.000992 
0.000991 
0.001007 
0.000985 
0.001045 
0.000991 
0.001065 
0.000995 
0.000993 
0.000991 
0.000985 
0.001006 
0.000995 
0.001003 
0.000984 
0.000994 
0.000992 
0.001023 
0.001233 
0.001251 
0.001155 
0.001121 
0.001123 
0.001115 
0.001127 
0.001091 
0.001113 
0.001121 
0.001110 
0.001108 
0.001099 
0.001119 
0.001108 
0.001113 
0.001363 
0.001257 
0.001224 
0.001110 
0.001124 
0.001124 
0.001107 
0.001111 
0.001118 
0.001127 
0.001102 
0.001108 
0.001100 
0.001106 
0.001108 
0.001107 
0.001254 
0.001215 
0.001118 
0.001112 
0.001097 
0.001113 
0.001120 
0.001106 
0.001114 
0.001115 
0.001096 
0.001113 
0.001109 
0.001110 
0.001120 
0.001098 
0.001291 
0.001209 
0.001137 
0.001106 
0.001193 
0.001108 
0.001108 
0.001121 
0.001113 
0.001128 
0.001104 
0.001135 
0.001112 
0.001102 
0.001103 
0.001130 
0.001100 
0.001143 
0.001082 
0.001078 
0.001080 
0.001076 
0.001071 
0.001083 
0.001067 
0.001069 
0.001075 
0.001060 
0.001064 
0.001058 
0.001073 
0.001080 
0.001111 
0.001066 
0.001111 
0.001085 
0.001066 
0.001077 
0.001067 
0.001080 
0.001065 
0.001093 
0.001076 
0.001081 
0.001050 
0.001064 
0.001068 
0.001080 
0.001088 
0.001142 
0.001077 
0.001088 
0.001067 
0.001084 
0.001067 
0.001081 
0.001075 
0.001065 
0.001074 
0.001063 
0.001057 
0.001068 
0.001075 
0.001082 
0.001104 
0.001066 
0.001082 
0.001079 
0.001171 
0.001073 
0.001079 
0.001129 
0.001076 
0.001098 
0.001074 
0.001089 
0.001076 
0.001069 
0.001083 
0.001081 
0.001034 
0.001058 
0.001014 
0.001016 
0.000997 
0.001017 
0.001003 
0.000960 
0.001031 
0.000972 
0.000969 
0.000978 
0.001196 
0.000989 
0.000963 
0.001028 
0.001344 
0.001147 
0.001057 
0.001011 
0.001050 
0.001013 
0.001009 
0.000960 
0.000963 
0.001027 
0.000972 
0.001155 
0.000997 
0.000974 
0.000968 
0.000979 
0.001034 
0.001069 
0.001013 
0.000996 
0.001016 
0.001008 
0.001035 
0.000972 
0.000969 
0.001011 
0.000966 
0.000968 
0.001004 
0.000965 
0.000966 
0.000965 
0.001029 
0.001011 
0.001006 
0.001025 
0.001085 
0.001011 
0.000970 
0.000978 
0.000978 
0.001075 
0.001099 
0.000984 
0.001033 
0.000974 
0.000965 
0.000982 
0.001117 
0.001162 
0.001256 
0.001076 
0.001081 
0.001152 
0.001066 
0.001120 
0.001067 
0.001098 
0.001151 
0.001456 
0.001047 
0.001042 
0.001053 
0.001064 
0.001243 
0.001095 
0.001126 
0.001144 
0.001070 
0.001142 
0.001143 
0.001066 
0.001065 
0.001165 
0.001080 
0.001048 
0.001052 
0.001051 
0.001042 
0.001074 
0.001100 
0.001158 
0.001108 
0.001085 
0.001145 
0.001083 
0.001086 
0.001078 
0.001071 
0.001142 
0.001186 
0.001047 
0.001051 
0.001048 
0.001050 
0.001052 
0.001105 
0.001076 
0.001081 
0.001075 
0.001179 
0.001161 
0.001082 
0.001074 
0.001097 
0.001230 
0.001081 
0.001048 
0.001068 
0.001053 
0.001062 
0.001049 
0.000972 
0.001018 
0.000939 
0.000954 
0.000959 
0.000948 
0.000953 
0.000944 
0.000941 
0.000941 
0.000950 
0.000941 
0.000938 
0.000941 
0.000940 
0.000945 
0.000995 
0.000951 
0.000998 
0.000944 
0.000952 
0.000950 
0.000942 
0.000942 
0.000936 
0.000971 
0.000942 
0.000940 
0.000948 
0.000951 
0.000948 
0.000944 
0.000958 
0.001002 
0.000948 
0.000951 
0.000946 
0.000943 
0.000944 
0.000949 
0.000941 
0.000937 
0.000940 
0.000948 
0.000953 
0.000947 
0.000948 
0.000951 
0.000972 
0.000962 
0.000955 
0.000946 
0.001050 
0.000945 
0.000948 
0.000942 
0.000954 
0.000964 
0.000951 
0.000945 
0.000944 
0.000949 
0.000953 
0.000948 
0.000974 
0.000997 
0.000943 
0.000947 
0.000949 
0.000947 
0.000937 
0.000951 
0.000933 
0.000941 
0.000939 
0.000939 
0.000941 
0.000936 
0.000934 
0.000950 
0.000994 
0.000941 
0.000984 
0.000949 
0.000937 
0.000951 
0.000949 
0.000939 
0.000944 
0.000963 
0.000939 
0.000938 
0.000972 
0.000945 
0.000940 
0.000947 
0.000966 
0.001001 
0.000940 
0.000935 
0.000936 
0.000939 
0.000944 
0.000939 
0.000949 
0.000945 
0.000958 
0.000995 
0.000944 
0.000948 
0.000955 
0.000944 
0.000958 
0.000953 
0.000941 
0.000947 
0.001031 
0.000943 
0.000949 
0.000947 
0.000962 
0.000969 
0.000944 
0.000948 
0.000957 
0.000941 
0.000948 
0.000944 
0.000957 
0.000997 
0.000946 
0.000960 
0.000941 
0.000934 
0.000940 
0.000929 
0.000963 
0.000928 
0.000935 
0.000939 
0.000945 
0.000944 
0.000933 
0.000932 
0.000988 
0.000949 
0.000990 
0.000943 
0.000933 
0.000936 
0.000937 
0.000939 
0.000938 
0.000968 
0.000940 
0.000945 
0.000959 
0.000935 
0.000935 
0.000933 
0.000961 
0.000999 
0.000936 
0.000941 
0.000936 
0.000940 
0.000941 
0.000936 
0.000946 
0.000938 
0.000939 
0.000944 
0.000946 
0.000938 
0.000937 
0.000931 
0.000953 
0.000952 
0.000946 
0.000938 
0.001027 
0.000947 
0.000950 
0.000942 
0.000942 
0.000955 
0.000944 
0.000945 
0.000955 
0.000936 
0.000966 
0.000946 
0.001071 
0.001141 
0.001033 
0.001058 
0.001042 
0.001035 
0.001029 
0.001043 
0.001027 
0.001030 
0.001042 
0.001030 
0.001079 
0.001029 
0.001034 
0.001034 
0.001093 
0.001038 
0.001103 
0.001053 
0.001056 
0.001046 
0.001041 
0.001049 
0.001024 
0.001059 
0.001030 
0.001057 
0.001030 
0.001035 
0.001093 
0.001030 
0.001060 
0.001153 
0.001030 
0.001036 
0.001052 
0.001041 
0.001046 
0.001048 
0.001035 
0.001039 
0.001073 
0.001031 
0.001047 
0.001036 
0.001032 
0.001035 
0.001052 
0.001045 
0.001039 
0.001043 
0.001180 
0.001051 
0.001044 
0.001053 
0.001040 
0.001070 
0.001046 
0.001030 
0.001041 
0.001042 
0.001043 
0.001041 
0.000971 
0.000996 
0.000962 
0.000947 
0.000935 
0.000941 
0.000941 
0.000941 
0.000945 
0.000932 
0.000943 
0.000941 
0.000939 
0.000951 
0.000942 
0.000941 
0.000991 
0.000937 
0.000982 
0.000947 
0.000940 
0.000948 
0.000944 
0.000950 
0.000943 
0.000956 
0.000949 
0.000948 
0.000940 
0.000943 
0.000944 
0.000942 
0.000962 
0.001003 
0.000938 
0.000937 
0.000945 
0.000955 
0.000944 
0.000948 
0.000944 
0.000939 
0.000941 
0.000937 
0.000935 
0.000944 
0.000941 
0.000942 
0.000956 
0.000946 
0.000939 
0.000937 
0.001024 
0.000944 
0.000938 
0.000938 
0.000947 
0.000964 
0.000946 
0.000942 
0.000980 
0.000948 
0.000943 
0.000945 
0.000958 
0.001007 
0.000948 
0.000951 
0.000942 
0.000947 
0.000946 
0.000940 
0.000944 
0.000945 
0.000945 
0.000944 
0.000944 
0.000952 
0.000945 
0.000957 
0.000992 
0.000950 
0.000983 
0.000945 
0.000951 
0.000944 
0.000940 
0.000944 
0.000951 
0.000967 
0.000947 
0.000956 
0.000945 
0.000949 
0.000956 
0.000946 
0.000966 
0.001011 
0.000954 
0.000944 
0.000949 
0.000947 
0.000943 
0.000947 
0.000950 
0.000953 
0.000960 
0.000969 
0.000952 
0.000944 
0.000960 
0.000948 
0.000963 
0.000955 
0.000949 
0.000949 
0.001038 
0.000964 
0.000947 
0.000959 
0.000953 
0.000964 
0.000947 
0.000948 
0.000952 
0.000946 
0.000958 
0.000961 
0.000965 
0.000996 
0.000942 
0.000948 
0.000927 
0.000936 
0.000935 
0.000937 
0.000932 
0.000931 
0.000933 
0.000941 
0.000932 
0.000939 
0.000955 
0.000942 
0.000985 
0.000939 
0.000975 
0.000940 
0.000942 
0.000947 
0.000940 
0.000928 
0.000934 
0.001002 
0.000946 
0.000938 
0.000941 
0.000934 
0.000944 
0.000937 
0.000949 
0.001007 
0.000929 
0.000942 
0.000946 
0.000937 
0.000941 
0.000935 
0.000932 
0.000933 
0.000925 
0.000933 
0.000954 
0.000935 
0.000945 
0.000940 
0.000947 
0.000943 
0.000931 
0.000948 
0.001025 
0.000935 
0.000937 
0.000944 
0.000938 
0.001000 
0.000944 
0.000942 
0.000940 
0.000936 
0.000937 
0.000949 
0.001064 
0.001132 
0.001047 
0.001058 
0.001059 
0.001032 
0.001040 
0.001036 
0.001051 
0.001044 
0.001041 
0.001040 
0.001038 
0.001045 
0.001046 
0.001042 
0.001113 
0.001064 
0.001101 
0.001054 
0.001059 
0.001106 
0.001041 
0.001039 
0.001050 
0.001078 
0.001114 
0.001060 
0.001039 
0.001049 
0.001036 
0.001037 
0.001071 
0.001127 
0.001038 
0.001066 
0.001059 
0.001048 
0.001052 
0.001048 
0.001056 
0.001062 
0.001038 
0.001070 
0.001047 
0.001044 
0.001046 
0.001043 
0.001063 
0.001052 
0.001051 
0.001057 
0.001168 
0.001047 
0.001055 
0.001054 
0.001059 
0.001083 
0.001055 
0.001043 
0.001046 
0.001050 
0.001050 
0.001043 
0.001047 
0.001101 
0.001029 
0.001051 
0.001040 
0.001038 
0.001021 
0.001024 
0.001011 
0.001035 
0.001023 
0.001018 
0.001019 
0.001018 
0.001021 
0.001018 
0.001066 
0.001021 
0.001087 
0.001027 
0.001017 
0.001022 
0.001023 
0.001016 
0.001014 
0.001056 
0.001022 
0.001023 
0.001029 
0.001021 
0.001008 
0.001018 
0.001038 
0.001111 
0.001039 
0.001026 
0.001021 
0.001013 
0.001040 
0.001019 
0.001017 
0.001013 
0.001022 
0.001020 
0.001012 
0.001016 
0.001015 
0.001028 
0.001029 
0.001033 
0.001023 
0.001030 
0.001141 
0.001017 
0.001029 
0.001023 
0.001032 
0.001065 
0.001038 
0.001018 
0.001031 
0.001020 
0.001019 
0.001017 
0.000969 
0.001013 
0.000947 
0.000950 
0.000957 
0.000946 
0.000949 
0.000950 
0.000945 
0.000949 
0.000946 
0.000946 
0.000950 
0.000943 
0.000959 
0.000942 
0.001019 
0.000944 
0.000996 
0.000955 
0.000959 
0.000959 
0.000945 
0.000945 
0.000948 
0.000974 
0.000951 
0.000953 
0.000953 
0.000966 
0.000944 
0.000950 
0.000962 
0.001006 
0.000958 
0.000957 
0.000953 
0.000954 
0.000949 
0.000954 
0.000949 
0.000946 
0.000950 
0.000949 
0.000945 
0.000949 
0.000947 
0.000943 
0.000969 
0.000969 
0.000950 
0.000958 
0.001034 
0.000959 
0.000949 
0.000953 
0.000958 
0.000968 
0.000952 
0.000955 
0.000954 
0.000952 
0.000951 
0.000965 
0.000972 
0.001002 
0.000941 
0.000941 
0.000929 
0.000931 
0.000933 
0.000933 
0.000941 
0.000945 
0.000933 
0.000933 
0.000944 
0.000933 
0.000941 
0.000941 
0.000997 
0.000940 
0.000978 
0.000936 
0.000948 
0.000938 
0.000932 
0.000942 
0.000935 
0.000956 
0.000937 
0.000940 
0.000931 
0.000937 
0.000933 
0.000961 
0.000955 
0.000996 
0.000947 
0.000936 
0.000946 
0.000936 
0.000942 
0.000937 
0.000937 
0.000935 
0.000942 
0.000950 
0.000930 
0.000936 
0.000938 
0.000949 
0.000962 
0.000940 
0.000943 
0.000945 
0.001025 
0.000942 
0.000945 
0.000944 
0.000965 
0.000962 
0.000962 
0.000944 
0.000944 
0.000944 
0.000935 
0.000950 
0.000961 
0.000994 
0.000930 
0.000943 
0.000927 
0.000929 
0.000930 
0.000925 
0.000928 
0.000932 
0.000934 
0.000925 
0.000943 
0.000924 
0.000929 
0.000940 
0.000993 
0.000926 
0.000981 
0.000938 
0.000932 
0.000932 
0.000947 
0.000930 
0.000932 
0.000946 
0.000935 
0.000928 
0.000923 
0.000936 
0.000930 
0.000936 
0.000949 
0.000987 
0.000935 
0.000936 
0.000946 
0.000931 
0.000924 
0.000943 
0.000930 
0.000931 
0.000940 
0.000928 
0.000929 
0.000932 
0.000928 
0.000933 
0.000949 
0.000937 
0.000931 
0.000931 
0.001032 
0.000924 
0.000931 
0.000931 
0.000936 
0.000951 
0.000941 
0.000941 
0.000930 
0.000931 
0.000937 
0.000932 
0.001075 
0.001140 
0.001040 
0.001053 
0.001056 
0.001047 
0.001044 
0.001048 
0.001042 
0.001043 
0.001043 
0.001058 
0.001048 
0.001041 
0.001052 
0.001043 
0.001127 
0.001056 
0.001108 
0.001048 
0.001074 
0.001050 
0.001041 
0.001051 
0.001073 
0.001083 
0.001045 
0.001059 
0.001060 
0.001048 
0.001046 
0.001041 
0.001076 
0.001148 
0.001046 
0.001049 
0.001068 
0.001042 
0.001044 
0.001079 
0.001055 
0.001045 
0.001056 
0.001050 
0.001061 
0.001052 
0.001045 
0.001051 
0.001073 
0.001057 
0.001053 
0.001048 
0.001159 
0.001059 
0.001050 
0.001049 
0.001048 
0.001081 
0.001053 
0.001055 
0.001058 
0.001053 
0.001047 
0.001054 
0.000971 
0.001013 
0.000959 
0.000954 
0.000954 
0.000938 
0.000943 
0.000956 
0.000937 
0.000950 
0.000947 
0.000946 
0.000946 
0.000940 
0.000937 
0.000945 
0.001003 
0.000949 
0.000994 
0.000942 
0.000947 
0.000936 
0.000950 
0.000948 
0.000948 
0.000969 
0.000950 
0.000942 
0.000946 
0.000947 
0.000946 
0.000943 
0.000983 
0.001006 
0.000941 
0.000954 
0.000948 
0.000950 
0.000974 
0.000947 
0.000939 
0.000953 
0.000952 
0.000952 
0.000942 
0.000941 
0.000949 
0.000946 
0.000967 
0.000952 
0.000959 
0.000953 
0.001057 
0.000951 
0.000953 
0.001000 
0.000952 
0.000972 
0.000959 
0.000943 
0.000965 
0.000944 
0.000953 
0.000951 
0.000954 
0.000997 
0.000944 
0.000950 
0.000940 
0.000938 
0.000942 
0.000938 
0.000942 
0.000941 
0.000939 
0.000949 
0.000942 
0.000939 
0.000957 
0.000933 
0.000989 
0.000946 
0.000986 
0.000939 
0.000937 
0.000941 
0.000945 
0.000932 
0.000936 
0.000957 
0.000947 
0.000952 
0.000946 
0.000947 
0.000952 
0.000956 
0.000955 
0.001001 
0.000936 
0.000944 
0.000943 
0.000941 
0.000944 
0.000947 
0.000931 
0.000949 
0.000955 
0.000942 
0.000940 
0.000991 
0.000954 
0.000953 
0.000960 
0.000945 
0.000959 
0.000945 
0.001026 
0.000943 
0.000949 
0.000953 
0.000940 
0.000971 
0.000942 
0.000942 
0.000948 
0.000961 
0.000955 
0.000957 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/breach12800_4.dat <==
0.000761 
0.000799 
0.000753 
0.000743 
0.000750 
0.000743 
0.000744 
0.000753 
0.000753 
0.000740 
0.000749 
0.000739 
0.000735 
0.000742 
0.000746 
0.000752 
0.000828 
0.000745 
0.000797 
0.000750 
0.000806 
0.000746 
0.000750 
0.000761 
0.000751 
0.000749 
0.000742 
0.000732 
0.000741 
0.000737 
0.000742 
0.000751 
0.000762 
0.000737 
0.000747 
0.000747 
0.000738 
0.000751 
0.000746 
0.000741 
0.000738 
0.000747 
0.000744 
0.000743 
0.000749 
0.000750 
0.000740 
0.000753 
0.000818 
0.000765 
0.000742 
0.000745 
0.000810 
0.000741 
0.000751 
0.000742 
0.000746 
0.000765 
0.000746 
0.000749 
0.000750 
0.000749 
0.000749 
0.000741 
0.000765 
0.000813 
0.000759 
0.000749 
0.000762 
0.000758 
0.000752 
0.000757 
0.000760 
0.000760 
0.000752 
0.000759 
0.000756 
0.000751 
0.000763 
0.000747 
0.000812 
0.000755 
0.000801 
0.000758 
0.000816 
0.000751 
0.000758 
0.000767 
0.000764 
0.000786 
0.000752 
0.000760 
0.000749 
0.000755 
0.000755 
0.000759 
0.000763 
0.000761 
0.000757 
0.000753 
0.000758 
0.000761 
0.000755 
0.000753 
0.000761 
0.000766 
0.000757 
0.000755 
0.000766 
0.000750 
0.000749 
0.000762 
0.000815 
0.000768 
0.000754 
0.000765 
0.000839 
0.000754 
0.000826 
0.000767 
0.000759 
0.000786 
0.000763 
0.000765 
0.000760 
0.000759 
0.000751 
0.000762 
0.000774 
0.000813 
0.000745 
0.000756 
0.000759 
0.000763 
0.000759 
0.000757 
0.000761 
0.000759 
0.000759 
0.000744 
0.000747 
0.000748 
0.000757 
0.000766 
0.000815 
0.000754 
0.000814 
0.000761 
0.000826 
0.000760 
0.000755 
0.000755 
0.000754 
0.000775 
0.000752 
0.000749 
0.000750 
0.000755 
0.000755 
0.000754 
0.000754 
0.000751 
0.000748 
0.000755 
0.000748 
0.000755 
0.000761 
0.000758 
0.000747 
0.000756 
0.000760 
0.000748 
0.000753 
0.000757 
0.000753 
0.000751 
0.000813 
0.000769 
0.000760 
0.000762 
0.000835 
0.000753 
0.000763 
0.000762 
0.000757 
0.000778 
0.000754 
0.000749 
0.000752 
0.000761 
0.000751 
0.000753 
0.000754 
0.000821 
0.000749 
0.000748 
0.000753 
0.000755 
0.000745 
0.000753 
0.000750 
0.000745 
0.000753 
0.000749 
0.000748 
0.000751 
0.000754 
0.000751 
0.000813 
0.000745 
0.000803 
0.000747 
0.000815 
0.000747 
0.000752 
0.000747 
0.000748 
0.000770 
0.000751 
0.000749 
0.000745 
0.000752 
0.000749 
0.000752 
0.000749 
0.000749 
0.000751 
0.000746 
0.000754 
0.000748 
0.000754 
0.000751 
0.000748 
0.000769 
0.000746 
0.000749 
0.000745 
0.000745 
0.000747 
0.000762 
0.000817 
0.000765 
0.000757 
0.000748 
0.000834 
0.000746 
0.000759 
0.000749 
0.000749 
0.000768 
0.000750 
0.000754 
0.000752 
0.000751 
0.000752 
0.000751 
0.000762 
0.000817 
0.000753 
0.000748 
0.000755 
0.000748 
0.000748 
0.000747 
0.000750 
0.000749 
0.000747 
0.000760 
0.000758 
0.000748 
0.000758 
0.000749 
0.000818 
0.000756 
0.000806 
0.000752 
0.000827 
0.000751 
0.000757 
0.000748 
0.000748 
0.000772 
0.000752 
0.000747 
0.000756 
0.000750 
0.000750 
0.000752 
0.000755 
0.000756 
0.000749 
0.000752 
0.000750 
0.000759 
0.000747 
0.000748 
0.000748 
0.000759 
0.000749 
0.000758 
0.000753 
0.000759 
0.000749 
0.000756 
0.000813 
0.000767 
0.000753 
0.000755 
0.000843 
0.000757 
0.000763 
0.000758 
0.000760 
0.000780 
0.000753 
0.000762 
0.000755 
0.000757 
0.000752 
0.000755 
0.000771 
0.000823 
0.000747 
0.000763 
0.000757 
0.000747 
0.000764 
0.000743 
0.000748 
0.000752 
0.000749 
0.000758 
0.000748 
0.000748 
0.000757 
0.000746 
0.000810 
0.000749 
0.000809 
0.000752 
0.000813 
0.000754 
0.000755 
0.000748 
0.000760 
0.000765 
0.000749 
0.000753 
0.000754 
0.000746 
0.000759 
0.000749 
0.000754 
0.000751 
0.000760 
0.000746 
0.000755 
0.000759 
0.000753 
0.000746 
0.000750 
0.000750 
0.000747 
0.000749 
0.000752 
0.000792 
0.000765 
0.000754 
0.000822 
0.000764 
0.000751 
0.000759 
0.000829 
0.000761 
0.000758 
0.000751 
0.000754 
0.000772 
0.000753 
0.000761 
0.000755 
0.000751 
0.000751 
0.000759 
0.000888 
0.000817 
0.000746 
0.000754 
0.000748 
0.000761 
0.000750 
0.000763 
0.000756 
0.000760 
0.000756 
0.000747 
0.000749 
0.000757 
0.000771 
0.000748 
0.000822 
0.000749 
0.000800 
0.000757 
0.000815 
0.000752 
0.000753 
0.000747 
0.000752 
0.000771 
0.000758 
0.000754 
0.000750 
0.000762 
0.000749 
0.000763 
0.000759 
0.000753 
0.000752 
0.000750 
0.000749 
0.000751 
0.000756 
0.000761 
0.000752 
0.000752 
0.000750 
0.000756 
0.000749 
0.000761 
0.000757 
0.000754 
0.000817 
0.000762 
0.000759 
0.000762 
0.000848 
0.000757 
0.000751 
0.000763 
0.000757 
0.000774 
0.000749 
0.000761 
0.000755 
0.000763 
0.000754 
0.000761 
0.000770 
0.000825 
0.000756 
0.000755 
0.000757 
0.000751 
0.000752 
0.000748 
0.000742 
0.000744 
0.000759 
0.000752 
0.000745 
0.000754 
0.000746 
0.000748 
0.000824 
0.000749 
0.000808 
0.000751 
0.000825 
0.000746 
0.000751 
0.000749 
0.000746 
0.000765 
0.000750 
0.000754 
0.000746 
0.000750 
0.000747 
0.000746 
0.000758 
0.000752 
0.000749 
0.000752 
0.000760 
0.000747 
0.000742 
0.000747 
0.000750 
0.000756 
0.000753 
0.000758 
0.000747 
0.000749 
0.000751 
0.000744 
0.000819 
0.000765 
0.000760 
0.000756 
0.000834 
0.000749 
0.000752 
0.000748 
0.000761 
0.000767 
0.000750 
0.000755 
0.000750 
0.000751 
0.000758 
0.000748 
0.000832 
0.000884 
0.000816 
0.000801 
0.000808 
0.000821 
0.000822 
0.000812 
0.000819 
0.000823 
0.000816 
0.000824 
0.000817 
0.000828 
0.000825 
0.000823 
0.000877 
0.000815 
0.000878 
0.000802 
0.000912 
0.000807 
0.000813 
0.000818 
0.000825 
0.000885 
0.000818 
0.000825 
0.000820 
0.000814 
0.000820 
0.000834 
0.000825 
0.000806 
0.000813 
0.000817 
0.000810 
0.000807 
0.000817 
0.000819 
0.000819 
0.000827 
0.000813 
0.000821 
0.000827 
0.000815 
0.000814 
0.000826 
0.000889 
0.000819 
0.000812 
0.000811 
0.000913 
0.000832 
0.000820 
0.000811 
0.000811 
0.000884 
0.000809 
0.000819 
0.000822 
0.000812 
0.000818 
0.000829 
0.000768 
0.000830 
0.000765 
0.000783 
0.000756 
0.000753 
0.000764 
0.000763 
0.000754 
0.000760 
0.000761 
0.000760 
0.000757 
0.000771 
0.000755 
0.000770 
0.000825 
0.000758 
0.000819 
0.000771 
0.000838 
0.000763 
0.000765 
0.000768 
0.000756 
0.000778 
0.000765 
0.000763 
0.000759 
0.000770 
0.000760 
0.000758 
0.000773 
0.000766 
0.000768 
0.000758 
0.000761 
0.000751 
0.000770 
0.000761 
0.000755 
0.000757 
0.000756 
0.000768 
0.000758 
0.000770 
0.000764 
0.000757 
0.000836 
0.000778 
0.000755 
0.000763 
0.000857 
0.000760 
0.000771 
0.000758 
0.000763 
0.000796 
0.000765 
0.000759 
0.000759 
0.000758 
0.000767 
0.000769 
0.000762 
0.000825 
0.000767 
0.000762 
0.000839 
0.000763 
0.000755 
0.000752 
0.000753 
0.000760 
0.000757 
0.000763 
0.000752 
0.000762 
0.000756 
0.000757 
0.000832 
0.000760 
0.000815 
0.000779 
0.000817 
0.000771 
0.000748 
0.000763 
0.000755 
0.000779 
0.000757 
0.000754 
0.000763 
0.000751 
0.000763 
0.000769 
0.000759 
0.000751 
0.000759 
0.000756 
0.000764 
0.000757 
0.000755 
0.000768 
0.000758 
0.000754 
0.000757 
0.000764 
0.000754 
0.000751 
0.000757 
0.000757 
0.000826 
0.000767 
0.000762 
0.000750 
0.000857 
0.000757 
0.000761 
0.000758 
0.000766 
0.000775 
0.000754 
0.000750 
0.000753 
0.000759 
0.000752 
0.000763 
0.000761 
0.000817 
0.000752 
0.000750 
0.000750 
0.000755 
0.000743 
0.000751 
0.000747 
0.000742 
0.000763 
0.000756 
0.000765 
0.000758 
0.000746 
0.000749 
0.000810 
0.000754 
0.000810 
0.000754 
0.000818 
0.000747 
0.000752 
0.000753 
0.000747 
0.000785 
0.000757 
0.000754 
0.000756 
0.000764 
0.000753 
0.000757 
0.000754 
0.000754 
0.000759 
0.000749 
0.000753 
0.000753 
0.000751 
0.000757 
0.000752 
0.000750 
0.000760 
0.000745 
0.000746 
0.000760 
0.000753 
0.000759 
0.000817 
0.000767 
0.000770 
0.000754 
0.000835 
0.000750 
0.000758 
0.000751 
0.000743 
0.000770 
0.000755 
0.000749 
0.000751 
0.000747 
0.000763 
0.000757 
0.000814 
0.000877 
0.000800 
0.000795 
0.000796 
0.000806 
0.000817 
0.000795 
0.000798 
0.000798 
0.000791 
0.000795 
0.000792 
0.000798 
0.000792 
0.000800 
0.000859 
0.000806 
0.000861 
0.000800 
0.000880 
0.000800 
0.000791 
0.000802 
0.000796 
0.000819 
0.000797 
0.000790 
0.000800 
0.000793 
0.000797 
0.000812 
0.000803 
0.000815 
0.000812 
0.000797 
0.000810 
0.000793 
0.000790 
0.000790 
0.000796 
0.000789 
0.000797 
0.000798 
0.000806 
0.000811 
0.000796 
0.000791 
0.000879 
0.000816 
0.000797 
0.000796 
0.000882 
0.001488 
0.000802 
0.000805 
0.000803 
0.000828 
0.000816 
0.000816 
0.000807 
0.000801 
0.000805 
0.000798 
0.000781 
0.000826 
0.000752 
0.000759 
0.000764 
0.000764 
0.000761 
0.000759 
0.000756 
0.000761 
0.000750 
0.000751 
0.000770 
0.000756 
0.000764 
0.000760 
0.000827 
0.000768 
0.000816 
0.000752 
0.000825 
0.000760 
0.000755 
0.000754 
0.000764 
0.000771 
0.000755 
0.000764 
0.000784 
0.000759 
0.000771 
0.000752 
0.000763 
0.000763 
0.000758 
0.000753 
0.000755 
0.000751 
0.000755 
0.000758 
0.000758 
0.000764 
0.000760 
0.000756 
0.000765 
0.000763 
0.000761 
0.000763 
0.000836 
0.000773 
0.000763 
0.000781 
0.000844 
0.000764 
0.000754 
0.000758 
0.000766 
0.000784 
0.000767 
0.000766 
0.000754 
0.000761 
0.000751 
0.000751 
0.000759 
0.000816 
0.000749 
0.000751 
0.000763 
0.000753 
0.000751 
0.000743 
0.000752 
0.000752 
0.000745 
0.000760 
0.000755 
0.000762 
0.000750 
0.000754 
0.000813 
0.000760 
0.000807 
0.000749 
0.000817 
0.000750 
0.000758 
0.000748 
0.000767 
0.000765 
0.000752 
0.000757 
0.000749 
0.000748 
0.000746 
0.000762 
0.000761 
0.000750 
0.000757 
0.000758 
0.000752 
0.000760 
0.000758 
0.000747 
0.000744 
0.000752 
0.000748 
0.000759 
0.000758 
0.000741 
0.000750 
0.000750 
0.000829 
0.000764 
0.000754 
0.000757 
0.000843 
0.000749 
0.000748 
0.000752 
0.000754 
0.000772 
0.000747 
0.000752 
0.000764 
0.000766 
0.000758 
0.000761 
0.000832 
0.000888 
0.000820 
0.000816 
0.000814 
0.000808 
0.000828 
0.000807 
0.000818 
0.000808 
0.000821 
0.000815 
0.000828 
0.000815 
0.000821 
0.000818 
0.000887 
0.000818 
0.000883 
0.000813 
0.000896 
0.000806 
0.000808 
0.000814 
0.000817 
0.000843 
0.000825 
0.000807 
0.000827 
0.000821 
0.000904 
0.000821 
0.000821 
0.000828 
0.000823 
0.000822 
0.000826 
0.000817 
0.000820 
0.000808 
0.000807 
0.000820 
0.000826 
0.000819 
0.000826 
0.000811 
0.000812 
0.000810 
0.000892 
0.000833 
0.000810 
0.000815 
0.000911 
0.000814 
0.000810 
0.000828 
0.000818 
0.000847 
0.000809 
0.000815 
0.000832 
0.000815 
0.000813 
0.000826 
0.000764 
0.000829 
0.000768 
0.000769 
0.000766 
0.000768 
0.000754 
0.000769 
0.000771 
0.000761 
0.000763 
0.000761 
0.000763 
0.000759 
0.000762 
0.000764 
0.000825 
0.000768 
0.000820 
0.000759 
0.000829 
0.000756 
0.000759 
0.000769 
0.000765 
0.000783 
0.000789 
0.000764 
0.000762 
0.000757 
0.000769 
0.000765 
0.000767 
0.000762 
0.000765 
0.000756 
0.000761 
0.000757 
0.000768 
0.000765 
0.000765 
0.000765 
0.000767 
0.000760 
0.000761 
0.000764 
0.000760 
0.000757 
0.000838 
0.000776 
0.000772 
0.000763 
0.000865 
0.000767 
0.000765 
0.000768 
0.000767 
0.000789 
0.000775 
0.000768 
0.000764 
0.000776 
0.000774 
0.000760 
0.000776 
0.000827 
0.000758 
0.000756 
0.000761 
0.000755 
0.000769 
0.000767 
0.000765 
0.000762 
0.000762 
0.000758 
0.000766 
0.000767 
0.000757 
0.000753 
0.000830 
0.000751 
0.000819 
0.000767 
0.000820 
0.000764 
0.000760 
0.000760 
0.000769 
0.000805 
0.000766 
0.000755 
0.000765 
0.000760 
0.000763 
0.000758 
0.000763 
0.000763 
0.000767 
0.000754 
0.000771 
0.000757 
0.000764 
0.000750 
0.000768 
0.000750 
0.000752 
0.000759 
0.000756 
0.000763 
0.000756 
0.000758 
0.000824 
0.000775 
0.000769 
0.000773 
0.000856 
0.000773 
0.000753 
0.000753 
0.000773 
0.000781 
0.000776 
0.000752 
0.000760 
0.000767 
0.000769 
0.000764 
0.000763 
0.000815 
0.000751 
0.000757 
0.000747 
0.000760 
0.000757 
0.000754 
0.000753 
0.000759 
0.000749 
0.000770 
0.000747 
0.000745 
0.000751 
0.000745 
0.000823 
0.000759 
0.000807 
0.000761 
0.000814 
0.000748 
0.000755 
0.000756 
0.000754 
0.000771 
0.000750 
0.000748 
0.000753 
0.000760 
0.000761 
0.000776 
0.000763 
0.000754 
0.000756 
0.000762 
0.000749 
0.000769 
0.000749 
0.000745 
0.000752 
0.000744 
0.000760 
0.000751 
0.000753 
0.000759 
0.000750 
0.000754 
0.000820 
0.000763 
0.000761 
0.000760 
0.000842 
0.000751 
0.000757 
0.000752 
0.000752 
0.000782 
0.000754 
0.000747 
0.000763 
0.000766 
0.000753 
0.000761 
0.000831 
0.000895 
0.000806 
0.000821 
0.000811 
0.000818 
0.000810 
0.000830 
0.000818 
0.000816 
0.000819 
0.000814 
0.000814 
0.000821 
0.000807 
0.000812 
0.000895 
0.000817 
0.000885 
0.000815 
0.000900 
0.000809 
0.000808 
0.000826 
0.000818 
0.000845 
0.000822 
0.000810 
0.000809 
0.000802 
0.000823 
0.000811 
0.000822 
0.000817 
0.000808 
0.000807 
0.000815 
0.000806 
0.000812 
0.000805 
0.000820 
0.000817 
0.000819 
0.000809 
0.000810 
0.000814 
0.000821 
0.000807 
0.000900 
0.000838 
0.000813 
0.000821 
0.000901 
0.000823 
0.000819 
0.000815 
0.000821 
0.000893 
0.000804 
0.000816 
0.000812 
0.000819 
0.000814 
0.000813 
0.000760 
0.000832 
0.000755 
0.000747 
0.000767 
0.000767 
0.000767 
0.000750 
0.000763 
0.000757 
0.000757 
0.000752 
0.000779 
0.000747 
0.000751 
0.000750 
0.000828 
0.000757 
0.000809 
0.000753 
0.000824 
0.000761 
0.000763 
0.000756 
0.000751 
0.000778 
0.000751 
0.000746 
0.000754 
0.000759 
0.000748 
0.000749 
0.000755 
0.000752 
0.000748 
0.000752 
0.000761 
0.000758 
0.000757 
0.000756 
0.000752 
0.000757 
0.000754 
0.000748 
0.000756 
0.000754 
0.000749 
0.000750 
0.000828 
0.000761 
0.000790 
0.000760 
0.000874 
0.000754 
0.000755 
0.000761 
0.000757 
0.000777 
0.000761 
0.000755 
0.000762 
0.000761 
0.000748 
0.000751 
0.000767 
0.000827 
0.000743 
0.000745 
0.000755 
0.000747 
0.000755 
0.000760 
0.000744 
0.000747 
0.000747 
0.000743 
0.000748 
0.000750 
0.000768 
0.000751 
0.000819 
0.000827 
0.000810 
0.000750 
0.000808 
0.000752 
0.000762 
0.000752 
0.000754 
0.000783 
0.000748 
0.000753 
0.000745 
0.000752 
0.000754 
0.000758 
0.000758 
0.000758 
0.000750 
0.000748 
0.000750 
0.000757 
0.000749 
0.000753 
0.000748 
0.000744 
0.000756 
0.000747 
0.000810 
0.000758 
0.000761 
0.000749 
0.000823 
0.000763 
0.000756 
0.000772 
0.000845 
0.000756 
0.000755 
0.000756 
0.000756 
0.000771 
0.000749 
0.000760 
0.000788 
0.000752 
0.000758 
0.000761 
0.000768 
0.000814 
0.000756 
0.000754 
0.000749 
0.000755 
0.000751 
0.000751 
0.000749 
0.000760 
0.000754 
0.000758 
0.000759 
0.000755 
0.000754 
0.000761 
0.000816 
0.000756 
0.000802 
0.000759 
0.000814 
0.000754 
0.000748 
0.000758 
0.000763 
0.000830 
0.000745 
0.000749 
0.000747 
0.000744 
0.000749 
0.000756 
0.000757 
0.000753 
0.000745 
0.000754 
0.000748 
0.000746 
0.000745 
0.000751 
0.000750 
0.000754 
0.000746 
0.000750 
0.000752 
0.000752 
0.000752 
0.000764 
0.000819 
0.000762 
0.000761 
0.000757 
0.000837 
0.000751 
0.000764 
0.000747 
0.000749 
0.000822 
0.000749 
0.000764 
0.000752 
0.000749 
0.000754 
0.000756 
0.000834 
0.000897 
0.000819 
0.000824 
0.000824 
0.000813 
0.000823 
0.000820 
0.000817 
0.000831 
0.000816 
0.000825 
0.000819 
0.000836 
0.000816 
0.000819 
0.000894 
0.000827 
0.000894 
0.000829 
0.000914 
0.000819 
0.000844 
0.000823 
0.000817 
0.000852 
0.000821 
0.000827 
0.000821 
0.000851 
0.000824 
0.000811 
0.000827 
0.000830 
0.000833 
0.000826 
0.000840 
0.000832 
0.000822 
0.000826 
0.000821 
0.000831 
0.000817 
0.000832 
0.000825 
0.000829 
0.000819 
0.000821 
0.000906 
0.000838 
0.000830 
0.000825 
0.000913 
0.000827 
0.000822 
0.000834 
0.000845 
0.000875 
0.000848 
0.000820 
0.000829 
0.000824 
0.000852 
0.000835 
0.000760 
0.000824 
0.000746 
0.000748 
0.000756 
0.000757 
0.000754 
0.000744 
0.000752 
0.000753 
0.000755 
0.000774 
0.000749 
0.000754 
0.000789 
0.000751 
0.000827 
0.000757 
0.000815 
0.000788 
0.000840 
0.000746 
0.000754 
0.000758 
0.000757 
0.000780 
0.000748 
0.000752 
0.000792 
0.000766 
0.000759 
0.000759 
0.000767 
0.000746 
0.000764 
0.000779 
0.000757 
0.000754 
0.000753 
0.000752 
0.000751 
0.000761 
0.000771 
0.000750 
0.000746 
0.000757 
0.000753 
0.000766 
0.000814 
0.000770 
0.000764 
0.000766 
0.000896 
0.000758 
0.000751 
0.000757 
0.000767 
0.000772 
0.000755 
0.000758 
0.000758 
0.000878 
0.000760 
0.000758 
0.000758 
0.000814 
0.000770 
0.000750 
0.000761 
0.000743 
0.000750 
0.000745 
0.000745 
0.000758 
0.000763 
0.000754 
0.000745 
0.000759 
0.000758 
0.000751 
0.000819 
0.000751 
0.000808 
0.000760 
0.000819 
0.000744 
0.000743 
0.000754 
0.000751 
0.000773 
0.000755 
0.000745 
0.000757 
0.000751 
0.000751 
0.000748 
0.000753 
0.000751 
0.000759 
0.000750 
0.000754 
0.000749 
0.000754 
0.000761 
0.000762 
0.000759 
0.000747 
0.000752 
0.000758 
0.000762 
0.000766 
0.000752 
0.000819 
0.000771 
0.000759 
0.000771 
0.000843 
0.000753 
0.000744 
0.000749 
0.000760 
0.000776 
0.000749 
0.000748 
0.000766 
0.000760 
0.000751 
0.000749 
0.000772 
0.000816 
0.000781 
0.000756 
0.000750 
0.000753 
0.000756 
0.000756 
0.000755 
0.000757 
0.000750 
0.000750 
0.000744 
0.000758 
0.000761 
0.000749 
0.000829 
0.000753 
0.000811 
0.000750 
0.000822 
0.000756 
0.000763 
0.000753 
0.000747 
0.000769 
0.000751 
0.000755 
0.000761 
0.000747 
0.000752 
0.000766 
0.000758 
0.000752 
0.000784 
0.000759 
0.000750 
0.000758 
0.000760 
0.000758 
0.000750 
0.000755 
0.000757 
0.000752 
0.000746 
0.000759 
0.000749 
0.000752 
0.000827 
0.000761 
0.000787 
0.000758 
0.000840 
0.000755 
0.000750 
0.000767 
0.000750 
0.000769 
0.000752 
0.000764 
0.000762 
0.000757 
0.000749 
0.000754 
0.000835 
0.000911 
0.000826 
0.000828 
0.000820 
0.000829 
0.000833 
0.000828 
0.000834 
0.000821 
0.000818 
0.000820 
0.000823 
0.000839 
0.000821 
0.000829 
0.000903 
0.000875 
0.000897 
0.000824 
0.000918 
0.000835 
0.000819 
0.000829 
0.000826 
0.000857 
0.000824 
0.000818 
0.000829 
0.000818 
0.000816 
0.000833 
0.000837 
0.000835 
0.000824 
0.000939 
0.000839 
0.000821 
0.000823 
0.000824 
0.000827 
0.000931 
0.000820 
0.000822 
0.000828 
0.000831 
0.000818 
0.000831 
0.000910 
0.000843 
0.000827 
0.000821 
0.000926 
0.000829 
0.000830 
0.000822 
0.000829 
0.000855 
0.000825 
0.000840 
0.000827 
0.000843 
0.000820 
0.000821 
0.000757 
0.000834 
0.000753 
0.000756 
0.000752 
0.000759 
0.000758 
0.000757 
0.000766 
0.000746 
0.000750 
0.000748 
0.000753 
0.000750 
0.000750 
0.000746 
0.000826 
0.000766 
0.000814 
0.000749 
0.000820 
0.000757 
0.000758 
0.000756 
0.000763 
0.000774 
0.000869 
0.000758 
0.000747 
0.000755 
0.000763 
0.000763 
0.000755 
0.000757 
0.000761 
0.000748 
0.000773 
0.000756 
0.000753 
0.000749 
0.000762 
0.000749 
0.000756 
0.000756 
0.000749 
0.000750 
0.000748 
0.000750 
0.000834 
0.000775 
0.000770 
0.000769 
0.000855 
0.000753 
0.000759 
0.000759 
0.000757 
0.000782 
0.000758 
0.000759 
0.000750 
0.000751 
0.000754 
0.000798 
0.000764 
0.000837 
0.000759 
0.000765 
0.000752 
0.000761 
0.000758 
0.000764 
0.000766 
0.000755 
0.000755 
0.000756 
0.000764 
0.000753 
0.000761 
0.000778 
0.000824 
0.000755 
0.000816 
0.000757 
0.000822 
0.000752 
0.000763 
0.000753 
0.000766 
0.000788 
0.000761 
0.000772 
0.000752 
0.000756 
0.000755 
0.000759 
0.000758 
0.000755 
0.000758 
0.000754 
0.000753 
0.000763 
0.000762 
0.000765 
0.000764 
0.000755 
0.000757 
0.000756 
0.000755 
0.000756 
0.000760 
0.000756 
0.000832 
0.000769 
0.000757 
0.000757 
0.000858 
0.000758 
0.000756 
0.000771 
0.000769 
0.000784 
0.000767 
0.000761 
0.000768 
0.000760 
0.000761 
0.000760 
0.000852 
0.000911 
0.000821 
0.000816 
0.000837 
0.000820 
0.000834 
0.000828 
0.000821 
0.000825 
0.000830 
0.000823 
0.000822 
0.000823 
0.000826 
0.000817 
0.000897 
0.000825 
0.000894 
0.000830 
0.000913 
0.000826 
0.000819 
0.000820 
0.000825 
0.000858 
0.000816 
0.000845 
0.000825 
0.000829 
0.000823 
0.000826 
0.000830 
0.000845 
0.000825 
0.000822 
0.000825 
0.000827 
0.000835 
0.000827 
0.000830 
0.000814 
0.000827 
0.000821 
0.000819 
0.000824 
0.000820 
0.000841 
0.000909 
0.000866 
0.000833 
0.000828 
0.000916 
0.000835 
0.000834 
0.000834 
0.000830 
0.000861 
0.000829 
0.000830 
0.000842 
0.000833 
0.000830 
0.000821 
0.000770 
0.000829 
0.000755 
0.000773 
0.000764 
0.000759 
0.000763 
0.000754 
0.000763 
0.000778 
0.000769 
0.000759 
0.000763 
0.000756 
0.000765 
0.000769 
0.000825 
0.000757 
0.000822 
0.000763 
0.000829 
0.000765 
0.000778 
0.000766 
0.000762 
0.000783 
0.000755 
0.000765 
0.000754 
0.000761 
0.000756 
0.000766 
0.000783 
0.000763 
0.000767 
0.000763 
0.000763 
0.000765 
0.000768 
0.000761 
0.000774 
0.000759 
0.000757 
0.000769 
0.000769 
0.000767 
0.000760 
0.000768 
0.000833 
0.000777 
0.000775 
0.000766 
0.000866 
0.000767 
0.000762 
0.000760 
0.000761 
0.000813 
0.000761 
0.000770 
0.000768 
0.000764 
0.000770 
0.000763 
0.000758 
0.000833 
0.000751 
0.000749 
0.000753 
0.000750 
0.000748 
0.000745 
0.000753 
0.000748 
0.000742 
0.000741 
0.000757 
0.000752 
0.000747 
0.000748 
0.000828 
0.000758 
0.000810 
0.000747 
0.000824 
0.000745 
0.000743 
0.000748 
0.000750 
0.000769 
0.000745 
0.000754 
0.000746 
0.000745 
0.000745 
0.000748 
0.000762 
0.000753 
0.000755 
0.000751 
0.000761 
0.000746 
0.000751 
0.000749 
0.000748 
0.000750 
0.000746 
0.000743 
0.000751 
0.000758 
0.000745 
0.000745 
0.000828 
0.000768 
0.000758 
0.000761 
0.000846 
0.000750 
0.000757 
0.000754 
0.000748 
0.000767 
0.000753 
0.000754 
0.000749 
0.000753 
0.000757 
0.000748 
0.000770 
0.000838 
0.000757 
0.000753 
0.000758 
0.000769 
0.000757 
0.000763 
0.000758 
0.000766 
0.000767 
0.000770 
0.000752 
0.000767 
0.000761 
0.000757 
0.000841 
0.000758 
0.000809 
0.000762 
0.000828 
0.000755 
0.000760 
0.000769 
0.000763 
0.000831 
0.000754 
0.000754 
0.000774 
0.000759 
0.000765 
0.000752 
0.000768 
0.000755 
0.000762 
0.000759 
0.000766 
0.000760 
0.000768 
0.000765 
0.000755 
0.000761 
0.000765 
0.000753 
0.000758 
0.000774 
0.000759 
0.000765 
0.000826 
0.000775 
0.000758 
0.000760 
0.000848 
0.000767 
0.000752 
0.000760 
0.000767 
0.000824 
0.000769 
0.000758 
0.000767 
0.000758 
0.000766 
0.000764 
0.000839 
0.000911 
0.000831 
0.000829 
0.000816 
0.000851 
0.000817 
0.000813 
0.000832 
0.000813 
0.000825 
0.000832 
0.000831 
0.000823 
0.000831 
0.000817 
0.000888 
0.000825 
0.000908 
0.000818 
0.000910 
0.000824 
0.000829 
0.000826 
0.000824 
0.000855 
0.000827 
0.000817 
0.000831 
0.000828 
0.000824 
0.000819 
0.000843 
0.000816 
0.000819 
0.000835 
0.000827 
0.000828 
0.000833 
0.000821 
0.000820 
0.000827 
0.000822 
0.000830 
0.000822 
0.000819 
0.000815 
0.000829 
0.000910 
0.000840 
0.000824 
0.000819 
0.000923 
0.000820 
0.000819 
0.000823 
0.000845 
0.000848 
0.000822 
0.000828 
0.000826 
0.000834 
0.000846 
0.000825 
0.000778 
0.000827 
0.000758 
0.000756 
0.000765 
0.000767 
0.000759 
0.000758 
0.000755 
0.000757 
0.000773 
0.000753 
0.000757 
0.000769 
0.000753 
0.000763 
0.000828 
0.000770 
0.000808 
0.000765 
0.000825 
0.000761 
0.000772 
0.000754 
0.000762 
0.000777 
0.000758 
0.000749 
0.000748 
0.000754 
0.000770 
0.000755 
0.000780 
0.000758 
0.000753 
0.000754 
0.000754 
0.000766 
0.000755 
0.000756 
0.000766 
0.000754 
0.000754 
0.000763 
0.000758 
0.000764 
0.000763 
0.000761 
0.000828 
0.000773 
0.000756 
0.000763 
0.000861 
0.000755 
0.000760 
0.000767 
0.000766 
0.000773 
0.000758 
0.000759 
0.000759 
0.000762 
0.000753 
0.000760 
0.000756 
0.000822 
0.000758 
0.000750 
0.000749 
0.000754 
0.000750 
0.000750 
0.000754 
0.000755 
0.000745 
0.000750 
0.000744 
0.000756 
0.000748 
0.000753 
0.000824 
0.000749 
0.000808 
0.000748 
0.000820 
0.000754 
0.000751 
0.000752 
0.000747 
0.000785 
0.000747 
0.000746 
0.000747 
0.000755 
0.000755 
0.000747 
0.000751 
0.000758 
0.000754 
0.000751 
0.000744 
0.000758 
0.000754 
0.000760 
0.000749 
0.000741 
0.000756 
0.000759 
0.000747 
0.000749 
0.000754 
0.000759 
0.000812 
0.000769 
0.000752 
0.000748 
0.000852 
0.000752 
0.000757 
0.000757 
0.000751 
0.000769 
0.000754 
0.000750 
0.000752 
0.000759 
0.000747 
0.000754 
0.000767 
0.000840 
0.000764 
0.000760 
0.000755 
0.000759 
0.000759 
0.000766 
0.000759 
0.000758 
0.000758 
0.000759 
0.000756 
0.000752 
0.000757 
0.000760 
0.000826 
0.000759 
0.000816 
0.000763 
0.000823 
0.000755 
0.000758 
0.000758 
0.000751 
0.000777 
0.000763 
0.000755 
0.000757 
0.000759 
0.000763 
0.000755 
0.000762 
0.000754 
0.000788 
0.000758 
0.000756 
0.000756 
0.000759 
0.000754 
0.000756 
0.000764 
0.000757 
0.000754 
0.000760 
0.000752 
0.000753 
0.000753 
0.000832 
0.000780 
0.000760 
0.000768 
0.000841 
0.000758 
0.000757 
0.000758 
0.000767 
0.000773 
0.000768 
0.000759 
0.000760 
0.000757 
0.000768 
0.000753 
0.000843 
0.000918 
0.000824 
0.000818 
0.000825 
0.000840 
0.000824 
0.000818 
0.000823 
0.000831 
0.000821 
0.000819 
0.000818 
0.000833 
0.000812 
0.000822 
0.000913 
0.000828 
0.000898 
0.000832 
0.000926 
0.000826 
0.000821 
0.000822 
0.000830 
0.000851 
0.000824 
0.000827 
0.000830 
0.000825 
0.000826 
0.000817 
0.000837 
0.000836 
0.000828 
0.000822 
0.000833 
0.000827 
0.000838 
0.000821 
0.000826 
0.000817 
0.000833 
0.000822 
0.000818 
0.000831 
0.000825 
0.000824 
0.000908 
0.000836 
0.000835 
0.000818 
0.000932 
0.000818 
0.000825 
0.000831 
0.000827 
0.000858 
0.000819 
0.000832 
0.000817 
0.000817 
0.000819 
0.000822 
0.000785 
0.000842 
0.000774 
0.000755 
0.000761 
0.000765 
0.000762 
0.000753 
0.000761 
0.000757 
0.000756 
0.000773 
0.000758 
0.000757 
0.000759 
0.000757 
0.000832 
0.000770 
0.000821 
0.000762 
0.000832 
0.000767 
0.000764 
0.000753 
0.000762 
0.000790 
0.000756 
0.000764 
0.000755 
0.000754 
0.000755 
0.000755 
0.000763 
0.000756 
0.000775 
0.000755 
0.000756 
0.000754 
0.000761 
0.000762 
0.000758 
0.000765 
0.000758 
0.000756 
0.000763 
0.000768 
0.000766 
0.000757 
0.000834 
0.000767 
0.000772 
0.000773 
0.000870 
0.000771 
0.000765 
0.000769 
0.000761 
0.000787 
0.000757 
0.000759 
0.000765 
0.000765 
0.000767 
0.000760 
0.000769 
0.000827 
0.000756 
0.000760 
0.000752 
0.000764 
0.000753 
0.000764 
0.000760 
0.000758 
0.000760 
0.000760 
0.000768 
0.000760 
0.000767 
0.000755 
0.000823 
0.000755 
0.000816 
0.000756 
0.000822 
0.000756 
0.000762 
0.000757 
0.000756 
0.000773 
0.000752 
0.000759 
0.000751 
0.000765 
0.000754 
0.000767 
0.000755 
0.000762 
0.000757 
0.000753 
0.000752 
0.000757 
0.000755 
0.000766 
0.000752 
0.000753 
0.000759 
0.000767 
0.000760 
0.000757 
0.000762 
0.000758 
0.000826 
0.000765 
0.000757 
0.000753 
0.000844 
0.000755 
0.000767 
0.000760 
0.000765 
0.000786 
0.000757 
0.000755 
0.000757 
0.000755 
0.000759 
0.000763 
0.000777 
0.000818 
0.000752 
0.000754 
0.000759 
0.000763 
0.000747 
0.000747 
0.000754 
0.000756 
0.000747 
0.000750 
0.000750 
0.000750 
0.000748 
0.000751 
0.000819 
0.000750 
0.000814 
0.000750 
0.000817 
0.000758 
0.000755 
0.000752 
0.000760 
0.000770 
0.000750 
0.000748 
0.000758 
0.000750 
0.000755 
0.000750 
0.000759 
0.000753 
0.000757 
0.000779 
0.000749 
0.000750 
0.000763 
0.000751 
0.000760 
0.000757 
0.000749 
0.000756 
0.000751 
0.000749 
0.000752 
0.000759 
0.000817 
0.000759 
0.000754 
0.000753 
0.000846 
0.000750 
0.000755 
0.000752 
0.000757 
0.000771 
0.000770 
0.000755 
0.000751 
0.000753 
0.000756 
0.000755 
0.000840 
0.000923 
0.000822 
0.000841 
0.000834 
0.000835 
0.000835 
0.000828 
0.000827 
0.000831 
0.000839 
0.000827 
0.000840 
0.000839 
0.000833 
0.000828 
0.000897 
0.000852 
0.000903 
0.000832 
0.000919 
0.000820 
0.000829 
0.000826 
0.000831 
0.000864 
0.000826 
0.000823 
0.000853 
0.000829 
0.000828 
0.000826 
0.000842 
0.000840 
0.000827 
0.000837 
0.000826 
0.000832 
0.000832 
0.000828 
0.000838 
0.000835 
0.000825 
0.000825 
0.000825 
0.000831 
0.000842 
0.000833 
0.000909 
0.000843 
0.000828 
0.000828 
0.000927 
0.000832 
0.000827 
0.000826 
0.000834 
0.000862 
0.000823 
0.000838 
0.000835 
0.000835 
0.000829 
0.000836 
0.000768 
0.000831 
0.000760 
0.000760 
0.000762 
0.000767 
0.000757 
0.000773 
0.000760 
0.000764 
0.000758 
0.000760 
0.000755 
0.000774 
0.000753 
0.000764 
0.000836 
0.000757 
0.000813 
0.000761 
0.000834 
0.000765 
0.000766 
0.000765 
0.000765 
0.000768 
0.000774 
0.000762 
0.000762 
0.000764 
0.000788 
0.000755 
0.000767 
0.000758 
0.000758 
0.000766 
0.000764 
0.000767 
0.000757 
0.000757 
0.000764 
0.000756 
0.000764 
0.000755 
0.000757 
0.000769 
0.000764 
0.000753 
0.000829 
0.000770 
0.000767 
0.000766 
0.000859 
0.000762 
0.000776 
0.000760 
0.000765 
0.000774 
0.000777 
0.000772 
0.000764 
0.000770 
0.000837 
0.000771 
0.000761 
0.000816 
0.000751 
0.000759 
0.000758 
0.000754 
0.000752 
0.000790 
0.000753 
0.000758 
0.000766 
0.000755 
0.000756 
0.000763 
0.000754 
0.000766 
0.000820 
0.000752 
0.000809 
0.000757 
0.000826 
0.000762 
0.000761 
0.000753 
0.000750 
0.000820 
0.000758 
0.000754 
0.000753 
0.000760 
0.000752 
0.000752 
0.000759 
0.000765 
0.000756 
0.000755 
0.000796 
0.000751 
0.000765 
0.000848 
0.000768 
0.000762 
0.000752 
0.000759 
0.000751 
0.000751 
0.000765 
0.000754 
0.001071 
0.000769 
0.000768 
0.000759 
0.000850 
0.000763 
0.000758 
0.000755 
0.000752 
0.000795 
0.000756 
0.000754 
0.000763 
0.000759 
0.000770 
0.000755 
0.000850 
0.000923 
0.000826 
0.000830 
0.000841 
0.000829 
0.000833 
0.000826 
0.000839 
0.000835 
0.000826 
0.000822 
0.000821 
0.000831 
0.000854 
0.000830 
0.000901 
0.000830 
0.000904 
0.000830 
0.000912 
0.000828 
0.000835 
0.000832 
0.000822 
0.000865 
0.000822 
0.000829 
0.000828 
0.000827 
0.000827 
0.000829 
0.000840 
0.000824 
0.000826 
0.000831 
0.000822 
0.000830 
0.000823 
0.000821 
0.000829 
0.000820 
0.000827 
0.000849 
0.000831 
0.000835 
0.000830 
0.000836 
0.000922 
0.000851 
0.000827 
0.000842 
0.000918 
0.000824 
0.000826 
0.000840 
0.000830 
0.000860 
0.000832 
0.000874 
0.000834 
0.000833 
0.000825 
0.000842 
0.000807 
0.000847 
0.000770 
0.000774 
0.000762 
0.000764 
0.000760 
0.000791 
0.000771 
0.000757 
0.000779 
0.000771 
0.000761 
0.000767 
0.000761 
0.000769 
0.000841 
0.000771 
0.000849 
0.000764 
0.000861 
0.000772 
0.000768 
0.000769 
0.000777 
0.000806 
0.000769 
0.000765 
0.000768 
0.000771 
0.000771 
0.000775 
0.000762 
0.000782 
0.000767 
0.000767 
0.000769 
0.000767 
0.000761 
0.000771 
0.000771 
0.000765 
0.000762 
0.000764 
0.000793 
0.000766 
0.000761 
0.000772 
0.000849 
0.000783 
0.000771 
0.000788 
0.000884 
0.000780 
0.000774 
0.000772 
0.000776 
0.000797 
0.000772 
0.000767 
0.000775 
0.000770 
0.000770 
0.000779 
0.000773 
0.000823 
0.000767 
0.000768 
0.000753 
0.000758 
0.000751 
0.000767 
0.000761 
0.000767 
0.000759 
0.000763 
0.000761 
0.000759 
0.000758 
0.000759 
0.000825 
0.000756 
0.000807 
0.000753 
0.000822 
0.000754 
0.000762 
0.000756 
0.000753 
0.000775 
0.000755 
0.000761 
0.000753 
0.000756 
0.000759 
0.000761 
0.000767 
0.000767 
0.000757 
0.000753 
0.000765 
0.000761 
0.000762 
0.000766 
0.000765 
0.000758 
0.000761 
0.000760 
0.000761 
0.000755 
0.000766 
0.000750 
0.000826 
0.000772 
0.000775 
0.000754 
0.000848 
0.000764 
0.000761 
0.000758 
0.000755 
0.000800 
0.000770 
0.000759 
0.000755 
0.000763 
0.000760 
0.000764 
0.000762 
0.000821 
0.000753 
0.000754 
0.000748 
0.000754 
0.000757 
0.000770 
0.000756 
0.000764 
0.000755 
0.000754 
0.000752 
0.000767 
0.000754 
0.000767 
0.000827 
0.000755 
0.000812 
0.000757 
0.000830 
0.000752 
0.000746 
0.000751 
0.000749 
0.000824 
0.000761 
0.000757 
0.000762 
0.000767 
0.000758 
0.000755 
0.000767 
0.000757 
0.000753 
0.000753 
0.000757 
0.000765 
0.000759 
0.000753 
0.000761 
0.000750 
0.000754 
0.000765 
0.000757 
0.000758 
0.000754 
0.000756 
0.000817 
0.000765 
0.000753 
0.000756 
0.000840 
0.000753 
0.000756 
0.000770 
0.000762 
0.000828 
0.000759 
0.000751 
0.000754 
0.000757 
0.000757 
0.000752 
0.000850 
0.000919 
0.000838 
0.000842 
0.000830 
0.000831 
0.000829 
0.000826 
0.000822 
0.000840 
0.000844 
0.000850 
0.000834 
0.000829 
0.000834 
0.000824 
0.000919 
0.000837 
0.000906 
0.000840 
0.000918 
0.000833 
0.000834 
0.000830 
0.000831 
0.000868 
0.000847 
0.000833 
0.000833 
0.000829 
0.000837 
0.000826 
0.000837 
0.000840 
0.000835 
0.000839 
0.000831 
0.000845 
0.000831 
0.000824 
0.000826 
0.000835 
0.000829 
0.000833 
0.000827 
0.000832 
0.000835 
0.000825 
0.000910 
0.000838 
0.000832 
0.000838 
0.000938 
0.000853 
0.000835 
0.000826 
0.000840 
0.000881 
0.000831 
0.000836 
0.000834 
0.000833 
0.000846 
0.000842 
0.000824 
0.000906 
0.000821 
0.000814 
0.000827 
0.000822 
0.000816 
0.000818 
0.000808 
0.000815 
0.000808 
0.000806 
0.000817 
0.000817 
0.000822 
0.000820 
0.000876 
0.000817 
0.000904 
0.000825 
0.000902 
0.000814 
0.000810 
0.000813 
0.000814 
0.000845 
0.000815 
0.000836 
0.000808 
0.000807 
0.000820 
0.000807 
0.000825 
0.000809 
0.000812 
0.000817 
0.000819 
0.000808 
0.000817 
0.000824 
0.000808 
0.000810 
0.000818 
0.000815 
0.000828 
0.000821 
0.000819 
0.000817 
0.000932 
0.000825 
0.000825 
0.000825 
0.000904 
0.000822 
0.000820 
0.000820 
0.000819 
0.000842 
0.000818 
0.000812 
0.000812 
0.000824 
0.000831 
0.000812 
0.000762 
0.000819 
0.000756 
0.000746 
0.000755 
0.000747 
0.000750 
0.000753 
0.000746 
0.000755 
0.000754 
0.000746 
0.000754 
0.000753 
0.000754 
0.000748 
0.000828 
0.000746 
0.000808 
0.000753 
0.000821 
0.000755 
0.000755 
0.000757 
0.000755 
0.000821 
0.000744 
0.000757 
0.000758 
0.000759 
0.000756 
0.000749 
0.000758 
0.000753 
0.000748 
0.000743 
0.000753 
0.000747 
0.000763 
0.000759 
0.000748 
0.000749 
0.000751 
0.000750 
0.000767 
0.000763 
0.000750 
0.000752 
0.000822 
0.000758 
0.000759 
0.000745 
0.000837 
0.000760 
0.000759 
0.000756 
0.000751 
0.000817 
0.000753 
0.000746 
0.000753 
0.000797 
0.000748 
0.000754 
0.000769 
0.000821 
0.000754 
0.000767 
0.000753 
0.000757 
0.000751 
0.000754 
0.000784 
0.000746 
0.000751 
0.000746 
0.000748 
0.000761 
0.000758 
0.000753 
0.000827 
0.000750 
0.000819 
0.000756 
0.000815 
0.000752 
0.000764 
0.000755 
0.000748 
0.000785 
0.000751 
0.000757 
0.000760 
0.000749 
0.000747 
0.000756 
0.000749 
0.000756 
0.000756 
0.000755 
0.000755 
0.000751 
0.000751 
0.000750 
0.000751 
0.000755 
0.000753 
0.000762 
0.000754 
0.000749 
0.000763 
0.000759 
0.000818 
0.000770 
0.000783 
0.000751 
0.000850 
0.000757 
0.000761 
0.000752 
0.000749 
0.000802 
0.000758 
0.000754 
0.000753 
0.000759 
0.000757 
0.000759 
0.000859 
0.000930 
0.000834 
0.000839 
0.000836 
0.000838 
0.000832 
0.000846 
0.000841 
0.000845 
0.000843 
0.000844 
0.000827 
0.000838 
0.000848 
0.000839 
0.000907 
0.000840 
0.000913 
0.000842 
0.000925 
0.000832 
0.000840 
0.000859 
0.000833 
0.000907 
0.000844 
0.000838 
0.000864 
0.000835 
0.000830 
0.000852 
0.000845 
0.000847 
0.000843 
0.000830 
0.000854 
0.000833 
0.000846 
0.000837 
0.000839 
0.000830 
0.000845 
0.000834 
0.000838 
0.000841 
0.000845 
0.000848 
0.000931 
0.000858 
0.000848 
0.000843 
0.000924 
0.000836 
0.000845 
0.000838 
0.000841 
0.000915 
0.000853 
0.000836 
0.000845 
0.000845 
0.000845 
0.000841 
0.000811 
0.000881 
0.000799 
0.000798 
0.000796 
0.000803 
0.000794 
0.000817 
0.000807 
0.000804 
0.000809 
0.000802 
0.000801 
0.000813 
0.000802 
0.000804 
0.000855 
0.000803 
0.000869 
0.000800 
0.000888 
0.000796 
0.000801 
0.000812 
0.000802 
0.000873 
0.000798 
0.000798 
0.000797 
0.000808 
0.000807 
0.000800 
0.000794 
0.000825 
0.000837 
0.000794 
0.000795 
0.000797 
0.000803 
0.000815 
0.000800 
0.000814 
0.000804 
0.000821 
0.000809 
0.000803 
0.000812 
0.000807 
0.000878 
0.000806 
0.000799 
0.000824 
0.000885 
0.000804 
0.000809 
0.000815 
0.000810 
0.000870 
0.000832 
0.000816 
0.000802 
0.000808 
0.000806 
0.000801 
0.000767 
0.000825 
0.000786 
0.000749 
0.000752 
0.000764 
0.000759 
0.000761 
0.000759 
0.000757 
0.000755 
0.000753 
0.000767 
0.000755 
0.000763 
0.000764 
0.000842 
0.000753 
0.000807 
0.000764 
0.000825 
0.000768 
0.000754 
0.000758 
0.000760 
0.000782 
0.000768 
0.000760 
0.000757 
0.000757 
0.000754 
0.000756 
0.000759 
0.000773 
0.000752 
0.000748 
0.000758 
0.000761 
0.000752 
0.000761 
0.000754 
0.000765 
0.000754 
0.000758 
0.000756 
0.000765 
0.000751 
0.000758 
0.000821 
0.000773 
0.000764 
0.000761 
0.000863 
0.000756 
0.000766 
0.000759 
0.000768 
0.000778 
0.000757 
0.000766 
0.000754 
0.000755 
0.000760 
0.000768 
0.000765 
0.000819 
0.000769 
0.000767 
0.000755 
0.000764 
0.000753 
0.000760 
0.000771 
0.000757 
0.000747 
0.000758 
0.000755 
0.000767 
0.000762 
0.000751 
0.000821 
0.000746 
0.000810 
0.000748 
0.000828 
0.000749 
0.000748 
0.000751 
0.000758 
0.000772 
0.000752 
0.000750 
0.000749 
0.000751 
0.000750 
0.000759 
0.000774 
0.000751 
0.000755 
0.000752 
0.000755 
0.000761 
0.000757 
0.000754 
0.000746 
0.000749 
0.000746 
0.000751 
0.000751 
0.000754 
0.000744 
0.000747 
0.000821 
0.000770 
0.000746 
0.000757 
0.000847 
0.000754 
0.000762 
0.000761 
0.000758 
0.000789 
0.000759 
0.000750 
0.000753 
0.000757 
0.000757 
0.000763 
0.000837 
0.000924 
0.000829 
0.000822 
0.000833 
0.000826 
0.000826 
0.000822 
0.000820 
0.000824 
0.000832 
0.000822 
0.000825 
0.000829 
0.000822 
0.000832 
0.000908 
0.000832 
0.000908 
0.000829 
0.000916 
0.000830 
0.000829 
0.000825 
0.000826 
0.000849 
0.000830 
0.000825 
0.000823 
0.000828 
0.000825 
0.000829 
0.000835 
0.000832 
0.000837 
0.000831 
0.000836 
0.000832 
0.000831 
0.000830 
0.000831 
0.000830 
0.000830 
0.000840 
0.000833 
0.000826 
0.000837 
0.000835 
0.000926 
0.000837 
0.000834 
0.000847 
0.000923 
0.000835 
0.000830 
0.000824 
0.000835 
0.000856 
0.000827 
0.000847 
0.000841 
0.000832 
0.000834 
0.000837 
0.000812 
0.000832 
0.000756 
0.000765 
0.000773 
0.000766 
0.000758 
0.000761 
0.000763 
0.000762 
0.000754 
0.000755 
0.000762 
0.000769 
0.000765 
0.000770 
0.000850 
0.000767 
0.000817 
0.000767 
0.000829 
0.000766 
0.000758 
0.000764 
0.000762 
0.000825 
0.000754 
0.000760 
0.000760 
0.000768 
0.000767 
0.000766 
0.000765 
0.000755 
0.000759 
0.000764 
0.000757 
0.000758 
0.000756 
0.000767 
0.000767 
0.000760 
0.000760 
0.000759 
0.000766 
0.000768 
0.000759 
0.000792 
0.000838 
0.000770 
0.000766 
0.000770 
0.000885 
0.000768 
0.000762 
0.000769 
0.000767 
0.000827 
0.000760 
0.000768 
0.000767 
0.000774 
0.000777 
0.000771 
0.000772 
0.000825 
0.000753 
0.000750 
0.000761 
0.000756 
0.000751 
0.000751 
0.000760 
0.000760 
0.000754 
0.000757 
0.000758 
0.000758 
0.000757 
0.000757 
0.000833 
0.000751 
0.000805 
0.000755 
0.000817 
0.000750 
0.000752 
0.000760 
0.000752 
0.000787 
0.000751 
0.000767 
0.000754 
0.000752 
0.000756 
0.000757 
0.000759 
0.000757 
0.000764 
0.000751 
0.000764 
0.000752 
0.000759 
0.000763 
0.000777 
0.000763 
0.000757 
0.000763 
0.000749 
0.000751 
0.000760 
0.000753 
0.000826 
0.000766 
0.000753 
0.000758 
0.000845 
0.000767 
0.000754 
0.000755 
0.000761 
0.000781 
0.000757 
0.000759 
0.000759 
0.000776 
0.000764 
0.000760 
0.000765 
0.000833 
0.000760 
0.000765 
0.000765 
0.000767 
0.000764 
0.000785 
0.000773 
0.000762 
0.000765 
0.000782 
0.000772 
0.000768 
0.000763 
0.000754 
0.000827 
0.000764 
0.000814 
0.000788 
0.000834 
0.000752 
0.000765 
0.000775 
0.000750 
0.000788 
0.000754 
0.000785 
0.000750 
0.000750 
0.000752 
0.000762 
0.000763 
0.000754 
0.000766 
0.000753 
0.000755 
0.000769 
0.000750 
0.000764 
0.000752 
0.000755 
0.000762 
0.000751 
0.000759 
0.000761 
0.000769 
0.000751 
0.000833 
0.000766 
0.000764 
0.000768 
0.000878 
0.000764 
0.000759 
0.000763 
0.000768 
0.000773 
0.000759 
0.000755 
0.000757 
0.000754 
0.000768 
0.000760 
0.000847 
0.000917 
0.000842 
0.000840 
0.000828 
0.000840 
0.000828 
0.000834 
0.000847 
0.000831 
0.000848 
0.000848 
0.000831 
0.000845 
0.000838 
0.000847 
0.000906 
0.000848 
0.000904 
0.000835 
0.000919 
0.000828 
0.000833 
0.000826 
0.000841 
0.000866 
0.000856 
0.000844 
0.000832 
0.000846 
0.000842 
0.000826 
0.000864 
0.000837 
0.000836 
0.000830 
0.000843 
0.000832 
0.000860 
0.000836 
0.000835 
0.000842 
0.000842 
0.000849 
0.000833 
0.000834 
0.000844 
0.000831 
0.000916 
0.000858 
0.000846 
0.000835 
0.000930 
0.000838 
0.000847 
0.000844 
0.000825 
0.000883 
0.000844 
0.000847 
0.000833 
0.000833 
0.000843 
0.000842 
0.000839 
0.000908 
0.000837 
0.000815 
0.000815 
0.000825 
0.000829 
0.000821 
0.000856 
0.000877 
0.000810 
0.000818 
0.000829 
0.000823 
0.000821 
0.000809 
0.000887 
0.000813 
0.000890 
0.000820 
0.000908 
0.000838 
0.000818 
0.000876 
0.001454 
0.000876 
0.000814 
0.000824 
0.000809 
0.000813 
0.000822 
0.000829 
0.000830 
0.000824 
0.000826 
0.000816 
0.000813 
0.000806 
0.000817 
0.000848 
0.001633 
0.000828 
0.000820 
0.000825 
0.000825 
0.000812 
0.000823 
0.000824 
0.000895 
0.000838 
0.000829 
0.000815 
0.000906 
0.000813 
0.000820 
0.001519 
0.001294 
0.000849 
0.000841 
0.000827 
0.000819 
0.000820 
0.000821 
0.000820 
0.000779 
0.000832 
0.000769 
0.000757 
0.000763 
0.000761 
0.000767 
0.000758 
0.000759 
0.000754 
0.000752 
0.000767 
0.000756 
0.000765 
0.000752 
0.000760 
0.000830 
0.000767 
0.000826 
0.000759 
0.000833 
0.000762 
0.000768 
0.000763 
0.000765 
0.000788 
0.000757 
0.000758 
0.000766 
0.000764 
0.000758 
0.000759 
0.000775 
0.000774 
0.000762 
0.000770 
0.000762 
0.000760 
0.000777 
0.000767 
0.000762 
0.000755 
0.000765 
0.000761 
0.000761 
0.000765 
0.000769 
0.000761 
0.000839 
0.000772 
0.000762 
0.000766 
0.000859 
0.000774 
0.000763 
0.000764 
0.000767 
0.000820 
0.000759 
0.000762 
0.000759 
0.000761 
0.000765 
0.000775 
0.000771 
0.000824 
0.000769 
0.000754 
0.000769 
0.000758 
0.000759 
0.000759 
0.000752 
0.000769 
0.000762 
0.000752 
0.000752 
0.000828 
0.000767 
0.000767 
0.000838 
0.000759 
0.000807 
0.000754 
0.000818 
0.000750 
0.000763 
0.000757 
0.000754 
0.000821 
0.000759 
0.000759 
0.000806 
0.000771 
0.000763 
0.000761 
0.000763 
0.000761 
0.000764 
0.000764 
0.000761 
0.000756 
0.000760 
0.000765 
0.000752 
0.000765 
0.000757 
0.000756 
0.000761 
0.000766 
0.000762 
0.000761 
0.000833 
0.000776 
0.000769 
0.000757 
0.000857 
0.000767 
0.000759 
0.000754 
0.000763 
0.000819 
0.000765 
0.000774 
0.000768 
0.000768 
0.000761 
0.000760 
0.000853 
0.000916 
0.000830 
0.000824 
0.000904 
0.000849 
0.000830 
0.000834 
0.000826 
0.000829 
0.000827 
0.000837 
0.000838 
0.000824 
0.000832 
0.000821 
0.000910 
0.000859 
0.000909 
0.000826 
0.000918 
0.000840 
0.000831 
0.000839 
0.000822 
0.000855 
0.000835 
0.000838 
0.000835 
0.000821 
0.000844 
0.000834 
0.000842 
0.000840 
0.000846 
0.000834 
0.000838 
0.000837 
0.000827 
0.000823 
0.000838 
0.000826 
0.000850 
0.000831 
0.000838 
0.000837 
0.000839 
0.000833 
0.000922 
0.000851 
0.000831 
0.000838 
0.000931 
0.000837 
0.000848 
0.000831 
0.000828 
0.000856 
0.000849 
0.000839 
0.000829 
0.000837 
0.000840 
0.000835 
0.000847 
0.000924 
0.000856 
0.000862 
0.000799 
0.000807 
0.000809 
0.000797 
0.000891 
0.000808 
0.000804 
0.000798 
0.000802 
0.000801 
0.000800 
0.000799 
0.001022 
0.000854 
0.000912 
0.000801 
0.000887 
0.000794 
0.000797 
0.000802 
0.000819 
0.000864 
0.000807 
0.000802 
0.000803 
0.000802 
0.000798 
0.000804 
0.000861 
0.000863 
0.000849 
0.000807 
0.000807 
0.000796 
0.000795 
0.000836 
0.000810 
0.000795 
0.000800 
0.000798 
0.000796 
0.000797 
0.000802 
0.000811 
0.000917 
0.000864 
0.000863 
0.000806 
0.000887 
0.000807 
0.000811 
0.000808 
0.000809 
0.000871 
0.000803 
0.000796 
0.000815 
0.000802 
0.000798 
0.000811 
0.000778 
0.000823 
0.000765 
0.000762 
0.000763 
0.000752 
0.000766 
0.000771 
0.000766 
0.000757 
0.000756 
0.000758 
0.000761 
0.000755 
0.000760 
0.000763 
0.000833 
0.000770 
0.000812 
0.000757 
0.000833 
0.000784 
0.000759 
0.000760 
0.000761 
0.000788 
0.000764 
0.000755 
0.000760 
0.000759 
0.000756 
0.000764 
0.000760 
0.000765 
0.000762 
0.000763 
0.000768 
0.000768 
0.000761 
0.000758 
0.000764 
0.000759 
0.000759 
0.000759 
0.000756 
0.000761 
0.000763 
0.000764 
0.000839 
0.000779 
0.000791 
0.000765 
0.000859 
0.000767 
0.000760 
0.000769 
0.000765 
0.000778 
0.000761 
0.000760 
0.000766 
0.000757 
0.000769 
0.000757 
0.000781 
0.000818 
0.000752 
0.000750 
0.000752 
0.000764 
0.000758 
0.000758 
0.000760 
0.000760 
0.000762 
0.000760 
0.000749 
0.000754 
0.000749 
0.000748 
0.000817 
0.000757 
0.000814 
0.000748 
0.000828 
0.000755 
0.000748 
0.000754 
0.000752 
0.000776 
0.000768 
0.000763 
0.000757 
0.000751 
0.000757 
0.000764 
0.000751 
0.000749 
0.000760 
0.000756 
0.000769 
0.000753 
0.000756 
0.000753 
0.000770 
0.000760 
0.000753 
0.000763 
0.000758 
0.000763 
0.000757 
0.000777 
0.000821 
0.000767 
0.000755 
0.000759 
0.000858 
0.000753 
0.000757 
0.000756 
0.000758 
0.000776 
0.000760 
0.000756 
0.000753 
0.000773 
0.000752 
0.000755 
0.000835 
0.000914 
0.000829 
0.000836 
0.000837 
0.000894 
0.000838 
0.000826 
0.000833 
0.000842 
0.000846 
0.000831 
0.000839 
0.000854 
0.000826 
0.000833 
0.000904 
0.000840 
0.000909 
0.000842 
0.000931 
0.000829 
0.000834 
0.000854 
0.000824 
0.000876 
0.000833 
0.000841 
0.000825 
0.000840 
0.000826 
0.000839 
0.000838 
0.000845 
0.000831 
0.000851 
0.000835 
0.000837 
0.000838 
0.000836 
0.000833 
0.000896 
0.000837 
0.000844 
0.000841 
0.000834 
0.000843 
0.000826 
0.000935 
0.000840 
0.000844 
0.000847 
0.000929 
0.000838 
0.000842 
0.000842 
0.000843 
0.000876 
0.000831 
0.000843 
0.000838 
0.000838 
0.000842 
0.000852 
0.000821 
0.000896 
0.000816 
0.000823 
0.000809 
0.000810 
0.000811 
0.000805 
0.000820 
0.000815 
0.000808 
0.000805 
0.000821 
0.000824 
0.000815 
0.000807 
0.000872 
0.000819 
0.000873 
0.000812 
0.000893 
0.000814 
0.000818 
0.000806 
0.000815 
0.000828 
0.000818 
0.000819 
0.000801 
0.000802 
0.000809 
0.000813 
0.000832 
0.000819 
0.000822 
0.000825 
0.000825 
0.000828 
0.000807 
0.000810 
0.000830 
0.000808 
0.000817 
0.000803 
0.000816 
0.000822 
0.000813 
0.000823 
0.000896 
0.000825 
0.000826 
0.000806 
0.000903 
0.000809 
0.000817 
0.000818 
0.000803 
0.000853 
0.000826 
0.000818 
0.000820 
0.000811 
0.000822 
0.000812 
0.000786 
0.000829 
0.000764 
0.000754 
0.000764 
0.000757 
0.000759 
0.000768 
0.000762 
0.000756 
0.000758 
0.000758 
0.000770 
0.000760 
0.000756 
0.000761 
0.000830 
0.000767 
0.000825 
0.000754 
0.000830 
0.000769 
0.000766 
0.000762 
0.000763 
0.000780 
0.000761 
0.000776 
0.000755 
0.000766 
0.000771 
0.000762 
0.000771 
0.000765 
0.000761 
0.000758 
0.000766 
0.000756 
0.000755 
0.000763 
0.000756 
0.000755 
0.000762 
0.000758 
0.000757 
0.000773 
0.000764 
0.000765 
0.000832 
0.000778 
0.000768 
0.000764 
0.000879 
0.000755 
0.000761 
0.000758 
0.000760 
0.000800 
0.000774 
0.000764 
0.000780 
0.000768 
0.000758 
0.000759 
0.000760 
0.000834 
0.000758 
0.000757 
0.000750 
0.000752 
0.000748 
0.000746 
0.000762 
0.000752 
0.000755 
0.000756 
0.000747 
0.000744 
0.000755 
0.000748 
0.000825 
0.000759 
0.000819 
0.000746 
0.000815 
0.000755 
0.000746 
0.000748 
0.000758 
0.000779 
0.000758 
0.000768 
0.000751 
0.000748 
0.000751 
0.000760 
0.000760 
0.000753 
0.000760 
0.000749 
0.000762 
0.000747 
0.000756 
0.000755 
0.000752 
0.000750 
0.000762 
0.000760 
0.000750 
0.000746 
0.000755 
0.000749 
0.000831 
0.000773 
0.000759 
0.000765 
0.000846 
0.000752 
0.000750 
0.000760 
0.000762 
0.000774 
0.000762 
0.000752 
0.000761 
0.000761 
0.000755 
0.000753 
0.000845 
0.000925 
0.000836 
0.000830 
0.000845 
0.000836 
0.000850 
0.000835 
0.000832 
0.000842 
0.000842 
0.000845 
0.000850 
0.000842 
0.000833 
0.000836 
0.000906 
0.000852 
0.000908 
0.000842 
0.000925 
0.000848 
0.000840 
0.000840 
0.000853 
0.000868 
0.000843 
0.000854 
0.000834 
0.000837 
0.000842 
0.000838 
0.000850 
0.000835 
0.000840 
0.000840 
0.000827 
0.000849 
0.000831 
0.000841 
0.000846 
0.000833 
0.000857 
0.000836 
0.000842 
0.000846 
0.000832 
0.000832 
0.000917 
0.000849 
0.000847 
0.000850 
0.000934 
0.000845 
0.000834 
0.000865 
0.000838 
0.000876 
0.000842 
0.000847 
0.000848 
0.000849 
0.000837 
0.000860 
0.000820 
0.000909 
0.000808 
0.000816 
0.000815 
0.000817 
0.000805 
0.000802 
0.000810 
0.000835 
0.000817 
0.000824 
0.000818 
0.000826 
0.000821 
0.000815 
0.000885 
0.000813 
0.000875 
0.000813 
0.000903 
0.000814 
0.000818 
0.000815 
0.000810 
0.000852 
0.000809 
0.000824 
0.000813 
0.000814 
0.000811 
0.000819 
0.000813 
0.000815 
0.000808 
0.000820 
0.000818 
0.000811 
0.000821 
0.000803 
0.000813 
0.000820 
0.000813 
0.000825 
0.000816 
0.000809 
0.000815 
0.000818 
0.000891 
0.000829 
0.000819 
0.000836 
0.000892 
0.000818 
0.000805 
0.000822 
0.000823 
0.000847 
0.000820 
0.000828 
0.000822 
0.000818 
0.000815 
0.000822 
0.000794 
0.000834 
0.000781 
0.000768 
0.000759 
0.000769 
0.000764 
0.000759 
0.000765 
0.000764 
0.000768 
0.000762 
0.000758 
0.000769 
0.000767 
0.000767 
0.000836 
0.000761 
0.000826 
0.000760 
0.000826 
0.000760 
0.000777 
0.000763 
0.000765 
0.000827 
0.000765 
0.000759 
0.000758 
0.000759 
0.000761 
0.000769 
0.000776 
0.000764 
0.000770 
0.000760 
0.000762 
0.000766 
0.000759 
0.000775 
0.000768 
0.000763 
0.000760 
0.000770 
0.000758 
0.000759 
0.000764 
0.000765 
0.000841 
0.000785 
0.000771 
0.000762 
0.000865 
0.000768 
0.000765 
0.000771 
0.000764 
0.000830 
0.000768 
0.000759 
0.000768 
0.000771 
0.000771 
0.000762 
0.000787 
0.000825 
0.000765 
0.000762 
0.000765 
0.000761 
0.000758 
0.000767 
0.000770 
0.000765 
0.000771 
0.000772 
0.000760 
0.000772 
0.000767 
0.000795 
0.000830 
0.000761 
0.000817 
0.000765 
0.000835 
0.000767 
0.000756 
0.000757 
0.000756 
0.000782 
0.000770 
0.000785 
0.000788 
0.000774 
0.000780 
0.000786 
0.000764 
0.000759 
0.000770 
0.000768 
0.000767 
0.000758 
0.000770 
0.000778 
0.000766 
0.000764 
0.000773 
0.000773 
0.000766 
0.000767 
0.000770 
0.000775 
0.000839 
0.000771 
0.000769 
0.000770 
0.000856 
0.000767 
0.000765 
0.000771 
0.000771 
0.000786 
0.000772 
0.000779 
0.000772 
0.000778 
0.000769 
0.000767 
0.000860 
0.000931 
0.000843 
0.000839 
0.000851 
0.000832 
0.000824 
0.000840 
0.000833 
0.000826 
0.000831 
0.000827 
0.000832 
0.000884 
0.000890 
0.000873 
0.000911 
0.000834 
0.000900 
0.000832 
0.000931 
0.000836 
0.000836 
0.000837 
0.000838 
0.000857 
0.000833 
0.000830 
0.000834 
0.000885 
0.000882 
0.000873 
0.000844 
0.000862 
0.000837 
0.000832 
0.000838 
0.000839 
0.000846 
0.000838 
0.000829 
0.000837 
0.000837 
0.000830 
0.000848 
0.000892 
0.000880 
0.000875 
0.000914 
0.000850 
0.000842 
0.000864 
0.000936 
0.000839 
0.000835 
0.000827 
0.000834 
0.000863 
0.000836 
0.000840 
0.000835 
0.000873 
0.000876 
0.000887 
0.000815 
0.000907 
0.000816 
0.000819 
0.000881 
0.000863 
0.000863 
0.000866 
0.000864 
0.000875 
0.000869 
0.000857 
0.000873 
0.000868 
0.000872 
0.000891 
0.000882 
0.000814 
0.000918 
0.000826 
0.000927 
0.000870 
0.000856 
0.000864 
0.000855 
0.000882 
0.000865 
0.000874 
0.000860 
0.000864 
0.000863 
0.000861 
0.000831 
0.000823 
0.000821 
0.000891 
0.000857 
0.000864 
0.000877 
0.000869 
0.000863 
0.000864 
0.000872 
0.000859 
0.000869 
0.000867 
0.000860 
0.000869 
0.000901 
0.000830 
0.000833 
0.000866 
0.000919 
0.000865 
0.000873 
0.000871 
0.000861 
0.000885 
0.000862 
0.000865 
0.000866 
0.000857 
0.000858 
0.000857 
0.000835 
0.000850 
0.000792 
0.000794 
0.000795 
0.000791 
0.000797 
0.000782 
0.000791 
0.000801 
0.000794 
0.000783 
0.000794 
0.000793 
0.000781 
0.000789 
0.000849 
0.000800 
0.000832 
0.000795 
0.000846 
0.000802 
0.000794 
0.000789 
0.000798 
0.000811 
0.000802 
0.000792 
0.000795 
0.000795 
0.000790 
0.000785 
0.000899 
0.000795 
0.000805 
0.000787 
0.000795 
0.000793 
0.000796 
0.000827 
0.000800 
0.000793 
0.000784 
0.000795 
0.000795 
0.000798 
0.000793 
0.000793 
0.000847 
0.000804 
0.000798 
0.000784 
0.000869 
0.000799 
0.000805 
0.000827 
0.000801 
0.000836 
0.000788 
0.000793 
0.000790 
0.000799 
0.000796 
0.000792 
0.000802 
0.000861 
0.000858 
0.000844 
0.000790 
0.000798 
0.000787 
0.000792 
0.000790 
0.000793 
0.000797 
0.000782 
0.000793 
0.000796 
0.000788 
0.000800 
0.000845 
0.000787 
0.000858 
0.000837 
0.000846 
0.000790 
0.000797 
0.000802 
0.000796 
0.000819 
0.000798 
0.000795 
0.000784 
0.000790 
0.000790 
0.000789 
0.000789 
0.000802 
0.000830 
0.000806 
0.000794 
0.000795 
0.000794 
0.000788 
0.000797 
0.000790 
0.000793 
0.000793 
0.000783 
0.000790 
0.000786 
0.000795 
0.000865 
0.000828 
0.000832 
0.000797 
0.000869 
0.000799 
0.000793 
0.000793 
0.000796 
0.000811 
0.000787 
0.000793 
0.000787 
0.000790 
0.000788 
0.000795 
0.001041 
0.001003 
0.001004 
0.000884 
0.000896 
0.000892 
0.000897 
0.000875 
0.000883 
0.000882 
0.000885 
0.000883 
0.000884 
0.000891 
0.000886 
0.000888 
0.001000 
0.000938 
0.000940 
0.000883 
0.000951 
0.000893 
0.000875 
0.000891 
0.000893 
0.000910 
0.000888 
0.000892 
0.000888 
0.000885 
0.000902 
0.000887 
0.000954 
0.001025 
0.000888 
0.000895 
0.000884 
0.000894 
0.000890 
0.000886 
0.000889 
0.000882 
0.000894 
0.000887 
0.000894 
0.000890 
0.000892 
0.000875 
0.001122 
0.001001 
0.000883 
0.000898 
0.000963 
0.000894 
0.000882 
0.000893 
0.000884 
0.000909 
0.000883 
0.000886 
0.000891 
0.000894 
0.000902 
0.000896 
0.000873 
0.000928 
0.000857 
0.000858 
0.000859 
0.000853 
0.000859 
0.000865 
0.000860 
0.000849 
0.000847 
0.000849 
0.000856 
0.000851 
0.000843 
0.000854 
0.000923 
0.000868 
0.000932 
0.000848 
0.000934 
0.000860 
0.000913 
0.000851 
0.000864 
0.000916 
0.000861 
0.000841 
0.000848 
0.000854 
0.000858 
0.000854 
0.000855 
0.000849 
0.000862 
0.000851 
0.000844 
0.000864 
0.000906 
0.000853 
0.000856 
0.000853 
0.000859 
0.000856 
0.000850 
0.000851 
0.000854 
0.000856 
0.000924 
0.000863 
0.000865 
0.000849 
0.000930 
0.000871 
0.000850 
0.000856 
0.000851 
0.000883 
0.000858 
0.000854 
0.000853 
0.000861 
0.000866 
0.000858 
0.000909 
0.000854 
0.000814 
0.000809 
0.000844 
0.000820 
0.000804 
0.000775 
0.000769 
0.000782 
0.000797 
0.000773 
0.000797 
0.000782 
0.000774 
0.000822 
0.000875 
0.000811 
0.000856 
0.000806 
0.000867 
0.000980 
0.000803 
0.000773 
0.000791 
0.000818 
0.000771 
0.000788 
0.000791 
0.000781 
0.000774 
0.000792 
0.000824 
0.000799 
0.000803 
0.000836 
0.000825 
0.000797 
0.000801 
0.000776 
0.000781 
0.000793 
0.000764 
0.000784 
0.000825 
0.000775 
0.000766 
0.000765 
0.000864 
0.000821 
0.000820 
0.000801 
0.000879 
0.000808 
0.000778 
0.000779 
0.000776 
0.000803 
0.000866 
0.000802 
0.000850 
0.000777 
0.000773 
0.000772 
0.000877 
0.000996 
0.000890 
0.000860 
0.000868 
0.000850 
0.000863 
0.000863 
0.000853 
0.000878 
0.000935 
0.000864 
0.000864 
0.000839 
0.000840 
0.000840 
0.000994 
0.000882 
0.000930 
0.000856 
0.000928 
0.000897 
0.000859 
0.000854 
0.000862 
0.001323 
0.000852 
0.000834 
0.000825 
0.000834 
0.000837 
0.000864 
0.000862 
0.000864 
0.000894 
0.000867 
0.000884 
0.000857 
0.001540 
0.000857 
0.000908 
0.001422 
0.000875 
0.000834 
0.000842 
0.000846 
0.000832 
0.000833 
0.000989 
0.000864 
0.000859 
0.000851 
0.001080 
0.000859 
0.000885 
0.000861 
0.000871 
0.000980 
0.000857 
0.000834 
0.000850 
0.000842 
0.000844 
0.000838 
0.000772 
0.000822 
0.000750 
0.000752 
0.000762 
0.000761 
0.000751 
0.000752 
0.000749 
0.000756 
0.000766 
0.000756 
0.000751 
0.000761 
0.000749 
0.000760 
0.000819 
0.000757 
0.000814 
0.000757 
0.000822 
0.000764 
0.000772 
0.000764 
0.000767 
0.000785 
0.000749 
0.000747 
0.000760 
0.000755 
0.000755 
0.000755 
0.000762 
0.000750 
0.000752 
0.000755 
0.000755 
0.000754 
0.000755 
0.000762 
0.000749 
0.000750 
0.000754 
0.000758 
0.000762 
0.000759 
0.000748 
0.000755 
0.000826 
0.000767 
0.000762 
0.000756 
0.000853 
0.000761 
0.000754 
0.000757 
0.000761 
0.000782 
0.000745 
0.000755 
0.000759 
0.000758 
0.000768 
0.000753 
0.000765 
0.000810 
0.000756 
0.000755 
0.000756 
0.000746 
0.000755 
0.000757 
0.000750 
0.000758 
0.000747 
0.000743 
0.000756 
0.000748 
0.000749 
0.000752 
0.000824 
0.000750 
0.000798 
0.000755 
0.000812 
0.000747 
0.000755 
0.000748 
0.000750 
0.000775 
0.000754 
0.000748 
0.000745 
0.000751 
0.000758 
0.000758 
0.000755 
0.000749 
0.000755 
0.000751 
0.000747 
0.000768 
0.000762 
0.000747 
0.000754 
0.000749 
0.000751 
0.000763 
0.000753 
0.000781 
0.000759 
0.000744 
0.000834 
0.000765 
0.000749 
0.000755 
0.000845 
0.000755 
0.000753 
0.000752 
0.000752 
0.000779 
0.000753 
0.000758 
0.000758 
0.000747 
0.000756 
0.000748 
0.000756 
0.000816 
0.000745 
0.000754 
0.000751 
0.000744 
0.000754 
0.000749 
0.000751 
0.000741 
0.000819 
0.000750 
0.000750 
0.000745 
0.000742 
0.000742 
0.000817 
0.000748 
0.000806 
0.000756 
0.001090 
0.000748 
0.000750 
0.000747 
0.000747 
0.000768 
0.000751 
0.000753 
0.000750 
0.000742 
0.000741 
0.000748 
0.000746 
0.000757 
0.000749 
0.000745 
0.000746 
0.000749 
0.000753 
0.000745 
0.000757 
0.000745 
0.000758 
0.000752 
0.000747 
0.000747 
0.000747 
0.000771 
0.000831 
0.000768 
0.000748 
0.000744 
0.000841 
0.000754 
0.000754 
0.000742 
0.000751 
0.000765 
0.000751 
0.000753 
0.000754 
0.000748 
0.000755 
0.000748 
0.000842 
0.000918 
0.000825 
0.000828 
0.000824 
0.000824 
0.000829 
0.000831 
0.000815 
0.000827 
0.000825 
0.000814 
0.000822 
0.000822 
0.000821 
0.000820 
0.000916 
0.000888 
0.000907 
0.000829 
0.000947 
0.000820 
0.000828 
0.000834 
0.000827 
0.000852 
0.000818 
0.000818 
0.000821 
0.000817 
0.000827 
0.000823 
0.000833 
0.000835 
0.000822 
0.000824 
0.000828 
0.000827 
0.000820 
0.000836 
0.000815 
0.000826 
0.000848 
0.000840 
0.000815 
0.000816 
0.000824 
0.000829 
0.000907 
0.000841 
0.000828 
0.000836 
0.000921 
0.000834 
0.000835 
0.000835 
0.000846 
0.000851 
0.000857 
0.000822 
0.000827 
0.000847 
0.000833 
0.000822 
0.000760 
0.000819 
0.000746 
0.000746 
0.000748 
0.000753 
0.000748 
0.000755 
0.000748 
0.000771 
0.000747 
0.000743 
0.000755 
0.000751 
0.000752 
0.000751 
0.000826 
0.000748 
0.000801 
0.000746 
0.000816 
0.000756 
0.000752 
0.000757 
0.000746 
0.000770 
0.000751 
0.000748 
0.000756 
0.000755 
0.000751 
0.000746 
0.000765 
0.000757 
0.000754 
0.000744 
0.000743 
0.000772 
0.000751 
0.000756 
0.000759 
0.000750 
0.000757 
0.000757 
0.000744 
0.000751 
0.000765 
0.000765 
0.000819 
0.000765 
0.000750 
0.000753 
0.000848 
0.000756 
0.000760 
0.000747 
0.000749 
0.000766 
0.000754 
0.000751 
0.000754 
0.000754 
0.000751 
0.000748 
0.000767 
0.000818 
0.000757 
0.000748 
0.000756 
0.000752 
0.000759 
0.000747 
0.000767 
0.000749 
0.000751 
0.000750 
0.000763 
0.000751 
0.000761 
0.000762 
0.000813 
0.000772 
0.000806 
0.000754 
0.000814 
0.000750 
0.000752 
0.000755 
0.000759 
0.000772 
0.000751 
0.000756 
0.000752 
0.000768 
0.000757 
0.000751 
0.000763 
0.000758 
0.000761 
0.000755 
0.000754 
0.000757 
0.000748 
0.000764 
0.000751 
0.000760 
0.000763 
0.000766 
0.000755 
0.000752 
0.000760 
0.000754 
0.000826 
0.000771 
0.000766 
0.000756 
0.000853 
0.000764 
0.000757 
0.000755 
0.000755 
0.000776 
0.000761 
0.000760 
0.000758 
0.000755 
0.000760 
0.000763 
0.000760 
0.000816 
0.000740 
0.000741 
0.000739 
0.000749 
0.000738 
0.000748 
0.000740 
0.000749 
0.000760 
0.000740 
0.000747 
0.000754 
0.000747 
0.000742 
0.000812 
0.000755 
0.000802 
0.000742 
0.000817 
0.000753 
0.000769 
0.000739 
0.000745 
0.000807 
0.000754 
0.000751 
0.000748 
0.000741 
0.000744 
0.000746 
0.000751 
0.000747 
0.000749 
0.000738 
0.000756 
0.000748 
0.000752 
0.000745 
0.000745 
0.000738 
0.000744 
0.000771 
0.000751 
0.000748 
0.000741 
0.000743 
0.000817 
0.000766 
0.000740 
0.000741 
0.000839 
0.000752 
0.000740 
0.000752 
0.000748 
0.000819 
0.000754 
0.000749 
0.000760 
0.000744 
0.000759 
0.000756 
0.000841 
0.000923 
0.000836 
0.000837 
0.000846 
0.000836 
0.000858 
0.000846 
0.000836 
0.000830 
0.000839 
0.000839 
0.000835 
0.000845 
0.000831 
0.000835 
0.000905 
0.000837 
0.000898 
0.000832 
0.000924 
0.000842 
0.000848 
0.000829 
0.000844 
0.001487 
0.000837 
0.000834 
0.000836 
0.000845 
0.000837 
0.000834 
0.000860 
0.000840 
0.000835 
0.000833 
0.000841 
0.000842 
0.000840 
0.000828 
0.000841 
0.000834 
0.000827 
0.000842 
0.000835 
0.000829 
0.000848 
0.000833 
0.000913 
0.000840 
0.000839 
0.000830 
0.000935 
0.000857 
0.000849 
0.000837 
0.000841 
0.000866 
0.000836 
0.000841 
0.000840 
0.000830 
0.000833 
0.000848 
0.000831 
0.000899 
0.000819 
0.000821 
0.000823 
0.000815 
0.000817 
0.000800 
0.000802 
0.000815 
0.000811 
0.000804 
0.000801 
0.000810 
0.000809 
0.000802 
0.000881 
0.000823 
0.000884 
0.000834 
0.000902 
0.000804 
0.000805 
0.000798 
0.000801 
0.000838 
0.000810 
0.000808 
0.000807 
0.000800 
0.000811 
0.000821 
0.000815 
0.000820 
0.000817 
0.000815 
0.000815 
0.000804 
0.000822 
0.000805 
0.000822 
0.000804 
0.000806 
0.000811 
0.000802 
0.000804 
0.000807 
0.000803 
0.000888 
0.000833 
0.000813 
0.000813 
0.000898 
0.000800 
0.000819 
0.000802 
0.000815 
0.000830 
0.000809 
0.000805 
0.000818 
0.000809 
0.000803 
0.000811 
0.000756 
0.000831 
0.000754 
0.000757 
0.000764 
0.000762 
0.000757 
0.000748 
0.000761 
0.000754 
0.000761 
0.000758 
0.000756 
0.000752 
0.000755 
0.000752 
0.000817 
0.000765 
0.000814 
0.000764 
0.000818 
0.000762 
0.000752 
0.000765 
0.000759 
0.000779 
0.000747 
0.000759 
0.000752 
0.000765 
0.000774 
0.000757 
0.000764 
0.000753 
0.000752 
0.000766 
0.000758 
0.000754 
0.000761 
0.000768 
0.000769 
0.000753 
0.000762 
0.000755 
0.000753 
0.000752 
0.000746 
0.000752 
0.000836 
0.000772 
0.000760 
0.000764 
0.000843 
0.000761 
0.000759 
0.000752 
0.000758 
0.000780 
0.000753 
0.000755 
0.000765 
0.000756 
0.000750 
0.000755 
0.000761 
0.000819 
0.000751 
0.000767 
0.000746 
0.000741 
0.000772 
0.000741 
0.000742 
0.000762 
0.000742 
0.000739 
0.000748 
0.000745 
0.000744 
0.000742 
0.000814 
0.000752 
0.000800 
0.000750 
0.000812 
0.000748 
0.000746 
0.000750 
0.000748 
0.000765 
0.000747 
0.000748 
0.000749 
0.000748 
0.000753 
0.000745 
0.000750 
0.000747 
0.000749 
0.000744 
0.000741 
0.000744 
0.000763 
0.000744 
0.000747 
0.000751 
0.000741 
0.000754 
0.000741 
0.000746 
0.000751 
0.000758 
0.000823 
0.000756 
0.000747 
0.000748 
0.000849 
0.000749 
0.000749 
0.000749 
0.000745 
0.000795 
0.000751 
0.000748 
0.000748 
0.000762 
0.000745 
0.000748 
0.000755 
0.000814 
0.000740 
0.000734 
0.000744 
0.000744 
0.000745 
0.000760 
0.000744 
0.000739 
0.000745 
0.000746 
0.000748 
0.000748 
0.000736 
0.000746 
0.000805 
0.000747 
0.000791 
0.000750 
0.000810 
0.000737 
0.000745 
0.000760 
0.000737 
0.000761 
0.000755 
0.000754 
0.000736 
0.000746 
0.000737 
0.000753 
0.000750 
0.000743 
0.000739 
0.000735 
0.000751 
0.000743 
0.000747 
0.000748 
0.000746 
0.000739 
0.000738 
0.000750 
0.000746 
0.000739 
0.000738 
0.000751 
0.000811 
0.000746 
0.000742 
0.000740 
0.000834 
0.000742 
0.000751 
0.000749 
0.000750 
0.000765 
0.000755 
0.000755 
0.000745 
0.000748 
0.000739 
0.000739 
0.000854 
0.000931 
0.000832 
0.000835 
0.000833 
0.000830 
0.000841 
0.000832 
0.000831 
0.000828 
0.000833 
0.000849 
0.000827 
0.000842 
0.000835 
0.000835 
0.000915 
0.000842 
0.000906 
0.000831 
0.000928 
0.000833 
0.000836 
0.000836 
0.000885 
0.000868 
0.000826 
0.000845 
0.000837 
0.000852 
0.000831 
0.000831 
0.000851 
0.000832 
0.000831 
0.000863 
0.000834 
0.000840 
0.000837 
0.000828 
0.000837 
0.000836 
0.000846 
0.000842 
0.000844 
0.000847 
0.000830 
0.000828 
0.000959 
0.000849 
0.000846 
0.000847 
0.000924 
0.000853 
0.000841 
0.000837 
0.000835 
0.000869 
0.000835 
0.000839 
0.000848 
0.000838 
0.000842 
0.000839 
0.000771 
0.000826 
0.000756 
0.000764 
0.000761 
0.000750 
0.000755 
0.000755 
0.000751 
0.000757 
0.000756 
0.000754 
0.000752 
0.000759 
0.000759 
0.000752 
0.000830 
0.000753 
0.000820 
0.000751 
0.000818 
0.000761 
0.000750 
0.000766 
0.000755 
0.000784 
0.000780 
0.000749 
0.000771 
0.000751 
0.000760 
0.000754 
0.000751 
0.000755 
0.000753 
0.000758 
0.000755 
0.000758 
0.000769 
0.000754 
0.000764 
0.000749 
0.000754 
0.000755 
0.000753 
0.000760 
0.000756 
0.000747 
0.000829 
0.000766 
0.000759 
0.000756 
0.000852 
0.000755 
0.000754 
0.000756 
0.000748 
0.000785 
0.000766 
0.000781 
0.000748 
0.000752 
0.000751 
0.000753 
0.000758 
0.000815 
0.000753 
0.000755 
0.000746 
0.000750 
0.000759 
0.000747 
0.000747 
0.000746 
0.000745 
0.000759 
0.000749 
0.000745 
0.000761 
0.000788 
0.000821 
0.000755 
0.000804 
0.000747 
0.000821 
0.000751 
0.000756 
0.000749 
0.000765 
0.000766 
0.000766 
0.000756 
0.000746 
0.000754 
0.000781 
0.000767 
0.000745 
0.000754 
0.000750 
0.000745 
0.000749 
0.000751 
0.000751 
0.000752 
0.000748 
0.000747 
0.000753 
0.000755 
0.000757 
0.000742 
0.000763 
0.000767 
0.000826 
0.000763 
0.000765 
0.000752 
0.000840 
0.000756 
0.000758 
0.000747 
0.000750 
0.000769 
0.000751 
0.000747 
0.000755 
0.000760 
0.000748 
0.000757 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/breach6400_1.dat <==
0.000286  
0.000267  
0.000266  
0.000267  
0.000271  
0.000267  
0.000269  
0.000268  
0.000267  
0.000267  
0.000267  
0.000267  
0.000266  
0.000267  
0.000267  
0.000266  
0.000273  
0.000272  
0.000272  
0.000266  
0.000269  
0.000267  
0.000268  
0.000268  
0.000267  
0.000267  
0.000267  
0.000267  
0.000267  
0.000266  
0.000266  
0.000266  
0.000267  
0.000267  
0.000270  
0.000267  
0.000267  
0.000267  
0.000269  
0.000267  
0.000267  
0.000267  
0.000267  
0.000266  
0.000267  
0.000268  
0.000267  
0.000267  
0.000270  
0.000267  
0.000268  
0.000267  
0.000296  
0.000266  
0.000267  
0.000268  
0.000267  
0.000267  
0.000268  
0.000269  
0.000269  
0.000266  
0.000266  
0.000268  
0.000276  
0.000265  
0.000265  
0.000265  
0.000265  
0.000266  
0.000265  
0.000266  
0.000265  
0.000266  
0.000265  
0.000284  
0.000269  
0.000264  
0.000265  
0.000264  
0.000269  
0.000272  
0.000270  
0.000266  
0.000266  
0.000266  
0.000266  
0.000266  
0.000265  
0.000265  
0.000266  
0.000264  
0.000265  
0.000265  
0.000264  
0.000264  
0.000266  
0.000265  
0.000266  
0.000266  
0.000267  
0.000266  
0.000266  
0.000266  
0.000267  
0.000267  
0.000266  
0.000265  
0.000263  
0.000266  
0.000265  
0.000264  
0.000264  
0.000265  
0.000269  
0.000267  
0.000293  
0.000266  
0.000266  
0.000265  
0.000265  
0.000265  
0.000266  
0.000264  
0.000265  
0.000264  
0.000264  
0.000263  
0.000290  
0.000276  
0.000275  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000276  
0.000273  
0.000275  
0.000273  
0.000275  
0.000275  
0.000274  
0.000274  
0.000275  
0.000279  
0.000283  
0.000275  
0.000275  
0.000274  
0.000275  
0.000275  
0.000273  
0.000274  
0.000274  
0.000276  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000276  
0.000274  
0.000273  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000281  
0.000274  
0.000275  
0.000275  
0.000304  
0.000274  
0.000275  
0.000274  
0.000277  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000275  
0.000275  
0.000286  
0.000274  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000273  
0.000272  
0.000272  
0.000275  
0.000276  
0.000281  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000274  
0.000272  
0.000271  
0.000271  
0.000273  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000273  
0.000272  
0.000273  
0.000272  
0.000271  
0.000273  
0.000273  
0.000274  
0.000272  
0.000274  
0.000273  
0.000273  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000301  
0.000273  
0.000272  
0.000273  
0.000273  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000272  
0.000409  
0.000268  
0.000268  
0.000267  
0.000267  
0.000267  
0.000266  
0.000266  
0.000266  
0.000266  
0.000269  
0.000267  
0.000267  
0.000267  
0.000269  
0.000266  
0.000273  
0.000276  
0.000273  
0.000266  
0.000267  
0.000268  
0.000267  
0.000267  
0.000267  
0.000270  
0.000267  
0.000268  
0.000268  
0.000269  
0.000267  
0.000268  
0.000270  
0.000268  
0.000266  
0.000268  
0.000266  
0.000266  
0.000266  
0.000266  
0.000265  
0.000266  
0.000266  
0.000266  
0.000268  
0.000266  
0.000267  
0.000267  
0.000267  
0.000268  
0.000268  
0.000267  
0.000295  
0.000270  
0.000266  
0.000267  
0.000266  
0.000267  
0.000269  
0.000268  
0.000267  
0.000266  
0.000267  
0.000267  
0.000276  
0.000271  
0.000271  
0.000270  
0.000269  
0.000266  
0.000267  
0.000271  
0.000269  
0.000267  
0.000267  
0.000268  
0.000269  
0.000267  
0.000267  
0.000268  
0.000277  
0.000269  
0.000274  
0.000269  
0.000268  
0.000268  
0.000269  
0.000268  
0.000268  
0.000268  
0.000268  
0.000267  
0.000267  
0.000268  
0.000267  
0.000268  
0.000272  
0.000271  
0.000269  
0.000269  
0.000268  
0.000268  
0.000268  
0.000268  
0.000267  
0.000269  
0.000266  
0.000267  
0.000268  
0.000268  
0.000270  
0.000267  
0.000272  
0.000269  
0.000268  
0.000268  
0.000291  
0.000268  
0.000267  
0.000271  
0.000267  
0.000269  
0.000267  
0.000269  
0.000268  
0.000268  
0.000269  
0.000267  
0.000288  
0.000275  
0.000272  
0.000271  
0.000271  
0.000275  
0.000272  
0.000270  
0.000271  
0.000271  
0.000274  
0.000279  
0.000299  
0.000271  
0.000280  
0.000276  
0.000276  
0.000276  
0.000277  
0.000272  
0.000272  
0.000271  
0.000273  
0.000270  
0.000273  
0.000271  
0.000279  
0.000275  
0.000270  
0.000276  
0.000304  
0.000273  
0.000273  
0.000273  
0.000271  
0.000287  
0.000274  
0.000271  
0.000271  
0.000273  
0.000306  
0.000271  
0.000270  
0.000271  
0.000271  
0.000270  
0.000272  
0.000272  
0.000276  
0.000271  
0.000272  
0.000272  
0.000300  
0.000271  
0.000275  
0.000272  
0.000271  
0.000277  
0.000271  
0.000271  
0.000272  
0.000272  
0.000289  
0.000272  
0.000287  
0.000273  
0.000272  
0.000276  
0.000273  
0.000273  
0.000272  
0.000274  
0.000272  
0.000272  
0.000274  
0.000272  
0.000272  
0.000271  
0.000271  
0.000272  
0.000276  
0.000279  
0.000280  
0.000272  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000274  
0.000273  
0.000270  
0.000271  
0.000271  
0.000273  
0.000273  
0.000274  
0.000273  
0.000299  
0.000272  
0.000275  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000270  
0.000272  
0.000272  
0.000272  
0.000301  
0.000289  
0.000289  
0.000289  
0.000321  
0.000290  
0.000274  
0.000273  
0.000273  
0.000273  
0.000272  
0.000273  
0.000274  
0.000277  
0.000272  
0.000273  
0.000290  
0.000293  
0.000294  
0.000285  
0.000289  
0.000286  
0.000278  
0.000273  
0.000274  
0.000274  
0.000277  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000291  
0.000288  
0.000288  
0.000285  
0.000289  
0.000285  
0.000273  
0.000371  
0.000273  
0.000273  
0.000274  
0.000274  
0.000275  
0.000272  
0.000274  
0.000273  
0.000289  
0.000288  
0.000290  
0.000290  
0.000541  
0.000289  
0.000272  
0.000278  
0.000282  
0.000274  
0.000273  
0.000275  
0.000273  
0.000278  
0.000273  
0.000274  
0.000292  
0.000284  
0.000283  
0.000282  
0.000286  
0.000283  
0.000283  
0.000282  
0.000284  
0.000282  
0.000284  
0.000283  
0.000282  
0.000282  
0.000283  
0.000284  
0.000289  
0.000289  
0.000292  
0.000284  
0.000284  
0.000285  
0.000283  
0.000282  
0.000283  
0.000282  
0.000283  
0.000282  
0.000282  
0.000282  
0.000283  
0.000283  
0.000284  
0.000284  
0.000284  
0.000284  
0.000285  
0.000283  
0.000289  
0.000284  
0.000282  
0.000284  
0.000282  
0.000282  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000282  
0.000282  
0.000284  
0.000316  
0.000283  
0.000283  
0.000282  
0.000283  
0.000284  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000294  
0.000276  
0.000337  
0.000287  
0.000288  
0.000290  
0.000290  
0.000291  
0.000290  
0.000271  
0.000273  
0.000273  
0.000274  
0.000274  
0.000275  
0.000275  
0.000278  
0.000278  
0.000294  
0.000291  
0.000287  
0.000290  
0.000291  
0.000291  
0.000296  
0.000273  
0.000274  
0.000279  
0.000274  
0.000273  
0.000276  
0.000274  
0.000283  
0.000274  
0.000292  
0.000290  
0.000287  
0.000291  
0.000290  
0.000287  
0.000291  
0.000273  
0.000273  
0.000279  
0.000274  
0.000274  
0.000274  
0.000274  
0.000282  
0.000290  
0.000291  
0.000288  
0.000307  
0.000291  
0.000292  
0.000291  
0.000284  
0.000273  
0.000276  
0.000275  
0.000275  
0.000273  
0.000277  
0.000275  
0.000282  
0.000271  
0.000271  
0.000273  
0.000273  
0.000277  
0.000273  
0.000271  
0.000272  
0.000274  
0.000271  
0.000272  
0.000274  
0.000278  
0.000273  
0.000273  
0.000278  
0.000275  
0.000280  
0.000273  
0.000272  
0.000276  
0.000271  
0.000282  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000279  
0.000274  
0.000273  
0.000276  
0.000276  
0.000272  
0.000273  
0.000275  
0.000272  
0.000271  
0.000271  
0.000274  
0.000273  
0.000271  
0.000272  
0.000273  
0.000273  
0.000273  
0.000272  
0.000274  
0.000301  
0.000277  
0.000272  
0.000271  
0.000272  
0.000272  
0.000271  
0.000276  
0.000273  
0.000272  
0.000271  
0.000273  
0.000420  
0.000280  
0.000279  
0.000279  
0.000280  
0.000282  
0.000278  
0.000278  
0.000279  
0.000278  
0.000310  
0.000279  
0.000296  
0.000279  
0.000278  
0.000279  
0.000279  
0.000285  
0.000288  
0.000279  
0.000278  
0.000282  
0.000278  
0.000278  
0.000278  
0.000280  
0.000307  
0.000279  
0.000307  
0.000280  
0.000280  
0.000279  
0.000284  
0.000279  
0.000278  
0.000279  
0.000278  
0.000278  
0.000290  
0.000279  
0.000279  
0.000279  
0.000281  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000278  
0.000277  
0.000280  
0.000278  
0.000309  
0.000278  
0.000285  
0.000278  
0.000284  
0.000283  
0.000290  
0.000291  
0.000280  
0.000279  
0.000279  
0.000279  
0.000299  
0.000286  
0.000284  
0.000285  
0.000283  
0.000284  
0.000284  
0.000284  
0.000284  
0.000284  
0.000284  
0.000284  
0.000285  
0.000285  
0.000284  
0.000284  
0.000287  
0.000288  
0.000292  
0.000284  
0.000284  
0.000284  
0.000284  
0.000283  
0.000285  
0.000285  
0.000284  
0.000284  
0.000287  
0.000288  
0.000284  
0.000284  
0.000285  
0.000286  
0.000287  
0.000353  
0.000284  
0.000285  
0.000285  
0.000285  
0.000284  
0.000288  
0.000286  
0.000284  
0.000284  
0.000287  
0.000291  
0.000284  
0.000284  
0.000285  
0.000286  
0.000284  
0.000317  
0.000285  
0.000283  
0.000284  
0.000285  
0.000285  
0.000283  
0.000284  
0.000286  
0.000300  
0.000284  
0.000285  
0.000288  
0.000282  
0.000278  
0.000283  
0.000281  
0.000279  
0.000279  
0.000280  
0.000279  
0.000278  
0.000278  
0.000280  
0.000278  
0.000279  
0.000279  
0.000280  
0.000286  
0.000284  
0.000287  
0.000279  
0.000279  
0.000279  
0.000279  
0.000280  
0.000279  
0.000280  
0.000280  
0.000279  
0.000279  
0.000281  
0.000280  
0.000280  
0.000283  
0.000282  
0.000282  
0.000279  
0.000281  
0.000280  
0.000278  
0.000281  
0.000280  
0.000278  
0.000279  
0.000281  
0.000280  
0.000280  
0.000280  
0.000281  
0.000283  
0.000280  
0.000279  
0.000280  
0.000311  
0.000278  
0.000280  
0.000278  
0.000279  
0.000281  
0.000281  
0.000279  
0.000278  
0.000280  
0.000280  
0.000279  
0.000287  
0.000276  
0.000274  
0.000273  
0.000273  
0.000275  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000277  
0.000274  
0.000276  
0.000273  
0.000274  
0.000282  
0.000279  
0.000281  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000274  
0.000274  
0.000276  
0.000274  
0.000274  
0.000273  
0.000274  
0.000273  
0.000275  
0.000274  
0.000275  
0.000275  
0.000274  
0.000275  
0.000273  
0.000273  
0.000274  
0.000273  
0.000277  
0.000274  
0.000273  
0.000274  
0.000300  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000274  
0.000273  
0.000275  
0.000273  
0.000275  
0.000415  
0.000274  
0.000274  
0.000272  
0.000275  
0.000273  
0.000276  
0.000273  
0.000274  
0.000272  
0.000273  
0.000274  
0.000273  
0.000275  
0.000272  
0.000272  
0.000279  
0.000279  
0.000279  
0.000272  
0.000274  
0.000274  
0.000274  
0.000276  
0.000272  
0.000275  
0.000273  
0.000273  
0.000274  
0.000279  
0.000273  
0.000277  
0.000274  
0.000274  
0.000277  
0.000274  
0.000274  
0.000275  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000274  
0.000275  
0.000272  
0.000276  
0.000273  
0.000274  
0.000273  
0.000286  
0.000301  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000275  
0.000274  
0.000274  
0.000275  
0.000273  
0.000276  
0.000291  
0.000275  
0.000273  
0.000273  
0.000272  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000274  
0.000278  
0.000277  
0.000280  
0.000273  
0.000274  
0.000271  
0.000273  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000274  
0.000272  
0.000274  
0.000272  
0.000275  
0.000275  
0.000279  
0.000274  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000274  
0.000273  
0.000271  
0.000278  
0.000273  
0.000272  
0.000273  
0.000275  
0.000275  
0.000275  
0.000273  
0.000306  
0.000273  
0.000273  
0.000275  
0.000273  
0.000274  
0.000273  
0.000273  
0.000274  
0.000272  
0.000272  
0.000274  
0.000392  
0.000278  
0.000275  
0.000273  
0.000272  
0.000276  
0.000273  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000274  
0.000277  
0.000278  
0.000279  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000276  
0.000272  
0.000274  
0.000272  
0.000276  
0.000273  
0.000274  
0.000283  
0.000273  
0.000287  
0.000275  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000275  
0.000272  
0.000273  
0.000300  
0.000272  
0.000272  
0.000274  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000288  
0.000274  
0.000276  
0.000274  
0.000272  
0.000276  
0.000273  
0.000272  
0.000272  
0.000271  
0.000273  
0.000271  
0.000271  
0.000271  
0.000272  
0.000273  
0.000275  
0.000279  
0.000279  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000274  
0.000273  
0.000271  
0.000272  
0.000273  
0.000272  
0.000273  
0.000272  
0.000274  
0.000273  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000274  
0.000271  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000278  
0.000273  
0.000272  
0.000300  
0.000272  
0.000275  
0.000272  
0.000270  
0.000273  
0.000272  
0.000274  
0.000271  
0.000272  
0.000272  
0.000272  
0.000281  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000273  
0.000275  
0.000272  
0.000273  
0.000272  
0.000273  
0.000276  
0.000276  
0.000279  
0.000272  
0.000271  
0.000272  
0.000273  
0.000273  
0.000274  
0.000273  
0.000272  
0.000273  
0.000275  
0.000272  
0.000273  
0.000272  
0.000274  
0.000276  
0.000274  
0.000272  
0.000274  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000275  
0.000274  
0.000272  
0.000272  
0.000273  
0.000274  
0.000275  
0.000272  
0.000273  
0.000299  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000275  
0.000273  
0.000271  
0.000273  
0.000273  
0.000411  
0.000272  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000272  
0.000273  
0.000271  
0.000272  
0.000271  
0.000272  
0.000275  
0.000276  
0.000279  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000273  
0.000271  
0.000271  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000272  
0.000271  
0.000275  
0.000271  
0.000271  
0.000271  
0.000273  
0.000271  
0.000275  
0.000272  
0.000272  
0.000271  
0.000271  
0.000275  
0.000271  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000300  
0.000271  
0.000272  
0.000275  
0.000270  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000274  
0.000420  
0.000285  
0.000283  
0.000283  
0.000284  
0.000288  
0.000283  
0.000287  
0.000285  
0.000284  
0.000282  
0.000283  
0.000283  
0.000286  
0.000283  
0.000287  
0.000287  
0.000288  
0.000291  
0.000283  
0.000285  
0.000282  
0.000283  
0.000285  
0.000284  
0.000288  
0.000283  
0.000285  
0.000282  
0.000284  
0.000283  
0.000288  
0.000283  
0.000283  
0.000283  
0.000283  
0.000284  
0.000285  
0.000282  
0.000285  
0.000286  
0.000283  
0.000283  
0.000282  
0.000283  
0.000284  
0.000285  
0.000283  
0.000286  
0.000284  
0.000284  
0.000284  
0.000318  
0.000282  
0.000284  
0.000285  
0.000285  
0.000282  
0.000284  
0.000285  
0.000282  
0.000283  
0.000284  
0.000283  
0.000293  
0.000278  
0.000278  
0.000278  
0.000277  
0.000276  
0.000277  
0.000276  
0.000277  
0.000276  
0.000279  
0.000277  
0.000280  
0.000278  
0.000277  
0.000276  
0.000282  
0.000283  
0.000287  
0.000278  
0.000277  
0.000278  
0.000278  
0.000277  
0.000280  
0.000277  
0.000277  
0.000277  
0.000278  
0.000278  
0.000277  
0.000279  
0.000283  
0.000277  
0.000278  
0.000277  
0.000280  
0.000277  
0.000277  
0.000277  
0.000277  
0.000277  
0.000278  
0.000278  
0.000277  
0.000277  
0.000279  
0.000277  
0.000278  
0.000278  
0.000277  
0.000278  
0.000314  
0.000277  
0.000278  
0.000278  
0.000278  
0.000278  
0.000277  
0.000277  
0.000277  
0.000277  
0.000277  
0.000278  
0.000290  
0.000286  
0.000284  
0.000283  
0.000284  
0.000284  
0.000284  
0.000284  
0.000285  
0.000282  
0.000283  
0.000284  
0.000283  
0.000286  
0.000285  
0.000285  
0.000289  
0.000289  
0.000289  
0.000283  
0.000284  
0.000284  
0.000283  
0.000283  
0.000283  
0.000282  
0.000283  
0.000286  
0.000284  
0.000284  
0.000284  
0.000284  
0.000286  
0.000287  
0.000286  
0.000283  
0.000287  
0.000284  
0.000284  
0.000285  
0.000283  
0.000283  
0.000283  
0.000283  
0.000285  
0.000284  
0.000285  
0.000283  
0.000286  
0.000286  
0.000284  
0.000283  
0.000316  
0.000283  
0.000284  
0.000284  
0.000282  
0.000283  
0.000284  
0.000284  
0.000283  
0.000284  
0.000284  
0.000285  
0.000290  
0.000283  
0.000286  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000282  
0.000282  
0.000283  
0.000283  
0.000284  
0.000282  
0.000283  
0.000282  
0.000287  
0.000287  
0.000292  
0.000283  
0.000282  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000282  
0.000286  
0.000283  
0.000285  
0.000287  
0.000284  
0.000286  
0.000282  
0.000282  
0.000283  
0.000284  
0.000282  
0.000283  
0.000282  
0.000284  
0.000283  
0.000283  
0.000282  
0.000284  
0.000283  
0.000283  
0.000282  
0.000285  
0.000285  
0.000283  
0.000282  
0.000312  
0.000282  
0.000283  
0.000284  
0.000283  
0.000282  
0.000284  
0.000282  
0.000282  
0.000283  
0.000283  
0.000283  
0.000292  
0.000280  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000282  
0.000284  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000282  
0.000283  
0.000288  
0.000285  
0.000289  
0.000284  
0.000284  
0.000282  
0.000283  
0.000283  
0.000283  
0.000284  
0.000283  
0.000282  
0.000283  
0.000283  
0.000283  
0.000283  
0.000285  
0.000283  
0.000285  
0.000283  
0.000285  
0.000283  
0.000284  
0.000285  
0.000284  
0.000286  
0.000283  
0.000283  
0.000282  
0.000284  
0.000283  
0.000291  
0.000287  
0.000283  
0.000283  
0.000284  
0.000319  
0.000283  
0.000284  
0.000284  
0.000283  
0.000282  
0.000283  
0.000284  
0.000283  
0.000283  
0.000296  
0.000296  
0.000310  
0.000297  
0.000297  
0.000295  
0.000291  
0.000293  
0.000294  
0.000293  
0.000297  
0.000297  
0.000296  
0.000297  
0.000296  
0.000296  
0.000297  
0.000296  
0.000293  
0.000300  
0.000302  
0.000305  
0.000290  
0.000297  
0.000293  
0.000297  
0.000297  
0.000297  
0.000297  
0.000291  
0.000297  
0.000297  
0.000297  
0.000297  
0.000298  
0.000298  
0.000297  
0.000291  
0.000297  
0.000297  
0.000293  
0.000297  
0.000297  
0.000297  
0.000299  
0.000296  
0.000297  
0.000294  
0.000297  
0.000293  
0.000298  
0.000289  
0.000297  
0.000292  
0.000320  
0.000293  
0.000293  
0.000300  
0.000297  
0.000297  
0.000296  
0.000291  
0.000296  
0.000293  
0.000294  
0.000297  
0.000298  
0.000292  
0.000289  
0.000288  
0.000292  
0.000284  
0.000287  
0.000288  
0.000288  
0.000290  
0.000287  
0.000279  
0.000288  
0.000288  
0.000287  
0.000287  
0.000307  
0.000294  
0.000293  
0.000292  
0.000288  
0.000291  
0.000291  
0.000279  
0.000292  
0.000288  
0.000288  
0.000291  
0.000288  
0.000287  
0.000288  
0.000287  
0.000291  
0.000291  
0.000291  
0.000292  
0.000287  
0.000292  
0.000286  
0.000288  
0.000287  
0.000288  
0.000287  
0.000286  
0.000287  
0.000287  
0.000289  
0.000287  
0.000288  
0.000293  
0.000288  
0.000292  
0.000306  
0.000287  
0.000283  
0.000287  
0.000288  
0.000292  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000279  
0.000302  
0.000289  
0.000289  
0.000290  
0.000289  
0.000325  
0.000286  
0.000289  
0.000290  
0.000460  
0.000303  
0.000286  
0.000287  
0.000284  
0.000285  
0.000285  
0.000293  
0.000292  
0.000294  
0.000290  
0.000289  
0.000302  
0.000286  
0.000289  
0.000289  
0.000303  
0.000315  
0.000286  
0.000290  
0.000284  
0.000284  
0.000286  
0.000289  
0.000289  
0.000289  
0.000290  
0.000285  
0.000285  
0.000289  
0.000290  
0.000291  
0.000302  
0.000285  
0.000285  
0.000291  
0.000284  
0.000285  
0.000285  
0.000289  
0.000289  
0.000289  
0.000290  
0.000306  
0.000286  
0.000289  
0.000289  
0.000281  
0.000305  
0.000284  
0.000285  
0.000292  
0.000284  
0.000286  
0.000285  
0.000297  
0.000290  
0.000284  
0.000284  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000273  
0.000271  
0.000271  
0.000271  
0.000292  
0.000287  
0.000286  
0.000284  
0.000271  
0.000272  
0.000271  
0.000274  
0.000271  
0.000271  
0.000272  
0.000271  
0.000273  
0.000275  
0.000271  
0.000273  
0.000288  
0.000285  
0.000284  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000271  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000289  
0.000284  
0.000288  
0.000271  
0.000298  
0.000271  
0.000274  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000302  
0.000290  
0.000289  
0.000288  
0.000289  
0.000289  
0.000288  
0.000287  
0.000288  
0.000289  
0.000284  
0.000289  
0.000289  
0.000288  
0.000289  
0.000288  
0.000291  
0.000291  
0.000293  
0.000289  
0.000289  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000288  
0.000288  
0.000288  
0.000288  
0.000288  
0.000289  
0.000290  
0.000289  
0.000290  
0.000288  
0.000289  
0.000289  
0.000288  
0.000289  
0.000288  
0.000289  
0.000289  
0.000289  
0.000289  
0.000289  
0.000288  
0.000285  
0.000290  
0.000288  
0.000288  
0.000288  
0.000307  
0.000289  
0.000289  
0.000288  
0.000289  
0.000288  
0.000289  
0.000288  
0.000289  
0.000289  
0.000288  
0.000284  
0.000290  
0.000274  
0.000271  
0.000272  
0.000273  
0.000276  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000277  
0.000276  
0.000278  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000274  
0.000271  
0.000274  
0.000272  
0.000272  
0.000273  
0.000273  
0.000273  
0.000272  
0.000274  
0.000310  
0.000272  
0.000271  
0.000272  
0.000273  
0.000271  
0.000272  
0.000272  
0.000273  
0.000274  
0.000272  
0.000289  
0.000272  
0.000274  
0.000272  
0.000271  
0.000270  
0.000298  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000272  
0.000273  
0.000273  
0.000272  
0.000273  
0.000272  
0.000295  
0.000278  
0.000276  
0.000278  
0.000278  
0.000276  
0.000277  
0.000277  
0.000280  
0.000275  
0.000273  
0.000274  
0.000276  
0.000281  
0.000276  
0.000276  
0.000286  
0.000282  
0.000284  
0.000276  
0.000276  
0.000276  
0.000276  
0.000277  
0.000282  
0.000275  
0.000273  
0.000278  
0.000276  
0.000278  
0.000276  
0.000276  
0.000277  
0.000277  
0.000276  
0.000276  
0.000276  
0.000276  
0.000278  
0.000277  
0.000274  
0.000274  
0.000274  
0.000279  
0.000276  
0.000277  
0.000276  
0.000277  
0.000275  
0.000276  
0.000276  
0.000276  
0.000305  
0.000279  
0.000279  
0.000276  
0.000274  
0.000275  
0.000274  
0.000277  
0.000276  
0.000277  
0.000277  
0.000277  
0.000399  
0.000292  
0.000290  
0.000288  
0.000289  
0.000288  
0.000288  
0.000289  
0.000292  
0.000289  
0.000293  
0.000286  
0.000287  
0.000288  
0.000289  
0.000287  
0.000291  
0.000292  
0.000295  
0.000287  
0.000295  
0.000289  
0.000287  
0.000288  
0.000291  
0.000289  
0.000286  
0.000290  
0.000287  
0.000287  
0.000289  
0.000286  
0.000292  
0.000287  
0.000290  
0.000289  
0.000288  
0.000287  
0.000288  
0.000290  
0.000290  
0.000288  
0.000288  
0.000287  
0.000288  
0.000288  
0.000289  
0.000287  
0.000287  
0.000288  
0.000288  
0.000291  
0.000326  
0.000289  
0.000287  
0.000297  
0.000292  
0.000289  
0.000287  
0.000287  
0.000288  
0.000286  
0.000287  
0.000290  
0.000292  
0.000276  
0.000290  
0.000275  
0.000275  
0.000276  
0.000274  
0.000273  
0.000274  
0.000273  
0.000274  
0.000275  
0.000275  
0.000275  
0.000275  
0.000275  
0.000291  
0.000280  
0.000282  
0.000275  
0.000275  
0.000279  
0.000273  
0.000274  
0.000272  
0.000274  
0.000274  
0.000275  
0.000275  
0.000275  
0.000274  
0.000274  
0.000276  
0.000278  
0.000275  
0.000276  
0.000275  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000274  
0.000275  
0.000275  
0.000275  
0.000276  
0.000274  
0.000277  
0.000275  
0.000277  
0.000274  
0.000305  
0.000274  
0.000275  
0.000279  
0.000274  
0.000274  
0.000278  
0.000275  
0.000275  
0.000277  
0.000274  
0.000276  
0.000297  
0.000284  
0.000281  
0.000285  
0.000282  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000283  
0.000281  
0.000282  
0.000282  
0.000282  
0.000286  
0.000282  
0.000295  
0.000289  
0.000282  
0.000281  
0.000282  
0.000281  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000283  
0.000283  
0.000282  
0.000284  
0.000283  
0.000287  
0.000282  
0.000282  
0.000284  
0.000281  
0.000285  
0.000283  
0.000282  
0.000282  
0.000282  
0.000283  
0.000282  
0.000282  
0.000282  
0.000283  
0.000284  
0.000281  
0.000282  
0.000282  
0.000315  
0.000281  
0.000283  
0.000285  
0.000282  
0.000282  
0.000282  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000292  
0.000277  
0.000274  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000281  
0.000279  
0.000282  
0.000274  
0.000275  
0.000273  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000272  
0.000274  
0.000284  
0.000274  
0.000283  
0.000274  
0.000275  
0.000275  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000274  
0.000272  
0.000284  
0.000274  
0.000274  
0.000276  
0.000314  
0.000272  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000273  
0.000293  
0.000274  
0.000276  
0.000274  
0.000275  
0.000277  
0.000275  
0.000276  
0.000273  
0.000274  
0.000274  
0.000273  
0.000275  
0.000274  
0.000275  
0.000274  
0.000289  
0.000280  
0.000281  
0.000274  
0.000276  
0.000274  
0.000276  
0.000273  
0.000274  
0.000275  
0.000274  
0.000274  
0.000275  
0.000274  
0.000275  
0.000280  
0.000282  
0.000279  
0.000274  
0.000274  
0.000278  
0.000274  
0.000276  
0.000276  
0.000275  
0.000274  
0.000274  
0.000275  
0.000275  
0.000274  
0.000274  
0.000277  
0.000279  
0.000275  
0.000275  
0.000274  
0.000307  
0.000275  
0.000274  
0.000275  
0.000274  
0.000274  
0.000275  
0.000277  
0.000274  
0.000276  
0.000274  
0.000276  
0.000399  
0.000274  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000270  
0.000271  
0.000270  
0.000271  
0.000272  
0.000271  
0.000276  
0.000281  
0.000277  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000272  
0.000271  
0.000274  
0.000276  
0.000272  
0.000273  
0.000271  
0.000273  
0.000272  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000271  
0.000273  
0.000272  
0.000273  
0.000275  
0.000271  
0.000271  
0.000300  
0.000271  
0.000275  
0.000272  
0.000270  
0.000271  
0.000270  
0.000271  
0.000271  
0.000272  
0.000272  
0.000271  
0.000303  
0.000282  
0.000279  
0.000279  
0.000280  
0.000279  
0.000279  
0.000280  
0.000280  
0.000279  
0.000279  
0.000283  
0.000278  
0.000279  
0.000278  
0.000279  
0.000285  
0.000284  
0.000288  
0.000280  
0.000281  
0.000282  
0.000281  
0.000279  
0.000279  
0.000279  
0.000278  
0.000280  
0.000281  
0.000279  
0.000278  
0.000278  
0.000282  
0.000280  
0.000279  
0.000279  
0.000281  
0.000280  
0.000279  
0.000280  
0.000279  
0.000280  
0.000279  
0.000278  
0.000279  
0.000279  
0.000278  
0.000278  
0.000283  
0.000280  
0.000279  
0.000279  
0.000314  
0.000279  
0.000280  
0.000282  
0.000279  
0.000280  
0.000279  
0.000281  
0.000281  
0.000278  
0.000278  
0.000279  
0.000292  
0.000274  
0.000274  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000274  
0.000273  
0.000274  
0.000273  
0.000274  
0.000285  
0.000278  
0.000282  
0.000275  
0.000274  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000273  
0.000274  
0.000273  
0.000276  
0.000275  
0.000276  
0.000273  
0.000274  
0.000275  
0.000273  
0.000273  
0.000276  
0.000277  
0.000273  
0.000275  
0.000273  
0.000274  
0.000273  
0.000273  
0.000275  
0.000274  
0.000276  
0.000278  
0.000302  
0.000274  
0.000274  
0.000275  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000275  
0.000275  
0.000273  
0.000291  
0.000275  
0.000274  
0.000275  
0.000273  
0.000275  
0.000273  
0.000278  
0.000276  
0.000276  
0.000276  
0.000276  
0.000275  
0.000276  
0.000276  
0.000275  
0.000282  
0.000278  
0.000282  
0.000274  
0.000275  
0.000273  
0.000274  
0.000276  
0.000276  
0.000276  
0.000276  
0.000277  
0.000276  
0.000276  
0.000277  
0.000276  
0.000278  
0.000276  
0.000278  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000276  
0.000278  
0.000276  
0.000276  
0.000276  
0.000277  
0.000276  
0.000275  
0.000277  
0.000275  
0.000275  
0.000274  
0.000304  
0.000274  
0.000273  
0.000276  
0.000276  
0.000275  
0.000275  
0.000279  
0.000275  
0.000275  
0.000275  
0.000276  
0.000301  
0.000287  
0.000284  
0.000288  
0.000284  
0.000284  
0.000285  
0.000291  
0.000286  
0.000285  
0.000285  
0.000286  
0.000285  
0.000286  
0.000290  
0.000285  
0.000286  
0.000290  
0.000295  
0.000285  
0.000285  
0.000285  
0.000285  
0.000285  
0.000286  
0.000284  
0.000285  
0.000285  
0.000285  
0.000284  
0.000286  
0.000284  
0.000284  
0.000286  
0.000285  
0.000284  
0.000285  
0.000285  
0.000285  
0.000285  
0.000284  
0.000285  
0.000286  
0.000284  
0.000285  
0.000289  
0.000286  
0.000284  
0.000287  
0.000286  
0.000288  
0.000285  
0.000317  
0.000284  
0.000285  
0.000286  
0.000285  
0.000285  
0.000286  
0.000285  
0.000285  
0.000289  
0.000285  
0.000284  
0.000295  
0.000282  
0.000281  
0.000282  
0.000281  
0.000282  
0.000284  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000285  
0.000282  
0.000282  
0.000282  
0.000289  
0.000286  
0.000282  
0.000284  
0.000282  
0.000281  
0.000282  
0.000282  
0.000282  
0.000282  
0.000283  
0.000282  
0.000284  
0.000282  
0.000282  
0.000282  
0.000283  
0.000281  
0.000282  
0.000282  
0.000281  
0.000286  
0.000285  
0.000281  
0.000283  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000283  
0.000284  
0.000283  
0.000282  
0.000311  
0.000281  
0.000282  
0.000282  
0.000282  
0.000282  
0.000283  
0.000282  
0.000282  
0.000282  
0.000284  
0.000282  
0.000290  
0.000278  
0.000274  
0.000274  
0.000272  
0.000272  
0.000272  
0.000273  
0.000274  
0.000274  
0.000274  
0.000276  
0.000273  
0.000274  
0.000274  
0.000274  
0.000281  
0.000277  
0.000279  
0.000273  
0.000275  
0.000275  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000276  
0.000274  
0.000277  
0.000273  
0.000274  
0.000272  
0.000273  
0.000274  
0.000276  
0.000275  
0.000274  
0.000276  
0.000274  
0.000274  
0.000274  
0.000274  
0.000276  
0.000274  
0.000274  
0.000274  
0.000299  
0.000272  
0.000274  
0.000274  
0.000274  
0.000274  
0.000276  
0.000274  
0.000273  
0.000274  
0.000274  
0.000274  
0.000290  
0.000279  
0.000276  
0.000274  
0.000274  
0.000275  
0.000274  
0.000276  
0.000274  
0.000275  
0.000275  
0.000275  
0.000277  
0.000274  
0.000275  
0.000276  
0.000281  
0.000278  
0.000284  
0.000276  
0.000273  
0.000275  
0.000275  
0.000275  
0.000274  
0.000276  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000278  
0.000275  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000273  
0.000279  
0.000276  
0.000275  
0.000275  
0.000274  
0.000274  
0.000275  
0.000275  
0.000279  
0.000275  
0.000274  
0.000275  
0.000301  
0.000274  
0.000277  
0.000274  
0.000275  
0.000276  
0.000275  
0.000274  
0.000275  
0.000275  
0.000275  
0.000273  
0.000418  
0.000276  
0.000276  
0.000277  
0.000274  
0.000276  
0.000276  
0.000275  
0.000275  
0.000275  
0.000275  
0.000278  
0.000276  
0.000275  
0.000275  
0.000276  
0.000287  
0.000280  
0.000281  
0.000277  
0.000275  
0.000279  
0.000275  
0.000275  
0.000276  
0.000276  
0.000276  
0.000276  
0.000276  
0.000275  
0.000275  
0.000276  
0.000277  
0.000275  
0.000275  
0.000276  
0.000273  
0.000276  
0.000275  
0.000275  
0.000276  
0.000276  
0.000275  
0.000276  
0.000275  
0.000275  
0.000276  
0.000275  
0.000279  
0.000276  
0.000278  
0.000275  
0.000303  
0.000276  
0.000276  
0.000275  
0.000276  
0.000276  
0.000275  
0.000275  
0.000276  
0.000275  
0.000276  
0.000276  
0.000386  
0.000274  
0.000275  
0.000278  
0.000274  
0.000276  
0.000275  
0.000275  
0.000275  
0.000274  
0.000275  
0.000275  
0.000275  
0.000277  
0.000275  
0.000275  
0.000284  
0.000278  
0.000281  
0.000276  
0.000273  
0.000276  
0.000275  
0.000275  
0.000275  
0.000276  
0.000276  
0.000276  
0.000279  
0.000275  
0.000275  
0.000275  
0.000276  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000275  
0.000278  
0.000276  
0.000276  
0.000275  
0.000275  
0.000274  
0.000276  
0.000275  
0.000275  
0.000274  
0.000274  
0.000274  
0.000273  
0.000304  
0.000276  
0.000275  
0.000275  
0.000275  
0.000275  
0.000276  
0.000277  
0.000275  
0.000276  
0.000274  
0.000275  
0.000289  
0.000271  
0.000271  
0.000271  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000273  
0.000273  
0.000271  
0.000272  
0.000272  
0.000271  
0.000273  
0.000278  
0.000275  
0.000276  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000275  
0.000271  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000274  
0.000274  
0.000272  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000273  
0.000272  
0.000272  
0.000271  
0.000271  
0.000273  
0.000301  
0.000272  
0.000273  
0.000274  
0.000272  
0.000272  
0.000273  
0.000271  
0.000272  
0.000273  
0.000272  
0.000273  
0.000302  
0.000285  
0.000283  
0.000284  
0.000284  
0.000284  
0.000282  
0.000284  
0.000283  
0.000284  
0.000283  
0.000282  
0.000286  
0.000282  
0.000283  
0.000282  
0.000288  
0.000289  
0.000293  
0.000283  
0.000283  
0.000283  
0.000284  
0.000283  
0.000283  
0.000283  
0.000282  
0.000282  
0.000283  
0.000283  
0.000282  
0.000282  
0.000285  
0.000284  
0.000284  
0.000285  
0.000283  
0.000284  
0.000283  
0.000283  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000282  
0.000282  
0.000286  
0.000287  
0.000284  
0.000283  
0.000283  
0.000318  
0.000283  
0.000284  
0.000286  
0.000283  
0.000282  
0.000283  
0.000285  
0.000287  
0.000287  
0.000282  
0.000283  
0.000303  
0.000280  
0.000280  
0.000278  
0.000279  
0.000280  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000280  
0.000280  
0.000280  
0.000284  
0.000284  
0.000287  
0.000282  
0.000279  
0.000283  
0.000280  
0.000280  
0.000279  
0.000280  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000280  
0.000280  
0.000280  
0.000279  
0.000279  
0.000279  
0.000280  
0.000281  
0.000279  
0.000279  
0.000279  
0.000278  
0.000280  
0.000281  
0.000279  
0.000280  
0.000279  
0.000281  
0.000280  
0.000309  
0.000282  
0.000279  
0.000280  
0.000279  
0.000279  
0.000283  
0.000279  
0.000279  
0.000279  
0.000279  
0.000278  
0.000300  
0.000287  
0.000287  
0.000284  
0.000286  
0.000284  
0.000284  
0.000284  
0.000284  
0.000286  
0.000284  
0.000284  
0.000284  
0.000286  
0.000286  
0.000286  
0.000288  
0.000291  
0.000296  
0.000284  
0.000287  
0.000283  
0.000285  
0.000284  
0.000283  
0.000285  
0.000284  
0.000284  
0.000286  
0.000286  
0.000286  
0.000287  
0.000285  
0.000288  
0.000285  
0.000288  
0.000284  
0.000283  
0.000285  
0.000283  
0.000284  
0.000287  
0.000284  
0.000284  
0.000285  
0.000286  
0.000286  
0.000287  
0.000288  
0.000288  
0.000284  
0.000286  
0.000315  
0.000284  
0.000284  
0.000284  
0.000283  
0.000286  
0.000283  
0.000283  
0.000286  
0.000286  
0.000286  
0.000287  
0.000480  
0.000291  
0.000286  
0.000285  
0.000285  
0.000286  
0.000285  
0.000288  
0.000285  
0.000287  
0.000285  
0.000287  
0.000287  
0.000286  
0.000286  
0.000285  
0.000285  
0.000290  
0.000294  
0.000285  
0.000285  
0.000285  
0.000285  
0.000284  
0.000285  
0.000285  
0.000285  
0.000285  
0.000289  
0.000285  
0.000286  
0.000286  
0.000287  
0.000285  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000286  
0.000285  
0.000285  
0.000285  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000287  
0.000287  
0.000288  
0.000285  
0.000318  
0.000286  
0.000285  
0.000285  
0.000285  
0.000286  
0.000286  
0.000286  
0.000285  
0.000286  
0.000285  
0.000286  
0.000285  
0.000275  
0.000274  
0.000272  
0.000274  
0.000272  
0.000273  
0.000273  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000274  
0.000272  
0.000277  
0.000275  
0.000278  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000277  
0.000274  
0.000273  
0.000273  
0.000300  
0.000275  
0.000272  
0.000273  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000283  
0.000278  
0.000279  
0.000274  
0.000275  
0.000276  
0.000273  
0.000273  
0.000272  
0.000271  
0.000274  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000276  
0.000275  
0.000279  
0.000274  
0.000275  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000271  
0.000273  
0.000272  
0.000272  
0.000276  
0.000274  
0.000273  
0.000276  
0.000274  
0.000271  
0.000270  
0.000271  
0.000271  
0.000273  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000275  
0.000275  
0.000275  
0.000301  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000273  
0.000273  
0.000271  
0.000273  
0.000273  
0.000273  
0.000406  
0.000273  
0.000269  
0.000269  
0.000271  
0.000276  
0.000270  
0.000270  
0.000271  
0.000270  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000275  
0.000275  
0.000276  
0.000270  
0.000275  
0.000272  
0.000271  
0.000271  
0.000270  
0.000273  
0.000270  
0.000270  
0.000271  
0.000271  
0.000270  
0.000272  
0.000273  
0.000271  
0.000273  
0.000271  
0.000271  
0.000271  
0.000270  
0.000270  
0.000270  
0.000271  
0.000270  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000274  
0.000269  
0.000269  
0.000271  
0.000302  
0.000270  
0.000270  
0.000270  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000273  
0.000270  
0.000270  
0.000296  
0.000275  
0.000275  
0.000275  
0.000274  
0.000276  
0.000275  
0.000276  
0.000275  
0.000275  
0.000275  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000285  
0.000280  
0.000281  
0.000275  
0.000275  
0.000276  
0.000275  
0.000275  
0.000274  
0.000275  
0.000276  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000276  
0.000276  
0.000276  
0.000274  
0.000274  
0.000274  
0.000275  
0.000276  
0.000275  
0.000274  
0.000275  
0.000275  
0.000275  
0.000274  
0.000275  
0.000274  
0.000276  
0.000276  
0.000274  
0.000274  
0.000304  
0.000274  
0.000277  
0.000275  
0.000275  
0.000275  
0.000274  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000287  
0.000273  
0.000271  
0.000272  
0.000270  
0.000274  
0.000272  
0.000271  
0.000271  
0.000271  
0.000273  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000277  
0.000276  
0.000278  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000270  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000273  
0.000272  
0.000276  
0.000271  
0.000274  
0.000271  
0.000270  
0.000270  
0.000271  
0.000271  
0.000275  
0.000272  
0.000271  
0.000272  
0.000270  
0.000271  
0.000273  
0.000272  
0.000272  
0.000272  
0.000300  
0.000270  
0.000271  
0.000270  
0.000271  
0.000272  
0.000270  
0.000271  
0.000271  
0.000273  
0.000271  
0.000270  
0.000298  
0.000282  
0.000283  
0.000283  
0.000283  
0.000287  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000283  
0.000282  
0.000284  
0.000283  
0.000285  
0.000287  
0.000289  
0.000289  
0.000282  
0.000284  
0.000283  
0.000285  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000284  
0.000283  
0.000282  
0.000282  
0.000286  
0.000284  
0.000283  
0.000282  
0.000283  
0.000283  
0.000283  
0.000283  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000283  
0.000284  
0.000284  
0.000283  
0.000283  
0.000283  
0.000282  
0.000315  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000283  
0.000282  
0.000305  
0.000282  
0.000285  
0.000283  
0.000292  
0.000280  
0.000279  
0.000280  
0.000279  
0.000280  
0.000280  
0.000280  
0.000280  
0.000279  
0.000279  
0.000279  
0.000280  
0.000279  
0.000280  
0.000280  
0.000281  
0.000286  
0.000285  
0.000279  
0.000280  
0.000280  
0.000281  
0.000280  
0.000279  
0.000280  
0.000280  
0.000279  
0.000280  
0.000279  
0.000280  
0.000279  
0.000278  
0.000280  
0.000280  
0.000280  
0.000280  
0.000278  
0.000279  
0.000279  
0.000279  
0.000279  
0.000280  
0.000279  
0.000280  
0.000280  
0.000279  
0.000278  
0.000282  
0.000280  
0.000280  
0.000282  
0.000314  
0.000280  
0.000279  
0.000279  
0.000280  
0.000279  
0.000279  
0.000280  
0.000280  
0.000280  
0.000279  
0.000280  
0.000414  
0.000274  
0.000271  
0.000272  
0.000272  
0.000276  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000273  
0.000276  
0.000280  
0.000280  
0.000273  
0.000272  
0.000274  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000277  
0.000274  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000275  
0.000273  
0.000275  
0.000273  
0.000273  
0.000274  
0.000273  
0.000275  
0.000274  
0.000279  
0.000272  
0.000272  
0.000272  
0.000303  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000272  
0.000273  
0.000285  
0.000274  
0.000275  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000273  
0.000274  
0.000272  
0.000272  
0.000273  
0.000273  
0.000275  
0.000273  
0.000278  
0.000282  
0.000278  
0.000273  
0.000276  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000273  
0.000275  
0.000273  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000272  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000274  
0.000273  
0.000273  
0.000274  
0.000273  
0.000274  
0.000273  
0.000272  
0.000274  
0.000304  
0.000274  
0.000274  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000273  
0.000405  
0.000273  
0.000273  
0.000272  
0.000272  
0.000276  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000276  
0.000276  
0.000278  
0.000271  
0.000270  
0.000272  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000271  
0.000277  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000299  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000271  
0.000271  
0.000271  
0.000286  
0.000276  
0.000273  
0.000275  
0.000272  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000273  
0.000278  
0.000276  
0.000279  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000273  
0.000273  
0.000272  
0.000274  
0.000272  
0.000272  
0.000272  
0.000272  
0.000274  
0.000273  
0.000274  
0.000275  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000275  
0.000274  
0.000272  
0.000271  
0.000273  
0.000300  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000305  
0.000286  
0.000278  
0.000276  
0.000277  
0.000278  
0.000278  
0.000279  
0.000278  
0.000280  
0.000277  
0.000277  
0.000277  
0.000277  
0.000277  
0.000275  
0.000283  
0.000283  
0.000284  
0.000277  
0.000276  
0.000280  
0.000277  
0.000278  
0.000277  
0.000277  
0.000278  
0.000277  
0.000278  
0.000277  
0.000276  
0.000276  
0.000282  
0.000277  
0.000280  
0.000276  
0.000278  
0.000278  
0.000277  
0.000277  
0.000277  
0.000277  
0.000279  
0.000277  
0.000277  
0.000277  
0.000276  
0.000276  
0.000280  
0.000277  
0.000276  
0.000276  
0.000307  
0.000278  
0.000277  
0.000276  
0.000277  
0.000277  
0.000278  
0.000278  
0.000277  
0.000283  
0.000276  
0.000278  
0.000296  
0.000274  
0.000274  
0.000273  
0.000272  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000275  
0.000275  
0.000275  
0.000275  
0.000277  
0.000279  
0.000283  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000275  
0.000273  
0.000275  
0.000275  
0.000275  
0.000275  
0.000275  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000275  
0.000279  
0.000273  
0.000275  
0.000273  
0.000274  
0.000275  
0.000275  
0.000275  
0.000278  
0.000275  
0.000274  
0.000273  
0.000272  
0.000304  
0.000273  
0.000274  
0.000273  
0.000274  
0.000276  
0.000273  
0.000275  
0.000275  
0.000278  
0.000275  
0.000275  
0.000305  
0.000284  
0.000285  
0.000284  
0.000283  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000283  
0.000282  
0.000282  
0.000287  
0.000283  
0.000282  
0.000287  
0.000289  
0.000290  
0.000284  
0.000284  
0.000283  
0.000281  
0.000282  
0.000284  
0.000283  
0.000283  
0.000283  
0.000287  
0.000283  
0.000283  
0.000285  
0.000289  
0.000284  
0.000286  
0.000283  
0.000284  
0.000285  
0.000283  
0.000286  
0.000282  
0.000284  
0.000286  
0.000282  
0.000283  
0.000282  
0.000283  
0.000283  
0.000285  
0.000286  
0.000284  
0.000285  
0.000314  
0.000282  
0.000284  
0.000283  
0.000282  
0.000284  
0.000297  
0.000284  
0.000284  
0.000283  
0.000283  
0.000284  
0.000306  
0.000285  
0.000285  
0.000286  
0.000285  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000320  
0.000286  
0.000287  
0.000286  
0.000286  
0.000286  
0.000285  
0.000290  
0.000292  
0.000285  
0.000285  
0.000287  
0.000287  
0.000286  
0.000285  
0.000286  
0.000286  
0.000286  
0.000289  
0.000285  
0.000285  
0.000286  
0.000285  
0.000286  
0.000286  
0.000285  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000286  
0.000287  
0.000286  
0.000286  
0.000286  
0.000286  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000318  
0.000286  
0.000286  
0.000287  
0.000286  
0.000285  
0.000286  
0.000288  
0.000287  
0.000289  
0.000286  
0.000286  
0.000283  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000270  
0.000271  
0.000272  
0.000273  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000270  
0.000275  
0.000275  
0.000279  
0.000271  
0.000272  
0.000272  
0.000271  
0.000272  
0.000274  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000282  
0.000271  
0.000275  
0.000277  
0.000273  
0.000272  
0.000272  
0.000272  
0.000270  
0.000272  
0.000271  
0.000273  
0.000272  
0.000272  
0.000272  
0.000271  
0.000270  
0.000272  
0.000273  
0.000275  
0.000272  
0.000273  
0.000298  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000275  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000288  
0.000273  
0.000271  
0.000271  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000271  
0.000274  
0.000272  
0.000272  
0.000273  
0.000271  
0.000271  
0.000276  
0.000278  
0.000280  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000275  
0.000275  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000276  
0.000272  
0.000271  
0.000300  
0.000271  
0.000271  
0.000272  
0.000271  
0.000276  
0.000273  
0.000272  
0.000273  
0.000275  
0.000272  
0.000271  
0.000289  
0.000273  
0.000276  
0.000270  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000284  
0.000272  
0.000271  
0.000271  
0.000271  
0.000272  
0.000278  
0.000275  
0.000279  
0.000275  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000274  
0.000273  
0.000271  
0.000272  
0.000271  
0.000271  
0.000270  
0.000271  
0.000276  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000271  
0.000298  
0.000273  
0.000274  
0.000272  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000300  
0.000289  
0.000286  
0.000286  
0.000287  
0.000291  
0.000287  
0.000286  
0.000287  
0.000288  
0.000288  
0.000287  
0.000288  
0.000287  
0.000287  
0.000289  
0.000290  
0.000291  
0.000298  
0.000287  
0.000285  
0.000287  
0.000287  
0.000287  
0.000289  
0.000286  
0.000286  
0.000286  
0.000287  
0.000288  
0.000287  
0.000286  
0.000287  
0.000287  
0.000286  
0.000287  
0.000288  
0.000288  
0.000287  
0.000286  
0.000287  
0.000287  
0.000288  
0.000287  
0.000286  
0.000286  
0.000286  
0.000287  
0.000287  
0.000287  
0.000286  
0.000287  
0.000320  
0.000289  
0.000287  
0.000287  
0.000286  
0.000286  
0.000286  
0.000285  
0.000287  
0.000287  
0.000288  
0.000286  
0.000300  
0.000283  
0.000283  
0.000282  
0.000282  
0.000281  
0.000281  
0.000281  
0.000282  
0.000281  
0.000282  
0.000282  
0.000282  
0.000282  
0.000281  
0.000281  
0.000289  
0.000287  
0.000290  
0.000281  
0.000284  
0.000283  
0.000281  
0.000282  
0.000282  
0.000281  
0.000282  
0.000282  
0.000281  
0.000284  
0.000281  
0.000282  
0.000283  
0.000283  
0.000282  
0.000281  
0.000282  
0.000284  
0.000282  
0.000281  
0.000282  
0.000281  
0.000282  
0.000281  
0.000281  
0.000282  
0.000281  
0.000283  
0.000282  
0.000282  
0.000283  
0.000282  
0.000313  
0.000282  
0.000281  
0.000282  
0.000282  
0.000282  
0.000286  
0.000285  
0.000281  
0.000281  
0.000282  
0.000281  
0.000282  
0.000278  
0.000272  
0.000271  
0.000273  
0.000272  
0.000273  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000271  
0.000274  
0.000272  
0.000277  
0.000281  
0.000276  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000271  
0.000272  
0.000274  
0.000270  
0.000275  
0.000272  
0.000274  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000275  
0.000272  
0.000274  
0.000272  
0.000271  
0.000272  
0.000299  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000276  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000287  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000272  
0.000274  
0.000272  
0.000274  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000280  
0.000278  
0.000280  
0.000273  
0.000274  
0.000274  
0.000276  
0.000274  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000275  
0.000272  
0.000275  
0.000274  
0.000273  
0.000273  
0.000279  
0.000274  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000274  
0.000273  
0.000271  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000303  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000274  
0.000303  
0.000280  
0.000280  
0.000280  
0.000279  
0.000284  
0.000281  
0.000282  
0.000281  
0.000281  
0.000282  
0.000282  
0.000281  
0.000284  
0.000281  
0.000281  
0.000286  
0.000286  
0.000287  
0.000279  
0.000280  
0.000281  
0.000281  
0.000280  
0.000281  
0.000281  
0.000280  
0.000281  
0.000281  
0.000281  
0.000280  
0.000280  
0.000287  
0.000284  
0.000279  
0.000279  
0.000286  
0.000280  
0.000280  
0.000281  
0.000281  
0.000280  
0.000282  
0.000284  
0.000281  
0.000280  
0.000283  
0.000280  
0.000281  
0.000280  
0.000280  
0.000282  
0.000318  
0.000284  
0.000281  
0.000283  
0.000283  
0.000281  
0.000282  
0.000281  
0.000281  
0.000280  
0.000281  
0.000280  
0.000303  
0.000289  
0.000289  
0.000288  
0.000288  
0.000289  
0.000287  
0.000289  
0.000287  
0.000288  
0.000288  
0.000289  
0.000288  
0.000290  
0.000287  
0.000291  
0.000292  
0.000292  
0.000298  
0.000289  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000290  
0.000289  
0.000289  
0.000287  
0.000289  
0.000313  
0.000289  
0.000289  
0.000287  
0.000288  
0.000289  
0.000288  
0.000287  
0.000290  
0.000287  
0.000288  
0.000287  
0.000287  
0.000288  
0.000288  
0.000287  
0.000291  
0.000288  
0.000289  
0.000287  
0.000288  
0.000288  
0.000320  
0.000288  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000289  
0.000289  
0.000287  
0.000288  
0.000288  
0.000291  
0.000273  
0.000273  
0.000273  
0.000274  
0.000277  
0.000272  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000276  
0.000277  
0.000280  
0.000273  
0.000273  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000273  
0.000273  
0.000275  
0.000274  
0.000274  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000273  
0.000271  
0.000275  
0.000274  
0.000273  
0.000273  
0.000274  
0.000300  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000291  
0.000273  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000277  
0.000273  
0.000273  
0.000274  
0.000273  
0.000274  
0.000280  
0.000280  
0.000280  
0.000275  
0.000273  
0.000274  
0.000273  
0.000275  
0.000273  
0.000274  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000273  
0.000276  
0.000274  
0.000273  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000273  
0.000276  
0.000273  
0.000274  
0.000275  
0.000273  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000302  
0.000274  
0.000274  
0.000276  
0.000274  
0.000274  
0.000272  
0.000274  
0.000274  
0.000276  
0.000273  
0.000274  
0.000283  
0.000268  
0.000274  
0.000267  
0.000274  
0.000267  
0.000262  
0.000264  
0.000265  
0.000267  
0.000269  
0.000267  
0.000264  
0.000263  
0.000271  
0.000268  
0.000274  
0.000267  
0.000268  
0.000265  
0.000267  
0.000263  
0.000270  
0.000265  
0.000264  
0.000272  
0.000269  
0.000264  
0.000267  
0.000265  
0.000263  
0.000265  
0.000274  
0.000273  
0.000267  
0.000268  
0.000269  
0.000264  
0.000269  
0.000267  
0.000263  
0.000268  
0.000267  
0.000265  
0.000265  
0.000270  
0.000264  
0.000264  
0.000270  
0.000266  
0.000266  
0.000263  
0.000289  
0.000270  
0.000269  
0.000267  
0.000264  
0.000266  
0.000268  
0.000265  
0.000266  
0.000268  
0.000265  
0.000269  
0.000289  
0.000293  
0.000268  
0.000277  
0.000274  
0.000269  
0.000269  
0.000271  
0.000266  
0.000274  
0.000268  
0.000270  
0.000270  
0.000268  
0.000268  
0.000267  
0.000272  
0.000278  
0.000273  
0.000267  
0.000271  
0.000268  
0.000273  
0.000271  
0.000267  
0.000267  
0.000271  
0.000272  
0.000272  
0.000272  
0.000266  
0.000269  
0.000276  
0.000271  
0.000270  
0.000270  
0.000276  
0.000266  
0.000274  
0.000270  
0.000266  
0.000268  
0.000267  
0.000272  
0.000272  
0.000271  
0.000267  
0.000273  
0.000270  
0.000269  
0.000267  
0.000278  
0.000301  
0.000266  
0.000273  
0.000266  
0.000268  
0.000267  
0.000272  
0.000271  
0.000266  
0.000270  
0.000275  
0.000273  
0.000283  
0.000275  
0.000274  
0.000275  
0.000273  
0.000273  
0.000268  
0.000267  
0.000269  
0.000268  
0.000274  
0.000268  
0.000267  
0.000272  
0.000270  
0.000273  
0.000277  
0.000272  
0.000279  
0.000273  
0.000273  
0.000268  
0.000269  
0.000269  
0.000272  
0.000268  
0.000273  
0.000268  
0.000268  
0.000269  
0.000267  
0.000274  
0.000273  
0.000274  
0.000275  
0.000275  
0.000274  
0.000269  
0.000273  
0.000268  
0.000274  
0.000267  
0.000270  
0.000269  
0.000268  
0.000270  
0.000267  
0.000273  
0.000276  
0.000274  
0.000272  
0.000272  
0.000298  
0.000268  
0.000273  
0.000267  
0.000270  
0.000273  
0.000269  
0.000269  
0.000268  
0.000269  
0.000268  
0.000273  
0.000289  
0.000273  
0.000272  
0.000272  
0.000272  
0.000270  
0.000270  
0.000271  
0.000271  
0.000267  
0.000275  
0.000272  
0.000273  
0.000268  
0.000272  
0.000269  
0.000271  
0.000280  
0.000278  
0.000269  
0.000270  
0.000273  
0.000269  
0.000274  
0.000268  
0.000272  
0.000273  
0.000268  
0.000272  
0.000269  
0.000272  
0.000268  
0.000278  
0.000272  
0.000270  
0.000274  
0.000274  
0.000268  
0.000268  
0.000270  
0.000267  
0.000271  
0.000269  
0.000271  
0.000269  
0.000272  
0.000272  
0.000267  
0.000276  
0.000268  
0.000269  
0.000267  
0.000298  
0.000267  
0.000268  
0.000270  
0.000267  
0.000272  
0.000274  
0.000273  
0.000271  
0.000270  
0.000267  
0.000270  
0.000286  
0.000271  
0.000270  
0.000274  
0.000275  
0.000270  
0.000271  
0.000277  
0.000274  
0.000275  
0.000271  
0.000271  
0.000274  
0.000270  
0.000269  
0.000270  
0.000274  
0.000276  
0.000280  
0.000278  
0.000273  
0.000271  
0.000269  
0.000271  
0.000273  
0.000275  
0.000270  
0.000275  
0.000270  
0.000272  
0.000271  
0.000269  
0.000275  
0.000274  
0.000275  
0.000274  
0.000274  
0.000270  
0.000271  
0.000271  
0.000274  
0.000272  
0.000268  
0.000275  
0.000269  
0.000269  
0.000276  
0.000269  
0.000272  
0.000271  
0.000275  
0.000275  
0.000303  
0.000271  
0.000271  
0.000279  
0.000275  
0.000271  
0.000270  
0.000271  
0.000274  
0.000270  
0.000275  
0.000270  
0.000305  
0.000291  
0.000286  
0.000288  
0.000289  
0.000287  
0.000286  
0.000285  
0.000292  
0.000294  
0.000287  
0.000284  
0.000290  
0.000283  
0.000284  
0.000290  
0.000287  
0.000293  
0.000294  
0.000285  
0.000291  
0.000289  
0.000289  
0.000285  
0.000288  
0.000285  
0.000286  
0.000289  
0.000289  
0.000286  
0.000284  
0.000289  
0.000287  
0.000295  
0.000295  
0.000286  
0.000285  
0.000284  
0.000284  
0.000286  
0.000288  
0.000286  
0.000286  
0.000288  
0.000286  
0.000285  
0.000294  
0.000289  
0.000290  
0.000286  
0.000291  
0.000290  
0.000328  
0.000286  
0.000288  
0.000287  
0.000285  
0.000286  
0.000292  
0.000292  
0.000286  
0.000286  
0.000283  
0.000294  
0.000282  
0.000276  
0.000274  
0.000270  
0.000269  
0.000276  
0.000269  
0.000269  
0.000274  
0.000269  
0.000268  
0.000270  
0.000269  
0.000268  
0.000273  
0.000268  
0.000275  
0.000273  
0.000281  
0.000271  
0.000273  
0.000271  
0.000269  
0.000269  
0.000273  
0.000272  
0.000271  
0.000270  
0.000269  
0.000268  
0.000274  
0.000272  
0.000277  
0.000271  
0.000274  
0.000269  
0.000276  
0.000270  
0.000270  
0.000270  
0.000272  
0.000268  
0.000269  
0.000274  
0.000273  
0.000269  
0.000270  
0.000271  
0.000279  
0.000274  
0.000269  
0.000273  
0.000302  
0.000269  
0.000271  
0.000269  
0.000269  
0.000274  
0.000270  
0.000269  
0.000270  
0.000269  
0.000269  
0.000278  
0.000282  
0.000275  
0.000268  
0.000274  
0.000271  
0.000274  
0.000269  
0.000273  
0.000268  
0.000270  
0.000272  
0.000269  
0.000271  
0.000275  
0.000277  
0.000267  
0.000277  
0.000276  
0.000278  
0.000271  
0.000268  
0.000269  
0.000269  
0.000273  
0.000273  
0.000268  
0.000268  
0.000269  
0.000268  
0.000269  
0.000272  
0.000270  
0.000275  
0.000273  
0.000274  
0.000275  
0.000271  
0.000269  
0.000273  
0.000272  
0.000274  
0.000274  
0.000270  
0.000274  
0.000276  
0.000269  
0.000268  
0.000275  
0.000271  
0.000272  
0.000268  
0.000270  
0.000298  
0.000269  
0.000278  
0.000268  
0.000268  
0.000268  
0.000272  
0.000280  
0.000276  
0.000270  
0.000269  
0.000268  
0.000281  
0.000277  
0.000269  
0.000273  
0.000273  
0.000272  
0.000268  
0.000269  
0.000268  
0.000268  
0.000269  
0.000273  
0.000274  
0.000270  
0.000272  
0.000270  
0.000272  
0.000273  
0.000276  
0.000272  
0.000272  
0.000273  
0.000269  
0.000270  
0.000268  
0.000269  
0.000272  
0.000273  
0.000268  
0.000269  
0.000272  
0.000272  
0.000274  
0.000270  
0.000275  
0.000273  
0.000269  
0.000272  
0.000266  
0.000270  
0.000275  
0.000267  
0.000267  
0.000275  
0.000269  
0.000268  
0.000272  
0.000275  
0.000271  
0.000268  
0.000276  
0.000277  
0.000303  
0.000273  
0.000269  
0.000272  
0.000268  
0.000267  
0.000269  
0.000272  
0.000271  
0.000269  
0.000268  
0.000273  
0.000284  
0.000276  
0.000270  
0.000269  
0.000271  
0.000275  
0.000269  
0.000269  
0.000269  
0.000276  
0.000275  
0.000275  
0.000269  
0.000269  
0.000269  
0.000270  
0.000280  
0.000278  
0.000281  
0.000269  
0.000270  
0.000271  
0.000269  
0.000274  
0.000274  
0.000268  
0.000274  
0.000273  
0.000272  
0.000271  
0.000270  
0.000271  
0.000276  
0.000274  
0.000281  
0.000274  
0.000275  
0.000268  
0.000268  
0.000276  
0.000274  
0.000269  
0.000270  
0.000274  
0.000273  
0.000270  
0.000271  
0.000272  
0.000273  
0.000271  
0.000269  
0.000270  
0.000302  
0.000271  
0.000270  
0.000268  
0.000268  
0.000271  
0.000275  
0.000274  
0.000269  
0.000269  
0.000269  
0.000268  
0.000283  
0.000276  
0.000269  
0.000277  
0.000270  
0.000274  
0.000273  
0.000270  
0.000270  
0.000266  
0.000271  
0.000266  
0.000271  
0.000272  
0.000268  
0.000267  
0.000277  
0.000271  
0.000275  
0.000272  
0.000269  
0.000273  
0.000269  
0.000268  
0.000268  
0.000267  
0.000267  
0.000267  
0.000273  
0.000271  
0.000268  
0.000274  
0.000273  
0.000269  
0.000274  
0.000273  
0.000271  
0.000271  
0.000269  
0.000267  
0.000272  
0.000267  
0.000267  
0.000280  
0.000273  
0.000273  
0.000267  
0.000267  
0.000269  
0.000269  
0.000270  
0.000269  
0.000299  
0.000272  
0.000267  
0.000273  
0.000272  
0.000274  
0.000267  
0.000267  
0.000273  
0.000271  
0.000269  
0.000272  
0.000289  
0.000276  
0.000277  
0.000273  
0.000276  
0.000272  
0.000272  
0.000271  
0.000273  
0.000279  
0.000276  
0.000279  
0.000274  
0.000275  
0.000273  
0.000273  
0.000278  
0.000278  
0.000280  
0.000272  
0.000276  
0.000271  
0.000274  
0.000274  
0.000281  
0.000276  
0.000271  
0.000277  
0.000274  
0.000272  
0.000278  
0.000273  
0.000275  
0.000275  
0.000278  
0.000274  
0.000275  
0.000274  
0.000274  
0.000277  
0.000277  
0.000274  
0.000272  
0.000276  
0.000273  
0.000273  
0.000277  
0.000279  
0.000275  
0.000278  
0.000274  
0.000275  
0.000310  
0.000273  
0.000277  
0.000275  
0.000275  
0.000276  
0.000276  
0.000276  
0.000277  
0.000272  
0.000279  
0.000272  
0.000282  
0.000276  
0.000270  
0.000274  
0.000272  
0.000273  
0.000269  
0.000269  
0.000273  
0.000272  
0.000270  
0.000270  
0.000275  
0.000272  
0.000274  
0.000271  
0.000275  
0.000277  
0.000284  
0.000274  
0.000273  
0.000275  
0.000269  
0.000269  
0.000274  
0.000274  
0.000270  
0.000268  
0.000271  
0.000270  
0.000280  
0.000274  
0.000274  
0.000270  
0.000275  
0.000275  
0.000269  
0.000274  
0.000268  
0.000269  
0.000273  
0.000270  
0.000271  
0.000269  
0.000275  
0.000274  
0.000276  
0.000290  
0.000271  
0.000271  
0.000271  
0.000272  
0.000297  
0.000270  
0.000271  
0.000269  
0.000271  
0.000270  
0.000270  
0.000273  
0.000270  
0.000274  
0.000271  
0.000271  
0.000394  
0.000273  
0.000270  
0.000272  
0.000268  
0.000275  
0.000269  
0.000268  
0.000273  
0.000274  
0.000276  
0.000268  
0.000269  
0.000271  
0.000279  
0.000270  
0.000275  
0.000273  
0.000277  
0.000269  
0.000273  
0.000273  
0.000275  
0.000269  
0.000279  
0.000276  
0.000277  
0.000269  
0.000271  
0.000274  
0.000271  
0.000275  
0.000270  
0.000269  
0.000270  
0.000268  
0.000273  
0.000269  
0.000269  
0.000268  
0.000274  
0.000272  
0.000273  
0.000270  
0.000268  
0.000274  
0.000273  
0.000268  
0.000274  
0.000274  
0.000273  
0.000267  
0.000303  
0.000270  
0.000274  
0.000272  
0.000268  
0.000275  
0.000273  
0.000269  
0.000267  
0.000269  
0.000276  
0.000273  
0.000290  
0.000273  
0.000269  
0.000269  
0.000274  
0.000274  
0.000270  
0.000269  
0.000275  
0.000268  
0.000269  
0.000275  
0.000270  
0.000270  
0.000272  
0.000275  
0.000277  
0.000275  
0.000276  
0.000268  
0.000267  
0.000272  
0.000271  
0.000273  
0.000274  
0.000268  
0.000275  
0.000268  
0.000270  
0.000270  
0.000274  
0.000269  
0.000271  
0.000272  
0.000271  
0.000269  
0.000273  
0.000274  
0.000272  
0.000284  
0.000273  
0.000270  
0.000273  
0.000268  
0.000269  
0.000270  
0.000272  
0.000270  
0.000270  
0.000271  
0.000268  
0.000269  
0.000302  
0.000271  
0.000275  
0.000269  
0.000269  
0.000268  
0.000267  
0.000270  
0.000293  
0.000272  
0.000271  
0.000274  
0.000284  
0.000270  
0.000276  
0.000270  
0.000268  
0.000273  
0.000267  
0.000273  
0.000268  
0.000270  
0.000267  
0.000273  
0.000270  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000277  
0.000267  
0.000273  
0.000273  
0.000268  
0.000270  
0.000271  
0.000274  
0.000268  
0.000272  
0.000270  
0.000268  
0.000274  
0.000269  
0.000269  
0.000270  
0.000269  
0.000269  
0.000274  
0.000275  
0.000268  
0.000272  
0.000272  
0.000274  
0.000269  
0.000271  
0.000274  
0.000268  
0.000269  
0.000271  
0.000275  
0.000270  
0.000268  
0.000273  
0.000299  
0.000274  
0.000267  
0.000273  
0.000273  
0.000270  
0.000269  
0.000275  
0.000273  
0.000271  
0.000272  
0.000271  
0.000327  
0.000301  
0.000294  
0.000303  
0.000299  
0.000297  
0.000301  
0.000300  
0.000298  
0.000300  
0.000295  
0.000298  
0.000301  
0.000297  
0.000297  
0.000299  
0.000301  
0.000310  
0.000310  
0.000298  
0.000300  
0.000302  
0.000297  
0.000297  
0.000299  
0.000300  
0.000295  
0.000297  
0.000305  
0.000300  
0.000301  
0.000300  
0.000302  
0.000295  
0.000296  
0.000298  
0.000301  
0.000296  
0.000301  
0.000296  
0.000299  
0.000305  
0.000296  
0.000297  
0.000296  
0.000298  
0.000306  
0.000296  
0.000305  
0.000295  
0.000297  
0.000300  
0.000337  
0.000294  
0.000302  
0.000298  
0.000297  
0.000295  
0.000295  
0.000320  
0.000299  
0.000300  
0.000301  
0.000299  
0.000289  
0.000276  
0.000274  
0.000275  
0.000271  
0.000272  
0.000273  
0.000272  
0.000275  
0.000275  
0.000274  
0.000278  
0.000279  
0.000271  
0.000275  
0.000270  
0.000276  
0.000280  
0.000280  
0.000271  
0.000270  
0.000273  
0.000271  
0.000274  
0.000270  
0.000270  
0.000273  
0.000277  
0.000273  
0.000271  
0.000271  
0.000272  
0.000278  
0.000273  
0.000278  
0.000277  
0.000274  
0.000271  
0.000273  
0.000272  
0.000271  
0.000273  
0.000276  
0.000276  
0.000270  
0.000274  
0.000271  
0.000273  
0.000271  
0.000271  
0.000271  
0.000270  
0.000304  
0.000271  
0.000270  
0.000279  
0.000271  
0.000272  
0.000275  
0.000276  
0.000272  
0.000270  
0.000272  
0.000275  
0.000305  
0.000276  
0.000273  
0.000274  
0.000271  
0.000277  
0.000281  
0.000278  
0.000275  
0.000271  
0.000276  
0.000274  
0.000274  
0.000271  
0.000273  
0.000270  
0.000278  
0.000280  
0.000284  
0.000279  
0.000272  
0.000274  
0.000271  
0.000276  
0.000277  
0.000275  
0.000270  
0.000272  
0.000270  
0.000271  
0.000270  
0.000270  
0.000277  
0.000272  
0.000272  
0.000275  
0.000272  
0.000275  
0.000275  
0.000275  
0.000277  
0.000270  
0.000276  
0.000271  
0.000271  
0.000276  
0.000272  
0.000270  
0.000276  
0.000271  
0.000270  
0.000276  
0.000299  
0.000273  
0.000277  
0.000275  
0.000275  
0.000270  
0.000275  
0.000277  
0.000273  
0.000269  
0.000271  
0.000275  
0.000290  
0.000271  
0.000270  
0.000270  
0.000275  
0.000271  
0.000270  
0.000272  
0.000271  
0.000275  
0.000271  
0.000271  
0.000270  
0.000269  
0.000268  
0.000272  
0.000280  
0.000279  
0.000291  
0.000268  
0.000270  
0.000269  
0.000273  
0.000273  
0.000270  
0.000273  
0.000270  
0.000274  
0.000270  
0.000274  
0.000273  
0.000270  
0.000279  
0.000274  
0.000275  
0.000276  
0.000269  
0.000275  
0.000274  
0.000270  
0.000274  
0.000269  
0.000269  
0.000269  
0.000270  
0.000269  
0.000274  
0.000270  
0.000276  
0.000274  
0.000271  
0.000274  
0.000299  
0.000270  
0.000274  
0.000278  
0.000269  
0.000276  
0.000277  
0.000269  
0.000275  
0.000270  
0.000273  
0.000281  

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/breach6400_2.dat <==
0.000631 
0.000599 
0.000600 
0.000597 
0.000601 
0.000602 
0.000605 
0.000629 
0.000600 
0.000600 
0.000601 
0.000600 
0.000599 
0.000602 
0.000599 
0.000601 
0.000611 
0.000601 
0.000636 
0.000599 
0.000601 
0.000598 
0.000602 
0.000604 
0.000601 
0.000602 
0.000601 
0.000603 
0.000599 
0.000599 
0.000599 
0.000600 
0.000603 
0.000604 
0.000607 
0.000600 
0.000598 
0.000603 
0.000601 
0.000600 
0.000601 
0.000600 
0.000600 
0.000599 
0.000599 
0.000604 
0.000601 
0.000600 
0.000654 
0.000598 
0.000599 
0.000602 
0.000673 
0.000601 
0.000601 
0.000598 
0.000598 
0.000600 
0.000600 
0.000600 
0.000603 
0.000599 
0.000600 
0.000601 
0.000622 
0.000593 
0.000593 
0.000596 
0.000597 
0.000598 
0.000598 
0.000597 
0.000597 
0.000597 
0.000599 
0.000602 
0.000593 
0.000593 
0.000594 
0.000592 
0.000604 
0.000594 
0.000626 
0.000596 
0.000597 
0.000598 
0.000597 
0.000597 
0.000598 
0.000598 
0.000598 
0.000594 
0.000594 
0.000595 
0.000593 
0.000594 
0.000597 
0.000597 
0.000598 
0.000596 
0.000597 
0.000600 
0.000599 
0.000602 
0.000598 
0.000598 
0.000600 
0.000595 
0.000593 
0.000592 
0.000593 
0.000596 
0.000636 
0.000593 
0.000595 
0.000596 
0.000654 
0.000597 
0.000597 
0.000597 
0.000597 
0.000597 
0.000599 
0.000596 
0.000594 
0.000598 
0.000595 
0.000595 
0.000634 
0.000618 
0.000616 
0.000617 
0.000615 
0.000618 
0.000616 
0.000615 
0.000618 
0.000615 
0.000616 
0.000614 
0.000615 
0.000615 
0.000614 
0.000615 
0.000616 
0.000616 
0.000651 
0.000614 
0.000614 
0.000615 
0.000615 
0.000615 
0.000616 
0.000617 
0.000615 
0.000614 
0.000619 
0.000614 
0.000616 
0.000615 
0.000613 
0.000620 
0.000615 
0.000617 
0.000617 
0.000616 
0.000615 
0.000614 
0.000618 
0.000617 
0.000616 
0.000615 
0.000618 
0.000615 
0.000616 
0.000615 
0.000677 
0.000617 
0.000618 
0.000642 
0.000677 
0.000613 
0.000615 
0.000615 
0.000616 
0.000616 
0.000617 
0.000615 
0.000618 
0.000618 
0.000616 
0.000615 
0.000627 
0.000614 
0.000612 
0.000613 
0.000611 
0.000612 
0.000616 
0.000612 
0.000615 
0.000611 
0.000612 
0.000614 
0.000613 
0.000611 
0.000611 
0.000612 
0.000607 
0.000612 
0.000649 
0.000614 
0.000612 
0.000611 
0.000613 
0.000612 
0.000611 
0.000615 
0.000613 
0.000613 
0.000612 
0.000613 
0.000612 
0.000615 
0.000615 
0.000617 
0.000612 
0.000615 
0.000613 
0.000612 
0.000612 
0.000612 
0.000614 
0.000614 
0.000611 
0.000614 
0.000611 
0.000616 
0.000611 
0.000614 
0.000664 
0.000611 
0.000613 
0.000611 
0.000673 
0.000611 
0.000612 
0.000614 
0.000614 
0.000616 
0.000613 
0.000611 
0.000613 
0.000613 
0.000612 
0.000613 
0.000629 
0.000602 
0.000600 
0.000599 
0.000600 
0.000602 
0.000596 
0.000597 
0.000598 
0.000598 
0.000599 
0.000601 
0.000600 
0.000600 
0.000600 
0.000600 
0.000602 
0.000600 
0.000634 
0.000599 
0.000602 
0.000600 
0.000599 
0.000599 
0.000598 
0.000603 
0.000598 
0.000600 
0.000599 
0.000602 
0.000601 
0.000602 
0.000603 
0.000601 
0.000598 
0.000600 
0.000599 
0.000600 
0.000623 
0.000599 
0.000597 
0.000600 
0.000598 
0.000600 
0.000604 
0.000601 
0.000600 
0.000599 
0.000649 
0.000600 
0.000603 
0.000598 
0.000661 
0.000598 
0.000597 
0.000598 
0.000606 
0.000603 
0.000599 
0.000605 
0.000599 
0.000599 
0.000599 
0.000600 
0.000632 
0.000607 
0.000602 
0.000601 
0.000610 
0.000602 
0.000600 
0.000605 
0.000606 
0.000601 
0.000605 
0.000599 
0.000601 
0.000603 
0.000607 
0.000600 
0.000608 
0.000606 
0.000631 
0.000604 
0.000600 
0.000600 
0.000598 
0.000601 
0.000600 
0.000614 
0.000598 
0.000607 
0.000599 
0.000600 
0.000599 
0.000598 
0.000606 
0.000604 
0.000602 
0.000601 
0.000606 
0.000599 
0.000606 
0.000602 
0.000602 
0.000598 
0.000601 
0.000600 
0.000600 
0.000599 
0.000600 
0.000603 
0.000650 
0.000600 
0.000598 
0.000601 
0.000655 
0.000599 
0.000600 
0.000603 
0.000600 
0.000610 
0.000599 
0.000599 
0.000607 
0.000600 
0.000603 
0.000600 
0.000633 
0.000608 
0.000610 
0.000608 
0.000608 
0.000620 
0.000608 
0.000608 
0.000623 
0.000608 
0.000622 
0.000620 
0.000607 
0.000633 
0.000614 
0.000611 
0.000616 
0.000609 
0.000641 
0.000607 
0.000619 
0.000609 
0.000606 
0.000606 
0.000609 
0.000607 
0.000616 
0.000605 
0.000607 
0.000657 
0.000641 
0.000635 
0.000608 
0.000613 
0.000608 
0.000608 
0.000610 
0.000607 
0.000621 
0.000609 
0.000616 
0.000609 
0.000607 
0.000638 
0.000610 
0.000608 
0.000610 
0.000608 
0.000653 
0.000610 
0.000610 
0.000608 
0.000659 
0.000605 
0.000645 
0.000605 
0.000607 
0.000609 
0.000608 
0.000610 
0.000608 
0.000610 
0.000672 
0.000610 
0.000626 
0.000611 
0.000613 
0.000612 
0.000613 
0.000615 
0.000612 
0.000613 
0.000613 
0.000611 
0.000614 
0.000611 
0.000613 
0.000608 
0.000607 
0.000607 
0.000615 
0.000612 
0.000649 
0.000615 
0.000611 
0.000613 
0.000612 
0.000612 
0.000610 
0.000612 
0.000610 
0.000613 
0.000611 
0.000614 
0.000612 
0.000614 
0.000611 
0.000616 
0.000615 
0.000612 
0.000610 
0.000613 
0.000612 
0.000610 
0.000612 
0.000613 
0.000613 
0.000614 
0.000621 
0.000609 
0.000610 
0.000609 
0.000657 
0.000611 
0.000613 
0.000612 
0.000668 
0.000613 
0.000615 
0.000609 
0.000613 
0.000609 
0.000612 
0.000610 
0.000608 
0.000607 
0.000608 
0.000608 
0.000663 
0.000651 
0.000652 
0.000641 
0.000648 
0.000650 
0.000614 
0.000611 
0.000613 
0.000613 
0.000615 
0.000616 
0.000618 
0.000612 
0.000612 
0.000614 
0.000652 
0.000650 
0.000664 
0.000753 
0.000651 
0.000643 
0.000611 
0.000611 
0.000615 
0.000615 
0.000615 
0.000620 
0.000620 
0.000615 
0.000621 
0.000617 
0.000652 
0.000653 
0.000650 
0.000650 
0.000650 
0.000644 
0.000613 
0.000659 
0.000613 
0.000615 
0.000617 
0.000616 
0.000616 
0.000614 
0.000612 
0.000613 
0.000673 
0.000650 
0.000652 
0.000648 
0.000683 
0.000650 
0.000613 
0.000622 
0.000620 
0.000613 
0.000618 
0.000617 
0.000618 
0.000616 
0.000613 
0.000614 
0.000630 
0.000639 
0.000638 
0.000637 
0.000635 
0.000639 
0.000641 
0.000637 
0.000639 
0.000653 
0.000635 
0.000634 
0.000638 
0.000637 
0.000637 
0.000636 
0.000644 
0.000641 
0.000677 
0.000639 
0.000637 
0.000640 
0.000641 
0.000636 
0.000636 
0.000637 
0.000638 
0.000637 
0.000666 
0.000637 
0.000636 
0.000639 
0.000642 
0.000644 
0.000641 
0.000639 
0.000641 
0.000639 
0.000635 
0.000634 
0.000638 
0.000636 
0.000639 
0.000636 
0.000637 
0.000639 
0.000637 
0.000638 
0.000688 
0.000638 
0.000639 
0.000640 
0.000704 
0.000641 
0.000635 
0.000636 
0.000635 
0.000635 
0.000639 
0.000636 
0.000634 
0.000635 
0.000637 
0.000637 
0.000647 
0.000621 
0.000644 
0.000653 
0.000644 
0.000652 
0.000653 
0.000652 
0.000644 
0.000613 
0.000612 
0.000610 
0.000614 
0.000620 
0.000616 
0.000614 
0.000621 
0.000621 
0.000667 
0.000652 
0.000645 
0.000650 
0.000652 
0.000651 
0.000661 
0.000612 
0.000614 
0.000619 
0.000615 
0.000616 
0.000617 
0.000617 
0.000659 
0.000620 
0.000653 
0.000655 
0.000645 
0.000650 
0.000651 
0.000644 
0.000651 
0.000612 
0.000611 
0.000613 
0.000616 
0.000619 
0.000615 
0.000616 
0.000686 
0.000647 
0.000643 
0.000642 
0.000684 
0.000653 
0.000651 
0.000652 
0.000623 
0.000612 
0.000611 
0.000614 
0.000616 
0.000615 
0.000614 
0.000618 
0.000634 
0.000611 
0.000610 
0.000611 
0.000613 
0.000620 
0.000612 
0.000610 
0.000612 
0.000613 
0.000611 
0.000610 
0.000614 
0.000620 
0.000614 
0.000613 
0.000617 
0.000610 
0.000642 
0.000610 
0.000613 
0.000611 
0.000609 
0.000611 
0.000611 
0.000607 
0.000614 
0.000612 
0.000612 
0.000615 
0.000612 
0.000610 
0.000618 
0.000615 
0.000611 
0.000614 
0.000613 
0.000613 
0.000615 
0.000609 
0.000612 
0.000610 
0.000612 
0.000613 
0.000612 
0.000609 
0.000609 
0.000614 
0.000653 
0.000613 
0.000610 
0.000615 
0.000668 
0.000622 
0.000610 
0.000610 
0.000611 
0.000611 
0.000610 
0.000613 
0.000614 
0.000611 
0.000615 
0.000610 
0.000645 
0.000628 
0.000623 
0.000625 
0.000626 
0.000631 
0.000623 
0.000622 
0.000624 
0.000625 
0.000632 
0.000630 
0.000626 
0.000624 
0.000626 
0.000625 
0.000621 
0.000626 
0.000661 
0.000626 
0.000622 
0.000622 
0.000633 
0.000625 
0.000623 
0.000623 
0.000672 
0.000627 
0.000640 
0.000625 
0.000629 
0.000629 
0.000624 
0.000631 
0.000626 
0.000624 
0.000623 
0.000626 
0.000634 
0.000623 
0.000622 
0.000623 
0.000627 
0.000626 
0.000632 
0.000624 
0.000625 
0.000625 
0.000676 
0.000625 
0.000624 
0.000623 
0.000684 
0.000624 
0.000643 
0.000624 
0.000632 
0.000636 
0.000631 
0.000636 
0.000624 
0.000625 
0.000632 
0.000626 
0.000655 
0.000641 
0.000639 
0.000641 
0.000642 
0.000638 
0.000648 
0.000640 
0.000639 
0.000640 
0.000638 
0.000642 
0.000642 
0.000640 
0.000637 
0.000640 
0.000639 
0.000640 
0.000677 
0.000638 
0.000637 
0.000641 
0.000641 
0.000639 
0.000639 
0.000640 
0.000640 
0.000639 
0.000662 
0.000641 
0.000661 
0.000641 
0.000644 
0.000646 
0.000638 
0.000646 
0.000642 
0.000647 
0.000640 
0.000637 
0.000640 
0.000638 
0.000641 
0.000642 
0.000643 
0.000646 
0.000776 
0.000642 
0.000690 
0.000637 
0.000640 
0.000640 
0.000702 
0.000640 
0.000642 
0.000638 
0.000640 
0.000637 
0.000640 
0.000700 
0.000642 
0.000640 
0.000642 
0.000645 
0.000655 
0.000635 
0.000630 
0.000629 
0.000629 
0.000629 
0.000628 
0.000633 
0.000630 
0.000629 
0.000627 
0.000630 
0.000629 
0.000627 
0.000631 
0.000628 
0.000638 
0.000629 
0.000666 
0.000628 
0.000630 
0.000635 
0.000629 
0.000629 
0.000628 
0.000629 
0.000628 
0.000625 
0.000631 
0.000629 
0.000629 
0.000633 
0.000637 
0.000630 
0.000635 
0.000629 
0.000631 
0.000626 
0.000628 
0.000631 
0.000627 
0.000628 
0.000628 
0.000629 
0.000629 
0.000630 
0.000630 
0.000630 
0.000680 
0.000634 
0.000629 
0.000630 
0.000686 
0.000626 
0.000626 
0.000626 
0.000632 
0.000631 
0.000629 
0.000631 
0.000629 
0.000628 
0.000628 
0.000633 
0.000641 
0.000615 
0.000615 
0.000617 
0.000614 
0.000617 
0.000616 
0.000620 
0.000615 
0.000624 
0.000615 
0.000617 
0.000617 
0.000617 
0.000615 
0.000614 
0.000625 
0.000615 
0.000648 
0.000616 
0.000614 
0.000616 
0.000615 
0.000616 
0.000618 
0.000615 
0.000619 
0.000614 
0.000616 
0.000618 
0.000612 
0.000614 
0.000618 
0.000616 
0.000612 
0.000615 
0.000615 
0.000615 
0.000615 
0.000613 
0.000617 
0.000616 
0.000619 
0.000617 
0.000613 
0.000615 
0.000615 
0.000612 
0.000662 
0.000614 
0.000615 
0.000615 
0.000670 
0.000614 
0.000617 
0.000616 
0.000613 
0.000619 
0.000621 
0.000617 
0.000619 
0.000615 
0.000614 
0.000612 
0.000627 
0.000611 
0.000614 
0.000612 
0.000619 
0.000614 
0.000612 
0.000611 
0.000614 
0.000613 
0.000612 
0.000613 
0.000612 
0.000612 
0.000612 
0.000612 
0.000632 
0.000615 
0.000649 
0.000616 
0.000642 
0.000631 
0.000613 
0.000614 
0.000612 
0.000612 
0.000614 
0.000614 
0.000617 
0.000623 
0.000610 
0.000610 
0.000613 
0.000617 
0.000618 
0.000617 
0.000614 
0.000612 
0.000613 
0.000616 
0.000612 
0.000613 
0.000613 
0.000611 
0.000614 
0.000614 
0.000610 
0.000619 
0.000663 
0.000618 
0.000609 
0.000613 
0.000667 
0.000613 
0.000616 
0.000613 
0.000613 
0.000614 
0.000619 
0.000614 
0.000614 
0.000615 
0.000612 
0.000623 
0.000638 
0.000611 
0.000613 
0.000611 
0.000611 
0.000622 
0.000609 
0.000613 
0.000612 
0.000616 
0.000609 
0.000611 
0.000611 
0.000610 
0.000612 
0.000610 
0.000619 
0.000609 
0.000645 
0.000607 
0.000613 
0.000610 
0.000613 
0.000609 
0.000612 
0.000611 
0.000611 
0.000609 
0.000609 
0.000611 
0.000610 
0.000611 
0.000616 
0.000622 
0.000613 
0.000612 
0.000613 
0.000611 
0.000611 
0.000613 
0.000610 
0.000609 
0.000613 
0.000610 
0.000621 
0.000612 
0.000611 
0.000611 
0.000658 
0.000611 
0.000611 
0.000613 
0.000670 
0.000608 
0.000613 
0.000612 
0.000611 
0.000612 
0.000616 
0.000611 
0.000611 
0.000609 
0.000611 
0.000610 
0.000641 
0.000617 
0.000638 
0.000613 
0.000615 
0.000614 
0.000614 
0.000613 
0.000611 
0.000611 
0.000612 
0.000613 
0.000613 
0.000611 
0.000612 
0.000611 
0.000620 
0.000615 
0.000650 
0.000613 
0.000616 
0.000616 
0.000613 
0.000619 
0.000614 
0.000613 
0.000612 
0.000613 
0.000611 
0.000612 
0.000611 
0.000619 
0.000615 
0.000616 
0.000612 
0.000615 
0.000626 
0.000614 
0.000611 
0.000612 
0.000613 
0.000616 
0.000612 
0.000615 
0.000611 
0.000614 
0.000612 
0.000613 
0.000667 
0.000614 
0.000613 
0.000618 
0.000666 
0.000612 
0.000612 
0.000612 
0.000612 
0.000613 
0.000613 
0.000612 
0.000611 
0.000612 
0.000613 
0.000612 
0.000636 
0.000615 
0.000613 
0.000613 
0.000611 
0.000612 
0.000609 
0.000611 
0.000611 
0.000611 
0.000610 
0.000610 
0.000610 
0.000610 
0.000610 
0.000611 
0.000616 
0.000614 
0.000646 
0.000611 
0.000610 
0.000609 
0.000611 
0.000610 
0.000612 
0.000611 
0.000613 
0.000610 
0.000610 
0.000610 
0.000612 
0.000610 
0.000613 
0.000617 
0.000610 
0.000609 
0.000613 
0.000612 
0.000613 
0.000610 
0.000611 
0.000614 
0.000609 
0.000612 
0.000609 
0.000611 
0.000611 
0.000609 
0.000657 
0.000614 
0.000613 
0.000612 
0.000665 
0.000611 
0.000611 
0.000611 
0.000611 
0.000619 
0.000610 
0.000611 
0.000612 
0.000612 
0.000612 
0.000610 
0.000640 
0.000613 
0.000610 
0.000613 
0.000613 
0.000612 
0.000609 
0.000615 
0.000612 
0.000612 
0.000614 
0.000613 
0.000615 
0.000613 
0.000610 
0.000613 
0.000621 
0.000611 
0.000643 
0.000613 
0.000613 
0.000612 
0.000614 
0.000611 
0.000611 
0.000612 
0.000609 
0.000616 
0.000612 
0.000615 
0.000611 
0.000610 
0.000613 
0.000620 
0.000615 
0.000611 
0.000616 
0.000613 
0.000615 
0.000613 
0.000614 
0.000611 
0.000612 
0.000612 
0.000613 
0.000612 
0.000613 
0.000612 
0.000659 
0.000609 
0.000611 
0.000612 
0.000667 
0.000611 
0.000611 
0.000611 
0.000613 
0.000612 
0.000615 
0.000613 
0.000617 
0.000612 
0.000615 
0.000614 
0.000634 
0.000614 
0.000638 
0.000607 
0.000609 
0.000610 
0.000610 
0.000609 
0.000609 
0.000609 
0.000609 
0.000609 
0.000608 
0.000608 
0.000611 
0.000608 
0.000616 
0.000610 
0.000643 
0.000610 
0.000610 
0.000610 
0.000609 
0.000613 
0.000610 
0.000610 
0.000612 
0.000609 
0.000611 
0.000608 
0.000609 
0.000609 
0.000611 
0.000609 
0.000617 
0.000610 
0.000611 
0.000609 
0.000610 
0.000609 
0.000610 
0.000615 
0.000608 
0.000609 
0.000614 
0.000611 
0.000611 
0.000610 
0.000659 
0.000609 
0.000608 
0.000608 
0.000665 
0.000609 
0.000610 
0.000619 
0.000608 
0.000609 
0.000607 
0.000607 
0.000607 
0.000611 
0.000612 
0.000610 
0.000655 
0.000639 
0.000636 
0.000637 
0.000636 
0.000648 
0.000636 
0.000643 
0.000639 
0.000641 
0.000638 
0.000638 
0.000634 
0.000636 
0.000637 
0.000647 
0.000633 
0.000638 
0.000674 
0.000636 
0.000641 
0.000636 
0.000637 
0.000643 
0.000639 
0.000635 
0.000639 
0.000636 
0.000640 
0.000638 
0.000636 
0.000641 
0.000636 
0.000640 
0.000636 
0.000636 
0.000640 
0.000638 
0.000661 
0.000639 
0.000640 
0.000636 
0.000637 
0.000639 
0.000635 
0.000636 
0.000637 
0.000637 
0.000691 
0.000637 
0.000637 
0.000636 
0.000703 
0.000637 
0.000634 
0.000639 
0.000638 
0.000638 
0.000643 
0.000634 
0.000637 
0.000639 
0.000644 
0.000638 
0.000652 
0.000623 
0.000630 
0.000624 
0.000622 
0.000623 
0.000622 
0.000624 
0.000625 
0.000622 
0.000620 
0.000739 
0.000624 
0.000622 
0.000622 
0.000625 
0.000630 
0.000622 
0.000659 
0.000624 
0.000624 
0.000622 
0.000620 
0.000624 
0.000624 
0.000624 
0.000622 
0.000663 
0.000623 
0.000657 
0.000625 
0.000621 
0.000631 
0.000625 
0.000632 
0.000624 
0.000621 
0.000623 
0.000624 
0.000623 
0.000623 
0.000625 
0.000624 
0.000624 
0.000623 
0.000621 
0.000623 
0.000623 
0.000683 
0.000629 
0.000623 
0.000624 
0.000677 
0.000622 
0.000622 
0.000621 
0.000625 
0.000623 
0.000623 
0.000622 
0.000623 
0.000624 
0.000622 
0.000623 
0.000634 
0.000644 
0.000640 
0.000640 
0.000642 
0.000641 
0.000641 
0.000639 
0.000640 
0.000638 
0.000637 
0.000638 
0.000641 
0.000640 
0.000640 
0.000640 
0.000647 
0.000641 
0.000677 
0.000642 
0.000640 
0.000640 
0.000639 
0.000639 
0.000636 
0.000637 
0.000637 
0.000637 
0.000639 
0.000640 
0.000638 
0.000638 
0.000644 
0.000650 
0.000644 
0.000638 
0.000646 
0.000643 
0.000641 
0.000639 
0.000636 
0.000636 
0.000635 
0.000641 
0.000640 
0.000638 
0.000639 
0.000641 
0.000695 
0.000638 
0.000639 
0.000639 
0.000705 
0.000639 
0.000642 
0.000640 
0.000639 
0.000638 
0.000636 
0.000638 
0.000640 
0.000638 
0.000640 
0.000641 
0.000632 
0.000638 
0.000635 
0.000636 
0.000637 
0.000635 
0.000638 
0.000638 
0.000637 
0.000636 
0.000636 
0.000636 
0.000638 
0.000635 
0.000637 
0.000638 
0.000644 
0.000637 
0.000682 
0.000639 
0.000635 
0.000634 
0.000634 
0.000639 
0.000636 
0.000633 
0.000639 
0.000636 
0.000636 
0.000634 
0.000638 
0.000639 
0.000642 
0.000639 
0.000638 
0.000638 
0.000634 
0.000637 
0.000636 
0.000636 
0.000636 
0.000637 
0.000636 
0.000637 
0.000635 
0.000637 
0.000638 
0.000636 
0.000688 
0.000637 
0.000638 
0.000637 
0.000693 
0.000636 
0.000644 
0.000638 
0.000634 
0.000641 
0.000635 
0.000652 
0.000640 
0.000638 
0.000639 
0.000638 
0.000630 
0.000636 
0.000643 
0.000636 
0.000640 
0.000638 
0.000639 
0.000638 
0.000637 
0.000638 
0.000635 
0.000640 
0.000635 
0.000637 
0.000637 
0.000643 
0.000644 
0.000634 
0.000679 
0.000638 
0.000639 
0.000637 
0.000637 
0.000637 
0.000637 
0.000636 
0.000637 
0.000649 
0.000637 
0.000640 
0.000635 
0.000637 
0.000644 
0.000639 
0.000644 
0.000641 
0.000643 
0.000636 
0.000637 
0.000635 
0.000639 
0.000645 
0.000639 
0.000635 
0.000636 
0.000639 
0.000636 
0.000682 
0.000693 
0.000638 
0.000637 
0.000641 
0.000708 
0.000637 
0.000637 
0.000637 
0.000636 
0.000638 
0.000640 
0.000640 
0.000638 
0.000638 
0.000671 
0.000645 
0.000676 
0.000672 
0.000669 
0.000660 
0.000659 
0.000669 
0.000663 
0.000652 
0.000667 
0.000667 
0.000668 
0.000670 
0.000666 
0.000668 
0.000671 
0.000666 
0.000659 
0.000669 
0.000690 
0.000691 
0.000659 
0.000670 
0.000660 
0.000666 
0.000676 
0.000670 
0.000656 
0.000652 
0.000670 
0.000665 
0.000667 
0.000662 
0.000669 
0.000671 
0.000671 
0.000659 
0.000670 
0.000669 
0.000658 
0.000669 
0.000670 
0.000667 
0.000670 
0.000666 
0.000667 
0.000660 
0.000669 
0.000668 
0.000694 
0.000669 
0.000670 
0.000658 
0.000708 
0.000684 
0.000660 
0.000667 
0.000670 
0.000669 
0.000668 
0.000652 
0.000669 
0.000660 
0.000677 
0.000669 
0.000678 
0.000653 
0.000648 
0.000657 
0.000656 
0.000638 
0.000664 
0.000646 
0.000645 
0.000648 
0.000649 
0.000649 
0.000648 
0.000627 
0.000648 
0.000647 
0.000647 
0.000660 
0.000668 
0.000656 
0.000646 
0.000644 
0.000656 
0.000629 
0.000649 
0.000649 
0.000658 
0.000656 
0.000649 
0.000648 
0.000650 
0.000647 
0.000651 
0.000658 
0.000658 
0.000657 
0.000646 
0.000655 
0.000644 
0.000648 
0.000648 
0.000648 
0.000648 
0.000651 
0.000648 
0.000650 
0.000648 
0.000650 
0.000675 
0.000658 
0.000649 
0.000654 
0.000701 
0.000645 
0.000627 
0.000645 
0.000654 
0.000657 
0.000648 
0.000646 
0.000650 
0.000649 
0.000646 
0.000628 
0.000664 
0.000649 
0.000650 
0.000650 
0.000650 
0.000645 
0.000643 
0.000651 
0.000651 
0.000642 
0.000687 
0.000642 
0.000654 
0.000639 
0.000640 
0.000642 
0.000667 
0.000648 
0.000668 
0.000650 
0.000651 
0.000644 
0.000668 
0.000651 
0.000648 
0.000681 
0.000709 
0.000642 
0.000657 
0.000639 
0.000639 
0.000644 
0.000648 
0.000653 
0.000648 
0.000650 
0.000625 
0.000642 
0.000651 
0.000651 
0.000651 
0.000711 
0.000641 
0.000646 
0.000640 
0.000639 
0.000640 
0.000641 
0.000671 
0.000648 
0.000649 
0.000649 
0.000673 
0.000643 
0.000652 
0.000650 
0.000735 
0.000683 
0.000641 
0.000641 
0.000638 
0.000638 
0.000642 
0.000640 
0.000674 
0.000647 
0.000638 
0.000639 
0.000608 
0.000612 
0.000610 
0.000611 
0.000611 
0.000610 
0.000611 
0.000611 
0.000612 
0.000611 
0.000611 
0.000608 
0.000651 
0.000640 
0.000658 
0.000653 
0.000610 
0.000610 
0.000612 
0.000611 
0.000614 
0.000610 
0.000610 
0.000611 
0.000607 
0.000612 
0.000610 
0.000613 
0.000646 
0.000642 
0.000638 
0.000608 
0.000610 
0.000614 
0.000610 
0.000610 
0.000611 
0.000615 
0.000610 
0.000612 
0.000610 
0.000610 
0.000611 
0.000612 
0.000670 
0.000641 
0.000646 
0.000610 
0.000661 
0.000611 
0.000614 
0.000609 
0.000609 
0.000612 
0.000612 
0.000610 
0.000610 
0.000611 
0.000616 
0.000608 
0.000667 
0.000647 
0.000645 
0.000643 
0.000646 
0.000647 
0.000647 
0.000647 
0.000646 
0.000645 
0.000645 
0.000644 
0.000664 
0.000647 
0.000646 
0.000880 
0.000636 
0.000648 
0.000667 
0.000645 
0.000646 
0.000645 
0.000645 
0.000646 
0.000646 
0.000646 
0.000646 
0.000647 
0.000647 
0.000646 
0.000644 
0.000647 
0.000649 
0.000649 
0.000648 
0.000646 
0.000646 
0.000645 
0.000645 
0.000645 
0.000645 
0.000647 
0.000646 
0.000646 
0.000648 
0.000645 
0.000646 
0.000640 
0.000667 
0.000646 
0.000644 
0.000646 
0.000680 
0.000648 
0.000645 
0.000646 
0.000645 
0.000644 
0.000645 
0.000647 
0.000645 
0.000647 
0.000646 
0.000640 
0.000643 
0.000614 
0.000608 
0.000610 
0.000616 
0.000606 
0.000611 
0.000612 
0.000612 
0.000615 
0.000622 
0.000614 
0.000611 
0.000612 
0.000611 
0.000612 
0.000617 
0.000613 
0.000644 
0.000609 
0.000611 
0.000611 
0.000611 
0.000612 
0.000612 
0.000611 
0.000612 
0.000612 
0.000613 
0.000610 
0.000612 
0.000613 
0.000613 
0.000622 
0.000612 
0.000611 
0.000610 
0.000615 
0.000613 
0.000611 
0.000612 
0.000613 
0.000613 
0.000614 
0.000612 
0.000612 
0.000614 
0.000611 
0.000661 
0.000610 
0.000610 
0.000611 
0.000667 
0.000610 
0.000611 
0.000613 
0.000614 
0.000611 
0.000615 
0.000612 
0.000616 
0.000613 
0.000614 
0.000640 
0.000640 
0.000620 
0.000621 
0.000623 
0.000621 
0.000623 
0.000623 
0.000621 
0.000632 
0.000619 
0.000617 
0.000616 
0.000621 
0.000624 
0.000623 
0.000622 
0.000623 
0.000620 
0.000656 
0.000622 
0.000619 
0.000626 
0.000621 
0.000622 
0.000619 
0.000617 
0.000617 
0.000621 
0.000623 
0.000622 
0.000624 
0.000621 
0.000619 
0.000626 
0.000620 
0.000620 
0.000619 
0.000623 
0.000626 
0.000620 
0.000620 
0.000616 
0.000615 
0.000621 
0.000623 
0.000623 
0.000622 
0.000626 
0.000668 
0.000620 
0.000620 
0.000621 
0.000672 
0.000627 
0.000621 
0.000624 
0.000617 
0.000616 
0.000617 
0.000623 
0.000621 
0.000624 
0.000622 
0.000622 
0.000668 
0.000659 
0.000650 
0.000649 
0.000652 
0.000651 
0.000647 
0.000650 
0.000659 
0.000652 
0.000645 
0.000646 
0.000647 
0.000649 
0.000648 
0.000648 
0.000655 
0.000649 
0.000686 
0.000646 
0.000647 
0.000646 
0.000647 
0.000653 
0.000656 
0.000648 
0.000649 
0.000646 
0.000650 
0.000649 
0.000653 
0.000647 
0.000653 
0.000651 
0.000649 
0.000652 
0.000655 
0.000652 
0.000648 
0.000684 
0.000657 
0.000651 
0.000648 
0.000647 
0.000648 
0.000647 
0.000647 
0.000648 
0.000705 
0.000652 
0.000649 
0.000648 
0.000715 
0.000649 
0.000651 
0.000659 
0.000655 
0.000679 
0.000646 
0.000646 
0.000648 
0.000650 
0.000644 
0.000647 
0.000657 
0.000620 
0.000626 
0.000619 
0.000621 
0.000619 
0.000615 
0.000613 
0.000615 
0.000617 
0.000619 
0.000619 
0.000617 
0.000618 
0.000618 
0.000618 
0.000642 
0.000622 
0.000656 
0.000619 
0.000621 
0.000623 
0.000614 
0.000614 
0.000616 
0.000617 
0.000613 
0.000616 
0.000617 
0.000618 
0.000617 
0.000617 
0.000621 
0.000620 
0.000623 
0.000617 
0.000618 
0.000614 
0.000615 
0.000618 
0.000617 
0.000618 
0.000616 
0.000617 
0.000616 
0.000619 
0.000618 
0.000616 
0.000666 
0.000619 
0.000621 
0.000619 
0.000673 
0.000615 
0.000613 
0.000614 
0.000617 
0.000614 
0.000617 
0.000616 
0.000618 
0.000617 
0.000618 
0.000627 
0.000650 
0.000639 
0.000636 
0.000632 
0.000632 
0.000635 
0.000633 
0.000636 
0.000638 
0.000636 
0.000637 
0.000635 
0.000635 
0.000636 
0.000638 
0.000635 
0.000634 
0.000646 
0.000674 
0.000638 
0.000632 
0.000635 
0.000636 
0.000635 
0.000636 
0.000637 
0.000636 
0.000634 
0.000633 
0.000635 
0.000635 
0.000636 
0.000636 
0.000645 
0.000632 
0.000635 
0.000637 
0.000633 
0.000646 
0.000639 
0.000636 
0.000633 
0.000636 
0.000635 
0.000636 
0.000634 
0.000635 
0.000634 
0.000689 
0.000634 
0.000633 
0.000630 
0.000698 
0.000635 
0.000636 
0.000636 
0.000636 
0.000637 
0.000635 
0.000635 
0.000635 
0.000636 
0.000635 
0.000636 
0.000657 
0.000623 
0.000618 
0.000621 
0.000614 
0.000614 
0.000609 
0.000613 
0.000613 
0.000611 
0.000614 
0.000615 
0.000616 
0.000613 
0.000617 
0.000617 
0.000632 
0.000613 
0.000661 
0.000613 
0.000615 
0.000614 
0.000616 
0.000616 
0.000614 
0.000616 
0.000614 
0.000614 
0.000615 
0.000615 
0.000614 
0.000614 
0.000629 
0.000618 
0.000632 
0.000619 
0.000618 
0.000614 
0.000615 
0.000613 
0.000614 
0.000614 
0.000615 
0.000615 
0.000616 
0.000617 
0.000615 
0.000615 
0.000690 
0.000616 
0.000613 
0.000616 
0.000702 
0.000612 
0.000611 
0.000614 
0.000614 
0.000612 
0.000614 
0.000614 
0.000615 
0.000618 
0.000613 
0.000617 
0.000667 
0.000620 
0.000618 
0.000616 
0.000618 
0.000618 
0.000618 
0.000618 
0.000617 
0.000618 
0.000617 
0.000619 
0.000617 
0.000618 
0.000617 
0.000617 
0.000630 
0.000618 
0.000651 
0.000619 
0.000617 
0.000619 
0.000617 
0.000615 
0.000617 
0.000617 
0.000616 
0.000618 
0.000620 
0.000617 
0.000616 
0.000614 
0.000629 
0.000618 
0.000615 
0.000617 
0.000624 
0.000619 
0.000618 
0.000617 
0.000617 
0.000617 
0.000617 
0.000620 
0.000617 
0.000618 
0.000617 
0.000628 
0.000664 
0.000617 
0.000617 
0.000614 
0.000692 
0.000622 
0.000617 
0.000621 
0.000617 
0.000616 
0.000619 
0.000618 
0.000616 
0.000616 
0.000616 
0.000618 
0.000646 
0.000608 
0.000611 
0.000615 
0.000611 
0.000610 
0.000609 
0.000608 
0.000610 
0.000609 
0.000608 
0.000609 
0.000607 
0.000609 
0.000607 
0.000606 
0.000617 
0.000610 
0.000642 
0.000608 
0.000607 
0.000607 
0.000610 
0.000608 
0.000609 
0.000608 
0.000608 
0.000610 
0.000608 
0.000609 
0.000609 
0.000611 
0.000617 
0.000613 
0.000611 
0.000608 
0.000610 
0.000608 
0.000609 
0.000610 
0.000608 
0.000610 
0.000612 
0.000612 
0.000607 
0.000610 
0.000609 
0.000607 
0.000655 
0.000611 
0.000608 
0.000609 
0.000669 
0.000611 
0.000617 
0.000611 
0.000610 
0.000606 
0.000607 
0.000609 
0.000609 
0.000608 
0.000610 
0.000608 
0.000652 
0.000628 
0.000630 
0.000632 
0.000629 
0.000632 
0.000629 
0.000632 
0.000630 
0.000629 
0.000631 
0.000637 
0.000626 
0.000627 
0.000627 
0.000626 
0.000634 
0.000633 
0.000672 
0.000629 
0.000630 
0.000629 
0.000627 
0.000633 
0.000630 
0.000631 
0.000630 
0.000628 
0.000626 
0.000626 
0.000629 
0.000628 
0.000635 
0.000631 
0.000631 
0.000629 
0.000630 
0.000628 
0.000628 
0.000630 
0.000630 
0.000628 
0.000629 
0.000627 
0.000627 
0.000625 
0.000627 
0.000627 
0.000684 
0.000633 
0.000626 
0.000631 
0.000694 
0.000630 
0.000628 
0.000628 
0.000628 
0.000630 
0.000630 
0.000626 
0.000626 
0.000627 
0.000627 
0.000631 
0.000650 
0.000618 
0.000622 
0.000616 
0.000614 
0.000615 
0.000613 
0.000613 
0.000620 
0.000614 
0.000614 
0.000613 
0.000621 
0.000614 
0.000615 
0.000613 
0.000625 
0.000618 
0.000652 
0.000617 
0.000615 
0.000614 
0.000615 
0.000616 
0.000615 
0.000614 
0.000616 
0.000616 
0.000617 
0.000614 
0.000615 
0.000615 
0.000619 
0.000627 
0.000615 
0.000620 
0.000613 
0.000614 
0.000613 
0.000614 
0.000615 
0.000614 
0.000616 
0.000613 
0.000613 
0.000615 
0.000613 
0.000614 
0.000665 
0.000621 
0.000613 
0.000615 
0.000683 
0.000614 
0.000614 
0.000613 
0.000623 
0.000615 
0.000613 
0.000615 
0.000614 
0.000611 
0.000611 
0.000613 
0.000633 
0.000618 
0.000618 
0.000616 
0.000615 
0.000615 
0.000615 
0.000622 
0.000619 
0.000620 
0.000620 
0.000620 
0.000622 
0.000620 
0.000620 
0.000620 
0.000636 
0.000618 
0.000653 
0.000617 
0.000616 
0.000616 
0.000616 
0.000619 
0.000625 
0.000620 
0.000620 
0.000621 
0.000620 
0.000623 
0.000618 
0.000621 
0.000625 
0.000620 
0.000621 
0.000617 
0.000618 
0.000615 
0.000617 
0.000619 
0.000621 
0.000621 
0.000625 
0.000620 
0.000619 
0.000621 
0.000619 
0.000622 
0.000670 
0.000615 
0.000618 
0.000613 
0.000687 
0.000613 
0.000615 
0.000620 
0.000621 
0.000618 
0.000624 
0.000620 
0.000621 
0.000622 
0.000619 
0.000620 
0.000656 
0.000643 
0.000642 
0.000641 
0.000648 
0.000641 
0.000642 
0.000642 
0.000642 
0.000642 
0.000643 
0.000645 
0.000640 
0.000643 
0.000642 
0.000641 
0.000640 
0.000643 
0.000685 
0.000641 
0.000642 
0.000644 
0.000642 
0.000639 
0.000642 
0.000644 
0.000642 
0.000647 
0.000640 
0.000640 
0.000641 
0.000640 
0.000642 
0.000644 
0.000646 
0.000641 
0.000641 
0.000644 
0.000645 
0.000642 
0.000638 
0.000641 
0.000642 
0.000644 
0.000641 
0.000649 
0.000640 
0.000641 
0.000697 
0.000642 
0.000646 
0.000643 
0.000705 
0.000643 
0.000642 
0.000643 
0.000642 
0.000645 
0.000644 
0.000640 
0.000643 
0.000650 
0.000639 
0.000642 
0.000651 
0.000637 
0.000632 
0.000634 
0.000632 
0.000635 
0.000633 
0.000635 
0.000636 
0.000634 
0.000634 
0.000635 
0.000635 
0.000636 
0.000637 
0.000635 
0.000631 
0.000637 
0.000669 
0.000634 
0.000633 
0.000633 
0.000636 
0.000635 
0.000637 
0.000639 
0.000636 
0.000636 
0.000635 
0.000635 
0.000664 
0.000636 
0.000639 
0.000640 
0.000632 
0.000634 
0.000634 
0.000633 
0.000643 
0.000635 
0.000635 
0.000636 
0.000636 
0.000635 
0.000634 
0.000639 
0.000636 
0.000637 
0.000686 
0.000631 
0.000635 
0.000631 
0.000694 
0.000634 
0.000635 
0.000637 
0.000635 
0.000637 
0.000634 
0.000634 
0.000634 
0.000634 
0.000633 
0.000635 
0.000638 
0.000616 
0.000612 
0.000614 
0.000610 
0.000611 
0.000612 
0.000611 
0.000612 
0.000614 
0.000612 
0.000615 
0.000613 
0.000612 
0.000611 
0.000613 
0.000621 
0.000612 
0.000643 
0.000613 
0.000609 
0.000613 
0.000612 
0.000610 
0.000612 
0.000612 
0.000612 
0.000614 
0.000612 
0.000612 
0.000612 
0.000616 
0.000617 
0.000614 
0.000618 
0.000612 
0.000615 
0.000611 
0.000610 
0.000614 
0.000615 
0.000612 
0.000612 
0.000613 
0.000612 
0.000614 
0.000613 
0.000610 
0.000660 
0.000614 
0.000615 
0.000610 
0.000668 
0.000611 
0.000616 
0.000612 
0.000616 
0.000610 
0.000611 
0.000612 
0.000612 
0.000616 
0.000612 
0.000613 
0.000646 
0.000621 
0.000617 
0.000616 
0.000616 
0.000618 
0.000617 
0.000615 
0.000618 
0.000618 
0.000618 
0.000617 
0.000615 
0.000617 
0.000617 
0.000617 
0.000624 
0.000619 
0.000650 
0.000616 
0.000615 
0.000618 
0.000619 
0.000615 
0.000617 
0.000618 
0.000619 
0.000620 
0.000618 
0.000617 
0.000617 
0.000616 
0.000622 
0.000620 
0.000615 
0.000618 
0.000617 
0.000617 
0.000620 
0.000616 
0.000623 
0.000616 
0.000618 
0.000620 
0.000620 
0.000619 
0.000618 
0.000618 
0.000671 
0.000619 
0.000615 
0.000617 
0.000672 
0.000617 
0.000619 
0.000616 
0.000617 
0.000618 
0.000617 
0.000620 
0.000618 
0.000615 
0.000617 
0.000617 
0.000628 
0.000618 
0.000616 
0.000616 
0.000617 
0.000621 
0.000616 
0.000618 
0.000615 
0.000614 
0.000616 
0.000618 
0.000615 
0.000616 
0.000617 
0.000617 
0.000643 
0.000616 
0.000652 
0.000617 
0.000615 
0.000616 
0.000613 
0.000617 
0.000615 
0.000618 
0.000616 
0.000616 
0.000616 
0.000617 
0.000616 
0.000615 
0.000618 
0.000618 
0.000617 
0.000616 
0.000614 
0.000616 
0.000616 
0.000615 
0.000615 
0.000618 
0.000617 
0.000616 
0.000615 
0.000616 
0.000617 
0.000615 
0.000672 
0.000616 
0.000618 
0.000614 
0.000676 
0.000615 
0.000618 
0.000614 
0.000615 
0.000615 
0.000617 
0.000617 
0.000616 
0.000617 
0.000614 
0.000614 
0.000646 
0.000615 
0.000616 
0.000618 
0.000614 
0.000619 
0.000617 
0.000620 
0.000618 
0.000617 
0.000620 
0.000619 
0.000618 
0.000617 
0.000617 
0.000619 
0.000627 
0.000617 
0.000649 
0.000615 
0.000615 
0.000620 
0.000618 
0.000617 
0.000619 
0.000617 
0.000622 
0.000619 
0.000625 
0.000618 
0.000619 
0.000619 
0.000618 
0.000622 
0.000612 
0.000619 
0.000612 
0.000618 
0.000615 
0.000616 
0.000620 
0.000617 
0.000618 
0.000618 
0.000619 
0.000616 
0.000616 
0.000618 
0.000663 
0.000615 
0.000615 
0.000615 
0.000678 
0.000617 
0.000620 
0.000617 
0.000617 
0.000621 
0.000617 
0.000617 
0.000618 
0.000617 
0.000618 
0.000619 
0.000624 
0.000608 
0.000613 
0.000610 
0.000609 
0.000614 
0.000609 
0.000609 
0.000611 
0.000610 
0.000610 
0.000615 
0.000610 
0.000607 
0.000611 
0.000610 
0.000620 
0.000611 
0.000644 
0.000610 
0.000613 
0.000613 
0.000616 
0.000612 
0.000611 
0.000610 
0.000613 
0.000611 
0.000613 
0.000611 
0.000611 
0.000610 
0.000608 
0.000612 
0.000611 
0.000612 
0.000610 
0.000609 
0.000611 
0.000610 
0.000611 
0.000614 
0.000611 
0.000607 
0.000610 
0.000610 
0.000615 
0.000610 
0.000660 
0.000609 
0.000608 
0.000608 
0.000667 
0.000611 
0.000612 
0.000612 
0.000610 
0.000610 
0.000609 
0.000611 
0.000610 
0.000613 
0.000610 
0.000611 
0.000664 
0.000638 
0.000637 
0.000638 
0.000637 
0.000637 
0.000637 
0.000636 
0.000637 
0.000639 
0.000644 
0.000636 
0.000639 
0.000637 
0.000636 
0.000637 
0.000641 
0.000636 
0.000680 
0.000636 
0.000641 
0.000637 
0.000636 
0.000636 
0.000638 
0.000641 
0.000638 
0.000639 
0.000635 
0.000637 
0.000637 
0.000636 
0.000640 
0.000650 
0.000637 
0.000638 
0.000638 
0.000641 
0.000641 
0.000637 
0.000637 
0.000644 
0.000636 
0.000635 
0.000638 
0.000634 
0.000635 
0.000638 
0.000687 
0.000638 
0.000637 
0.000637 
0.000706 
0.000639 
0.000639 
0.000637 
0.000636 
0.000640 
0.000637 
0.000636 
0.000637 
0.000635 
0.000638 
0.000638 
0.000652 
0.000628 
0.000627 
0.000631 
0.000627 
0.000629 
0.000628 
0.000631 
0.000628 
0.000628 
0.000628 
0.000627 
0.000628 
0.000628 
0.000628 
0.000627 
0.000628 
0.000629 
0.000665 
0.000629 
0.000627 
0.000628 
0.000627 
0.000632 
0.000629 
0.000632 
0.000628 
0.000629 
0.000626 
0.000630 
0.000630 
0.000628 
0.000627 
0.000636 
0.000628 
0.000629 
0.000630 
0.000629 
0.000631 
0.000631 
0.000628 
0.000629 
0.000629 
0.000628 
0.000631 
0.000629 
0.000641 
0.000629 
0.000679 
0.000626 
0.000631 
0.000626 
0.000689 
0.000629 
0.000627 
0.000629 
0.000628 
0.000630 
0.000628 
0.000626 
0.000628 
0.000626 
0.000631 
0.000630 
0.000663 
0.000652 
0.000646 
0.000643 
0.000643 
0.000641 
0.000640 
0.000640 
0.000641 
0.000638 
0.000638 
0.000639 
0.000647 
0.000644 
0.000645 
0.000645 
0.000645 
0.000645 
0.000678 
0.000642 
0.000649 
0.000638 
0.000641 
0.000640 
0.000640 
0.000639 
0.000640 
0.000640 
0.000649 
0.000647 
0.000646 
0.000644 
0.000639 
0.000648 
0.000640 
0.000644 
0.000641 
0.000641 
0.000640 
0.000640 
0.000639 
0.000640 
0.000641 
0.000640 
0.000643 
0.000645 
0.000646 
0.000645 
0.000698 
0.000645 
0.000640 
0.000645 
0.000701 
0.000639 
0.000644 
0.000641 
0.000639 
0.000641 
0.000642 
0.000639 
0.000644 
0.000643 
0.000644 
0.000644 
0.000658 
0.000643 
0.000643 
0.000643 
0.000646 
0.000644 
0.000641 
0.000643 
0.000645 
0.000644 
0.000642 
0.000643 
0.000643 
0.000645 
0.000647 
0.000644 
0.000640 
0.000644 
0.000681 
0.000644 
0.000644 
0.000644 
0.000645 
0.000644 
0.000643 
0.000645 
0.000643 
0.000643 
0.000643 
0.000645 
0.000645 
0.000646 
0.000644 
0.000649 
0.000645 
0.000648 
0.000646 
0.000649 
0.000651 
0.000644 
0.000644 
0.000644 
0.000648 
0.000644 
0.000643 
0.000644 
0.000645 
0.000645 
0.000697 
0.000644 
0.000644 
0.000642 
0.000706 
0.000644 
0.000645 
0.000644 
0.000642 
0.000643 
0.000644 
0.000645 
0.000644 
0.000644 
0.000644 
0.000644 
0.000638 
0.000613 
0.000611 
0.000610 
0.000611 
0.000608 
0.000610 
0.000611 
0.000610 
0.000611 
0.000610 
0.000610 
0.000607 
0.000611 
0.000611 
0.000608 
0.000616 
0.000608 
0.000643 
0.000609 
0.000610 
0.000609 
0.000611 
0.000610 
0.000611 
0.000609 
0.000610 
0.000612 
0.000607 
0.000611 
0.000610 
0.000611 
0.000614 
0.000614 
0.000615 
0.000613 
0.000615 
0.000608 
0.000609 
0.000610 
0.000612 
0.000610 
0.000613 
0.000611 
0.000611 
0.000610 
0.000610 
0.000609 
0.000662 
0.000610 
0.000611 
0.000613 
0.000667 
0.000611 
0.000610 
0.000608 
0.000611 
0.000612 
0.000610 
0.000610 
0.000608 
0.000607 
0.000608 
0.000611 
0.000640 
0.000615 
0.000617 
0.000618 
0.000617 
0.000612 
0.000611 
0.000612 
0.000608 
0.000615 
0.000612 
0.000610 
0.000610 
0.000610 
0.000611 
0.000611 
0.000619 
0.000609 
0.000653 
0.000620 
0.000621 
0.000608 
0.000609 
0.000612 
0.000610 
0.000610 
0.000612 
0.000609 
0.000614 
0.000610 
0.000610 
0.000613 
0.000615 
0.000619 
0.000618 
0.000618 
0.000618 
0.000609 
0.000608 
0.000609 
0.000608 
0.000610 
0.000611 
0.000609 
0.000608 
0.000612 
0.000608 
0.000611 
0.000663 
0.000618 
0.000617 
0.000613 
0.000671 
0.000610 
0.000610 
0.000610 
0.000611 
0.000611 
0.000626 
0.000611 
0.000610 
0.000608 
0.000611 
0.000610 
0.000630 
0.000616 
0.000606 
0.000607 
0.000605 
0.000609 
0.000610 
0.000608 
0.000608 
0.000609 
0.000607 
0.000609 
0.000608 
0.000607 
0.000605 
0.000606 
0.000619 
0.000615 
0.000643 
0.000606 
0.000609 
0.000608 
0.000609 
0.000606 
0.000606 
0.000609 
0.000608 
0.000607 
0.000608 
0.000607 
0.000606 
0.000612 
0.000613 
0.000612 
0.000609 
0.000608 
0.000610 
0.000604 
0.000606 
0.000608 
0.000608 
0.000605 
0.000609 
0.000609 
0.000610 
0.000607 
0.000611 
0.000606 
0.000656 
0.000605 
0.000605 
0.000606 
0.000674 
0.000606 
0.000609 
0.000607 
0.000607 
0.000605 
0.000611 
0.000608 
0.000606 
0.000612 
0.000609 
0.000606 
0.000663 
0.000617 
0.000615 
0.000618 
0.000617 
0.000618 
0.000614 
0.000613 
0.000616 
0.000617 
0.000614 
0.000615 
0.000613 
0.000613 
0.000616 
0.000617 
0.000636 
0.000615 
0.000652 
0.000616 
0.000613 
0.000615 
0.000621 
0.000615 
0.000614 
0.000615 
0.000616 
0.000614 
0.000616 
0.000616 
0.000617 
0.000616 
0.000616 
0.000619 
0.000620 
0.000615 
0.000617 
0.000614 
0.000616 
0.000617 
0.000615 
0.000617 
0.000617 
0.000616 
0.000614 
0.000617 
0.000617 
0.000614 
0.000667 
0.000615 
0.000616 
0.000614 
0.000685 
0.000615 
0.000616 
0.000616 
0.000620 
0.000616 
0.000613 
0.000614 
0.000616 
0.000613 
0.000616 
0.000616 
0.000637 
0.000611 
0.000609 
0.000609 
0.000608 
0.000611 
0.000610 
0.000608 
0.000607 
0.000609 
0.000606 
0.000608 
0.000608 
0.000611 
0.000607 
0.000608 
0.000614 
0.000608 
0.000644 
0.000609 
0.000610 
0.000611 
0.000606 
0.000607 
0.000605 
0.000608 
0.000607 
0.000610 
0.000608 
0.000608 
0.000608 
0.000607 
0.000612 
0.000611 
0.000611 
0.000609 
0.000612 
0.000605 
0.000608 
0.000606 
0.000606 
0.000608 
0.000610 
0.000607 
0.000605 
0.000608 
0.000610 
0.000606 
0.000659 
0.000611 
0.000611 
0.000609 
0.000666 
0.000609 
0.000605 
0.000606 
0.000607 
0.000611 
0.000608 
0.000608 
0.000608 
0.000613 
0.000609 
0.000607 
0.000658 
0.000637 
0.000634 
0.000635 
0.000635 
0.000641 
0.000636 
0.000637 
0.000638 
0.000633 
0.000636 
0.000637 
0.000637 
0.000636 
0.000637 
0.000636 
0.000642 
0.000635 
0.000679 
0.000635 
0.000636 
0.000639 
0.000637 
0.000636 
0.000636 
0.000635 
0.000638 
0.000636 
0.000635 
0.000635 
0.000637 
0.000635 
0.000637 
0.000637 
0.000637 
0.000641 
0.000636 
0.000637 
0.000636 
0.000637 
0.000635 
0.000635 
0.000637 
0.000636 
0.000635 
0.000636 
0.000636 
0.000638 
0.000688 
0.000634 
0.000635 
0.000636 
0.000700 
0.000636 
0.000637 
0.000637 
0.000635 
0.000637 
0.000636 
0.000634 
0.000637 
0.000638 
0.000634 
0.000639 
0.000657 
0.000632 
0.000630 
0.000632 
0.000630 
0.000630 
0.000629 
0.000630 
0.000630 
0.000629 
0.000629 
0.000630 
0.000629 
0.000629 
0.000629 
0.000630 
0.000636 
0.000630 
0.000668 
0.000629 
0.000629 
0.000630 
0.000631 
0.000630 
0.000629 
0.000629 
0.000629 
0.000629 
0.000630 
0.000629 
0.000629 
0.000629 
0.000626 
0.000637 
0.000630 
0.000628 
0.000630 
0.000629 
0.000629 
0.000630 
0.000632 
0.000630 
0.000629 
0.000631 
0.000630 
0.000628 
0.000630 
0.000631 
0.000681 
0.000630 
0.000630 
0.000635 
0.000705 
0.000629 
0.000629 
0.000629 
0.000630 
0.000628 
0.000631 
0.000630 
0.000629 
0.000629 
0.000627 
0.000630 
0.000622 
0.000615 
0.000609 
0.000610 
0.000610 
0.000614 
0.000616 
0.000614 
0.000614 
0.000616 
0.000614 
0.000615 
0.000613 
0.000615 
0.000615 
0.000614 
0.000617 
0.000610 
0.000647 
0.000611 
0.000610 
0.000615 
0.000614 
0.000614 
0.000614 
0.000613 
0.000614 
0.000613 
0.000614 
0.000615 
0.000618 
0.000615 
0.000621 
0.000622 
0.000614 
0.000611 
0.000611 
0.000615 
0.000614 
0.000615 
0.000614 
0.000616 
0.000615 
0.000615 
0.000613 
0.000614 
0.000614 
0.000614 
0.000658 
0.000611 
0.000610 
0.000611 
0.000675 
0.000615 
0.000614 
0.000615 
0.000615 
0.000615 
0.000614 
0.000614 
0.000614 
0.000613 
0.000615 
0.000615 
0.000639 
0.000612 
0.000613 
0.000612 
0.000613 
0.000612 
0.000612 
0.000611 
0.000613 
0.000612 
0.000612 
0.000613 
0.000612 
0.000613 
0.000613 
0.000617 
0.000618 
0.000614 
0.000644 
0.000611 
0.000611 
0.000612 
0.000611 
0.000614 
0.000614 
0.000613 
0.000612 
0.000613 
0.000612 
0.000612 
0.000613 
0.000613 
0.000613 
0.000616 
0.000612 
0.000614 
0.000642 
0.000613 
0.000612 
0.000610 
0.000612 
0.000611 
0.000611 
0.000614 
0.000613 
0.000613 
0.000612 
0.000613 
0.000664 
0.000613 
0.000609 
0.000612 
0.000668 
0.000613 
0.000612 
0.000612 
0.000614 
0.000614 
0.000612 
0.000613 
0.000611 
0.000611 
0.000612 
0.000613 
0.000630 
0.000611 
0.000609 
0.000609 
0.000612 
0.000608 
0.000609 
0.000610 
0.000610 
0.000609 
0.000610 
0.000610 
0.000611 
0.000610 
0.000611 
0.000609 
0.000616 
0.000610 
0.000648 
0.000610 
0.000612 
0.000608 
0.000615 
0.000608 
0.000609 
0.000608 
0.000611 
0.000614 
0.000609 
0.000609 
0.000607 
0.000609 
0.000611 
0.000613 
0.000610 
0.000608 
0.000616 
0.000610 
0.000609 
0.000612 
0.000608 
0.000610 
0.000611 
0.000610 
0.000607 
0.000609 
0.000610 
0.000607 
0.000656 
0.000609 
0.000609 
0.000608 
0.000667 
0.000609 
0.000612 
0.000610 
0.000610 
0.000611 
0.000610 
0.000611 
0.000609 
0.000610 
0.000610 
0.000611 
0.000643 
0.000614 
0.000612 
0.000612 
0.000612 
0.000612 
0.000612 
0.000612 
0.000610 
0.000612 
0.000610 
0.000609 
0.000610 
0.000611 
0.000611 
0.000612 
0.000627 
0.000613 
0.000643 
0.000614 
0.000610 
0.000610 
0.000610 
0.000612 
0.000616 
0.000610 
0.000612 
0.000612 
0.000612 
0.000612 
0.000613 
0.000610 
0.000616 
0.000615 
0.000618 
0.000612 
0.000612 
0.000612 
0.000611 
0.000611 
0.000610 
0.000610 
0.000611 
0.000610 
0.000611 
0.000611 
0.000611 
0.000611 
0.000658 
0.000612 
0.000610 
0.000611 
0.000668 
0.000612 
0.000610 
0.000612 
0.000613 
0.000613 
0.000612 
0.000615 
0.000613 
0.000611 
0.000612 
0.000612 
0.000649 
0.000637 
0.000621 
0.000620 
0.000621 
0.000623 
0.000622 
0.000623 
0.000625 
0.000627 
0.000622 
0.000626 
0.000623 
0.000624 
0.000623 
0.000621 
0.000636 
0.000624 
0.000658 
0.000621 
0.000622 
0.000623 
0.000624 
0.000623 
0.000623 
0.000623 
0.000625 
0.000623 
0.000624 
0.000623 
0.000624 
0.000624 
0.000633 
0.000621 
0.000630 
0.000622 
0.000624 
0.000623 
0.000624 
0.000625 
0.000623 
0.000623 
0.000624 
0.000623 
0.000624 
0.000624 
0.000620 
0.000622 
0.000681 
0.000620 
0.000621 
0.000624 
0.000688 
0.000624 
0.000624 
0.000650 
0.000624 
0.000625 
0.000623 
0.000622 
0.000624 
0.000621 
0.000620 
0.000621 
0.000643 
0.000614 
0.000611 
0.000611 
0.000615 
0.000614 
0.000613 
0.000614 
0.000612 
0.000612 
0.000614 
0.000616 
0.000622 
0.000619 
0.000617 
0.000619 
0.000619 
0.000616 
0.000650 
0.000612 
0.000614 
0.000611 
0.000614 
0.000615 
0.000614 
0.000614 
0.000611 
0.000611 
0.000618 
0.000617 
0.000617 
0.000621 
0.000616 
0.000615 
0.000615 
0.000614 
0.000611 
0.000613 
0.000614 
0.000610 
0.000614 
0.000616 
0.000621 
0.000624 
0.000617 
0.000620 
0.000617 
0.000618 
0.000664 
0.000615 
0.000612 
0.000615 
0.000666 
0.000615 
0.000613 
0.000614 
0.000612 
0.000611 
0.000614 
0.000617 
0.000619 
0.000618 
0.000619 
0.000616 
0.000778 
0.000640 
0.000637 
0.000638 
0.000637 
0.000641 
0.000634 
0.000635 
0.000635 
0.000637 
0.000635 
0.000637 
0.000636 
0.000636 
0.000638 
0.000638 
0.000643 
0.000639 
0.000676 
0.000640 
0.000637 
0.000639 
0.000634 
0.000675 
0.000636 
0.000638 
0.000649 
0.000638 
0.000635 
0.000639 
0.000642 
0.000638 
0.000642 
0.000640 
0.000640 
0.000638 
0.000635 
0.000634 
0.000633 
0.000638 
0.000639 
0.000641 
0.000645 
0.000637 
0.000641 
0.000639 
0.000640 
0.000639 
0.000690 
0.000637 
0.000638 
0.000642 
0.000699 
0.001091 
0.000634 
0.000638 
0.000637 
0.000640 
0.000647 
0.000639 
0.000639 
0.000637 
0.000640 
0.000638 
0.000657 
0.000645 
0.000642 
0.000644 
0.000646 
0.000652 
0.000645 
0.000647 
0.000647 
0.000645 
0.000643 
0.000643 
0.000646 
0.000646 
0.000645 
0.000644 
0.000640 
0.000644 
0.000682 
0.000640 
0.000642 
0.000644 
0.000644 
0.000644 
0.000644 
0.000643 
0.000642 
0.000644 
0.000644 
0.000644 
0.000648 
0.000649 
0.000638 
0.000644 
0.000643 
0.000642 
0.000642 
0.000644 
0.000643 
0.000641 
0.000645 
0.000643 
0.000645 
0.000644 
0.000644 
0.000646 
0.000645 
0.000643 
0.000694 
0.000640 
0.000642 
0.000640 
0.000707 
0.000648 
0.000647 
0.000644 
0.000644 
0.000644 
0.000644 
0.000646 
0.000644 
0.000644 
0.000644 
0.000644 
0.000669 
0.000610 
0.000611 
0.000610 
0.000613 
0.000614 
0.000610 
0.000609 
0.000610 
0.000611 
0.000611 
0.000610 
0.000610 
0.000611 
0.000605 
0.000608 
0.000617 
0.000612 
0.000657 
0.000611 
0.000611 
0.000607 
0.000609 
0.000610 
0.000610 
0.000609 
0.000610 
0.000610 
0.000609 
0.000612 
0.000606 
0.000608 
0.000613 
0.000643 
0.000614 
0.000610 
0.000610 
0.000608 
0.000607 
0.000610 
0.001165 
0.000612 
0.000610 
0.000609 
0.000609 
0.000610 
0.000606 
0.000608 
0.000659 
0.000611 
0.000610 
0.000611 
0.000666 
0.000606 
0.000607 
0.000610 
0.000609 
0.000613 
0.000613 
0.000609 
0.000610 
0.000619 
0.000607 
0.000609 
0.000626 
0.000608 
0.000608 
0.000609 
0.000610 
0.000609 
0.000609 
0.000608 
0.000612 
0.000607 
0.000612 
0.000613 
0.000622 
0.000609 
0.000607 
0.000607 
0.000617 
0.000610 
0.000644 
0.000610 
0.000609 
0.000608 
0.000608 
0.000608 
0.000611 
0.000608 
0.000608 
0.000610 
0.000609 
0.000609 
0.000608 
0.000609 
0.000613 
0.000610 
0.000608 
0.000609 
0.000610 
0.000610 
0.000611 
0.000609 
0.000608 
0.000608 
0.000610 
0.000607 
0.000610 
0.000609 
0.000610 
0.000608 
0.000653 
0.000618 
0.000606 
0.000608 
0.000663 
0.000611 
0.000608 
0.000608 
0.000608 
0.000620 
0.000609 
0.000609 
0.000607 
0.000612 
0.000612 
0.000606 
0.000644 
0.000611 
0.000610 
0.000608 
0.000608 
0.000611 
0.000608 
0.000611 
0.000609 
0.000608 
0.000607 
0.000609 
0.000608 
0.000608 
0.000608 
0.000611 
0.000617 
0.000612 
0.000644 
0.000612 
0.000606 
0.000608 
0.000609 
0.000610 
0.000610 
0.000611 
0.000609 
0.000612 
0.000609 
0.000609 
0.000610 
0.000607 
0.000614 
0.000613 
0.000607 
0.000607 
0.000610 
0.000609 
0.000609 
0.000607 
0.000617 
0.000611 
0.000609 
0.000611 
0.000609 
0.000612 
0.000612 
0.000609 
0.000659 
0.000613 
0.000607 
0.000608 
0.000665 
0.000611 
0.000611 
0.000611 
0.000609 
0.000609 
0.000608 
0.000610 
0.000607 
0.000608 
0.000610 
0.000610 
0.000660 
0.000646 
0.000648 
0.000642 
0.000647 
0.000644 
0.000645 
0.000645 
0.000647 
0.000645 
0.000645 
0.000646 
0.000644 
0.000645 
0.000642 
0.000643 
0.000648 
0.000646 
0.000694 
0.000643 
0.000645 
0.000647 
0.000645 
0.000646 
0.000646 
0.000643 
0.000644 
0.000644 
0.000645 
0.000647 
0.000645 
0.000641 
0.000647 
0.000648 
0.000643 
0.000645 
0.000644 
0.000649 
0.000650 
0.000646 
0.000648 
0.000647 
0.000650 
0.000648 
0.000647 
0.000645 
0.000647 
0.000643 
0.000699 
0.000644 
0.000645 
0.000647 
0.000709 
0.000647 
0.000646 
0.000645 
0.000646 
0.000645 
0.000645 
0.000646 
0.000645 
0.000644 
0.000644 
0.000644 
0.000657 
0.000637 
0.000634 
0.000635 
0.000634 
0.000633 
0.000633 
0.000638 
0.000633 
0.000634 
0.000635 
0.000634 
0.000635 
0.000635 
0.000634 
0.000633 
0.000640 
0.000634 
0.000673 
0.000632 
0.000638 
0.000633 
0.000632 
0.000634 
0.000639 
0.000636 
0.000634 
0.000636 
0.000638 
0.000633 
0.000632 
0.000634 
0.000685 
0.000637 
0.000669 
0.000634 
0.000643 
0.000636 
0.000633 
0.000634 
0.000634 
0.000634 
0.000635 
0.000634 
0.000632 
0.000638 
0.000634 
0.000634 
0.000687 
0.000635 
0.000636 
0.000634 
0.000699 
0.000633 
0.000635 
0.000634 
0.000636 
0.000635 
0.000634 
0.000640 
0.000634 
0.000635 
0.000632 
0.000636 
0.000646 
0.000617 
0.000609 
0.000610 
0.000612 
0.000610 
0.000608 
0.000610 
0.000636 
0.000606 
0.000610 
0.000607 
0.000612 
0.000610 
0.000608 
0.000607 
0.000618 
0.000612 
0.000645 
0.000611 
0.000611 
0.000612 
0.000606 
0.000609 
0.000610 
0.000611 
0.000608 
0.000612 
0.000610 
0.000611 
0.000610 
0.000609 
0.000613 
0.000610 
0.000613 
0.000612 
0.000611 
0.000609 
0.000611 
0.000607 
0.000609 
0.000609 
0.000609 
0.000609 
0.000613 
0.000610 
0.000610 
0.000610 
0.000662 
0.000608 
0.000608 
0.000611 
0.000671 
0.000610 
0.000610 
0.000608 
0.000609 
0.000609 
0.000609 
0.000610 
0.000608 
0.000608 
0.000610 
0.000607 
0.000634 
0.000615 
0.000614 
0.000614 
0.000613 
0.000613 
0.000613 
0.000614 
0.000612 
0.000611 
0.000615 
0.000612 
0.000612 
0.000611 
0.000611 
0.000611 
0.000625 
0.000616 
0.000648 
0.000611 
0.000614 
0.000613 
0.000613 
0.000615 
0.000613 
0.000612 
0.000613 
0.000612 
0.000610 
0.000612 
0.000614 
0.000611 
0.000616 
0.000616 
0.000613 
0.000613 
0.000612 
0.000612 
0.000615 
0.000612 
0.000616 
0.000612 
0.000611 
0.000612 
0.000614 
0.000614 
0.000613 
0.000612 
0.000660 
0.000617 
0.000615 
0.000612 
0.000670 
0.000616 
0.000615 
0.000613 
0.000613 
0.000612 
0.000617 
0.000612 
0.000613 
0.000612 
0.000611 
0.000611 
0.000653 
0.000632 
0.000631 
0.000631 
0.000633 
0.000633 
0.000631 
0.000632 
0.000632 
0.000635 
0.000632 
0.000633 
0.000632 
0.000640 
0.000632 
0.000630 
0.000639 
0.000631 
0.000672 
0.000634 
0.000629 
0.000633 
0.000630 
0.000632 
0.000632 
0.000631 
0.000632 
0.000630 
0.000630 
0.000632 
0.000633 
0.000632 
0.000632 
0.000635 
0.000629 
0.000629 
0.000631 
0.000633 
0.000633 
0.000631 
0.000632 
0.000631 
0.000632 
0.000632 
0.000630 
0.000632 
0.000629 
0.000632 
0.000684 
0.000633 
0.000629 
0.000628 
0.000702 
0.000628 
0.000630 
0.000634 
0.000631 
0.000634 
0.000635 
0.000636 
0.000633 
0.000630 
0.000631 
0.000632 
0.000681 
0.000650 
0.000650 
0.000648 
0.000650 
0.000647 
0.000650 
0.000649 
0.000649 
0.000653 
0.000651 
0.000651 
0.000650 
0.000651 
0.000650 
0.000650 
0.000655 
0.000649 
0.000688 
0.000649 
0.000648 
0.000650 
0.000654 
0.000650 
0.000648 
0.000650 
0.000651 
0.000651 
0.000651 
0.000648 
0.000656 
0.000649 
0.000652 
0.000651 
0.000648 
0.000657 
0.000650 
0.000650 
0.000649 
0.000650 
0.000650 
0.000651 
0.000650 
0.000650 
0.000650 
0.000650 
0.000648 
0.000648 
0.000703 
0.000649 
0.000649 
0.000650 
0.000713 
0.000648 
0.000649 
0.000649 
0.000649 
0.000649 
0.000650 
0.000649 
0.000651 
0.000649 
0.000651 
0.000649 
0.000642 
0.000612 
0.000614 
0.000612 
0.000616 
0.000610 
0.000608 
0.000609 
0.000609 
0.000609 
0.000610 
0.000610 
0.000611 
0.000608 
0.000610 
0.000608 
0.000617 
0.000609 
0.000654 
0.000613 
0.000613 
0.000608 
0.000609 
0.000609 
0.000609 
0.000607 
0.000608 
0.000608 
0.000607 
0.000609 
0.000608 
0.000610 
0.000614 
0.000615 
0.000616 
0.000612 
0.000614 
0.000608 
0.000609 
0.000607 
0.000607 
0.000608 
0.000609 
0.000608 
0.000610 
0.000611 
0.000605 
0.000617 
0.000656 
0.000612 
0.000610 
0.000617 
0.000673 
0.000609 
0.000608 
0.000608 
0.000608 
0.000608 
0.000607 
0.000609 
0.000608 
0.000608 
0.000607 
0.000612 
0.000635 
0.000614 
0.000617 
0.000616 
0.000615 
0.000617 
0.000614 
0.000613 
0.000614 
0.000614 
0.000614 
0.000616 
0.000615 
0.000612 
0.000616 
0.000611 
0.000616 
0.000616 
0.000650 
0.000613 
0.000614 
0.000611 
0.000616 
0.000616 
0.000611 
0.000614 
0.000614 
0.000614 
0.000614 
0.000615 
0.000615 
0.000613 
0.000617 
0.000619 
0.000641 
0.000613 
0.000611 
0.000613 
0.000613 
0.000614 
0.000614 
0.000614 
0.000616 
0.000612 
0.000617 
0.000613 
0.000614 
0.000613 
0.001119 
0.000614 
0.000614 
0.000613 
0.000669 
0.000612 
0.000612 
0.000615 
0.000612 
0.000615 
0.000618 
0.000614 
0.000615 
0.000617 
0.000613 
0.000614 
0.000640 
0.000595 
0.000598 
0.000594 
0.000599 
0.000597 
0.000588 
0.000590 
0.000590 
0.000599 
0.000599 
0.000589 
0.000594 
0.000591 
0.000601 
0.000589 
0.000602 
0.000599 
0.000626 
0.000597 
0.000617 
0.000588 
0.000602 
0.000593 
0.000591 
0.000592 
0.000597 
0.000597 
0.000589 
0.000590 
0.000597 
0.000594 
0.000613 
0.000597 
0.000591 
0.000592 
0.000602 
0.000589 
0.000599 
0.000597 
0.000586 
0.000597 
0.000602 
0.000590 
0.000603 
0.000602 
0.000590 
0.000605 
0.000648 
0.000589 
0.000597 
0.000591 
0.000656 
0.000587 
0.000602 
0.000597 
0.000597 
0.000598 
0.000591 
0.000600 
0.000591 
0.000603 
0.000591 
0.000605 
0.000638 
0.000603 
0.000610 
0.000611 
0.000609 
0.000606 
0.000598 
0.000606 
0.000598 
0.000602 
0.000597 
0.000607 
0.000603 
0.000596 
0.000608 
0.000598 
0.000632 
0.000607 
0.000647 
0.000609 
0.000607 
0.000602 
0.000629 
0.000604 
0.000601 
0.000601 
0.000607 
0.000605 
0.000608 
0.000609 
0.000605 
0.000602 
0.000613 
0.000605 
0.000607 
0.000609 
0.000609 
0.000596 
0.000610 
0.000600 
0.000601 
0.000601 
0.000601 
0.000608 
0.000600 
0.000611 
0.000603 
0.000598 
0.000649 
0.000602 
0.000610 
0.000625 
0.000660 
0.000601 
0.000607 
0.000603 
0.000598 
0.000599 
0.000605 
0.000607 
0.000612 
0.000601 
0.000624 
0.000606 
0.000622 
0.000602 
0.000613 
0.000609 
0.000612 
0.000598 
0.000599 
0.000601 
0.000604 
0.000600 
0.000628 
0.000606 
0.000602 
0.000610 
0.000598 
0.000603 
0.000613 
0.000608 
0.000651 
0.000613 
0.000619 
0.000599 
0.000600 
0.000599 
0.000605 
0.000605 
0.000611 
0.000603 
0.000603 
0.000604 
0.000603 
0.000612 
0.000614 
0.000613 
0.000612 
0.000610 
0.000610 
0.000604 
0.000613 
0.000598 
0.000613 
0.000604 
0.000604 
0.000605 
0.000605 
0.000610 
0.000601 
0.000635 
0.000657 
0.000610 
0.000610 
0.000614 
0.000661 
0.000604 
0.000602 
0.000601 
0.000597 
0.000608 
0.000630 
0.000608 
0.000609 
0.000599 
0.000607 
0.000611 
0.000630 
0.000610 
0.000603 
0.000607 
0.000610 
0.000603 
0.000608 
0.000601 
0.000616 
0.000602 
0.000607 
0.000627 
0.000613 
0.000601 
0.000611 
0.000599 
0.000615 
0.000613 
0.000647 
0.000607 
0.000599 
0.000611 
0.000605 
0.000603 
0.000602 
0.000604 
0.000611 
0.000602 
0.000599 
0.000600 
0.000607 
0.000603 
0.000615 
0.000611 
0.000602 
0.000606 
0.000600 
0.000607 
0.000607 
0.000601 
0.000604 
0.000611 
0.000601 
0.000602 
0.000606 
0.000602 
0.000607 
0.000601 
0.000654 
0.000610 
0.000599 
0.000607 
0.000659 
0.000605 
0.000613 
0.000609 
0.000603 
0.000609 
0.000613 
0.000609 
0.000604 
0.000610 
0.000601 
0.000601 
0.000639 
0.000612 
0.000606 
0.000611 
0.000607 
0.000599 
0.000608 
0.000615 
0.000614 
0.000614 
0.000604 
0.000611 
0.000610 
0.000604 
0.000605 
0.000604 
0.000638 
0.000617 
0.000646 
0.000616 
0.000605 
0.000609 
0.000605 
0.000608 
0.000614 
0.000613 
0.000603 
0.000611 
0.000617 
0.000610 
0.000604 
0.000618 
0.000615 
0.000608 
0.000614 
0.000616 
0.000607 
0.000605 
0.000604 
0.000607 
0.000611 
0.000608 
0.000609 
0.000602 
0.000603 
0.000604 
0.000614 
0.000603 
0.000657 
0.000612 
0.000611 
0.000612 
0.000664 
0.000611 
0.000608 
0.000616 
0.000612 
0.000606 
0.000620 
0.000603 
0.000608 
0.000607 
0.000612 
0.000614 
0.000659 
0.000658 
0.000650 
0.000651 
0.000649 
0.000657 
0.000646 
0.000648 
0.000645 
0.000644 
0.000647 
0.000645 
0.000652 
0.000644 
0.000643 
0.000642 
0.000651 
0.000650 
0.000695 
0.000645 
0.000648 
0.000648 
0.000646 
0.000644 
0.000653 
0.000644 
0.000646 
0.000656 
0.000658 
0.000651 
0.000645 
0.000649 
0.000645 
0.000655 
0.000653 
0.000657 
0.000644 
0.000649 
0.000650 
0.000643 
0.000647 
0.000645 
0.000646 
0.000648 
0.000650 
0.000649 
0.000653 
0.000644 
0.000710 
0.000646 
0.000651 
0.000652 
0.000719 
0.000642 
0.000648 
0.000650 
0.000648 
0.000643 
0.000653 
0.000653 
0.000647 
0.000644 
0.000642 
0.000644 
0.000637 
0.000611 
0.000608 
0.000611 
0.000606 
0.000604 
0.000614 
0.000608 
0.000612 
0.000606 
0.000608 
0.000605 
0.000603 
0.000607 
0.000615 
0.000603 
0.000615 
0.000604 
0.000646 
0.000610 
0.000606 
0.000606 
0.000605 
0.000604 
0.000615 
0.000606 
0.000605 
0.000611 
0.000614 
0.000608 
0.000613 
0.000609 
0.000614 
0.000619 
0.000610 
0.000609 
0.000613 
0.000604 
0.000604 
0.000605 
0.000607 
0.000604 
0.000607 
0.000606 
0.000608 
0.000607 
0.000611 
0.000642 
0.000657 
0.000613 
0.000605 
0.000603 
0.000669 
0.000607 
0.000609 
0.000604 
0.000637 
0.000607 
0.000608 
0.000604 
0.000607 
0.000607 
0.000629 
0.000612 
0.000642 
0.000612 
0.000601 
0.000611 
0.000604 
0.000607 
0.000604 
0.000614 
0.000613 
0.000605 
0.000628 
0.000612 
0.000628 
0.000604 
0.000613 
0.000604 
0.000621 
0.000610 
0.000638 
0.000609 
0.000602 
0.000604 
0.000610 
0.000609 
0.000614 
0.000605 
0.000606 
0.000627 
0.000609 
0.000602 
0.000627 
0.000602 
0.000607 
0.000613 
0.000611 
0.000613 
0.000602 
0.000611 
0.000606 
0.000609 
0.000613 
0.000609 
0.000612 
0.000626 
0.000611 
0.000605 
0.000607 
0.000604 
0.000661 
0.000612 
0.000607 
0.000604 
0.000666 
0.000604 
0.000612 
0.000645 
0.000606 
0.000608 
0.000609 
0.000621 
0.000612 
0.000605 
0.000605 
0.000602 
0.000629 
0.000608 
0.000602 
0.000613 
0.000612 
0.000635 
0.000605 
0.000602 
0.000602 
0.000602 
0.000599 
0.000612 
0.000599 
0.000608 
0.000607 
0.000603 
0.000614 
0.000618 
0.000637 
0.000611 
0.000607 
0.000600 
0.000601 
0.000601 
0.000609 
0.000607 
0.000611 
0.000612 
0.000605 
0.000608 
0.000612 
0.000610 
0.000613 
0.000614 
0.000614 
0.000613 
0.000605 
0.000609 
0.000600 
0.000603 
0.000600 
0.000600 
0.000607 
0.000611 
0.000607 
0.000606 
0.000604 
0.000610 
0.000653 
0.000601 
0.000612 
0.000609 
0.000671 
0.000605 
0.000600 
0.000601 
0.000605 
0.000600 
0.000603 
0.000608 
0.000600 
0.000616 
0.000614 
0.000601 
0.000633 
0.000616 
0.000604 
0.000603 
0.000601 
0.000608 
0.000610 
0.000605 
0.000607 
0.000609 
0.000606 
0.000611 
0.000602 
0.000603 
0.000601 
0.000604 
0.000618 
0.000614 
0.000648 
0.000609 
0.000605 
0.000603 
0.000607 
0.000613 
0.000606 
0.000629 
0.000614 
0.000610 
0.000613 
0.000603 
0.000608 
0.000606 
0.000608 
0.000609 
0.000616 
0.000613 
0.000613 
0.000601 
0.000601 
0.000601 
0.000606 
0.000606 
0.000601 
0.000607 
0.000601 
0.000602 
0.000606 
0.000623 
0.000658 
0.000601 
0.000611 
0.000606 
0.000672 
0.000629 
0.000602 
0.000602 
0.000604 
0.000609 
0.000613 
0.000608 
0.000605 
0.000608 
0.000601 
0.000637 
0.000627 
0.000613 
0.000615 
0.000608 
0.000604 
0.000612 
0.000602 
0.000601 
0.000606 
0.000608 
0.000601 
0.000602 
0.000610 
0.000609 
0.000609 
0.000610 
0.000630 
0.000602 
0.000643 
0.000610 
0.000609 
0.000612 
0.000608 
0.000618 
0.000598 
0.000603 
0.000609 
0.000616 
0.000609 
0.000610 
0.000602 
0.000612 
0.000603 
0.000602 
0.000617 
0.000602 
0.000608 
0.000610 
0.000607 
0.000607 
0.000599 
0.000602 
0.000599 
0.000608 
0.000608 
0.000610 
0.000601 
0.000601 
0.000659 
0.000599 
0.000606 
0.000603 
0.000668 
0.000611 
0.000604 
0.000599 
0.000599 
0.000607 
0.000598 
0.000617 
0.000613 
0.000611 
0.000601 
0.000620 
0.000651 
0.000619 
0.000625 
0.000622 
0.000625 
0.000616 
0.000612 
0.000616 
0.000630 
0.000625 
0.000611 
0.000624 
0.000619 
0.000623 
0.000622 
0.000619 
0.000632 
0.000619 
0.000655 
0.000620 
0.000619 
0.000615 
0.000621 
0.000621 
0.000614 
0.000624 
0.000614 
0.000623 
0.000625 
0.000623 
0.000630 
0.000617 
0.000615 
0.000630 
0.000625 
0.000619 
0.000620 
0.000618 
0.000618 
0.000613 
0.000615 
0.000620 
0.000628 
0.000619 
0.000618 
0.000618 
0.000624 
0.000621 
0.000667 
0.000624 
0.000614 
0.000616 
0.000698 
0.000613 
0.000627 
0.000614 
0.000614 
0.000616 
0.000615 
0.000614 
0.000623 
0.000616 
0.000612 
0.000612 
0.000633 
0.000630 
0.000623 
0.000618 
0.000614 
0.000617 
0.000606 
0.000606 
0.000618 
0.000616 
0.000605 
0.000610 
0.000607 
0.000609 
0.000614 
0.000613 
0.000626 
0.000607 
0.000652 
0.000618 
0.000613 
0.000618 
0.000606 
0.000608 
0.000606 
0.000607 
0.000610 
0.000605 
0.000608 
0.000623 
0.000621 
0.000608 
0.000610 
0.000608 
0.000618 
0.000603 
0.000611 
0.000612 
0.000607 
0.000609 
0.000618 
0.000605 
0.000608 
0.000613 
0.000611 
0.000620 
0.000620 
0.000615 
0.000660 
0.000604 
0.000608 
0.000616 
0.000666 
0.000620 
0.000610 
0.000607 
0.000608 
0.000614 
0.000611 
0.000614 
0.000617 
0.000617 
0.000621 
0.000620 
0.000635 
0.000605 
0.000606 
0.000603 
0.000606 
0.000603 
0.000607 
0.000604 
0.000614 
0.000610 
0.000611 
0.000606 
0.000603 
0.000608 
0.000609 
0.000608 
0.000616 
0.000605 
0.000641 
0.000602 
0.000614 
0.000610 
0.000611 
0.000603 
0.000608 
0.000616 
0.000608 
0.000603 
0.000606 
0.000612 
0.000603 
0.000608 
0.000607 
0.000612 
0.000616 
0.000601 
0.000613 
0.000605 
0.000607 
0.000601 
0.000602 
0.000616 
0.000611 
0.000605 
0.000604 
0.000607 
0.000616 
0.000609 
0.000653 
0.000607 
0.000614 
0.000602 
0.000672 
0.000605 
0.000604 
0.000604 
0.000604 
0.000611 
0.000609 
0.000606 
0.000603 
0.000605 
0.000604 
0.000602 
0.000641 
0.000607 
0.000600 
0.000598 
0.000608 
0.000602 
0.000603 
0.000610 
0.000615 
0.000606 
0.000607 
0.000609 
0.000627 
0.000598 
0.000615 
0.000609 
0.000609 
0.000611 
0.000639 
0.000602 
0.000597 
0.000609 
0.000600 
0.000606 
0.000609 
0.000604 
0.000610 
0.000612 
0.000605 
0.000600 
0.000609 
0.000605 
0.000605 
0.000615 
0.000606 
0.000605 
0.000609 
0.000615 
0.000611 
0.000610 
0.000605 
0.000605 
0.000610 
0.000607 
0.000605 
0.000601 
0.000601 
0.000603 
0.000651 
0.000599 
0.000598 
0.000606 
0.000666 
0.000608 
0.000614 
0.000602 
0.000609 
0.000605 
0.000605 
0.000605 
0.000601 
0.000613 
0.000606 
0.000612 
0.000631 
0.000608 
0.000609 
0.000606 
0.000604 
0.000613 
0.000609 
0.000632 
0.000601 
0.000602 
0.000600 
0.000610 
0.000604 
0.000600 
0.000601 
0.000606 
0.000607 
0.000600 
0.000638 
0.000607 
0.000613 
0.000611 
0.000630 
0.000611 
0.000610 
0.000604 
0.000601 
0.000611 
0.000608 
0.000611 
0.000605 
0.000610 
0.000607 
0.000603 
0.000601 
0.000610 
0.000607 
0.000610 
0.000599 
0.000608 
0.000611 
0.000602 
0.000602 
0.000601 
0.000609 
0.000607 
0.000604 
0.000615 
0.000656 
0.000602 
0.000610 
0.000604 
0.000668 
0.000598 
0.000602 
0.000608 
0.000612 
0.000601 
0.000613 
0.000605 
0.000613 
0.000602 
0.000603 
0.000605 
0.000693 
0.000686 
0.000675 
0.000665 
0.000677 
0.000670 
0.000683 
0.000678 
0.000677 
0.000671 
0.000666 
0.000670 
0.000682 
0.000675 
0.000685 
0.000677 
0.000687 
0.000682 
0.000726 
0.000678 
0.000669 
0.000670 
0.000673 
0.000677 
0.000680 
0.000677 
0.000672 
0.000669 
0.000671 
0.000676 
0.000682 
0.000668 
0.000687 
0.000675 
0.000670 
0.000673 
0.000669 
0.000668 
0.000670 
0.000666 
0.000671 
0.000664 
0.000679 
0.000676 
0.000668 
0.000668 
0.000674 
0.000671 
0.000744 
0.000665 
0.000666 
0.000679 
0.000756 
0.000669 
0.000673 
0.000675 
0.000673 
0.000669 
0.000670 
0.000709 
0.000667 
0.000667 
0.000678 
0.000676 
0.000637 
0.000618 
0.000611 
0.000624 
0.000614 
0.000610 
0.000607 
0.000607 
0.000617 
0.000608 
0.000608 
0.000617 
0.000616 
0.000609 
0.000612 
0.000619 
0.000614 
0.000606 
0.000647 
0.000618 
0.000608 
0.000613 
0.000618 
0.000612 
0.000613 
0.000612 
0.000610 
0.000615 
0.000607 
0.000608 
0.000614 
0.000608 
0.000619 
0.000620 
0.000613 
0.000612 
0.000616 
0.000608 
0.000608 
0.000609 
0.000608 
0.000607 
0.000615 
0.000614 
0.000613 
0.000614 
0.000609 
0.000612 
0.000658 
0.000607 
0.000608 
0.000613 
0.000674 
0.000613 
0.000614 
0.000617 
0.000613 
0.000607 
0.000615 
0.000611 
0.000608 
0.000614 
0.000609 
0.000615 
0.000639 
0.000625 
0.000619 
0.000619 
0.000608 
0.000617 
0.000610 
0.000617 
0.000621 
0.000608 
0.000617 
0.000626 
0.000619 
0.000622 
0.000607 
0.000608 
0.000624 
0.000616 
0.000660 
0.000621 
0.000614 
0.000617 
0.000621 
0.000620 
0.000615 
0.000623 
0.000608 
0.000616 
0.000611 
0.000612 
0.000607 
0.000614 
0.000623 
0.000609 
0.000617 
0.000619 
0.000614 
0.000618 
0.000617 
0.000619 
0.000619 
0.000609 
0.000614 
0.000613 
0.000610 
0.000609 
0.000610 
0.000617 
0.000664 
0.000609 
0.000620 
0.000608 
0.000672 
0.000609 
0.000623 
0.000612 
0.000618 
0.000608 
0.000607 
0.000614 
0.000608 
0.000608 
0.000609 
0.000619 
0.000649 
0.000609 
0.000612 
0.000605 
0.000610 
0.000608 
0.000608 
0.000613 
0.000608 
0.000605 
0.000609 
0.000604 
0.000609 
0.000604 
0.000608 
0.000602 
0.000618 
0.000613 
0.000646 
0.000602 
0.000634 
0.000603 
0.000609 
0.000602 
0.000610 
0.000610 
0.000605 
0.000613 
0.000613 
0.000636 
0.000606 
0.000603 
0.000616 
0.000624 
0.000610 
0.000605 
0.000602 
0.000602 
0.000605 
0.000604 
0.000604 
0.000603 
0.000611 
0.000604 
0.000604 
0.000608 
0.000609 
0.000602 
0.000662 
0.000604 
0.000607 
0.000604 
0.000690 
0.000604 
0.000606 
0.000606 
0.000602 
0.000614 
0.000607 
0.000605 
0.000603 
0.000603 
0.000603 
0.000602 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/breach6400_3.dat <==
0.000948 
0.000983 
0.000926 
0.000932 
0.000925 
0.000929 
0.000930 
0.000933 
0.000927 
0.000925 
0.000925 
0.000928 
0.000929 
0.000929 
0.000929 
0.000930 
0.001011 
0.000932 
0.000966 
0.000924 
0.000928 
0.000930 
0.000935 
0.000934 
0.000929 
0.000944 
0.000931 
0.000928 
0.000928 
0.000932 
0.000930 
0.000931 
0.000939 
0.000986 
0.000929 
0.000929 
0.000932 
0.000930 
0.000939 
0.000933 
0.000930 
0.000928 
0.000934 
0.000929 
0.000952 
0.000933 
0.000929 
0.000932 
0.000948 
0.000937 
0.000933 
0.000935 
0.001039 
0.000936 
0.000938 
0.000931 
0.000934 
0.000958 
0.000939 
0.000932 
0.000933 
0.000933 
0.000933 
0.000933 
0.000925 
0.000971 
0.000917 
0.000928 
0.000923 
0.000924 
0.000923 
0.000925 
0.000923 
0.000924 
0.000923 
0.000925 
0.000917 
0.000919 
0.000919 
0.000918 
0.000966 
0.000920 
0.000954 
0.000924 
0.000922 
0.000928 
0.000928 
0.000926 
0.000929 
0.000944 
0.000927 
0.000922 
0.000919 
0.000923 
0.000921 
0.000924 
0.000932 
0.000971 
0.000920 
0.000928 
0.000929 
0.000928 
0.000925 
0.000927 
0.000926 
0.000927 
0.000928 
0.000924 
0.000921 
0.000924 
0.000924 
0.000921 
0.000935 
0.000924 
0.000925 
0.000928 
0.001001 
0.000929 
0.000931 
0.000930 
0.000928 
0.000949 
0.000931 
0.000924 
0.000928 
0.000924 
0.000926 
0.000931 
0.000972 
0.001022 
0.000956 
0.000964 
0.000955 
0.000955 
0.000955 
0.000953 
0.000956 
0.000956 
0.000959 
0.000954 
0.000954 
0.000954 
0.000961 
0.000957 
0.000998 
0.000960 
0.001003 
0.000959 
0.000955 
0.000959 
0.000955 
0.000955 
0.000955 
0.000979 
0.000962 
0.000957 
0.000958 
0.000956 
0.000958 
0.000954 
0.000970 
0.001016 
0.000955 
0.000960 
0.000957 
0.000961 
0.000956 
0.000954 
0.000958 
0.000958 
0.000959 
0.000957 
0.000956 
0.000958 
0.000961 
0.000957 
0.000980 
0.000962 
0.000959 
0.000961 
0.001040 
0.000962 
0.000960 
0.000961 
0.000959 
0.000986 
0.000960 
0.000959 
0.000959 
0.000961 
0.000962 
0.000961 
0.000958 
0.001015 
0.000948 
0.000956 
0.000947 
0.000949 
0.000946 
0.000947 
0.000951 
0.000947 
0.000948 
0.000946 
0.000950 
0.000946 
0.000945 
0.000947 
0.000991 
0.000952 
0.001000 
0.000948 
0.000955 
0.000949 
0.000948 
0.000950 
0.000949 
0.000970 
0.000949 
0.000947 
0.000947 
0.000948 
0.000950 
0.000947 
0.000968 
0.001002 
0.000949 
0.000950 
0.000949 
0.000948 
0.000950 
0.000948 
0.000950 
0.000950 
0.000952 
0.000948 
0.000952 
0.000949 
0.000955 
0.000950 
0.000968 
0.000956 
0.000954 
0.000953 
0.001028 
0.000953 
0.000956 
0.000954 
0.000955 
0.000971 
0.000958 
0.000954 
0.000958 
0.000952 
0.000953 
0.000955 
0.000976 
0.000980 
0.000926 
0.000929 
0.000925 
0.000928 
0.000924 
0.000924 
0.000923 
0.000926 
0.000928 
0.000926 
0.000930 
0.000927 
0.000926 
0.000927 
0.000976 
0.000932 
0.000971 
0.000924 
0.000933 
0.000929 
0.000925 
0.000925 
0.000931 
0.000946 
0.000929 
0.000927 
0.000929 
0.000929 
0.000928 
0.000926 
0.000941 
0.000982 
0.000929 
0.000929 
0.000929 
0.000927 
0.000923 
0.000925 
0.000924 
0.000924 
0.000925 
0.000932 
0.000928 
0.000930 
0.000930 
0.000931 
0.000949 
0.000931 
0.000929 
0.000933 
0.001025 
0.000928 
0.000928 
0.000930 
0.000932 
0.000950 
0.000939 
0.000932 
0.000931 
0.000933 
0.000931 
0.000932 
0.000965 
0.000967 
0.000944 
0.000949 
0.000935 
0.000931 
0.000934 
0.000944 
0.000942 
0.000940 
0.000934 
0.000934 
0.000938 
0.000933 
0.000940 
0.000940 
0.000970 
0.000935 
0.000995 
0.000951 
0.000933 
0.000939 
0.000943 
0.000945 
0.000937 
0.000942 
0.000937 
0.000952 
0.000937 
0.000934 
0.000944 
0.000935 
0.000955 
0.000982 
0.000952 
0.000946 
0.000948 
0.000938 
0.000941 
0.000945 
0.000940 
0.000935 
0.000939 
0.000937 
0.000942 
0.000947 
0.000941 
0.000946 
0.000960 
0.000943 
0.000942 
0.000940 
0.001006 
0.000940 
0.000952 
0.000948 
0.000948 
0.000953 
0.000941 
0.000979 
0.000942 
0.000938 
0.000947 
0.000941 
0.000955 
0.000995 
0.000945 
0.000954 
0.000943 
0.000949 
0.000949 
0.000964 
0.000953 
0.000942 
0.000952 
0.000952 
0.000950 
0.000957 
0.000954 
0.000960 
0.001012 
0.000948 
0.000983 
0.000944 
0.000946 
0.000985 
0.000945 
0.000943 
0.000948 
0.001012 
0.000951 
0.000948 
0.000948 
0.000948 
0.001138 
0.000951 
0.000951 
0.000998 
0.000942 
0.000946 
0.000949 
0.000950 
0.000999 
0.000943 
0.000952 
0.001080 
0.000947 
0.000979 
0.000949 
0.000958 
0.000953 
0.000948 
0.000963 
0.000951 
0.000946 
0.000954 
0.001029 
0.000950 
0.000949 
0.000948 
0.000954 
0.000968 
0.000965 
0.000948 
0.000950 
0.001015 
0.000950 
0.000949 
0.000965 
0.001002 
0.000950 
0.000959 
0.000949 
0.000949 
0.000948 
0.000944 
0.000943 
0.000952 
0.000947 
0.000945 
0.000948 
0.000940 
0.000944 
0.000941 
0.000994 
0.000953 
0.000989 
0.000945 
0.000952 
0.000949 
0.000951 
0.000949 
0.000948 
0.000966 
0.000945 
0.000947 
0.000951 
0.000944 
0.000942 
0.000941 
0.000955 
0.001003 
0.000951 
0.000946 
0.000948 
0.000954 
0.000947 
0.000953 
0.000947 
0.000949 
0.000949 
0.000948 
0.000945 
0.000945 
0.000951 
0.000945 
0.000956 
0.000954 
0.000957 
0.000954 
0.001033 
0.000953 
0.000953 
0.000956 
0.000950 
0.000969 
0.000953 
0.000949 
0.000954 
0.000949 
0.000949 
0.000947 
0.001211 
0.001029 
0.000999 
0.000994 
0.000998 
0.001002 
0.000953 
0.000953 
0.000948 
0.000952 
0.000950 
0.000950 
0.000953 
0.000945 
0.000955 
0.000950 
0.001025 
0.001004 
0.001029 
0.000998 
0.000998 
0.000995 
0.000953 
0.000952 
0.000951 
0.000975 
0.000955 
0.000951 
0.000956 
0.000953 
0.000960 
0.000951 
0.001017 
0.001027 
0.001575 
0.000998 
0.000998 
0.001008 
0.000952 
0.000959 
0.000952 
0.000951 
0.000954 
0.000957 
0.000955 
0.000954 
0.000954 
0.000955 
0.001010 
0.001008 
0.001007 
0.001008 
0.001041 
0.000982 
0.000959 
0.000956 
0.000960 
0.000973 
0.000959 
0.000954 
0.000958 
0.000958 
0.000960 
0.000953 
0.001019 
0.001050 
0.000988 
0.000998 
0.000994 
0.000985 
0.000990 
0.000986 
0.000987 
0.000989 
0.000989 
0.000988 
0.000988 
0.000987 
0.000987 
0.001019 
0.001042 
0.000994 
0.001043 
0.000994 
0.000996 
0.000988 
0.000988 
0.000988 
0.000989 
0.001006 
0.000990 
0.000989 
0.000990 
0.000988 
0.000990 
0.000991 
0.001002 
0.001052 
0.000996 
0.000997 
0.000996 
0.000995 
0.000995 
0.000991 
0.000989 
0.000989 
0.000986 
0.000989 
0.000990 
0.000991 
0.000988 
0.000987 
0.001004 
0.000999 
0.000993 
0.001000 
0.001077 
0.000999 
0.000994 
0.000995 
0.000993 
0.001014 
0.000992 
0.000993 
0.000990 
0.000999 
0.000992 
0.000989 
0.000974 
0.001017 
0.001007 
0.001014 
0.000998 
0.001006 
0.001004 
0.001004 
0.001010 
0.000950 
0.000947 
0.000950 
0.000951 
0.000953 
0.000953 
0.000955 
0.001006 
0.000954 
0.001029 
0.001008 
0.000999 
0.001006 
0.001009 
0.001004 
0.001007 
0.000971 
0.000947 
0.000955 
0.000951 
0.000956 
0.000950 
0.000960 
0.000989 
0.001011 
0.001005 
0.001009 
0.001717 
0.001009 
0.001020 
0.001001 
0.001007 
0.000951 
0.000947 
0.000956 
0.000955 
0.000954 
0.000953 
0.000962 
0.000973 
0.001003 
0.001006 
0.001005 
0.001058 
0.001011 
0.001007 
0.001014 
0.000965 
0.000970 
0.000954 
0.000961 
0.000960 
0.000965 
0.000959 
0.000966 
0.000957 
0.000996 
0.000942 
0.000949 
0.000948 
0.000951 
0.000949 
0.000945 
0.000941 
0.000946 
0.000944 
0.000950 
0.000951 
0.000951 
0.000947 
0.000952 
0.000990 
0.000948 
0.000987 
0.000945 
0.000948 
0.000952 
0.000945 
0.000940 
0.000951 
0.000959 
0.000947 
0.000952 
0.000952 
0.000955 
0.000951 
0.000952 
0.000959 
0.001004 
0.000951 
0.000949 
0.000948 
0.000951 
0.000975 
0.000947 
0.000947 
0.000954 
0.000948 
0.000946 
0.000948 
0.000948 
0.000946 
0.000952 
0.000957 
0.000950 
0.000948 
0.000954 
0.001028 
0.000959 
0.000947 
0.000957 
0.000945 
0.000972 
0.000952 
0.000954 
0.000958 
0.000952 
0.000954 
0.000956 
0.000981 
0.001027 
0.000969 
0.000974 
0.000963 
0.000966 
0.000970 
0.000967 
0.000975 
0.000968 
0.000967 
0.000973 
0.000970 
0.000972 
0.000970 
0.000972 
0.001009 
0.000968 
0.001012 
0.000972 
0.000970 
0.000965 
0.000972 
0.000967 
0.000992 
0.000996 
0.000995 
0.000974 
0.000982 
0.000968 
0.000976 
0.000969 
0.000983 
0.001044 
0.000969 
0.000972 
0.000973 
0.000965 
0.000965 
0.000970 
0.000969 
0.000995 
0.000978 
0.000975 
0.000979 
0.000970 
0.000973 
0.000976 
0.001018 
0.000974 
0.000971 
0.000973 
0.001054 
0.000973 
0.000980 
0.000978 
0.000978 
0.001006 
0.000984 
0.001002 
0.000978 
0.000974 
0.000976 
0.000974 
0.001001 
0.001055 
0.000989 
0.001000 
0.000986 
0.000989 
0.000996 
0.000991 
0.000988 
0.000988 
0.000989 
0.000987 
0.000993 
0.000999 
0.000991 
0.000989 
0.001033 
0.000994 
0.001035 
0.000993 
0.000988 
0.000992 
0.000995 
0.000995 
0.000993 
0.001016 
0.000990 
0.000991 
0.000997 
0.000994 
0.000991 
0.000998 
0.001013 
0.001049 
0.000992 
0.000990 
0.000990 
0.000996 
0.000995 
0.001000 
0.000993 
0.000989 
0.001000 
0.000994 
0.000992 
0.000996 
0.000996 
0.000993 
0.001007 
0.000999 
0.000995 
0.000995 
0.001071 
0.001000 
0.001001 
0.001001 
0.001001 
0.001014 
0.000995 
0.000996 
0.000992 
0.001002 
0.000995 
0.000998 
0.001002 
0.001038 
0.000970 
0.000981 
0.000976 
0.000974 
0.000973 
0.001021 
0.000977 
0.000975 
0.000979 
0.000976 
0.000976 
0.000970 
0.000975 
0.000973 
0.001029 
0.000974 
0.001024 
0.000976 
0.000970 
0.000974 
0.000981 
0.000978 
0.000977 
0.000996 
0.000979 
0.000974 
0.000976 
0.000984 
0.000980 
0.000977 
0.000995 
0.001038 
0.000976 
0.000983 
0.000984 
0.000972 
0.000975 
0.000975 
0.000975 
0.000979 
0.000974 
0.000977 
0.000974 
0.000977 
0.000978 
0.000981 
0.001042 
0.000981 
0.000978 
0.000978 
0.001061 
0.000986 
0.000981 
0.000980 
0.000978 
0.001007 
0.000983 
0.000976 
0.000980 
0.000981 
0.000982 
0.000984 
0.000987 
0.001004 
0.000951 
0.000972 
0.000950 
0.000953 
0.000951 
0.000948 
0.000951 
0.000951 
0.000951 
0.000951 
0.000948 
0.000946 
0.000949 
0.000947 
0.001016 
0.000953 
0.000991 
0.000958 
0.000950 
0.000952 
0.000954 
0.000950 
0.000958 
0.000975 
0.000956 
0.000954 
0.000956 
0.000955 
0.000954 
0.000957 
0.000968 
0.001004 
0.000953 
0.000957 
0.000953 
0.000954 
0.000954 
0.000953 
0.000958 
0.000955 
0.000952 
0.000954 
0.000961 
0.000956 
0.000971 
0.000958 
0.000968 
0.000958 
0.000959 
0.000954 
0.001051 
0.000960 
0.000964 
0.000960 
0.000956 
0.000977 
0.000958 
0.000962 
0.000959 
0.000957 
0.000958 
0.000953 
0.000966 
0.001007 
0.000950 
0.000954 
0.000978 
0.000955 
0.000971 
0.000950 
0.000951 
0.000951 
0.000952 
0.000949 
0.000955 
0.000951 
0.000945 
0.000947 
0.000993 
0.000953 
0.000992 
0.000945 
0.000954 
0.000952 
0.000956 
0.000956 
0.000951 
0.000969 
0.000949 
0.000959 
0.000952 
0.000948 
0.000951 
0.000952 
0.000964 
0.001024 
0.000962 
0.000958 
0.000954 
0.000952 
0.000948 
0.000953 
0.000954 
0.000954 
0.000953 
0.000951 
0.000952 
0.000948 
0.000953 
0.000949 
0.000966 
0.000957 
0.000956 
0.000956 
0.001027 
0.000959 
0.000957 
0.000958 
0.000956 
0.000974 
0.000961 
0.000953 
0.000957 
0.000954 
0.000953 
0.000955 
0.000981 
0.001003 
0.000940 
0.000948 
0.000946 
0.000950 
0.000943 
0.000942 
0.000941 
0.000943 
0.000947 
0.000948 
0.000949 
0.000942 
0.000945 
0.000943 
0.001001 
0.000944 
0.000987 
0.000945 
0.000943 
0.000945 
0.000943 
0.000950 
0.000956 
0.000969 
0.000942 
0.000950 
0.000950 
0.000948 
0.000948 
0.000952 
0.000957 
0.000997 
0.000945 
0.000944 
0.000944 
0.000950 
0.000944 
0.000944 
0.000944 
0.000953 
0.000950 
0.000944 
0.000951 
0.000945 
0.000950 
0.000946 
0.000962 
0.000947 
0.000950 
0.000953 
0.001041 
0.000952 
0.000952 
0.000949 
0.000946 
0.000967 
0.000948 
0.000946 
0.000949 
0.000950 
0.000951 
0.000954 
0.000961 
0.001001 
0.000948 
0.000954 
0.000948 
0.000946 
0.000950 
0.000943 
0.000950 
0.000946 
0.000949 
0.000946 
0.000947 
0.000946 
0.000953 
0.000951 
0.000995 
0.000951 
0.000996 
0.000950 
0.000946 
0.000950 
0.000954 
0.000949 
0.000950 
0.000968 
0.000950 
0.000946 
0.000951 
0.000947 
0.000951 
0.000947 
0.000959 
0.001002 
0.000954 
0.000948 
0.000947 
0.000947 
0.000951 
0.000948 
0.000947 
0.000949 
0.000951 
0.000949 
0.000950 
0.000951 
0.000950 
0.000951 
0.000969 
0.000959 
0.000954 
0.000955 
0.001033 
0.000954 
0.000956 
0.000950 
0.000953 
0.000973 
0.000953 
0.000953 
0.000953 
0.000954 
0.000954 
0.000952 
0.000959 
0.001004 
0.000948 
0.000958 
0.000948 
0.000953 
0.000945 
0.000946 
0.000945 
0.000944 
0.000945 
0.000941 
0.000949 
0.000947 
0.000943 
0.000947 
0.000988 
0.000949 
0.000994 
0.000947 
0.000946 
0.000945 
0.000944 
0.000944 
0.000948 
0.000969 
0.000948 
0.000944 
0.000947 
0.000950 
0.000948 
0.000947 
0.000960 
0.001014 
0.000952 
0.000947 
0.000946 
0.000948 
0.000948 
0.000959 
0.000951 
0.000953 
0.000948 
0.000947 
0.000947 
0.000946 
0.000949 
0.000948 
0.000964 
0.000954 
0.000953 
0.000959 
0.001025 
0.000953 
0.000957 
0.000952 
0.000953 
0.000970 
0.000953 
0.000950 
0.000955 
0.000953 
0.000954 
0.000952 
0.000969 
0.001006 
0.000950 
0.000951 
0.000943 
0.000950 
0.000948 
0.000944 
0.000946 
0.000946 
0.000951 
0.000947 
0.000965 
0.000948 
0.000950 
0.000948 
0.000995 
0.000948 
0.000988 
0.000949 
0.000950 
0.000955 
0.000948 
0.000953 
0.000949 
0.001019 
0.000949 
0.000951 
0.000957 
0.000951 
0.000948 
0.000954 
0.000960 
0.001007 
0.000948 
0.000949 
0.000951 
0.000951 
0.000953 
0.000954 
0.000947 
0.000950 
0.000956 
0.000953 
0.000949 
0.000950 
0.000952 
0.000954 
0.000965 
0.000950 
0.000961 
0.000953 
0.001023 
0.000950 
0.000953 
0.000953 
0.000955 
0.001016 
0.000958 
0.000955 
0.000949 
0.000950 
0.000955 
0.000953 
0.000959 
0.001004 
0.000943 
0.000948 
0.000942 
0.000944 
0.000943 
0.000939 
0.000944 
0.000944 
0.000942 
0.000941 
0.000955 
0.000950 
0.000943 
0.000945 
0.000997 
0.000943 
0.000988 
0.000944 
0.000941 
0.000946 
0.000950 
0.000946 
0.000948 
0.001004 
0.000941 
0.000944 
0.000946 
0.000945 
0.000941 
0.000950 
0.000956 
0.001015 
0.000944 
0.000942 
0.000946 
0.000940 
0.000946 
0.000944 
0.000946 
0.000946 
0.000941 
0.000948 
0.000947 
0.000944 
0.000944 
0.000943 
0.000959 
0.000951 
0.000945 
0.000946 
0.001019 
0.000950 
0.000951 
0.000956 
0.000947 
0.001012 
0.000951 
0.000951 
0.000946 
0.000953 
0.000950 
0.000947 
0.000997 
0.001052 
0.000982 
0.000996 
0.000989 
0.001004 
0.000985 
0.000994 
0.000992 
0.001004 
0.000988 
0.000988 
0.000992 
0.000987 
0.000988 
0.000986 
0.001034 
0.000988 
0.001033 
0.000985 
0.000992 
0.000989 
0.000984 
0.000998 
0.000990 
0.001012 
0.000992 
0.000990 
0.000985 
0.000988 
0.000989 
0.000990 
0.001000 
0.001048 
0.000988 
0.000989 
0.000992 
0.000990 
0.000988 
0.000999 
0.000995 
0.000987 
0.000991 
0.000992 
0.000984 
0.000989 
0.000990 
0.000989 
0.001006 
0.000993 
0.000992 
0.000994 
0.001075 
0.000994 
0.000997 
0.001000 
0.000995 
0.001014 
0.000991 
0.000995 
0.000993 
0.000996 
0.001001 
0.000993 
0.000988 
0.001021 
0.000967 
0.000968 
0.000965 
0.000964 
0.000965 
0.000964 
0.000966 
0.000963 
0.000963 
0.000964 
0.000964 
0.000960 
0.000965 
0.000965 
0.001011 
0.000984 
0.001000 
0.000980 
0.000966 
0.000967 
0.000964 
0.000966 
0.000968 
0.001040 
0.000968 
0.000974 
0.000966 
0.000969 
0.000964 
0.000964 
0.000979 
0.001019 
0.000969 
0.000967 
0.000969 
0.000995 
0.000962 
0.000969 
0.000969 
0.000969 
0.000988 
0.000965 
0.000968 
0.000963 
0.000965 
0.000969 
0.000988 
0.000968 
0.000975 
0.000972 
0.001047 
0.000970 
0.000973 
0.000969 
0.000970 
0.001030 
0.000971 
0.000968 
0.000967 
0.000971 
0.000968 
0.000970 
0.001014 
0.001057 
0.000988 
0.000996 
0.000988 
0.000991 
0.000998 
0.000991 
0.000992 
0.000987 
0.000988 
0.000990 
0.000992 
0.000993 
0.000993 
0.000992 
0.001046 
0.000994 
0.001041 
0.000993 
0.000992 
0.000992 
0.000995 
0.001000 
0.000990 
0.001007 
0.000991 
0.000999 
0.000996 
0.000994 
0.000991 
0.000993 
0.001014 
0.001059 
0.000994 
0.000995 
0.000998 
0.000994 
0.000997 
0.000996 
0.000988 
0.000990 
0.000992 
0.000996 
0.000997 
0.000996 
0.000992 
0.000992 
0.001011 
0.000998 
0.000994 
0.001002 
0.001081 
0.000995 
0.000996 
0.000996 
0.000995 
0.001017 
0.000994 
0.000996 
0.000998 
0.000998 
0.000998 
0.000994 
0.001008 
0.001049 
0.000987 
0.000996 
0.000986 
0.000993 
0.000989 
0.000988 
0.000987 
0.000990 
0.000988 
0.000988 
0.000991 
0.000986 
0.000987 
0.000989 
0.001041 
0.000987 
0.001030 
0.000988 
0.000987 
0.000987 
0.000990 
0.000989 
0.000988 
0.001056 
0.000987 
0.000987 
0.000986 
0.000989 
0.000990 
0.000988 
0.001008 
0.001041 
0.000994 
0.000992 
0.000985 
0.000989 
0.000997 
0.000988 
0.000991 
0.000994 
0.000987 
0.000991 
0.000987 
0.000991 
0.000991 
0.000987 
0.001015 
0.000997 
0.000999 
0.000990 
0.001071 
0.000990 
0.000995 
0.000991 
0.000996 
0.001057 
0.000993 
0.000989 
0.000995 
0.000992 
0.000995 
0.000998 
0.001015 
0.001044 
0.000988 
0.000994 
0.000987 
0.000991 
0.000988 
0.000991 
0.000990 
0.000991 
0.000986 
0.000987 
0.000990 
0.000989 
0.000988 
0.000989 
0.001048 
0.000982 
0.001046 
0.000996 
0.000987 
0.000988 
0.000989 
0.000987 
0.000988 
0.001017 
0.000994 
0.000995 
0.000993 
0.000992 
0.000995 
0.000991 
0.001012 
0.001055 
0.000997 
0.000992 
0.001003 
0.000990 
0.000987 
0.000992 
0.000990 
0.000992 
0.000993 
0.000988 
0.000992 
0.000997 
0.001025 
0.001084 
0.001013 
0.000991 
0.000995 
0.000997 
0.001083 
0.000996 
0.000993 
0.000997 
0.000989 
0.001019 
0.000994 
0.000993 
0.000993 
0.000999 
0.001007 
0.001073 
0.001026 
0.001064 
0.001032 
0.001025 
0.001020 
0.001030 
0.001028 
0.001029 
0.001030 
0.001028 
0.001029 
0.001000 
0.001028 
0.001032 
0.001028 
0.001031 
0.001048 
0.001029 
0.001060 
0.001022 
0.001029 
0.001032 
0.001021 
0.001031 
0.001031 
0.001046 
0.001032 
0.001005 
0.001028 
0.001028 
0.001037 
0.001026 
0.001044 
0.001065 
0.001034 
0.001025 
0.001033 
0.001035 
0.001026 
0.001034 
0.001029 
0.001033 
0.001030 
0.001035 
0.001028 
0.001025 
0.001027 
0.001028 
0.001041 
0.001034 
0.001038 
0.001025 
0.001078 
0.001032 
0.001024 
0.001036 
0.001036 
0.001046 
0.001037 
0.001011 
0.001038 
0.001025 
0.001035 
0.001034 
0.001009 
0.001034 
0.001004 
0.001018 
0.001009 
0.000977 
0.001003 
0.000967 
0.000970 
0.001006 
0.001002 
0.001006 
0.001005 
0.001004 
0.001004 
0.001002 
0.001059 
0.001012 
0.001029 
0.001014 
0.001004 
0.001003 
0.001006 
0.001008 
0.001002 
0.001021 
0.001013 
0.001011 
0.001009 
0.001007 
0.001005 
0.001005 
0.001019 
0.001037 
0.001004 
0.001013 
0.001000 
0.001001 
0.001001 
0.001006 
0.001004 
0.001006 
0.001005 
0.001014 
0.001008 
0.001008 
0.001014 
0.001005 
0.001018 
0.001016 
0.001009 
0.001016 
0.001069 
0.001012 
0.000984 
0.001008 
0.001006 
0.001030 
0.001018 
0.001008 
0.001006 
0.001007 
0.001011 
0.001010 
0.001015 
0.001018 
0.001002 
0.001005 
0.000994 
0.000995 
0.000998 
0.001003 
0.001003 
0.000994 
0.001063 
0.000996 
0.001024 
0.000991 
0.000990 
0.000994 
0.001021 
0.001002 
0.001025 
0.000999 
0.001002 
0.000994 
0.001006 
0.001007 
0.001000 
0.001076 
0.001063 
0.000991 
0.001048 
0.000992 
0.000994 
0.000996 
0.001008 
0.001030 
0.001002 
0.001002 
0.000996 
0.001010 
0.001004 
0.001005 
0.001003 
0.001107 
0.000996 
0.001005 
0.000994 
0.000994 
0.000991 
0.000995 
0.001008 
0.001003 
0.001004 
0.001006 
0.001036 
0.000997 
0.001006 
0.001007 
0.000999 
0.001087 
0.001001 
0.001006 
0.000996 
0.000997 
0.001000 
0.000999 
0.001009 
0.001022 
0.000990 
0.000995 
0.000945 
0.000940 
0.000947 
0.000948 
0.000944 
0.000943 
0.000947 
0.000943 
0.000943 
0.000945 
0.000953 
0.000945 
0.001024 
0.000993 
0.001069 
0.000943 
0.000945 
0.000945 
0.000948 
0.000948 
0.000943 
0.000958 
0.000947 
0.000950 
0.000946 
0.000946 
0.000945 
0.000951 
0.001011 
0.001025 
0.000989 
0.000942 
0.000945 
0.000951 
0.000945 
0.000949 
0.000947 
0.000945 
0.000942 
0.000950 
0.000949 
0.000946 
0.000948 
0.000953 
0.001007 
0.000996 
0.001003 
0.000949 
0.001028 
0.000948 
0.000951 
0.000954 
0.000955 
0.000964 
0.000944 
0.000954 
0.000950 
0.000952 
0.000952 
0.000952 
0.001025 
0.001027 
0.000991 
0.000995 
0.000995 
0.000995 
0.000996 
0.000997 
0.000992 
0.000997 
0.000995 
0.000992 
0.000991 
0.000996 
0.000997 
0.000992 
0.001013 
0.000998 
0.001024 
0.000996 
0.000993 
0.000999 
0.000996 
0.000998 
0.000993 
0.001012 
0.000995 
0.000996 
0.001000 
0.000997 
0.000993 
0.000997 
0.001005 
0.001029 
0.000994 
0.000996 
0.000999 
0.000999 
0.000993 
0.000998 
0.000998 
0.000997 
0.000999 
0.000996 
0.000996 
0.000999 
0.000997 
0.001352 
0.001007 
0.001000 
0.000999 
0.000998 
0.001035 
0.001001 
0.001000 
0.001001 
0.001003 
0.001016 
0.001001 
0.001000 
0.001000 
0.000996 
0.001001 
0.000994 
0.000955 
0.000999 
0.000944 
0.000949 
0.000943 
0.000940 
0.000947 
0.000944 
0.000950 
0.000946 
0.000952 
0.000953 
0.000947 
0.000944 
0.000946 
0.000945 
0.000995 
0.000951 
0.000990 
0.000945 
0.000947 
0.000945 
0.000950 
0.000952 
0.000947 
0.000965 
0.000950 
0.000951 
0.000950 
0.000953 
0.000949 
0.000949 
0.000960 
0.001007 
0.000953 
0.000944 
0.000945 
0.000947 
0.000947 
0.000946 
0.000948 
0.000949 
0.000949 
0.000950 
0.000945 
0.000954 
0.000951 
0.000951 
0.000962 
0.000950 
0.000953 
0.000949 
0.001023 
0.000953 
0.000952 
0.000957 
0.000954 
0.000972 
0.000950 
0.000951 
0.000951 
0.000952 
0.000952 
0.000958 
0.000968 
0.001016 
0.000962 
0.000964 
0.000958 
0.000967 
0.000960 
0.000963 
0.000971 
0.000955 
0.000955 
0.000955 
0.000965 
0.000963 
0.000962 
0.000969 
0.001031 
0.000958 
0.001004 
0.000963 
0.000965 
0.000963 
0.000966 
0.000965 
0.000958 
0.000973 
0.000958 
0.000960 
0.000964 
0.000971 
0.000965 
0.000966 
0.000964 
0.001017 
0.000961 
0.000963 
0.000965 
0.000965 
0.000966 
0.000966 
0.000953 
0.000955 
0.000960 
0.000971 
0.000973 
0.000966 
0.000968 
0.000965 
0.000976 
0.000967 
0.000963 
0.000968 
0.001050 
0.000968 
0.000969 
0.000969 
0.000962 
0.000977 
0.000966 
0.000971 
0.000973 
0.000970 
0.000972 
0.000968 
0.001031 
0.001077 
0.001007 
0.001016 
0.001053 
0.001010 
0.001007 
0.001007 
0.001016 
0.001010 
0.001001 
0.001001 
0.001005 
0.001003 
0.001004 
0.001006 
0.001060 
0.001008 
0.001058 
0.001012 
0.001006 
0.001008 
0.001010 
0.001013 
0.001015 
0.001035 
0.001010 
0.001010 
0.001010 
0.001007 
0.001007 
0.001005 
0.001031 
0.001069 
0.001009 
0.001010 
0.001017 
0.001013 
0.001008 
0.001027 
0.001014 
0.001020 
0.001000 
0.001005 
0.001008 
0.001008 
0.001004 
0.001006 
0.001024 
0.001015 
0.001010 
0.001011 
0.001096 
0.001012 
0.001008 
0.001019 
0.001015 
0.001100 
0.001009 
0.001007 
0.001009 
0.001011 
0.001011 
0.001012 
0.001020 
0.001015 
0.000973 
0.000965 
0.000955 
0.000955 
0.000949 
0.000950 
0.000952 
0.000951 
0.000952 
0.000956 
0.000956 
0.000956 
0.000955 
0.000954 
0.001031 
0.000962 
0.001003 
0.000964 
0.000955 
0.000952 
0.000952 
0.000952 
0.000951 
0.001019 
0.000953 
0.000957 
0.000956 
0.000956 
0.000956 
0.000957 
0.000974 
0.001013 
0.000962 
0.000958 
0.000959 
0.000950 
0.000951 
0.000955 
0.000954 
0.000954 
0.000958 
0.000955 
0.000959 
0.000958 
0.000956 
0.000959 
0.000975 
0.000969 
0.000965 
0.000964 
0.001042 
0.000958 
0.000955 
0.000959 
0.000958 
0.001022 
0.000962 
0.000963 
0.000958 
0.000962 
0.000964 
0.000976 
0.000992 
0.001057 
0.000982 
0.000999 
0.000978 
0.000985 
0.000984 
0.000983 
0.000983 
0.000984 
0.000990 
0.000987 
0.000986 
0.000986 
0.000985 
0.000985 
0.001030 
0.000994 
0.001031 
0.000984 
0.000984 
0.000982 
0.000982 
0.000986 
0.000985 
0.001010 
0.000983 
0.000987 
0.000987 
0.000986 
0.000988 
0.000985 
0.001002 
0.001048 
0.000982 
0.000984 
0.000988 
0.000986 
0.000989 
0.000989 
0.000987 
0.000991 
0.000989 
0.000990 
0.000986 
0.000991 
0.000989 
0.000984 
0.000999 
0.000993 
0.000989 
0.000987 
0.001071 
0.000985 
0.000991 
0.000995 
0.000986 
0.001011 
0.000990 
0.000991 
0.000989 
0.000990 
0.000991 
0.000990 
0.001009 
0.001023 
0.000951 
0.000960 
0.000959 
0.000960 
0.000949 
0.000951 
0.000955 
0.000952 
0.000953 
0.000957 
0.000958 
0.000952 
0.000949 
0.000956 
0.001034 
0.000959 
0.001020 
0.000952 
0.000954 
0.000953 
0.000954 
0.000959 
0.000961 
0.000983 
0.000958 
0.000957 
0.000951 
0.000955 
0.000956 
0.000959 
0.000992 
0.001029 
0.000960 
0.000959 
0.000965 
0.000950 
0.000955 
0.000954 
0.000952 
0.000954 
0.000956 
0.000953 
0.000957 
0.000953 
0.000953 
0.000948 
0.001003 
0.000961 
0.000955 
0.000959 
0.001079 
0.000952 
0.000956 
0.000958 
0.000964 
0.000983 
0.000961 
0.000960 
0.000963 
0.000960 
0.000966 
0.000958 
0.000998 
0.001012 
0.000952 
0.000959 
0.000954 
0.000956 
0.000953 
0.000948 
0.000955 
0.000953 
0.000955 
0.000955 
0.000950 
0.000958 
0.000955 
0.000954 
0.001032 
0.000954 
0.001002 
0.000952 
0.000963 
0.000965 
0.000951 
0.000954 
0.000955 
0.000977 
0.000954 
0.000956 
0.000954 
0.000959 
0.000956 
0.000962 
0.000978 
0.001012 
0.000951 
0.000956 
0.000962 
0.000960 
0.000956 
0.000954 
0.000957 
0.000959 
0.000955 
0.000954 
0.000956 
0.000956 
0.000956 
0.000960 
0.000966 
0.000954 
0.000956 
0.000954 
0.001088 
0.000955 
0.000960 
0.000958 
0.000959 
0.000984 
0.000958 
0.000965 
0.000960 
0.000958 
0.000965 
0.000963 
0.000990 
0.001007 
0.000937 
0.000946 
0.000939 
0.000950 
0.000945 
0.000941 
0.000944 
0.000947 
0.000943 
0.000939 
0.000938 
0.000944 
0.000945 
0.000944 
0.000995 
0.000945 
0.000984 
0.000943 
0.000949 
0.000946 
0.000947 
0.000948 
0.000947 
0.000962 
0.000945 
0.000944 
0.000944 
0.000944 
0.000946 
0.000941 
0.000966 
0.001002 
0.000945 
0.000947 
0.000949 
0.000948 
0.000948 
0.000943 
0.000943 
0.000943 
0.000947 
0.000944 
0.000945 
0.000945 
0.000945 
0.000941 
0.000957 
0.000949 
0.000950 
0.000947 
0.001035 
0.000951 
0.000949 
0.000948 
0.000950 
0.000967 
0.000949 
0.000946 
0.000952 
0.000956 
0.000952 
0.000949 
0.001009 
0.001045 
0.000976 
0.000987 
0.000977 
0.000975 
0.000974 
0.000973 
0.000979 
0.000978 
0.000976 
0.000979 
0.000972 
0.000972 
0.000970 
0.000968 
0.001030 
0.000980 
0.001026 
0.000978 
0.000974 
0.000974 
0.000977 
0.000972 
0.000978 
0.001003 
0.000979 
0.000977 
0.000976 
0.000976 
0.000970 
0.000972 
0.000995 
0.001036 
0.000975 
0.000977 
0.000980 
0.000976 
0.000979 
0.000978 
0.000979 
0.000977 
0.000980 
0.000972 
0.000974 
0.000974 
0.000976 
0.000974 
0.000994 
0.000983 
0.000982 
0.000983 
0.001067 
0.000983 
0.000983 
0.000986 
0.000983 
0.001007 
0.000979 
0.000978 
0.000981 
0.000978 
0.000980 
0.000979 
0.000966 
0.001012 
0.000953 
0.000960 
0.000952 
0.000950 
0.000957 
0.000951 
0.000952 
0.000955 
0.000952 
0.000951 
0.000952 
0.000955 
0.000951 
0.000956 
0.001017 
0.000957 
0.000994 
0.000950 
0.000950 
0.000951 
0.000950 
0.000954 
0.000953 
0.000972 
0.000949 
0.000953 
0.000948 
0.000952 
0.000953 
0.000954 
0.000965 
0.001018 
0.000953 
0.000954 
0.000949 
0.000953 
0.000957 
0.000949 
0.000954 
0.000951 
0.000953 
0.000950 
0.000956 
0.000953 
0.000956 
0.000955 
0.000967 
0.000960 
0.000955 
0.000957 
0.001062 
0.000957 
0.000958 
0.000962 
0.000953 
0.000974 
0.000952 
0.000953 
0.000952 
0.000958 
0.000959 
0.000959 
0.000972 
0.001015 
0.000954 
0.000962 
0.000959 
0.000956 
0.000953 
0.000959 
0.000962 
0.000955 
0.000964 
0.000967 
0.000966 
0.000960 
0.000960 
0.000962 
0.001019 
0.000957 
0.001011 
0.000959 
0.000953 
0.000951 
0.000955 
0.000960 
0.000962 
0.000981 
0.000963 
0.000962 
0.000959 
0.000966 
0.000967 
0.000959 
0.000978 
0.001019 
0.000957 
0.000957 
0.000957 
0.000954 
0.000957 
0.000964 
0.000960 
0.000963 
0.000962 
0.000962 
0.000960 
0.000962 
0.000960 
0.000965 
0.000979 
0.000967 
0.000965 
0.000982 
0.001047 
0.000959 
0.000959 
0.000968 
0.000967 
0.000989 
0.000963 
0.000971 
0.000969 
0.000966 
0.000969 
0.000967 
0.001008 
0.001064 
0.001026 
0.001004 
0.000997 
0.000997 
0.000997 
0.000996 
0.001000 
0.000995 
0.001000 
0.000996 
0.001000 
0.000999 
0.000992 
0.000994 
0.001041 
0.000995 
0.001041 
0.001000 
0.000999 
0.000999 
0.000999 
0.000994 
0.001002 
0.001066 
0.000997 
0.000998 
0.001001 
0.000999 
0.000997 
0.000996 
0.001010 
0.001061 
0.001009 
0.000994 
0.000998 
0.000996 
0.000999 
0.000996 
0.000999 
0.000997 
0.000999 
0.001002 
0.001000 
0.001004 
0.000997 
0.001002 
0.001013 
0.001016 
0.001000 
0.001001 
0.001085 
0.001004 
0.001003 
0.000999 
0.001002 
0.001025 
0.001005 
0.001002 
0.001057 
0.001011 
0.001001 
0.001001 
0.000990 
0.001054 
0.000981 
0.000990 
0.000982 
0.000984 
0.000984 
0.000981 
0.000985 
0.000982 
0.000983 
0.000986 
0.000985 
0.000986 
0.000987 
0.000988 
0.001031 
0.000989 
0.001028 
0.000988 
0.000985 
0.000987 
0.000982 
0.000987 
0.000987 
0.001011 
0.000985 
0.000989 
0.000985 
0.000988 
0.000983 
0.000993 
0.001003 
0.001063 
0.000984 
0.000982 
0.000985 
0.000982 
0.000984 
0.000987 
0.000988 
0.000990 
0.000986 
0.000987 
0.000986 
0.000986 
0.000987 
0.000987 
0.001012 
0.000987 
0.000987 
0.000988 
0.001066 
0.000987 
0.000986 
0.000993 
0.000991 
0.001013 
0.000989 
0.000991 
0.000989 
0.000987 
0.000990 
0.000993 
0.000962 
0.001007 
0.000946 
0.000951 
0.000941 
0.000943 
0.000950 
0.000945 
0.000951 
0.000950 
0.000951 
0.000946 
0.000951 
0.000949 
0.000947 
0.000949 
0.000999 
0.000949 
0.000994 
0.000945 
0.000949 
0.000942 
0.000948 
0.000948 
0.000946 
0.000966 
0.000952 
0.000945 
0.000957 
0.000944 
0.000948 
0.000947 
0.000964 
0.000999 
0.000945 
0.000953 
0.000949 
0.000946 
0.000946 
0.000953 
0.000948 
0.000949 
0.000954 
0.000948 
0.000948 
0.000950 
0.000950 
0.000949 
0.000971 
0.000951 
0.000949 
0.000947 
0.001028 
0.000950 
0.000949 
0.000952 
0.000953 
0.000975 
0.000952 
0.000956 
0.000950 
0.000956 
0.000952 
0.000953 
0.000971 
0.001013 
0.000957 
0.000962 
0.000955 
0.000959 
0.000955 
0.000953 
0.000959 
0.000951 
0.000960 
0.000951 
0.000953 
0.000957 
0.000955 
0.000956 
0.001008 
0.000961 
0.000994 
0.000956 
0.000955 
0.000960 
0.000957 
0.000955 
0.000956 
0.000978 
0.000961 
0.000958 
0.000961 
0.000962 
0.000958 
0.000959 
0.000973 
0.001008 
0.000954 
0.000954 
0.000953 
0.000961 
0.000959 
0.000960 
0.000957 
0.000958 
0.000959 
0.000958 
0.000956 
0.000954 
0.000957 
0.000956 
0.000968 
0.000960 
0.000962 
0.000965 
0.001044 
0.000958 
0.000966 
0.000964 
0.000962 
0.000980 
0.000962 
0.000962 
0.000964 
0.000957 
0.000960 
0.000965 
0.000989 
0.001017 
0.000955 
0.000957 
0.000951 
0.000957 
0.000951 
0.000957 
0.000951 
0.000957 
0.000951 
0.000952 
0.000953 
0.000950 
0.000954 
0.000958 
0.001039 
0.000961 
0.000998 
0.000954 
0.000953 
0.000955 
0.000957 
0.000955 
0.000954 
0.000974 
0.000952 
0.000956 
0.000958 
0.000952 
0.000956 
0.000953 
0.000971 
0.001010 
0.000953 
0.000953 
0.000951 
0.000959 
0.000956 
0.000959 
0.000957 
0.000956 
0.000954 
0.000955 
0.000961 
0.000958 
0.000955 
0.000957 
0.000981 
0.000960 
0.000958 
0.000957 
0.001065 
0.000958 
0.000959 
0.000963 
0.000964 
0.000978 
0.000958 
0.000960 
0.000959 
0.000959 
0.000958 
0.000961 
0.000966 
0.001006 
0.000949 
0.000956 
0.000950 
0.000956 
0.000955 
0.000956 
0.000954 
0.000956 
0.000952 
0.000956 
0.000956 
0.000958 
0.000954 
0.000954 
0.001013 
0.000957 
0.000989 
0.000952 
0.000949 
0.000965 
0.000956 
0.000958 
0.000956 
0.000973 
0.000956 
0.000960 
0.000958 
0.000954 
0.000959 
0.000956 
0.000968 
0.001009 
0.000948 
0.000956 
0.000952 
0.000955 
0.000956 
0.000958 
0.000960 
0.000954 
0.000959 
0.000965 
0.000952 
0.000955 
0.000957 
0.000955 
0.000965 
0.000956 
0.000953 
0.000956 
0.001062 
0.000959 
0.000963 
0.000961 
0.000959 
0.000978 
0.000961 
0.000966 
0.000961 
0.000966 
0.000959 
0.000964 
0.000973 
0.000997 
0.000942 
0.000965 
0.000942 
0.000948 
0.000948 
0.000946 
0.000941 
0.000950 
0.000941 
0.000944 
0.000943 
0.000943 
0.000944 
0.000945 
0.000998 
0.000946 
0.000987 
0.000947 
0.000944 
0.000947 
0.000949 
0.000948 
0.000946 
0.000967 
0.000945 
0.000942 
0.000946 
0.000948 
0.000944 
0.000950 
0.000978 
0.000998 
0.000948 
0.000949 
0.000947 
0.000950 
0.000947 
0.000946 
0.000949 
0.000949 
0.000945 
0.000953 
0.000949 
0.000946 
0.000947 
0.000945 
0.000972 
0.000951 
0.000943 
0.000949 
0.001029 
0.000952 
0.000948 
0.000955 
0.000956 
0.000971 
0.000947 
0.000947 
0.000955 
0.000950 
0.000952 
0.000949 
0.001004 
0.001059 
0.000992 
0.000993 
0.000987 
0.000990 
0.000992 
0.000987 
0.000991 
0.000993 
0.000985 
0.000990 
0.000986 
0.000991 
0.000985 
0.000987 
0.001041 
0.000993 
0.001039 
0.000987 
0.000989 
0.000990 
0.000988 
0.000987 
0.000992 
0.001018 
0.000986 
0.000987 
0.000988 
0.000986 
0.000987 
0.000987 
0.001013 
0.001056 
0.000995 
0.000989 
0.000995 
0.000986 
0.000986 
0.000990 
0.000990 
0.000993 
0.000991 
0.000988 
0.000990 
0.000992 
0.000992 
0.000987 
0.001011 
0.000994 
0.000993 
0.000991 
0.001085 
0.000997 
0.000998 
0.000994 
0.000997 
0.001026 
0.000991 
0.000993 
0.000994 
0.000990 
0.000995 
0.000993 
0.000992 
0.001037 
0.000979 
0.000976 
0.000969 
0.000981 
0.000975 
0.000974 
0.000974 
0.000977 
0.000970 
0.000972 
0.000972 
0.000982 
0.000972 
0.000975 
0.001018 
0.000971 
0.001021 
0.000978 
0.000974 
0.000971 
0.000976 
0.000973 
0.000975 
0.001001 
0.000976 
0.000975 
0.000972 
0.000973 
0.000975 
0.000973 
0.000990 
0.001033 
0.000973 
0.000976 
0.000977 
0.000976 
0.000974 
0.000977 
0.000980 
0.000976 
0.000976 
0.000977 
0.000973 
0.000980 
0.000976 
0.000972 
0.000990 
0.000977 
0.000979 
0.000985 
0.001060 
0.000989 
0.000978 
0.000982 
0.000978 
0.001000 
0.000980 
0.000981 
0.000979 
0.000975 
0.000978 
0.000980 
0.001011 
0.001069 
0.001002 
0.000999 
0.001002 
0.000991 
0.000991 
0.000998 
0.000993 
0.000990 
0.000990 
0.000993 
0.000996 
0.000999 
0.001001 
0.000998 
0.001040 
0.001003 
0.001038 
0.000996 
0.001004 
0.000995 
0.000992 
0.000998 
0.000996 
0.001014 
0.000992 
0.000993 
0.001003 
0.001004 
0.001002 
0.001003 
0.001027 
0.001063 
0.000991 
0.001004 
0.000994 
0.000989 
0.000993 
0.000996 
0.000995 
0.000991 
0.000995 
0.000993 
0.001004 
0.001002 
0.001004 
0.001001 
0.001017 
0.001001 
0.000994 
0.001007 
0.001078 
0.000997 
0.001001 
0.000995 
0.000997 
0.001019 
0.001000 
0.000994 
0.001003 
0.001004 
0.001003 
0.001004 
0.001008 
0.001063 
0.000998 
0.001007 
0.001002 
0.000994 
0.000996 
0.000994 
0.001006 
0.000997 
0.000992 
0.000994 
0.001001 
0.001001 
0.000998 
0.001001 
0.001048 
0.000998 
0.001049 
0.001000 
0.001002 
0.001002 
0.000994 
0.001000 
0.000998 
0.001025 
0.000995 
0.000996 
0.000999 
0.000996 
0.001001 
0.001001 
0.001012 
0.001056 
0.000999 
0.001003 
0.001003 
0.000997 
0.000998 
0.000997 
0.000998 
0.001001 
0.001001 
0.001000 
0.001002 
0.000999 
0.000997 
0.001001 
0.001017 
0.001004 
0.001001 
0.001006 
0.001085 
0.001001 
0.001000 
0.001001 
0.001001 
0.001021 
0.001001 
0.001009 
0.001001 
0.001002 
0.001001 
0.001001 
0.000969 
0.001005 
0.000944 
0.000950 
0.000944 
0.000943 
0.000946 
0.000947 
0.000944 
0.000947 
0.000945 
0.000949 
0.000944 
0.000946 
0.000944 
0.000942 
0.000997 
0.000943 
0.000987 
0.000946 
0.000949 
0.000946 
0.000947 
0.000947 
0.000947 
0.000968 
0.000947 
0.000945 
0.000946 
0.000947 
0.000943 
0.000947 
0.000969 
0.001006 
0.000948 
0.000945 
0.000955 
0.000949 
0.000946 
0.000949 
0.000948 
0.000949 
0.000954 
0.000945 
0.000947 
0.000957 
0.000946 
0.000948 
0.000967 
0.000949 
0.000955 
0.000953 
0.001027 
0.000950 
0.000951 
0.000953 
0.000953 
0.000971 
0.000949 
0.000952 
0.000953 
0.000950 
0.000954 
0.000950 
0.000962 
0.001011 
0.000956 
0.000959 
0.000950 
0.000944 
0.000938 
0.000943 
0.000945 
0.000942 
0.000941 
0.000943 
0.000941 
0.000940 
0.000945 
0.000946 
0.001002 
0.000945 
0.000993 
0.000953 
0.000952 
0.000942 
0.000940 
0.000946 
0.000942 
0.000964 
0.000943 
0.000942 
0.000943 
0.000942 
0.000945 
0.000950 
0.000964 
0.001011 
0.000958 
0.000953 
0.000950 
0.000941 
0.000944 
0.000943 
0.000941 
0.000952 
0.000940 
0.000947 
0.000949 
0.000946 
0.000947 
0.000940 
0.000967 
0.000967 
0.000959 
0.000957 
0.001032 
0.000947 
0.000945 
0.000954 
0.000945 
0.000963 
0.000954 
0.000948 
0.000949 
0.000950 
0.000946 
0.000945 
0.000965 
0.001004 
0.000939 
0.000947 
0.000939 
0.000943 
0.000943 
0.000940 
0.000939 
0.000938 
0.000938 
0.000941 
0.000940 
0.000940 
0.000942 
0.000936 
0.000996 
0.000949 
0.000983 
0.000938 
0.000941 
0.000940 
0.000952 
0.000939 
0.000938 
0.000957 
0.000942 
0.000939 
0.000939 
0.000947 
0.000937 
0.000941 
0.000957 
0.000995 
0.000943 
0.000937 
0.000946 
0.000942 
0.000940 
0.000940 
0.000941 
0.000942 
0.000942 
0.000937 
0.000942 
0.000937 
0.000938 
0.000944 
0.000956 
0.000946 
0.000944 
0.000940 
0.001030 
0.000942 
0.000942 
0.000943 
0.000944 
0.000962 
0.000944 
0.000944 
0.000942 
0.000943 
0.000951 
0.000945 
0.000979 
0.001013 
0.000951 
0.000961 
0.000950 
0.000955 
0.000950 
0.000950 
0.000954 
0.000955 
0.000956 
0.000954 
0.000954 
0.000950 
0.000954 
0.000956 
0.001032 
0.000954 
0.001002 
0.000954 
0.000952 
0.000956 
0.000956 
0.000952 
0.000957 
0.000972 
0.000957 
0.000955 
0.000953 
0.000949 
0.000955 
0.000955 
0.000969 
0.001011 
0.000953 
0.000955 
0.000952 
0.000958 
0.000958 
0.000952 
0.000957 
0.000958 
0.000956 
0.000953 
0.000956 
0.000955 
0.000951 
0.000957 
0.000963 
0.000957 
0.000958 
0.000955 
0.001072 
0.000959 
0.000957 
0.000956 
0.000961 
0.000977 
0.000959 
0.000957 
0.000960 
0.000958 
0.000957 
0.000956 
0.000958 
0.000996 
0.000945 
0.000946 
0.000942 
0.000944 
0.000937 
0.000940 
0.000937 
0.000940 
0.000937 
0.000938 
0.000938 
0.000943 
0.000942 
0.000938 
0.000991 
0.000941 
0.000986 
0.000942 
0.000945 
0.000940 
0.000946 
0.000942 
0.000938 
0.000960 
0.000943 
0.000939 
0.000941 
0.000945 
0.000940 
0.000944 
0.000955 
0.000997 
0.000944 
0.000946 
0.000943 
0.000941 
0.000942 
0.000944 
0.000946 
0.000942 
0.000940 
0.000945 
0.000941 
0.000941 
0.000983 
0.000940 
0.000961 
0.000946 
0.000948 
0.000945 
0.001018 
0.000945 
0.000944 
0.000948 
0.000947 
0.000961 
0.000945 
0.000942 
0.000944 
0.000942 
0.000942 
0.000946 
0.001008 
0.001047 
0.000989 
0.000997 
0.000986 
0.000986 
0.000987 
0.000986 
0.000987 
0.000984 
0.000988 
0.000986 
0.000985 
0.000986 
0.000986 
0.000987 
0.001034 
0.000985 
0.001037 
0.000988 
0.000982 
0.000985 
0.000990 
0.000987 
0.000987 
0.001007 
0.000988 
0.000988 
0.000987 
0.000990 
0.000991 
0.000992 
0.001000 
0.001048 
0.000986 
0.000989 
0.000986 
0.000993 
0.000990 
0.000988 
0.000989 
0.000990 
0.000991 
0.000991 
0.000991 
0.000987 
0.000989 
0.000990 
0.001007 
0.000989 
0.000993 
0.000989 
0.001072 
0.000995 
0.000995 
0.000994 
0.000992 
0.001014 
0.000992 
0.000993 
0.000995 
0.000989 
0.000992 
0.000992 
0.000996 
0.001041 
0.000974 
0.000979 
0.000977 
0.000976 
0.000973 
0.000977 
0.000978 
0.000974 
0.000978 
0.000977 
0.000976 
0.000977 
0.000975 
0.000980 
0.001025 
0.000974 
0.001026 
0.000976 
0.000979 
0.000974 
0.000978 
0.000977 
0.000975 
0.001000 
0.000976 
0.000977 
0.000981 
0.000977 
0.000975 
0.000984 
0.000991 
0.001037 
0.000976 
0.000979 
0.000977 
0.000978 
0.000975 
0.000977 
0.000976 
0.000980 
0.000975 
0.000974 
0.000975 
0.000974 
0.000973 
0.000980 
0.000989 
0.000979 
0.000982 
0.000979 
0.001059 
0.000980 
0.000983 
0.000977 
0.000982 
0.001005 
0.000982 
0.000982 
0.000979 
0.000983 
0.000982 
0.000983 
0.000966 
0.001021 
0.000949 
0.000950 
0.000942 
0.000948 
0.000948 
0.000948 
0.000954 
0.000948 
0.000955 
0.000954 
0.000953 
0.000950 
0.000954 
0.000952 
0.000995 
0.000943 
0.000991 
0.000946 
0.000946 
0.000955 
0.000951 
0.000955 
0.000951 
0.000972 
0.000950 
0.000951 
0.000954 
0.000955 
0.000951 
0.000951 
0.000962 
0.001006 
0.000947 
0.000943 
0.000948 
0.000952 
0.000953 
0.000951 
0.000952 
0.000950 
0.000954 
0.000955 
0.000956 
0.000953 
0.000954 
0.000953 
0.000973 
0.000951 
0.000948 
0.000950 
0.001034 
0.000952 
0.000952 
0.000953 
0.000956 
0.000972 
0.000958 
0.000954 
0.000956 
0.000956 
0.000955 
0.000959 
0.000967 
0.001004 
0.000946 
0.000957 
0.000949 
0.000946 
0.000946 
0.000950 
0.000950 
0.000949 
0.000950 
0.000950 
0.000949 
0.000950 
0.000951 
0.000948 
0.001001 
0.000951 
0.000981 
0.000945 
0.000950 
0.000950 
0.000951 
0.000953 
0.000949 
0.000977 
0.000952 
0.000948 
0.000950 
0.000953 
0.000950 
0.000952 
0.000958 
0.001003 
0.000946 
0.000950 
0.000951 
0.000949 
0.000951 
0.000954 
0.000955 
0.000950 
0.000950 
0.000951 
0.000951 
0.000952 
0.000951 
0.000953 
0.000964 
0.000952 
0.000948 
0.000955 
0.001025 
0.000954 
0.000956 
0.000950 
0.000951 
0.000973 
0.000955 
0.000957 
0.000955 
0.000952 
0.000955 
0.000956 
0.000957 
0.001001 
0.000942 
0.000952 
0.000941 
0.000946 
0.000942 
0.000942 
0.000944 
0.000944 
0.000947 
0.000944 
0.000943 
0.000944 
0.000944 
0.000942 
0.000992 
0.000943 
0.000988 
0.000946 
0.000946 
0.000945 
0.000946 
0.000945 
0.000943 
0.000968 
0.000948 
0.000953 
0.000944 
0.000949 
0.000946 
0.000944 
0.000952 
0.001001 
0.000948 
0.000944 
0.000944 
0.000946 
0.000949 
0.000942 
0.000945 
0.000946 
0.000946 
0.000944 
0.000944 
0.000944 
0.000944 
0.000946 
0.000955 
0.000947 
0.000949 
0.000949 
0.001027 
0.000948 
0.000952 
0.000947 
0.000949 
0.000968 
0.000950 
0.000950 
0.000945 
0.000945 
0.000950 
0.000949 
0.000953 
0.001005 
0.000947 
0.000954 
0.000942 
0.000943 
0.000948 
0.000945 
0.000946 
0.000948 
0.000947 
0.000942 
0.000949 
0.000946 
0.000946 
0.000945 
0.000999 
0.000951 
0.000988 
0.000946 
0.000949 
0.000948 
0.000947 
0.000954 
0.000944 
0.000964 
0.000947 
0.000947 
0.000945 
0.000949 
0.000947 
0.000945 
0.000960 
0.000997 
0.000954 
0.000948 
0.000958 
0.000947 
0.000949 
0.000952 
0.000947 
0.000946 
0.000948 
0.000945 
0.000948 
0.000948 
0.000949 
0.000949 
0.000964 
0.000952 
0.000952 
0.000951 
0.001025 
0.000955 
0.000949 
0.000953 
0.000953 
0.000969 
0.000951 
0.000951 
0.000950 
0.000952 
0.000954 
0.000951 
0.000976 
0.001031 
0.000965 
0.000971 
0.000964 
0.000962 
0.000967 
0.000965 
0.000967 
0.000966 
0.000968 
0.000965 
0.000970 
0.000972 
0.000961 
0.000967 
0.001025 
0.000966 
0.001014 
0.000961 
0.000963 
0.000966 
0.000968 
0.000967 
0.000970 
0.000988 
0.000969 
0.000972 
0.000968 
0.000966 
0.000962 
0.000962 
0.000992 
0.001025 
0.000967 
0.000967 
0.000976 
0.000967 
0.000985 
0.000969 
0.000967 
0.000968 
0.000968 
0.000967 
0.000970 
0.000968 
0.000964 
0.000966 
0.000991 
0.000969 
0.000966 
0.000971 
0.001059 
0.000968 
0.000970 
0.000972 
0.000978 
0.000989 
0.000970 
0.000973 
0.000972 
0.000964 
0.000968 
0.001000 
0.000986 
0.001011 
0.000955 
0.000954 
0.000955 
0.000952 
0.000948 
0.000947 
0.000956 
0.000952 
0.000947 
0.000952 
0.000957 
0.000958 
0.000960 
0.000954 
0.000998 
0.000952 
0.000999 
0.000953 
0.000948 
0.000963 
0.000953 
0.000951 
0.000956 
0.000969 
0.000953 
0.000951 
0.000960 
0.000960 
0.000962 
0.000961 
0.000963 
0.001010 
0.000958 
0.000955 
0.000954 
0.000957 
0.000953 
0.000953 
0.000955 
0.000952 
0.000953 
0.000961 
0.000964 
0.000959 
0.000959 
0.000961 
0.000963 
0.000956 
0.000956 
0.000958 
0.001025 
0.000957 
0.000955 
0.000959 
0.000955 
0.000974 
0.000956 
0.000961 
0.000966 
0.000964 
0.000962 
0.000964 
0.001004 
0.001056 
0.000990 
0.000993 
0.000993 
0.000989 
0.000986 
0.000983 
0.000987 
0.000989 
0.000992 
0.000988 
0.000984 
0.000989 
0.000992 
0.000994 
0.001039 
0.000993 
0.001039 
0.000991 
0.000987 
0.001034 
0.000983 
0.000985 
0.000990 
0.001016 
0.000998 
0.000989 
0.000982 
0.000992 
0.000988 
0.000990 
0.001052 
0.001049 
0.000994 
0.000998 
0.000992 
0.000984 
0.000990 
0.000990 
0.000991 
0.000989 
0.000999 
0.000990 
0.000988 
0.000995 
0.000991 
0.000991 
0.001016 
0.000993 
0.000995 
0.000995 
0.001073 
0.000991 
0.000985 
0.000999 
0.000993 
0.001016 
0.000997 
0.000992 
0.000997 
0.000999 
0.000992 
0.000990 
0.001005 
0.001061 
0.000993 
0.001001 
0.001002 
0.001002 
0.001001 
0.001002 
0.000999 
0.000998 
0.001002 
0.001001 
0.001001 
0.000998 
0.001000 
0.000999 
0.001035 
0.001002 
0.001044 
0.000995 
0.000995 
0.001002 
0.001000 
0.001003 
0.001001 
0.001026 
0.001003 
0.001001 
0.001001 
0.001002 
0.001006 
0.001005 
0.001015 
0.001065 
0.001001 
0.000999 
0.000997 
0.001003 
0.000997 
0.001000 
0.001003 
0.001001 
0.001001 
0.001003 
0.001001 
0.001003 
0.001002 
0.001007 
0.001010 
0.000999 
0.001003 
0.001001 
0.001085 
0.001012 
0.001006 
0.001002 
0.001006 
0.001030 
0.001007 
0.001007 
0.001008 
0.001007 
0.001007 
0.001004 
0.000961 
0.001006 
0.000945 
0.000948 
0.000941 
0.000938 
0.000941 
0.000947 
0.000945 
0.000947 
0.000947 
0.000947 
0.000946 
0.000942 
0.000940 
0.000947 
0.000989 
0.000947 
0.000985 
0.000950 
0.000949 
0.000940 
0.000941 
0.000944 
0.000944 
0.000959 
0.000944 
0.000948 
0.000947 
0.000943 
0.000944 
0.000940 
0.000959 
0.001003 
0.000945 
0.000944 
0.000955 
0.000942 
0.000940 
0.000950 
0.000943 
0.000948 
0.000948 
0.000944 
0.000948 
0.000948 
0.000943 
0.000941 
0.000955 
0.000950 
0.000951 
0.000950 
0.001028 
0.000951 
0.000943 
0.000950 
0.000956 
0.000969 
0.000950 
0.000950 
0.000952 
0.000948 
0.000947 
0.000949 
0.000960 
0.001003 
0.000942 
0.000947 
0.000942 
0.000946 
0.000942 
0.000939 
0.000943 
0.000939 
0.000943 
0.000941 
0.000943 
0.000944 
0.000945 
0.000938 
0.000998 
0.000945 
0.000982 
0.000944 
0.000944 
0.000946 
0.000946 
0.000946 
0.000944 
0.001005 
0.000941 
0.000944 
0.000946 
0.000945 
0.000947 
0.000946 
0.000950 
0.000999 
0.000946 
0.000950 
0.000947 
0.000944 
0.000941 
0.000944 
0.000944 
0.000947 
0.000942 
0.000942 
0.000941 
0.000948 
0.000947 
0.000948 
0.000953 
0.000954 
0.000949 
0.000946 
0.001025 
0.000945 
0.000951 
0.000947 
0.000943 
0.001012 
0.000949 
0.000947 
0.000949 
0.000947 
0.000949 
0.000948 
0.000998 
0.000996 
0.000942 
0.000951 
0.000937 
0.000944 
0.000943 
0.000945 
0.000943 
0.000940 
0.000939 
0.000943 
0.000946 
0.000947 
0.000943 
0.000947 
0.000993 
0.000945 
0.000983 
0.000945 
0.000942 
0.000945 
0.000944 
0.000944 
0.000947 
0.001011 
0.000942 
0.000945 
0.000945 
0.000950 
0.000948 
0.000950 
0.000959 
0.001002 
0.000952 
0.000946 
0.000948 
0.000946 
0.000943 
0.000944 
0.000958 
0.000949 
0.000945 
0.000944 
0.000944 
0.000947 
0.000946 
0.000942 
0.000998 
0.000952 
0.000953 
0.000947 
0.001038 
0.000949 
0.000951 
0.000948 
0.000949 
0.001016 
0.000953 
0.000947 
0.000952 
0.000951 
0.000948 
0.000948 
0.001023 
0.001063 
0.001003 
0.001007 
0.001002 
0.000999 
0.000997 
0.001000 
0.000998 
0.001001 
0.000999 
0.001000 
0.000998 
0.000999 
0.000997 
0.000999 
0.001053 
0.000999 
0.001051 
0.001000 
0.001000 
0.001002 
0.001000 
0.001000 
0.001000 
0.001022 
0.000997 
0.000998 
0.001002 
0.001002 
0.000998 
0.000998 
0.001019 
0.001065 
0.001003 
0.001000 
0.001000 
0.001006 
0.001004 
0.001002 
0.001005 
0.001005 
0.001003 
0.001004 
0.001004 
0.001004 
0.001003 
0.000997 
0.001019 
0.001007 
0.001004 
0.001008 
0.001089 
0.001005 
0.001004 
0.001005 
0.001005 
0.001026 
0.001007 
0.001006 
0.001003 
0.001003 
0.001005 
0.001005 
0.001007 
0.001050 
0.000982 
0.000990 
0.000986 
0.000981 
0.000982 
0.000986 
0.000987 
0.000981 
0.000988 
0.000985 
0.000987 
0.000987 
0.000982 
0.000986 
0.001035 
0.000984 
0.001032 
0.000986 
0.000983 
0.000984 
0.000987 
0.000984 
0.000981 
0.001012 
0.000987 
0.000987 
0.000988 
0.000986 
0.000983 
0.000982 
0.001007 
0.001049 
0.000985 
0.000988 
0.000988 
0.000987 
0.000983 
0.000982 
0.000987 
0.000993 
0.000990 
0.000990 
0.000984 
0.000984 
0.000984 
0.000985 
0.001011 
0.000989 
0.001009 
0.000988 
0.001071 
0.000988 
0.000989 
0.000991 
0.000992 
0.001016 
0.000988 
0.001053 
0.000987 
0.000990 
0.000985 
0.000991 
0.000967 
0.001014 
0.000941 
0.000945 
0.000947 
0.000947 
0.000949 
0.000945 
0.000938 
0.000942 
0.000944 
0.000946 
0.000947 
0.000938 
0.000946 
0.000941 
0.000995 
0.000947 
0.000979 
0.000943 
0.000943 
0.000944 
0.000940 
0.000943 
0.000942 
0.000959 
0.000946 
0.000943 
0.000943 
0.000942 
0.000941 
0.000942 
0.000960 
0.001002 
0.000941 
0.000945 
0.000944 
0.000945 
0.000944 
0.000944 
0.000943 
0.000942 
0.000956 
0.000946 
0.000944 
0.000942 
0.000946 
0.000944 
0.000961 
0.000948 
0.000945 
0.000949 
0.001035 
0.000948 
0.000944 
0.000957 
0.000950 
0.000968 
0.000946 
0.000950 
0.000952 
0.000956 
0.000955 
0.000953 
0.000998 
0.001013 
0.000950 
0.000961 
0.000951 
0.000951 
0.000951 
0.000951 
0.000948 
0.000949 
0.000947 
0.000950 
0.000943 
0.000948 
0.000942 
0.000948 
0.001012 
0.000950 
0.000999 
0.000947 
0.000950 
0.000951 
0.000953 
0.000950 
0.000949 
0.000968 
0.000944 
0.000947 
0.000948 
0.000950 
0.000945 
0.000954 
0.000962 
0.001004 
0.000955 
0.000954 
0.000950 
0.000950 
0.000955 
0.000945 
0.000946 
0.000950 
0.000952 
0.000952 
0.000945 
0.000947 
0.000945 
0.000950 
0.000958 
0.000956 
0.000953 
0.000952 
0.001033 
0.000955 
0.000952 
0.000953 
0.000953 
0.000977 
0.000949 
0.000955 
0.000946 
0.000950 
0.000948 
0.000950 
0.001001 
0.001040 
0.000975 
0.000983 
0.000976 
0.000977 
0.000979 
0.000982 
0.000981 
0.000982 
0.000982 
0.000981 
0.000981 
0.000988 
0.000979 
0.000982 
0.001036 
0.000979 
0.001021 
0.000976 
0.000978 
0.000983 
0.000977 
0.000981 
0.000979 
0.001003 
0.000983 
0.000980 
0.000981 
0.000983 
0.000981 
0.000982 
0.000993 
0.001040 
0.000978 
0.000978 
0.000986 
0.000982 
0.000981 
0.000981 
0.000976 
0.000984 
0.000987 
0.000983 
0.000986 
0.000981 
0.000982 
0.000983 
0.000994 
0.000983 
0.000985 
0.000986 
0.001072 
0.000985 
0.000988 
0.000982 
0.000990 
0.001011 
0.000986 
0.000987 
0.000988 
0.000990 
0.000984 
0.000985 
0.001037 
0.001076 
0.001005 
0.001013 
0.001005 
0.001009 
0.001005 
0.001007 
0.001009 
0.001015 
0.001009 
0.001009 
0.001008 
0.001006 
0.001007 
0.001009 
0.001060 
0.001008 
0.001056 
0.001009 
0.001006 
0.001006 
0.001011 
0.001009 
0.001008 
0.001077 
0.001007 
0.001011 
0.001009 
0.001011 
0.001014 
0.001013 
0.001027 
0.001069 
0.001007 
0.001010 
0.001011 
0.001010 
0.001008 
0.001011 
0.001009 
0.001015 
0.001011 
0.001011 
0.001007 
0.001011 
0.001009 
0.001010 
0.001025 
0.001013 
0.001011 
0.001013 
0.001097 
0.001012 
0.001016 
0.001013 
0.001015 
0.001076 
0.001015 
0.001012 
0.001021 
0.001012 
0.001019 
0.001018 
0.000968 
0.001002 
0.000953 
0.000956 
0.000949 
0.000951 
0.000940 
0.000942 
0.000943 
0.000939 
0.000941 
0.000945 
0.000943 
0.000942 
0.000941 
0.000941 
0.000995 
0.000948 
0.000992 
0.000950 
0.000948 
0.000941 
0.000943 
0.000941 
0.000943 
0.001009 
0.000943 
0.000942 
0.000950 
0.000941 
0.000954 
0.000948 
0.000959 
0.001005 
0.000952 
0.000953 
0.000951 
0.000944 
0.000947 
0.000943 
0.000949 
0.000946 
0.000945 
0.000948 
0.000944 
0.000948 
0.000943 
0.000950 
0.000964 
0.000955 
0.000953 
0.000955 
0.001038 
0.000950 
0.000951 
0.000948 
0.000949 
0.001007 
0.000950 
0.000948 
0.000946 
0.000950 
0.000950 
0.000953 
0.000977 
0.001005 
0.000948 
0.000956 
0.000950 
0.000954 
0.000949 
0.000948 
0.000953 
0.000948 
0.000948 
0.000950 
0.000947 
0.000949 
0.000945 
0.000949 
0.000998 
0.000953 
0.000992 
0.000951 
0.000951 
0.000949 
0.000956 
0.000948 
0.000950 
0.000975 
0.000952 
0.000951 
0.000951 
0.000948 
0.000946 
0.000953 
0.000965 
0.001006 
0.000948 
0.000949 
0.000953 
0.000954 
0.000950 
0.000952 
0.000948 
0.000946 
0.000950 
0.000948 
0.000949 
0.000952 
0.000951 
0.000954 
0.000989 
0.000955 
0.000953 
0.000952 
0.001035 
0.000956 
0.000953 
0.000955 
0.000956 
0.000973 
0.000956 
0.000953 
0.000952 
0.000953 
0.000959 
0.000959 
0.000954 
0.000950 
0.000923 
0.000934 
0.000930 
0.000933 
0.000922 
0.000927 
0.000930 
0.000953 
0.000944 
0.000925 
0.000930 
0.000928 
0.000945 
0.000928 
0.000964 
0.000931 
0.000986 
0.000924 
0.000939 
0.000927 
0.000926 
0.000927 
0.000927 
0.000932 
0.000943 
0.000932 
0.000928 
0.000933 
0.000936 
0.000937 
0.000957 
0.000981 
0.000938 
0.000935 
0.000921 
0.000926 
0.000932 
0.000933 
0.000923 
0.000929 
0.000944 
0.000924 
0.000933 
0.000937 
0.000936 
0.000931 
0.000939 
0.000925 
0.000936 
0.000923 
0.001006 
0.000930 
0.000938 
0.000929 
0.000937 
0.000963 
0.000930 
0.000926 
0.000936 
0.000940 
0.000941 
0.000933 
0.000947 
0.001002 
0.000933 
0.000939 
0.000936 
0.000933 
0.000929 
0.000936 
0.000960 
0.000932 
0.000944 
0.000940 
0.000935 
0.000952 
0.000935 
0.000936 
0.000990 
0.000940 
0.001003 
0.000939 
0.000939 
0.000934 
0.000942 
0.000944 
0.000932 
0.000951 
0.000937 
0.000941 
0.000940 
0.000937 
0.000931 
0.000938 
0.000959 
0.001001 
0.000938 
0.000953 
0.000944 
0.000936 
0.000943 
0.000941 
0.000933 
0.000934 
0.000934 
0.000939 
0.000937 
0.000937 
0.000934 
0.000939 
0.000962 
0.000944 
0.000945 
0.000951 
0.001017 
0.000933 
0.000943 
0.000942 
0.000940 
0.000961 
0.000940 
0.000942 
0.000943 
0.000947 
0.000938 
0.000940 
0.000968 
0.000997 
0.000939 
0.000955 
0.000940 
0.000937 
0.000932 
0.000936 
0.000936 
0.000938 
0.000944 
0.000933 
0.000946 
0.000944 
0.000935 
0.000939 
0.000988 
0.000936 
0.000987 
0.000945 
0.000943 
0.000937 
0.000934 
0.000937 
0.000938 
0.000960 
0.000933 
0.000943 
0.000937 
0.000941 
0.000939 
0.000946 
0.000956 
0.001002 
0.000946 
0.000941 
0.000950 
0.000939 
0.000941 
0.000940 
0.000941 
0.000946 
0.000935 
0.000934 
0.000941 
0.000937 
0.000942 
0.000944 
0.000963 
0.000943 
0.000943 
0.000944 
0.001029 
0.000943 
0.000936 
0.000942 
0.000943 
0.000966 
0.000940 
0.000951 
0.000938 
0.000947 
0.000950 
0.000954 
0.000949 
0.000998 
0.000935 
0.000948 
0.000938 
0.000934 
0.000938 
0.000933 
0.000934 
0.000944 
0.000936 
0.000940 
0.000942 
0.000937 
0.000939 
0.000939 
0.000990 
0.000939 
0.000989 
0.000933 
0.000941 
0.000953 
0.000940 
0.000935 
0.000939 
0.000961 
0.000947 
0.000942 
0.000937 
0.000935 
0.000944 
0.000942 
0.000962 
0.000996 
0.000946 
0.000938 
0.000943 
0.000944 
0.000937 
0.000939 
0.000941 
0.000942 
0.000950 
0.000935 
0.000938 
0.000939 
0.000934 
0.000940 
0.000952 
0.000942 
0.000944 
0.000940 
0.001015 
0.000940 
0.000942 
0.000938 
0.000945 
0.000967 
0.000943 
0.000947 
0.000948 
0.000948 
0.000941 
0.000942 
0.000957 
0.001002 
0.000944 
0.000959 
0.000941 
0.000933 
0.000943 
0.000951 
0.000948 
0.000943 
0.000940 
0.000943 
0.000938 
0.000942 
0.000940 
0.000944 
0.000995 
0.000949 
0.000994 
0.000952 
0.000946 
0.000941 
0.000943 
0.000939 
0.000948 
0.000968 
0.000944 
0.000953 
0.000948 
0.000948 
0.000949 
0.000948 
0.000963 
0.001009 
0.000955 
0.000948 
0.000950 
0.000940 
0.000943 
0.000946 
0.000951 
0.000945 
0.000946 
0.000940 
0.000949 
0.000943 
0.000955 
0.000947 
0.000963 
0.000943 
0.000954 
0.000954 
0.001022 
0.000945 
0.000942 
0.000950 
0.000969 
0.000972 
0.000948 
0.000950 
0.000944 
0.000950 
0.000948 
0.000943 
0.001020 
0.001073 
0.000998 
0.001019 
0.001008 
0.001000 
0.000994 
0.001000 
0.000998 
0.000999 
0.000999 
0.001002 
0.001005 
0.000995 
0.000992 
0.000999 
0.001050 
0.001003 
0.001055 
0.000999 
0.001008 
0.001002 
0.000994 
0.001001 
0.001000 
0.001025 
0.000997 
0.001006 
0.001007 
0.001021 
0.000995 
0.000998 
0.001010 
0.001068 
0.001009 
0.001003 
0.000997 
0.000998 
0.001001 
0.000998 
0.000993 
0.000997 
0.001004 
0.001000 
0.000999 
0.001002 
0.001005 
0.001000 
0.001015 
0.001004 
0.001015 
0.001004 
0.001091 
0.001003 
0.000994 
0.001009 
0.001007 
0.001029 
0.001008 
0.001003 
0.001009 
0.001003 
0.001001 
0.001001 
0.000975 
0.000998 
0.000936 
0.000947 
0.000938 
0.000937 
0.000938 
0.000935 
0.000941 
0.000935 
0.000935 
0.000935 
0.000943 
0.000934 
0.000943 
0.000941 
0.000994 
0.000939 
0.000991 
0.000937 
0.000942 
0.000939 
0.000941 
0.000934 
0.000935 
0.000964 
0.000944 
0.000937 
0.000941 
0.000937 
0.000945 
0.000942 
0.000958 
0.001005 
0.000944 
0.000935 
0.000948 
0.000942 
0.000944 
0.000939 
0.000949 
0.000942 
0.000943 
0.000941 
0.000938 
0.000939 
0.000943 
0.000936 
0.000959 
0.000947 
0.000951 
0.000943 
0.001047 
0.000944 
0.000939 
0.000946 
0.000948 
0.000966 
0.000944 
0.000941 
0.000939 
0.000949 
0.000942 
0.000940 
0.000975 
0.001004 
0.000933 
0.000950 
0.000939 
0.000940 
0.000940 
0.000939 
0.000946 
0.000936 
0.000940 
0.000932 
0.000947 
0.000940 
0.000935 
0.000938 
0.000997 
0.000947 
0.000979 
0.000944 
0.000939 
0.000938 
0.000941 
0.000943 
0.000945 
0.000958 
0.000944 
0.000944 
0.000944 
0.000941 
0.000944 
0.000940 
0.000957 
0.000994 
0.000950 
0.000941 
0.000938 
0.000943 
0.000941 
0.000933 
0.000949 
0.000940 
0.000938 
0.000971 
0.000954 
0.000946 
0.000934 
0.000940 
0.000963 
0.000943 
0.000947 
0.000940 
0.001024 
0.000941 
0.000952 
0.000947 
0.000944 
0.000968 
0.000961 
0.000959 
0.000954 
0.000941 
0.000945 
0.000944 
0.000957 
0.000996 
0.000938 
0.000950 
0.000942 
0.000939 
0.000932 
0.000935 
0.000932 
0.000936 
0.000942 
0.000939 
0.000937 
0.000934 
0.000949 
0.000940 
0.000998 
0.000937 
0.000983 
0.000944 
0.000943 
0.000934 
0.000936 
0.000932 
0.000936 
0.000959 
0.000940 
0.000940 
0.000935 
0.000937 
0.000942 
0.000943 
0.000960 
0.000995 
0.000946 
0.000948 
0.000944 
0.000937 
0.000939 
0.000934 
0.000938 
0.000940 
0.000933 
0.000940 
0.000937 
0.000939 
0.000934 
0.000949 
0.000962 
0.000947 
0.000945 
0.000961 
0.001029 
0.000940 
0.000944 
0.000945 
0.000948 
0.000963 
0.000946 
0.000949 
0.000942 
0.000943 
0.000943 
0.000941 
0.000957 
0.001004 
0.000936 
0.000953 
0.000946 
0.000950 
0.000937 
0.000941 
0.000940 
0.000938 
0.000942 
0.000948 
0.000936 
0.000937 
0.000943 
0.000963 
0.000996 
0.000947 
0.000995 
0.000949 
0.000948 
0.000950 
0.000939 
0.000938 
0.000940 
0.000960 
0.000951 
0.000946 
0.000945 
0.000941 
0.000939 
0.000952 
0.000962 
0.000998 
0.000949 
0.000942 
0.000947 
0.000940 
0.000943 
0.000941 
0.000938 
0.000947 
0.000947 
0.000954 
0.000944 
0.000940 
0.000967 
0.000949 
0.000960 
0.000945 
0.000941 
0.000957 
0.001039 
0.000949 
0.000946 
0.000944 
0.000945 
0.000961 
0.000952 
0.000939 
0.000950 
0.000943 
0.000946 
0.000963 
0.001211 
0.001005 
0.000954 
0.000953 
0.000937 
0.000941 
0.000940 
0.000932 
0.000944 
0.000939 
0.000935 
0.000932 
0.000942 
0.000943 
0.000940 
0.000946 
0.000989 
0.000940 
0.000980 
0.000947 
0.000935 
0.000941 
0.000930 
0.000934 
0.000936 
0.000956 
0.000934 
0.000941 
0.000944 
0.000947 
0.000941 
0.000942 
0.000949 
0.000997 
0.000942 
0.000937 
0.000945 
0.000946 
0.000956 
0.000941 
0.000938 
0.000938 
0.000935 
0.000945 
0.000945 
0.000941 
0.000937 
0.000933 
0.000955 
0.000940 
0.000938 
0.000944 
0.001036 
0.000965 
0.000955 
0.000939 
0.000942 
0.000960 
0.000941 
0.000947 
0.000944 
0.000941 
0.000946 
0.000938 
0.000989 
0.001026 
0.000964 
0.000957 
0.000954 
0.000954 
0.000950 
0.000960 
0.000953 
0.000955 
0.000948 
0.000962 
0.000964 
0.000957 
0.000949 
0.000948 
0.001015 
0.000951 
0.001020 
0.000953 
0.000953 
0.000953 
0.000953 
0.000962 
0.000956 
0.000980 
0.000949 
0.000960 
0.000951 
0.000956 
0.000954 
0.000962 
0.000969 
0.001032 
0.000961 
0.000958 
0.000964 
0.000954 
0.000964 
0.000951 
0.000958 
0.000951 
0.000969 
0.000958 
0.000954 
0.000961 
0.000962 
0.000954 
0.000966 
0.000961 
0.000967 
0.000961 
0.001064 
0.000963 
0.000954 
0.000955 
0.000956 
0.000986 
0.000963 
0.000959 
0.000966 
0.000960 
0.000953 
0.000954 
0.000961 
0.001000 
0.000941 
0.000950 
0.000946 
0.000947 
0.000936 
0.000945 
0.000940 
0.000936 
0.000949 
0.000938 
0.000940 
0.000943 
0.000944 
0.000946 
0.000993 
0.000942 
0.000984 
0.000941 
0.000946 
0.000947 
0.000947 
0.000943 
0.000945 
0.000959 
0.000941 
0.000944 
0.000939 
0.000945 
0.000951 
0.000978 
0.000958 
0.000999 
0.000942 
0.000946 
0.000941 
0.000946 
0.000950 
0.000937 
0.000935 
0.000944 
0.000942 
0.000940 
0.000941 
0.000946 
0.000937 
0.000972 
0.000955 
0.000943 
0.000944 
0.000942 
0.001030 
0.000947 
0.000941 
0.000947 
0.000951 
0.000970 
0.000950 
0.000952 
0.000945 
0.000967 
0.000946 
0.000951 
0.000978 
0.000996 
0.000939 
0.000948 
0.000934 
0.000945 
0.000944 
0.000944 
0.000947 
0.000948 
0.000938 
0.000942 
0.000936 
0.000935 
0.000939 
0.000939 
0.000989 
0.000939 
0.000983 
0.000942 
0.000938 
0.000942 
0.000943 
0.000946 
0.000935 
0.000963 
0.000944 
0.000939 
0.000949 
0.000944 
0.000948 
0.000936 
0.000949 
0.000994 
0.000945 
0.000941 
0.000947 
0.000941 
0.000940 
0.000946 
0.000941 
0.000946 
0.000940 
0.000945 
0.000947 
0.000946 
0.000939 
0.000938 
0.000952 
0.000940 
0.000953 
0.000944 
0.001019 
0.000943 
0.000951 
0.000943 
0.000946 
0.000975 
0.000941 
0.000944 
0.000941 
0.000946 
0.000945 
0.000949 
0.000976 
0.001005 
0.000937 
0.000945 
0.000940 
0.000940 
0.000940 
0.000940 
0.000941 
0.000938 
0.000934 
0.000932 
0.000939 
0.000940 
0.000943 
0.000948 
0.000994 
0.000942 
0.000982 
0.000938 
0.000932 
0.000944 
0.000935 
0.000936 
0.000942 
0.000964 
0.000943 
0.000937 
0.000943 
0.000945 
0.000943 
0.000938 
0.000957 
0.000998 
0.000933 
0.000929 
0.000942 
0.000940 
0.000945 
0.000940 
0.000939 
0.000942 
0.000945 
0.000938 
0.000948 
0.000932 
0.000943 
0.000936 
0.000960 
0.000940 
0.000938 
0.000933 
0.001024 
0.000937 
0.000945 
0.000942 
0.000940 
0.000966 
0.000937 
0.000934 
0.000940 
0.000941 
0.000944 
0.000946 
0.000965 
0.000994 
0.000938 
0.000940 
0.000937 
0.000944 
0.000942 
0.000935 
0.000940 
0.000941 
0.000940 
0.000942 
0.000936 
0.000935 
0.000937 
0.000942 
0.000965 
0.000936 
0.000985 
0.000946 
0.000946 
0.000945 
0.000938 
0.000938 
0.000947 
0.000959 
0.000936 
0.000939 
0.000934 
0.000944 
0.000936 
0.000942 
0.000951 
0.000992 
0.000945 
0.000939 
0.000946 
0.000944 
0.000938 
0.000938 
0.000939 
0.000938 
0.000935 
0.000958 
0.000944 
0.000937 
0.000946 
0.000942 
0.000957 
0.000941 
0.000940 
0.000950 
0.001040 
0.000948 
0.000937 
0.000943 
0.000947 
0.000965 
0.000952 
0.000945 
0.000947 
0.000941 
0.000944 
0.000948 
0.001068 
0.001126 
0.001042 
0.001047 
0.001042 
0.001038 
0.001035 
0.001040 
0.001039 
0.001040 
0.001032 
0.001038 
0.001040 
0.001043 
0.001038 
0.001043 
0.001108 
0.001040 
0.001102 
0.001040 
0.001036 
0.001030 
0.001042 
0.001042 
0.001040 
0.001069 
0.001057 
0.001041 
0.001037 
0.001030 
0.001045 
0.001041 
0.001065 
0.001126 
0.001039 
0.001036 
0.001037 
0.001035 
0.001043 
0.001046 
0.001048 
0.001044 
0.001042 
0.001042 
0.001040 
0.001040 
0.001046 
0.001042 
0.001064 
0.001040 
0.001039 
0.001047 
0.001152 
0.001038 
0.001048 
0.001044 
0.001052 
0.001069 
0.001040 
0.001101 
0.001048 
0.001050 
0.001052 
0.001048 
0.000958 
0.001002 
0.000940 
0.000952 
0.000950 
0.000943 
0.000940 
0.000943 
0.000947 
0.000941 
0.000941 
0.000946 
0.000942 
0.000940 
0.000944 
0.000943 
0.000991 
0.000943 
0.000990 
0.000941 
0.000943 
0.000940 
0.000940 
0.000943 
0.000950 
0.000964 
0.000949 
0.000948 
0.000944 
0.000943 
0.000943 
0.000946 
0.000963 
0.001003 
0.000948 
0.000947 
0.000945 
0.000955 
0.000951 
0.000952 
0.000943 
0.000943 
0.000951 
0.000941 
0.000945 
0.000952 
0.000943 
0.000947 
0.000957 
0.000948 
0.000944 
0.000950 
0.001043 
0.000947 
0.000946 
0.000952 
0.000953 
0.000968 
0.000954 
0.000954 
0.000952 
0.000950 
0.000949 
0.000953 
0.000966 
0.001000 
0.000948 
0.000954 
0.000945 
0.000949 
0.000944 
0.000949 
0.000951 
0.000944 
0.000948 
0.000941 
0.000942 
0.000940 
0.000943 
0.000946 
0.001003 
0.000943 
0.000988 
0.000947 
0.000945 
0.000947 
0.000945 
0.000950 
0.000948 
0.000962 
0.000944 
0.000942 
0.000945 
0.000952 
0.000944 
0.000943 
0.000968 
0.001000 
0.000953 
0.000956 
0.000944 
0.000952 
0.000945 
0.000948 
0.000962 
0.000946 
0.000940 
0.000946 
0.000950 
0.000946 
0.000946 
0.000950 
0.000960 
0.000943 
0.000949 
0.000941 
0.001048 
0.000948 
0.000947 
0.000955 
0.000948 
0.000971 
0.000947 
0.000953 
0.000947 
0.000945 
0.000943 
0.000953 
0.000979 
0.001004 
0.000946 
0.000941 
0.000934 
0.000946 
0.000934 
0.000938 
0.000936 
0.000940 
0.000944 
0.000942 
0.000938 
0.000936 
0.000937 
0.000940 
0.000988 
0.000941 
0.000985 
0.000934 
0.000936 
0.000937 
0.000939 
0.000941 
0.000935 
0.000966 
0.000944 
0.000938 
0.000942 
0.000937 
0.000936 
0.000940 
0.000962 
0.001005 
0.000938 
0.000938 
0.000937 
0.000943 
0.000938 
0.000943 
0.000942 
0.000946 
0.000945 
0.000938 
0.000938 
0.000939 
0.000941 
0.000937 
0.000966 
0.000946 
0.000943 
0.000945 
0.001050 
0.000945 
0.000945 
0.000941 
0.000944 
0.000963 
0.000943 
0.000945 
0.000949 
0.000950 
0.000944 
0.000943 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/breach6400_4.dat <==
0.000754 
0.000797 
0.000736 
0.000736 
0.000736 
0.000737 
0.000741 
0.000742 
0.000736 
0.000739 
0.000738 
0.000737 
0.000737 
0.000740 
0.000737 
0.000736 
0.000808 
0.000738 
0.000793 
0.000739 
0.000805 
0.000737 
0.000741 
0.000742 
0.000737 
0.000754 
0.000740 
0.000737 
0.000740 
0.000739 
0.000737 
0.000739 
0.000737 
0.000741 
0.000738 
0.000739 
0.000737 
0.000740 
0.000741 
0.000737 
0.000737 
0.000738 
0.000739 
0.000737 
0.000737 
0.000739 
0.000739 
0.000740 
0.000814 
0.000748 
0.000739 
0.000745 
0.000835 
0.000745 
0.000745 
0.000738 
0.000742 
0.000756 
0.000743 
0.000739 
0.000738 
0.000741 
0.000738 
0.000737 
0.000737 
0.000788 
0.000728 
0.000732 
0.000732 
0.000734 
0.000733 
0.000734 
0.000736 
0.000738 
0.000736 
0.000736 
0.000728 
0.000732 
0.000730 
0.000733 
0.000791 
0.000729 
0.000781 
0.000734 
0.000798 
0.000736 
0.000734 
0.000733 
0.000735 
0.000749 
0.000736 
0.000731 
0.000729 
0.000732 
0.000731 
0.000728 
0.000730 
0.000735 
0.000730 
0.000734 
0.000734 
0.000735 
0.000737 
0.000733 
0.000734 
0.000734 
0.000734 
0.000732 
0.000735 
0.000729 
0.000730 
0.000729 
0.000793 
0.000749 
0.000731 
0.000737 
0.000815 
0.000738 
0.000738 
0.000737 
0.000738 
0.000751 
0.000738 
0.000732 
0.000733 
0.000732 
0.000736 
0.000733 
0.000758 
0.000829 
0.000759 
0.000757 
0.000757 
0.000757 
0.000757 
0.000758 
0.000757 
0.000757 
0.000757 
0.000757 
0.000760 
0.000757 
0.000758 
0.000756 
0.000813 
0.000760 
0.000817 
0.000758 
0.000830 
0.000755 
0.000757 
0.000761 
0.000759 
0.000778 
0.000757 
0.000757 
0.000761 
0.000758 
0.000757 
0.000759 
0.000767 
0.000767 
0.000758 
0.000757 
0.000756 
0.000758 
0.000759 
0.000756 
0.000758 
0.000757 
0.000759 
0.000757 
0.000757 
0.000757 
0.000759 
0.000756 
0.000831 
0.000771 
0.000761 
0.000761 
0.000835 
0.000759 
0.000761 
0.000762 
0.000760 
0.000782 
0.000761 
0.000763 
0.000762 
0.000761 
0.000760 
0.000764 
0.000748 
0.000815 
0.000752 
0.000753 
0.000752 
0.000751 
0.000755 
0.000752 
0.000753 
0.000752 
0.000753 
0.000752 
0.000750 
0.000754 
0.000749 
0.000751 
0.000804 
0.000754 
0.000809 
0.000754 
0.000819 
0.000752 
0.000752 
0.000750 
0.000753 
0.000771 
0.000749 
0.000749 
0.000755 
0.000752 
0.000750 
0.000750 
0.000755 
0.000753 
0.000751 
0.000753 
0.000753 
0.000751 
0.000751 
0.000752 
0.000752 
0.000751 
0.000751 
0.000756 
0.000752 
0.000753 
0.000752 
0.000755 
0.000822 
0.000762 
0.000755 
0.000755 
0.000825 
0.000754 
0.000754 
0.000756 
0.000752 
0.000773 
0.000754 
0.000760 
0.000754 
0.000756 
0.000755 
0.000756 
0.000760 
0.000805 
0.000732 
0.000735 
0.000736 
0.000737 
0.000733 
0.000736 
0.000735 
0.000734 
0.000734 
0.000735 
0.000740 
0.000736 
0.000737 
0.000737 
0.000799 
0.000739 
0.000789 
0.000734 
0.000802 
0.000735 
0.000734 
0.000733 
0.000736 
0.000753 
0.000737 
0.000739 
0.000735 
0.000737 
0.000738 
0.000736 
0.000738 
0.000736 
0.000734 
0.000735 
0.000738 
0.000735 
0.000731 
0.000734 
0.000734 
0.000738 
0.000737 
0.000734 
0.000737 
0.000737 
0.000738 
0.000738 
0.000802 
0.000750 
0.000738 
0.000737 
0.000830 
0.000736 
0.000739 
0.000741 
0.000743 
0.000759 
0.000736 
0.000739 
0.000742 
0.000739 
0.000737 
0.000738 
0.000748 
0.000776 
0.000746 
0.000744 
0.000748 
0.000738 
0.000745 
0.000735 
0.000742 
0.000806 
0.000741 
0.000742 
0.000741 
0.000739 
0.000745 
0.000747 
0.000816 
0.000751 
0.000792 
0.000739 
0.000801 
0.000741 
0.000743 
0.000736 
0.000737 
0.000744 
0.000739 
0.000739 
0.000742 
0.000739 
0.000743 
0.000738 
0.000751 
0.000747 
0.000741 
0.000742 
0.000754 
0.000742 
0.000736 
0.000741 
0.000741 
0.000743 
0.000745 
0.000741 
0.000737 
0.000747 
0.000746 
0.000740 
0.000810 
0.000751 
0.000743 
0.000747 
0.000803 
0.000738 
0.000741 
0.000743 
0.000744 
0.000759 
0.000742 
0.000757 
0.000746 
0.000747 
0.000742 
0.000757 
0.000758 
0.000801 
0.000747 
0.000805 
0.000753 
0.000754 
0.000748 
0.000744 
0.000759 
0.000751 
0.000794 
0.000752 
0.000760 
0.000749 
0.000755 
0.000749 
0.000803 
0.000751 
0.000795 
0.000772 
0.000782 
0.000748 
0.000748 
0.000755 
0.000769 
0.000839 
0.000758 
0.000748 
0.000750 
0.000750 
0.000750 
0.000751 
0.000748 
0.000754 
0.000753 
0.000747 
0.000748 
0.000760 
0.000759 
0.000754 
0.000747 
0.000756 
0.000778 
0.000820 
0.000747 
0.000753 
0.000762 
0.000753 
0.000821 
0.000756 
0.000751 
0.000754 
0.000833 
0.000748 
0.000752 
0.000754 
0.000750 
0.000768 
0.000758 
0.000750 
0.000749 
0.000754 
0.000756 
0.000754 
0.000755 
0.000817 
0.000753 
0.000753 
0.000753 
0.000753 
0.000752 
0.000751 
0.000751 
0.000751 
0.000758 
0.000752 
0.000754 
0.000747 
0.000747 
0.000747 
0.000811 
0.000754 
0.000805 
0.000754 
0.000822 
0.000753 
0.000749 
0.000752 
0.000749 
0.000771 
0.000754 
0.000747 
0.000752 
0.000751 
0.000751 
0.000748 
0.000752 
0.000751 
0.000752 
0.000750 
0.000753 
0.000753 
0.000754 
0.000751 
0.000754 
0.000751 
0.000751 
0.000753 
0.000747 
0.000748 
0.000747 
0.000750 
0.000819 
0.000763 
0.000755 
0.000757 
0.000843 
0.000753 
0.000756 
0.000755 
0.000755 
0.000771 
0.000752 
0.000754 
0.000753 
0.000754 
0.000750 
0.000750 
0.000801 
0.000836 
0.000791 
0.000791 
0.000796 
0.000788 
0.000754 
0.000750 
0.000756 
0.000758 
0.000754 
0.000754 
0.000759 
0.000757 
0.000756 
0.000754 
0.000848 
0.000800 
0.000820 
0.000789 
0.000825 
0.000789 
0.000752 
0.000791 
0.000757 
0.000776 
0.000757 
0.000760 
0.000754 
0.000757 
0.000753 
0.000763 
0.000799 
0.000796 
0.000798 
0.000797 
0.000794 
0.000799 
0.000754 
0.000761 
0.000757 
0.000753 
0.000752 
0.000759 
0.000757 
0.000759 
0.000755 
0.000753 
0.000824 
0.000805 
0.000799 
0.000797 
0.000873 
0.000765 
0.000754 
0.000756 
0.000756 
0.000778 
0.000758 
0.000758 
0.000761 
0.000756 
0.000753 
0.000759 
0.000797 
0.000850 
0.000780 
0.000781 
0.000784 
0.000783 
0.000784 
0.000781 
0.000783 
0.000781 
0.000781 
0.000780 
0.000781 
0.000780 
0.000782 
0.000827 
0.000836 
0.000785 
0.000844 
0.000784 
0.000859 
0.000785 
0.000796 
0.000785 
0.000781 
0.000801 
0.000785 
0.000782 
0.000781 
0.000780 
0.000783 
0.000784 
0.000787 
0.000782 
0.000786 
0.000785 
0.000790 
0.000784 
0.000783 
0.000783 
0.000783 
0.000783 
0.000781 
0.000780 
0.000785 
0.000782 
0.000784 
0.000783 
0.000854 
0.000796 
0.000786 
0.000786 
0.000862 
0.000785 
0.000782 
0.000781 
0.000784 
0.000802 
0.000784 
0.000791 
0.000789 
0.000786 
0.000781 
0.000786 
0.000765 
0.000822 
0.000799 
0.000800 
0.000795 
0.000797 
0.000800 
0.000803 
0.000814 
0.000754 
0.000753 
0.000750 
0.000754 
0.000759 
0.000758 
0.000758 
0.000846 
0.000759 
0.000826 
0.000796 
0.000832 
0.000797 
0.000799 
0.000800 
0.000799 
0.000772 
0.000754 
0.000756 
0.000758 
0.000759 
0.000759 
0.000757 
0.000787 
0.000848 
0.000800 
0.000796 
0.000797 
0.000800 
0.000800 
0.000800 
0.000798 
0.000750 
0.000753 
0.000757 
0.000762 
0.000762 
0.000758 
0.000758 
0.000827 
0.000802 
0.000795 
0.000796 
0.000866 
0.000798 
0.000800 
0.000801 
0.000755 
0.000774 
0.000757 
0.000758 
0.000762 
0.000759 
0.000762 
0.000759 
0.000756 
0.000810 
0.000746 
0.000751 
0.000756 
0.000759 
0.000748 
0.000749 
0.000749 
0.000751 
0.000748 
0.000751 
0.000757 
0.000752 
0.000749 
0.000750 
0.000808 
0.000750 
0.000800 
0.000744 
0.000817 
0.000753 
0.000748 
0.000750 
0.000749 
0.000764 
0.000751 
0.000751 
0.000750 
0.000749 
0.000760 
0.000756 
0.000749 
0.000751 
0.000748 
0.000752 
0.000752 
0.000752 
0.000754 
0.000751 
0.000749 
0.000754 
0.000748 
0.000753 
0.000755 
0.000753 
0.000753 
0.000749 
0.000813 
0.000764 
0.000753 
0.000754 
0.000828 
0.000753 
0.000755 
0.000755 
0.000749 
0.000770 
0.000757 
0.000755 
0.000757 
0.000753 
0.000753 
0.000756 
0.000770 
0.000837 
0.000765 
0.000769 
0.000767 
0.000767 
0.000773 
0.000766 
0.000791 
0.000769 
0.000770 
0.000770 
0.000831 
0.000772 
0.000772 
0.000772 
0.000829 
0.000771 
0.000822 
0.000773 
0.000836 
0.000767 
0.000780 
0.000767 
0.000767 
0.000790 
0.000776 
0.000810 
0.000771 
0.000770 
0.000770 
0.000770 
0.000768 
0.000768 
0.000765 
0.000770 
0.000767 
0.000766 
0.000768 
0.000768 
0.000785 
0.000772 
0.000778 
0.000770 
0.000770 
0.000773 
0.000769 
0.000772 
0.000837 
0.000784 
0.000771 
0.000771 
0.000848 
0.000770 
0.000768 
0.000778 
0.000771 
0.000812 
0.000771 
0.000774 
0.000773 
0.000773 
0.000773 
0.000771 
0.000786 
0.000849 
0.000787 
0.000786 
0.000784 
0.000785 
0.000788 
0.000784 
0.000784 
0.000783 
0.000783 
0.000783 
0.000806 
0.000795 
0.000793 
0.000789 
0.000834 
0.000784 
0.000845 
0.000786 
0.000853 
0.000788 
0.000785 
0.000787 
0.000792 
0.000804 
0.000785 
0.000785 
0.000787 
0.000785 
0.000824 
0.000785 
0.000793 
0.000787 
0.000786 
0.000786 
0.000784 
0.000789 
0.000789 
0.000788 
0.000787 
0.000785 
0.000786 
0.000786 
0.000793 
0.000792 
0.000791 
0.000786 
0.000855 
0.000804 
0.000787 
0.000788 
0.000862 
0.000792 
0.000788 
0.000787 
0.000789 
0.000809 
0.000790 
0.000788 
0.000788 
0.000796 
0.000785 
0.000789 
0.000786 
0.000839 
0.000772 
0.000769 
0.000776 
0.000770 
0.000773 
0.000771 
0.000770 
0.000774 
0.000771 
0.000773 
0.000773 
0.000771 
0.000772 
0.000772 
0.000833 
0.000773 
0.000833 
0.000769 
0.000853 
0.000770 
0.000769 
0.000773 
0.000771 
0.000788 
0.000772 
0.000776 
0.000772 
0.000772 
0.000770 
0.000771 
0.000779 
0.000770 
0.000770 
0.000774 
0.000774 
0.000774 
0.000774 
0.000775 
0.000772 
0.000771 
0.000774 
0.000770 
0.000777 
0.000773 
0.000773 
0.000776 
0.000845 
0.000784 
0.000775 
0.000771 
0.000846 
0.000774 
0.000778 
0.000776 
0.000780 
0.000796 
0.000775 
0.000772 
0.000774 
0.000777 
0.000778 
0.000776 
0.000769 
0.000812 
0.000757 
0.000754 
0.000752 
0.000757 
0.000760 
0.000758 
0.000758 
0.000764 
0.000761 
0.000753 
0.000759 
0.000756 
0.000757 
0.000757 
0.000825 
0.000757 
0.000804 
0.000757 
0.000817 
0.000757 
0.000762 
0.000755 
0.000760 
0.000773 
0.000756 
0.000761 
0.000761 
0.000761 
0.000756 
0.000761 
0.000760 
0.000755 
0.000757 
0.000754 
0.000751 
0.000761 
0.000763 
0.000762 
0.000756 
0.000763 
0.000760 
0.000759 
0.000758 
0.000758 
0.000755 
0.000757 
0.000822 
0.000763 
0.000758 
0.000758 
0.000846 
0.000761 
0.000760 
0.000759 
0.000761 
0.000775 
0.000757 
0.000760 
0.000756 
0.000763 
0.000760 
0.000759 
0.000768 
0.000813 
0.000755 
0.000751 
0.000760 
0.000753 
0.000756 
0.000755 
0.000758 
0.000757 
0.000756 
0.000755 
0.000753 
0.000755 
0.000754 
0.000753 
0.000820 
0.000758 
0.000809 
0.000753 
0.000816 
0.000776 
0.000754 
0.000755 
0.000750 
0.000769 
0.000752 
0.000754 
0.000754 
0.000750 
0.000752 
0.000754 
0.000750 
0.000760 
0.000763 
0.000756 
0.000753 
0.000756 
0.000754 
0.000757 
0.000755 
0.000752 
0.000757 
0.000754 
0.000755 
0.000756 
0.000752 
0.000752 
0.000818 
0.000785 
0.000757 
0.000843 
0.000838 
0.000754 
0.000756 
0.000762 
0.000756 
0.000773 
0.000755 
0.000758 
0.000760 
0.000755 
0.000756 
0.000755 
0.000765 
0.000814 
0.000751 
0.000749 
0.000748 
0.000754 
0.000750 
0.000749 
0.000751 
0.000754 
0.000748 
0.000751 
0.000749 
0.000753 
0.000751 
0.000753 
0.000818 
0.000751 
0.000809 
0.000746 
0.000815 
0.000753 
0.000752 
0.000749 
0.000752 
0.000770 
0.000751 
0.000752 
0.000748 
0.000752 
0.000754 
0.000751 
0.000756 
0.000748 
0.000753 
0.000753 
0.000751 
0.000754 
0.000752 
0.000754 
0.000753 
0.000752 
0.000751 
0.000755 
0.000760 
0.000754 
0.000748 
0.000752 
0.000819 
0.000761 
0.000750 
0.000750 
0.000844 
0.000751 
0.000757 
0.000758 
0.000756 
0.000768 
0.000753 
0.000758 
0.000754 
0.000755 
0.000754 
0.000754 
0.000760 
0.000813 
0.000752 
0.000753 
0.000754 
0.000753 
0.000751 
0.000753 
0.000749 
0.000758 
0.000751 
0.000751 
0.000750 
0.000756 
0.000751 
0.000754 
0.000813 
0.000754 
0.000805 
0.000751 
0.000816 
0.000755 
0.000752 
0.000759 
0.000752 
0.000769 
0.000752 
0.000752 
0.000752 
0.000753 
0.000754 
0.000756 
0.000756 
0.000752 
0.000754 
0.000755 
0.000753 
0.000751 
0.000754 
0.000751 
0.000751 
0.000753 
0.000751 
0.000757 
0.000754 
0.000755 
0.000752 
0.000754 
0.000824 
0.000763 
0.000755 
0.000758 
0.000836 
0.000756 
0.000756 
0.000754 
0.000754 
0.000771 
0.000752 
0.000753 
0.000755 
0.000752 
0.000754 
0.000755 
0.000757 
0.000814 
0.000753 
0.000753 
0.000752 
0.000751 
0.000748 
0.000748 
0.000755 
0.000754 
0.000751 
0.000759 
0.000749 
0.000751 
0.000755 
0.000750 
0.000808 
0.000757 
0.000806 
0.000751 
0.000813 
0.000754 
0.000748 
0.000753 
0.000752 
0.000768 
0.000749 
0.000755 
0.000751 
0.000751 
0.000752 
0.000755 
0.000761 
0.000759 
0.000749 
0.000755 
0.000752 
0.000754 
0.000750 
0.000754 
0.000752 
0.000750 
0.000750 
0.000754 
0.000751 
0.000754 
0.000753 
0.000755 
0.000816 
0.000763 
0.000755 
0.000752 
0.000829 
0.000754 
0.000756 
0.000751 
0.000754 
0.000767 
0.000752 
0.000752 
0.000755 
0.000756 
0.000753 
0.000752 
0.000758 
0.000818 
0.000751 
0.000752 
0.000748 
0.000754 
0.000748 
0.000752 
0.000750 
0.000757 
0.000752 
0.000754 
0.000787 
0.000754 
0.000750 
0.000751 
0.000814 
0.000753 
0.000802 
0.000753 
0.000815 
0.000752 
0.000752 
0.000751 
0.000757 
0.000811 
0.000752 
0.000753 
0.000757 
0.000749 
0.000752 
0.000753 
0.000755 
0.000758 
0.000750 
0.000753 
0.000751 
0.000752 
0.000757 
0.000748 
0.000753 
0.000751 
0.000753 
0.000754 
0.000753 
0.000752 
0.000754 
0.000753 
0.000824 
0.000762 
0.000756 
0.000755 
0.000833 
0.000755 
0.000758 
0.000753 
0.000759 
0.000771 
0.000765 
0.000752 
0.000756 
0.000756 
0.000755 
0.000756 
0.000752 
0.000813 
0.000750 
0.000748 
0.000746 
0.000754 
0.000748 
0.000751 
0.000748 
0.000753 
0.000748 
0.000745 
0.000747 
0.000749 
0.000747 
0.000746 
0.000807 
0.000750 
0.000803 
0.000746 
0.000814 
0.000752 
0.000749 
0.000747 
0.000748 
0.000807 
0.000753 
0.000754 
0.000754 
0.000751 
0.000753 
0.000751 
0.000750 
0.000751 
0.000754 
0.000753 
0.000751 
0.000747 
0.000748 
0.000749 
0.000747 
0.000747 
0.000746 
0.000750 
0.000751 
0.000752 
0.000746 
0.000749 
0.000817 
0.000760 
0.000752 
0.000750 
0.000832 
0.000751 
0.000753 
0.000749 
0.000753 
0.000809 
0.000751 
0.000752 
0.000749 
0.000751 
0.000755 
0.000756 
0.000779 
0.000852 
0.000782 
0.000782 
0.000785 
0.000781 
0.000782 
0.000788 
0.000787 
0.000794 
0.000796 
0.000784 
0.000779 
0.000784 
0.000781 
0.000781 
0.000839 
0.000781 
0.000843 
0.000782 
0.000856 
0.000782 
0.000783 
0.000787 
0.000789 
0.000803 
0.000780 
0.000786 
0.000782 
0.000783 
0.000785 
0.000779 
0.000790 
0.000783 
0.000780 
0.000784 
0.000797 
0.000786 
0.000782 
0.000788 
0.000787 
0.000785 
0.000785 
0.000783 
0.000783 
0.000783 
0.000786 
0.000783 
0.000853 
0.000796 
0.000784 
0.000787 
0.000874 
0.000788 
0.000788 
0.000790 
0.000788 
0.000809 
0.000785 
0.000785 
0.000787 
0.000787 
0.000790 
0.000786 
0.000773 
0.000826 
0.000764 
0.000765 
0.000766 
0.000764 
0.000762 
0.000773 
0.000764 
0.000769 
0.000765 
0.000764 
0.000762 
0.000775 
0.000761 
0.000766 
0.000823 
0.000765 
0.000816 
0.000767 
0.000841 
0.000760 
0.000763 
0.000766 
0.000762 
0.000825 
0.000767 
0.000766 
0.000769 
0.000767 
0.000765 
0.000765 
0.000765 
0.000765 
0.000767 
0.000762 
0.000765 
0.000765 
0.000766 
0.000765 
0.000765 
0.000763 
0.000763 
0.000763 
0.000766 
0.000768 
0.000766 
0.000764 
0.000828 
0.000778 
0.000767 
0.000769 
0.000841 
0.000767 
0.000763 
0.000770 
0.000768 
0.000828 
0.000769 
0.000767 
0.000765 
0.000768 
0.000767 
0.000768 
0.000800 
0.000860 
0.000788 
0.000785 
0.000789 
0.000785 
0.000783 
0.000792 
0.000796 
0.000779 
0.000783 
0.000783 
0.000786 
0.000785 
0.000784 
0.000784 
0.000844 
0.000785 
0.000846 
0.000787 
0.000861 
0.000786 
0.000785 
0.000786 
0.000779 
0.000802 
0.000782 
0.000788 
0.000787 
0.000785 
0.000790 
0.000788 
0.000795 
0.000785 
0.000785 
0.000785 
0.000793 
0.000785 
0.000786 
0.000786 
0.000785 
0.000782 
0.000780 
0.000785 
0.000787 
0.000785 
0.000785 
0.000785 
0.000862 
0.000797 
0.000785 
0.000788 
0.000869 
0.000786 
0.000787 
0.000787 
0.000785 
0.000804 
0.000781 
0.000790 
0.000786 
0.000788 
0.000789 
0.000788 
0.000800 
0.000845 
0.000781 
0.000784 
0.000787 
0.000781 
0.000785 
0.000779 
0.000783 
0.000789 
0.000781 
0.000783 
0.000782 
0.000784 
0.000783 
0.000783 
0.000848 
0.000788 
0.000837 
0.000785 
0.000851 
0.000782 
0.000784 
0.000781 
0.000783 
0.000847 
0.000785 
0.000783 
0.000785 
0.000784 
0.000782 
0.000784 
0.000788 
0.000786 
0.000780 
0.000781 
0.000783 
0.000782 
0.000781 
0.000782 
0.000784 
0.000781 
0.000783 
0.000783 
0.000784 
0.000783 
0.000783 
0.000783 
0.000853 
0.000794 
0.000785 
0.000786 
0.000858 
0.000787 
0.000783 
0.000784 
0.000784 
0.000843 
0.000782 
0.000784 
0.000787 
0.000786 
0.000786 
0.000785 
0.000796 
0.000850 
0.000786 
0.000781 
0.000783 
0.000783 
0.000782 
0.000783 
0.000786 
0.000784 
0.000783 
0.000780 
0.000783 
0.000784 
0.000781 
0.000782 
0.000848 
0.000779 
0.000847 
0.000782 
0.000865 
0.000785 
0.000782 
0.000785 
0.000793 
0.000808 
0.000782 
0.000783 
0.000783 
0.000786 
0.000783 
0.000811 
0.000795 
0.000785 
0.000785 
0.000783 
0.000795 
0.000785 
0.000784 
0.000790 
0.000785 
0.000786 
0.000784 
0.000785 
0.000783 
0.000785 
0.000829 
0.000821 
0.000861 
0.000799 
0.000788 
0.000787 
0.000871 
0.000787 
0.000787 
0.000793 
0.000787 
0.000811 
0.000787 
0.000786 
0.000785 
0.000787 
0.000785 
0.000798 
0.000804 
0.000863 
0.000820 
0.000809 
0.000811 
0.000816 
0.000812 
0.000813 
0.000818 
0.000818 
0.000816 
0.000850 
0.000817 
0.000817 
0.000815 
0.000815 
0.000849 
0.000817 
0.000850 
0.000812 
0.000862 
0.000818 
0.000809 
0.000819 
0.000820 
0.000841 
0.000818 
0.000817 
0.000818 
0.000814 
0.000823 
0.000833 
0.000818 
0.000799 
0.000818 
0.000809 
0.000822 
0.000811 
0.000811 
0.000816 
0.000820 
0.000819 
0.000816 
0.000816 
0.000815 
0.000814 
0.000793 
0.000815 
0.000851 
0.000828 
0.000819 
0.000786 
0.000862 
0.000818 
0.000814 
0.000822 
0.000820 
0.000828 
0.000823 
0.000818 
0.000825 
0.000826 
0.000818 
0.000818 
0.000831 
0.000842 
0.000798 
0.000803 
0.000803 
0.000781 
0.000805 
0.000772 
0.000803 
0.000795 
0.000797 
0.000803 
0.000795 
0.000796 
0.000795 
0.000795 
0.000851 
0.000805 
0.000824 
0.000804 
0.000828 
0.000796 
0.000794 
0.000797 
0.000795 
0.000810 
0.000804 
0.000803 
0.000795 
0.000797 
0.000805 
0.000798 
0.000796 
0.000802 
0.000797 
0.000805 
0.000796 
0.000795 
0.000797 
0.000795 
0.000799 
0.000794 
0.000797 
0.000802 
0.000799 
0.000799 
0.000803 
0.000769 
0.000842 
0.000807 
0.000807 
0.000806 
0.000873 
0.000801 
0.000798 
0.000795 
0.000797 
0.000816 
0.000804 
0.000796 
0.000801 
0.000802 
0.000799 
0.000796 
0.000798 
0.000829 
0.000795 
0.000796 
0.000791 
0.000790 
0.000793 
0.000796 
0.000798 
0.000842 
0.000871 
0.000789 
0.000806 
0.000786 
0.000784 
0.000788 
0.000827 
0.000792 
0.000820 
0.000792 
0.000835 
0.000787 
0.000796 
0.000797 
0.000795 
0.000857 
0.000788 
0.000860 
0.000800 
0.000785 
0.000787 
0.000786 
0.000795 
0.000796 
0.000794 
0.000795 
0.000793 
0.000792 
0.000797 
0.000798 
0.000796 
0.000843 
0.000789 
0.000795 
0.000806 
0.000787 
0.000784 
0.000788 
0.000830 
0.000802 
0.000795 
0.000795 
0.000842 
0.000794 
0.000798 
0.000795 
0.000792 
0.000858 
0.000798 
0.000795 
0.000787 
0.000789 
0.000792 
0.000791 
0.000799 
0.000825 
0.000785 
0.000790 
0.000744 
0.000750 
0.000750 
0.000748 
0.000756 
0.000751 
0.000749 
0.000753 
0.000754 
0.000749 
0.000750 
0.000751 
0.000834 
0.000785 
0.000813 
0.000752 
0.000812 
0.000751 
0.000751 
0.000748 
0.000751 
0.000759 
0.000750 
0.000750 
0.000748 
0.000756 
0.000751 
0.000752 
0.000792 
0.000787 
0.000800 
0.000748 
0.000748 
0.000754 
0.000752 
0.000750 
0.000750 
0.000756 
0.000751 
0.000752 
0.000752 
0.000749 
0.000752 
0.000751 
0.000833 
0.000796 
0.000793 
0.000754 
0.000835 
0.000752 
0.000756 
0.000757 
0.000751 
0.000766 
0.000757 
0.000752 
0.000750 
0.000753 
0.000759 
0.000753 
0.000806 
0.000833 
0.000787 
0.000791 
0.000792 
0.000793 
0.000792 
0.000793 
0.000789 
0.000791 
0.000789 
0.000791 
0.000790 
0.000794 
0.000791 
0.000788 
0.000835 
0.000792 
0.000816 
0.000790 
0.000825 
0.000792 
0.000790 
0.000795 
0.000791 
0.000799 
0.000791 
0.000793 
0.000793 
0.000793 
0.000791 
0.000792 
0.000795 
0.000795 
0.000789 
0.000792 
0.000791 
0.000792 
0.000789 
0.000794 
0.000790 
0.000792 
0.000793 
0.000792 
0.000792 
0.000791 
0.000789 
0.000786 
0.000826 
0.000801 
0.000790 
0.000794 
0.000842 
0.000795 
0.000791 
0.000790 
0.000794 
0.000808 
0.000794 
0.000796 
0.000793 
0.000791 
0.000794 
0.000786 
0.000758 
0.000811 
0.000747 
0.000747 
0.000745 
0.000749 
0.000753 
0.000757 
0.000751 
0.000752 
0.000758 
0.000762 
0.000751 
0.000753 
0.000753 
0.000753 
0.000811 
0.000751 
0.000805 
0.000747 
0.000809 
0.000749 
0.000751 
0.000751 
0.000754 
0.000775 
0.000751 
0.000752 
0.000751 
0.000752 
0.000750 
0.000752 
0.000751 
0.000755 
0.000749 
0.000748 
0.000752 
0.000753 
0.000751 
0.000752 
0.000749 
0.000753 
0.000752 
0.000754 
0.000754 
0.000752 
0.000756 
0.000752 
0.000818 
0.000760 
0.000752 
0.000752 
0.000834 
0.000753 
0.000753 
0.000753 
0.000753 
0.000773 
0.000753 
0.000753 
0.000753 
0.000755 
0.000757 
0.000754 
0.000786 
0.000821 
0.000765 
0.000761 
0.000766 
0.000766 
0.000761 
0.000764 
0.000771 
0.000761 
0.000756 
0.000758 
0.000768 
0.000766 
0.000764 
0.000765 
0.000827 
0.000765 
0.000815 
0.000763 
0.000828 
0.000766 
0.000765 
0.000764 
0.000759 
0.000776 
0.000756 
0.000768 
0.000761 
0.000765 
0.000770 
0.000766 
0.000756 
0.000763 
0.000765 
0.000768 
0.000767 
0.000766 
0.000766 
0.000766 
0.000757 
0.000757 
0.000759 
0.000764 
0.000764 
0.000764 
0.000761 
0.000762 
0.000831 
0.000772 
0.000766 
0.000763 
0.000863 
0.000769 
0.000767 
0.000774 
0.000762 
0.000780 
0.000761 
0.000766 
0.000769 
0.000765 
0.000767 
0.000765 
0.000810 
0.000872 
0.000798 
0.000797 
0.000813 
0.000799 
0.000796 
0.000803 
0.000805 
0.000798 
0.000794 
0.000793 
0.000799 
0.000796 
0.000794 
0.000797 
0.000863 
0.000801 
0.000860 
0.000797 
0.000871 
0.000795 
0.000794 
0.000800 
0.000805 
0.000821 
0.000796 
0.000795 
0.000795 
0.000793 
0.000800 
0.000797 
0.000800 
0.000796 
0.000796 
0.000796 
0.000806 
0.000803 
0.000797 
0.000821 
0.000804 
0.000801 
0.000795 
0.000796 
0.000798 
0.000800 
0.000800 
0.000796 
0.000877 
0.000814 
0.000800 
0.000800 
0.000883 
0.000797 
0.000798 
0.000811 
0.000803 
0.000878 
0.000798 
0.000798 
0.000799 
0.000800 
0.000801 
0.000797 
0.000805 
0.000827 
0.000773 
0.000758 
0.000762 
0.000764 
0.000753 
0.000754 
0.000755 
0.000758 
0.000759 
0.000757 
0.000757 
0.000760 
0.000756 
0.000757 
0.000847 
0.000761 
0.000814 
0.000757 
0.000831 
0.000754 
0.000754 
0.000758 
0.000756 
0.000819 
0.000757 
0.000760 
0.000758 
0.000759 
0.000759 
0.000758 
0.000763 
0.000766 
0.000760 
0.000761 
0.000760 
0.000754 
0.000755 
0.000755 
0.000757 
0.000755 
0.000764 
0.000760 
0.000759 
0.000759 
0.000762 
0.000792 
0.000833 
0.000770 
0.000763 
0.000765 
0.000873 
0.000756 
0.000756 
0.000758 
0.000757 
0.000820 
0.000760 
0.000760 
0.000762 
0.000758 
0.000761 
0.000761 
0.000774 
0.000852 
0.000778 
0.000777 
0.000783 
0.000779 
0.000778 
0.000780 
0.000779 
0.000782 
0.000779 
0.000778 
0.000778 
0.000787 
0.000782 
0.000780 
0.000841 
0.000791 
0.000839 
0.000778 
0.000858 
0.000779 
0.000786 
0.000778 
0.000780 
0.000803 
0.000777 
0.000782 
0.000778 
0.000781 
0.000780 
0.000782 
0.000783 
0.000782 
0.000778 
0.000781 
0.000781 
0.000778 
0.000779 
0.000782 
0.000783 
0.000784 
0.000781 
0.000779 
0.000778 
0.000782 
0.000783 
0.000780 
0.000856 
0.000789 
0.000782 
0.000780 
0.000861 
0.000782 
0.000783 
0.000785 
0.000782 
0.000805 
0.000783 
0.000783 
0.000783 
0.000785 
0.000781 
0.000791 
0.000795 
0.000831 
0.000759 
0.000757 
0.000752 
0.000755 
0.000755 
0.000757 
0.000758 
0.000761 
0.000757 
0.000755 
0.000755 
0.000758 
0.000759 
0.000755 
0.000838 
0.000755 
0.000827 
0.000761 
0.000842 
0.000755 
0.000753 
0.000757 
0.000756 
0.000782 
0.000755 
0.000755 
0.000757 
0.000753 
0.000754 
0.000758 
0.000786 
0.000757 
0.000762 
0.000763 
0.000765 
0.000756 
0.000757 
0.000760 
0.000758 
0.000758 
0.000757 
0.000753 
0.000753 
0.000761 
0.000754 
0.000757 
0.000851 
0.000773 
0.000770 
0.000760 
0.000866 
0.000757 
0.000758 
0.000760 
0.000755 
0.000786 
0.000760 
0.000759 
0.000759 
0.000760 
0.000760 
0.000758 
0.000794 
0.000821 
0.000752 
0.000758 
0.000756 
0.000783 
0.000755 
0.000752 
0.000755 
0.000758 
0.000754 
0.000758 
0.000792 
0.000761 
0.000759 
0.000764 
0.000834 
0.000757 
0.000811 
0.000756 
0.000830 
0.000757 
0.000755 
0.000758 
0.000755 
0.000775 
0.000759 
0.000758 
0.000755 
0.000758 
0.000758 
0.000766 
0.000764 
0.000756 
0.000758 
0.000760 
0.000780 
0.000759 
0.000757 
0.000756 
0.000758 
0.000756 
0.000758 
0.000758 
0.000758 
0.000759 
0.000759 
0.000757 
0.000834 
0.000769 
0.000762 
0.000758 
0.000870 
0.000763 
0.000759 
0.000756 
0.000757 
0.000778 
0.000762 
0.000766 
0.000759 
0.000758 
0.000760 
0.000760 
0.000768 
0.000820 
0.000748 
0.000750 
0.000747 
0.000749 
0.000747 
0.000748 
0.000748 
0.000749 
0.000749 
0.000745 
0.000748 
0.000747 
0.000749 
0.000749 
0.000815 
0.000747 
0.000802 
0.000749 
0.000815 
0.000750 
0.000747 
0.000749 
0.000748 
0.000769 
0.000747 
0.000746 
0.000755 
0.000751 
0.000753 
0.000746 
0.000750 
0.000757 
0.000751 
0.000750 
0.000749 
0.000751 
0.000756 
0.000751 
0.000751 
0.000753 
0.000747 
0.000750 
0.000750 
0.000746 
0.000751 
0.000748 
0.000819 
0.000763 
0.000750 
0.000753 
0.000853 
0.000753 
0.000755 
0.000751 
0.000748 
0.000767 
0.000751 
0.000748 
0.000749 
0.000751 
0.000750 
0.000748 
0.000784 
0.000839 
0.000774 
0.000775 
0.000778 
0.000772 
0.000773 
0.000774 
0.000774 
0.000775 
0.000774 
0.000781 
0.000772 
0.000771 
0.000771 
0.000773 
0.000837 
0.000776 
0.000832 
0.000777 
0.000851 
0.000773 
0.000774 
0.000776 
0.000776 
0.000796 
0.000780 
0.000768 
0.000769 
0.000771 
0.000769 
0.000772 
0.000777 
0.000777 
0.000772 
0.000775 
0.000775 
0.000774 
0.000773 
0.000776 
0.000774 
0.000775 
0.000774 
0.000770 
0.000772 
0.000769 
0.000770 
0.000770 
0.000851 
0.000786 
0.000779 
0.000779 
0.000854 
0.000777 
0.000777 
0.000775 
0.000778 
0.000800 
0.000778 
0.000773 
0.000775 
0.000778 
0.000774 
0.000773 
0.000785 
0.000823 
0.000761 
0.000757 
0.000752 
0.000753 
0.000750 
0.000752 
0.000755 
0.000755 
0.000754 
0.000754 
0.000761 
0.000755 
0.000755 
0.000751 
0.000828 
0.000758 
0.000817 
0.000756 
0.000824 
0.000751 
0.000753 
0.000754 
0.000755 
0.000776 
0.000753 
0.000754 
0.000761 
0.000758 
0.000756 
0.000756 
0.000759 
0.000767 
0.000754 
0.000757 
0.000755 
0.000755 
0.000756 
0.000755 
0.000756 
0.000752 
0.000752 
0.000758 
0.000753 
0.000755 
0.000753 
0.000752 
0.000831 
0.000768 
0.000760 
0.000756 
0.000858 
0.000757 
0.000757 
0.000755 
0.000758 
0.000776 
0.000760 
0.000759 
0.000761 
0.000757 
0.000760 
0.000755 
0.000770 
0.000830 
0.000757 
0.000760 
0.000756 
0.000763 
0.000757 
0.000763 
0.000763 
0.000762 
0.000763 
0.000763 
0.000765 
0.000762 
0.000762 
0.000764 
0.000823 
0.000760 
0.000820 
0.000757 
0.000949 
0.000757 
0.000755 
0.000764 
0.000766 
0.000784 
0.000764 
0.000768 
0.000762 
0.000761 
0.000762 
0.000762 
0.000763 
0.000760 
0.000758 
0.000757 
0.000762 
0.000755 
0.000755 
0.000763 
0.000761 
0.000764 
0.000766 
0.000761 
0.000766 
0.000767 
0.000765 
0.000763 
0.000833 
0.000771 
0.000758 
0.000761 
0.000843 
0.000758 
0.000764 
0.000766 
0.000764 
0.000786 
0.000766 
0.000763 
0.000766 
0.000765 
0.000767 
0.000769 
0.000788 
0.000857 
0.000788 
0.000786 
0.000786 
0.000792 
0.000792 
0.000787 
0.000790 
0.000794 
0.000790 
0.000788 
0.000789 
0.000800 
0.000787 
0.000787 
0.000845 
0.000794 
0.000847 
0.000789 
0.000866 
0.000788 
0.000789 
0.000788 
0.000791 
0.000813 
0.000789 
0.000790 
0.000790 
0.000791 
0.000789 
0.000790 
0.000793 
0.000790 
0.000797 
0.000791 
0.000793 
0.000790 
0.000790 
0.000790 
0.000789 
0.000790 
0.000787 
0.000794 
0.000789 
0.000797 
0.000789 
0.000793 
0.000865 
0.000808 
0.000791 
0.000791 
0.000868 
0.000789 
0.000793 
0.000791 
0.000790 
0.000817 
0.000794 
0.000793 
0.000791 
0.000799 
0.000790 
0.000793 
0.000778 
0.000849 
0.000777 
0.000782 
0.000776 
0.000778 
0.000777 
0.000781 
0.000781 
0.000780 
0.000781 
0.000780 
0.000780 
0.000779 
0.000781 
0.000780 
0.000835 
0.000785 
0.000836 
0.000780 
0.000853 
0.000781 
0.000780 
0.000778 
0.000780 
0.000811 
0.000782 
0.000783 
0.000779 
0.000784 
0.000783 
0.000780 
0.000780 
0.000791 
0.000780 
0.000777 
0.000779 
0.000778 
0.000783 
0.000785 
0.000781 
0.000782 
0.000782 
0.000781 
0.000782 
0.000782 
0.000781 
0.000782 
0.000855 
0.000793 
0.000780 
0.000781 
0.000857 
0.000780 
0.000784 
0.000784 
0.000782 
0.000804 
0.000783 
0.000784 
0.000783 
0.000784 
0.000787 
0.000784 
0.000765 
0.000820 
0.000753 
0.000750 
0.000752 
0.000751 
0.000750 
0.000752 
0.000753 
0.000752 
0.000755 
0.000758 
0.000750 
0.000755 
0.000752 
0.000751 
0.000815 
0.000753 
0.000809 
0.000753 
0.000820 
0.000755 
0.000753 
0.000755 
0.000751 
0.000768 
0.000754 
0.000755 
0.000754 
0.000756 
0.000751 
0.000751 
0.000758 
0.000753 
0.000754 
0.000750 
0.000756 
0.000749 
0.000748 
0.000753 
0.000757 
0.000756 
0.000754 
0.000751 
0.000752 
0.000755 
0.000750 
0.000752 
0.000824 
0.000765 
0.000757 
0.000754 
0.000838 
0.000751 
0.000756 
0.000756 
0.000763 
0.000771 
0.000755 
0.000753 
0.000755 
0.000758 
0.000755 
0.000756 
0.000770 
0.000821 
0.000757 
0.000755 
0.000756 
0.000756 
0.000762 
0.000759 
0.000759 
0.000758 
0.000760 
0.000757 
0.000759 
0.000756 
0.000761 
0.000758 
0.000818 
0.000758 
0.000810 
0.000758 
0.000823 
0.000759 
0.000760 
0.000758 
0.000757 
0.000775 
0.000758 
0.000762 
0.000756 
0.000760 
0.000761 
0.000758 
0.000768 
0.000764 
0.000758 
0.000757 
0.000759 
0.000762 
0.000758 
0.000760 
0.000760 
0.000760 
0.000759 
0.000760 
0.000758 
0.000758 
0.000759 
0.000758 
0.000827 
0.000769 
0.000757 
0.000760 
0.000842 
0.000763 
0.000764 
0.000761 
0.000760 
0.000780 
0.000763 
0.000758 
0.000761 
0.000761 
0.000761 
0.000760 
0.000789 
0.000820 
0.000763 
0.000758 
0.000756 
0.000759 
0.000759 
0.000755 
0.000757 
0.000760 
0.000757 
0.000757 
0.000754 
0.000757 
0.000756 
0.000758 
0.000840 
0.000759 
0.000813 
0.000755 
0.000825 
0.000758 
0.000756 
0.000759 
0.000755 
0.000780 
0.000757 
0.000760 
0.000758 
0.000759 
0.000758 
0.000756 
0.000771 
0.000760 
0.000756 
0.000755 
0.000755 
0.000757 
0.000757 
0.000758 
0.000757 
0.000759 
0.000757 
0.000756 
0.000757 
0.000757 
0.000758 
0.000761 
0.000840 
0.000770 
0.000761 
0.000758 
0.000860 
0.000759 
0.000761 
0.000758 
0.000762 
0.000777 
0.000758 
0.000759 
0.000763 
0.000761 
0.000759 
0.000759 
0.000783 
0.000814 
0.000755 
0.000754 
0.000751 
0.000757 
0.000758 
0.000756 
0.000756 
0.000761 
0.000760 
0.000761 
0.000756 
0.000757 
0.000756 
0.000760 
0.000824 
0.000760 
0.000817 
0.000754 
0.000819 
0.000756 
0.000757 
0.000759 
0.000758 
0.000779 
0.000758 
0.000760 
0.000757 
0.000761 
0.000756 
0.000757 
0.000759 
0.000755 
0.000753 
0.000752 
0.000754 
0.000758 
0.000757 
0.000760 
0.000758 
0.000758 
0.000759 
0.000757 
0.000759 
0.000756 
0.000759 
0.000756 
0.000826 
0.000772 
0.000762 
0.000754 
0.000852 
0.000758 
0.000761 
0.000761 
0.000760 
0.000779 
0.000763 
0.000761 
0.000758 
0.000762 
0.000759 
0.000759 
0.000763 
0.000813 
0.000747 
0.000748 
0.000749 
0.000749 
0.000753 
0.000752 
0.000750 
0.000747 
0.000749 
0.000752 
0.000752 
0.000753 
0.000749 
0.000750 
0.000812 
0.000750 
0.000802 
0.000746 
0.000815 
0.000750 
0.000750 
0.000752 
0.000752 
0.000773 
0.000752 
0.000752 
0.000750 
0.000754 
0.000751 
0.000752 
0.000749 
0.000750 
0.000750 
0.000751 
0.000749 
0.000754 
0.000749 
0.000750 
0.000750 
0.000753 
0.000747 
0.000751 
0.000752 
0.000751 
0.000756 
0.000749 
0.000817 
0.000762 
0.000753 
0.000752 
0.000838 
0.000752 
0.000758 
0.000753 
0.000754 
0.000819 
0.000753 
0.000751 
0.000754 
0.000752 
0.000750 
0.000756 
0.000799 
0.000859 
0.000783 
0.000785 
0.000783 
0.000786 
0.000783 
0.000781 
0.000784 
0.000783 
0.000782 
0.000785 
0.000785 
0.000781 
0.000784 
0.000781 
0.000850 
0.000785 
0.000839 
0.000785 
0.000923 
0.000784 
0.000785 
0.000782 
0.000785 
0.000808 
0.000781 
0.000782 
0.000782 
0.000782 
0.000782 
0.000784 
0.000787 
0.000784 
0.000786 
0.000784 
0.000783 
0.000784 
0.000782 
0.000782 
0.000784 
0.000785 
0.000784 
0.000782 
0.000791 
0.000783 
0.000781 
0.000786 
0.000859 
0.000797 
0.000783 
0.000787 
0.000868 
0.000784 
0.000784 
0.000785 
0.000785 
0.000809 
0.000782 
0.000787 
0.000790 
0.000787 
0.000786 
0.000790 
0.000777 
0.000840 
0.000772 
0.000773 
0.000769 
0.000777 
0.000767 
0.000768 
0.000773 
0.000772 
0.000777 
0.000771 
0.000773 
0.000776 
0.000774 
0.000769 
0.000836 
0.000774 
0.000829 
0.000768 
0.000846 
0.000771 
0.000770 
0.000775 
0.000770 
0.000796 
0.000771 
0.000769 
0.000776 
0.000772 
0.000772 
0.000771 
0.000776 
0.000770 
0.000776 
0.000773 
0.000773 
0.000772 
0.000773 
0.000770 
0.000772 
0.000771 
0.000770 
0.000773 
0.000771 
0.000773 
0.000775 
0.000775 
0.000845 
0.000785 
0.000775 
0.000773 
0.000863 
0.000773 
0.000776 
0.000777 
0.000774 
0.000796 
0.000773 
0.000776 
0.000776 
0.000772 
0.000773 
0.000776 
0.000794 
0.000861 
0.000795 
0.000786 
0.000791 
0.000786 
0.000784 
0.000784 
0.000785 
0.000788 
0.000782 
0.000785 
0.000791 
0.000790 
0.000789 
0.000788 
0.000843 
0.000793 
0.000847 
0.000792 
0.000874 
0.000787 
0.000786 
0.000783 
0.000791 
0.000806 
0.000786 
0.000786 
0.000794 
0.000797 
0.000797 
0.000796 
0.000794 
0.000794 
0.000787 
0.000793 
0.000787 
0.000786 
0.000822 
0.000787 
0.000789 
0.000786 
0.000786 
0.000785 
0.000795 
0.000792 
0.000793 
0.000792 
0.000863 
0.000806 
0.000788 
0.000792 
0.000868 
0.000788 
0.000787 
0.000788 
0.000789 
0.000810 
0.000790 
0.000788 
0.000796 
0.000794 
0.000795 
0.000797 
0.000784 
0.000861 
0.000791 
0.000789 
0.000787 
0.000793 
0.000790 
0.000790 
0.000794 
0.000791 
0.000788 
0.000788 
0.000790 
0.000795 
0.000790 
0.000791 
0.000858 
0.000790 
0.000850 
0.000792 
0.000867 
0.000790 
0.000791 
0.000791 
0.000790 
0.000817 
0.000792 
0.000791 
0.000791 
0.000791 
0.000795 
0.000792 
0.000792 
0.000797 
0.000796 
0.000794 
0.000792 
0.000790 
0.000793 
0.000791 
0.000789 
0.000792 
0.000794 
0.000791 
0.000792 
0.000791 
0.000790 
0.000790 
0.000865 
0.000804 
0.000792 
0.000794 
0.000875 
0.000792 
0.000793 
0.000793 
0.000793 
0.000814 
0.000791 
0.000796 
0.000795 
0.000794 
0.000795 
0.000793 
0.000758 
0.000816 
0.000754 
0.000750 
0.000749 
0.000749 
0.000752 
0.000751 
0.000751 
0.000751 
0.000751 
0.000752 
0.000749 
0.000752 
0.000754 
0.000752 
0.000809 
0.000751 
0.000810 
0.000751 
0.000817 
0.000748 
0.000750 
0.000752 
0.000753 
0.000768 
0.000752 
0.000754 
0.000758 
0.000750 
0.000750 
0.000752 
0.000754 
0.000753 
0.000753 
0.000750 
0.000752 
0.000753 
0.000749 
0.000753 
0.000751 
0.000751 
0.000752 
0.000749 
0.000751 
0.000750 
0.000750 
0.000751 
0.000823 
0.000761 
0.000752 
0.000756 
0.000833 
0.000753 
0.000753 
0.000755 
0.000754 
0.000771 
0.000755 
0.000755 
0.000757 
0.000752 
0.000755 
0.000753 
0.000758 
0.000816 
0.000757 
0.000760 
0.000754 
0.000747 
0.000747 
0.000751 
0.000749 
0.000749 
0.000748 
0.000746 
0.000749 
0.000750 
0.000750 
0.000748 
0.000816 
0.000749 
0.000809 
0.000758 
0.000825 
0.000746 
0.000748 
0.000751 
0.000748 
0.000775 
0.000751 
0.000747 
0.000747 
0.000749 
0.000746 
0.000748 
0.000759 
0.000760 
0.000756 
0.000757 
0.000755 
0.000752 
0.000749 
0.000749 
0.000748 
0.000750 
0.000749 
0.000749 
0.000749 
0.000747 
0.000749 
0.000748 
0.000818 
0.000768 
0.000758 
0.000762 
0.000834 
0.000747 
0.000749 
0.000752 
0.000749 
0.000770 
0.000754 
0.000751 
0.000751 
0.000751 
0.000751 
0.000751 
0.000761 
0.000812 
0.000748 
0.000743 
0.000743 
0.000744 
0.000746 
0.000746 
0.000747 
0.000747 
0.000752 
0.000745 
0.000747 
0.000744 
0.000744 
0.000743 
0.000813 
0.000752 
0.000798 
0.000743 
0.000816 
0.000747 
0.000748 
0.000747 
0.000744 
0.000765 
0.000746 
0.000748 
0.000748 
0.000747 
0.000741 
0.000744 
0.000751 
0.000743 
0.000747 
0.000745 
0.000747 
0.000744 
0.000746 
0.000745 
0.000752 
0.000746 
0.000744 
0.000745 
0.000745 
0.000746 
0.000747 
0.000746 
0.000815 
0.000756 
0.000746 
0.000748 
0.000835 
0.000750 
0.000746 
0.000752 
0.000748 
0.000765 
0.000753 
0.000746 
0.000748 
0.000746 
0.000747 
0.000746 
0.000786 
0.000819 
0.000755 
0.000760 
0.000757 
0.000760 
0.000757 
0.000757 
0.000755 
0.000758 
0.000757 
0.000756 
0.000757 
0.000755 
0.000760 
0.000758 
0.000835 
0.000756 
0.000818 
0.000757 
0.000831 
0.000759 
0.000757 
0.000758 
0.000758 
0.000775 
0.000755 
0.000755 
0.000760 
0.000758 
0.000762 
0.000762 
0.000762 
0.000758 
0.000758 
0.000761 
0.000755 
0.000761 
0.000756 
0.000757 
0.000755 
0.000756 
0.000756 
0.000754 
0.000758 
0.000761 
0.000758 
0.000760 
0.000834 
0.000765 
0.000762 
0.000763 
0.000862 
0.000760 
0.000757 
0.000760 
0.000758 
0.000780 
0.000757 
0.000758 
0.000759 
0.000759 
0.000765 
0.000765 
0.000756 
0.000807 
0.000745 
0.000745 
0.000747 
0.000755 
0.000744 
0.000746 
0.000744 
0.000746 
0.000747 
0.000744 
0.000753 
0.000753 
0.000747 
0.000746 
0.000801 
0.000749 
0.000803 
0.000747 
0.000816 
0.000746 
0.000746 
0.000745 
0.000744 
0.000764 
0.000747 
0.000749 
0.000745 
0.000746 
0.000744 
0.000747 
0.000752 
0.000750 
0.000747 
0.000749 
0.000753 
0.000745 
0.000747 
0.000747 
0.000745 
0.000750 
0.000748 
0.000747 
0.000746 
0.000748 
0.000754 
0.000746 
0.000817 
0.000760 
0.000751 
0.000749 
0.000830 
0.000748 
0.000750 
0.000748 
0.000749 
0.000770 
0.000748 
0.000749 
0.000748 
0.000752 
0.000746 
0.000751 
0.000789 
0.000850 
0.000779 
0.000783 
0.000779 
0.000783 
0.000781 
0.000782 
0.000783 
0.000781 
0.000782 
0.000781 
0.000780 
0.000784 
0.000782 
0.000785 
0.000838 
0.000782 
0.000842 
0.000781 
0.000857 
0.000783 
0.000782 
0.000784 
0.000780 
0.000811 
0.000783 
0.000782 
0.000782 
0.000783 
0.000782 
0.000782 
0.000790 
0.000783 
0.000786 
0.000783 
0.000783 
0.000783 
0.000780 
0.000781 
0.000784 
0.000783 
0.000781 
0.000783 
0.000782 
0.000783 
0.000784 
0.000782 
0.000854 
0.000795 
0.000783 
0.000785 
0.000863 
0.000785 
0.000784 
0.000784 
0.000783 
0.000810 
0.000784 
0.000783 
0.000786 
0.000787 
0.000787 
0.000785 
0.000770 
0.000842 
0.000772 
0.000775 
0.000775 
0.000772 
0.000774 
0.000771 
0.000772 
0.000774 
0.000771 
0.000774 
0.000772 
0.000774 
0.000772 
0.000770 
0.000820 
0.000773 
0.000829 
0.000776 
0.000842 
0.000774 
0.000774 
0.000778 
0.000774 
0.000796 
0.000775 
0.000774 
0.000772 
0.000774 
0.000772 
0.000773 
0.000778 
0.000776 
0.000773 
0.000776 
0.000774 
0.000776 
0.000772 
0.000774 
0.000776 
0.000772 
0.000774 
0.000774 
0.000774 
0.000774 
0.000771 
0.000774 
0.000845 
0.000785 
0.000775 
0.000776 
0.000852 
0.000776 
0.000775 
0.000776 
0.000777 
0.000798 
0.000776 
0.000776 
0.000775 
0.000776 
0.000776 
0.000776 
0.000757 
0.000822 
0.000749 
0.000751 
0.000748 
0.000756 
0.000755 
0.000756 
0.000756 
0.000757 
0.000757 
0.000754 
0.000756 
0.000755 
0.000754 
0.000754 
0.000808 
0.000748 
0.000805 
0.000748 
0.000816 
0.000755 
0.000757 
0.000757 
0.000761 
0.000770 
0.000755 
0.000757 
0.000756 
0.000756 
0.000758 
0.000756 
0.000757 
0.000750 
0.000751 
0.000752 
0.000760 
0.000755 
0.000754 
0.000754 
0.000759 
0.000756 
0.000759 
0.000756 
0.000755 
0.000754 
0.000756 
0.000756 
0.000819 
0.000759 
0.000752 
0.000754 
0.000846 
0.000757 
0.000757 
0.000757 
0.000758 
0.000772 
0.000755 
0.000756 
0.000758 
0.000760 
0.000758 
0.000758 
0.000761 
0.000820 
0.000753 
0.000752 
0.000752 
0.000757 
0.000754 
0.000753 
0.000756 
0.000751 
0.000752 
0.000752 
0.000756 
0.000753 
0.000753 
0.000750 
0.000811 
0.000755 
0.000802 
0.000752 
0.000824 
0.000752 
0.000757 
0.000752 
0.000753 
0.000784 
0.000754 
0.000754 
0.000754 
0.000755 
0.000752 
0.000759 
0.000754 
0.000752 
0.000750 
0.000754 
0.000754 
0.000753 
0.000755 
0.000752 
0.000755 
0.000751 
0.000754 
0.000752 
0.000754 
0.000756 
0.000754 
0.000752 
0.000824 
0.000764 
0.000752 
0.000756 
0.000841 
0.000755 
0.000757 
0.000755 
0.000756 
0.000778 
0.000757 
0.000758 
0.000754 
0.000756 
0.000759 
0.000756 
0.000758 
0.000813 
0.000750 
0.000746 
0.000747 
0.000748 
0.000746 
0.000749 
0.000751 
0.000751 
0.000748 
0.000750 
0.000747 
0.000750 
0.000746 
0.000751 
0.000811 
0.000747 
0.000805 
0.000747 
0.000813 
0.000747 
0.000751 
0.000752 
0.000747 
0.000766 
0.000749 
0.000749 
0.000749 
0.000752 
0.000750 
0.000749 
0.000755 
0.000751 
0.000751 
0.000749 
0.000747 
0.000749 
0.000750 
0.000750 
0.000749 
0.000750 
0.000750 
0.000752 
0.000746 
0.000751 
0.000749 
0.000747 
0.000815 
0.000761 
0.000752 
0.000752 
0.000834 
0.000751 
0.000754 
0.000753 
0.000751 
0.000772 
0.000753 
0.000751 
0.000752 
0.000753 
0.000753 
0.000752 
0.000759 
0.000815 
0.000752 
0.000750 
0.000751 
0.000755 
0.000750 
0.000752 
0.000751 
0.000751 
0.000750 
0.000751 
0.000749 
0.000752 
0.000751 
0.000751 
0.000812 
0.000751 
0.000805 
0.000750 
0.000815 
0.000751 
0.000754 
0.000751 
0.000753 
0.000768 
0.000751 
0.000756 
0.000751 
0.000750 
0.000755 
0.000751 
0.000755 
0.000753 
0.000760 
0.000751 
0.000754 
0.000753 
0.000752 
0.000753 
0.000752 
0.000750 
0.000753 
0.000750 
0.000752 
0.000750 
0.000756 
0.000755 
0.000817 
0.000762 
0.000752 
0.000752 
0.000833 
0.000754 
0.000754 
0.000752 
0.000754 
0.000775 
0.000756 
0.000753 
0.000759 
0.000752 
0.000753 
0.000756 
0.000781 
0.000835 
0.000765 
0.000764 
0.000766 
0.000764 
0.000766 
0.000764 
0.000765 
0.000767 
0.000766 
0.000764 
0.000767 
0.000768 
0.000767 
0.000764 
0.000829 
0.000765 
0.000822 
0.000765 
0.000836 
0.000766 
0.000771 
0.000766 
0.000767 
0.000786 
0.000766 
0.000768 
0.000768 
0.000767 
0.000765 
0.000765 
0.000773 
0.000766 
0.000766 
0.000764 
0.000771 
0.000767 
0.000768 
0.000766 
0.000767 
0.000770 
0.000765 
0.000765 
0.000770 
0.000766 
0.000762 
0.000762 
0.000843 
0.000777 
0.000766 
0.000765 
0.000849 
0.000771 
0.000769 
0.000770 
0.000769 
0.000787 
0.000771 
0.000771 
0.000770 
0.000766 
0.000764 
0.000768 
0.000760 
0.000817 
0.000752 
0.000755 
0.000753 
0.000755 
0.000753 
0.000757 
0.000752 
0.000760 
0.000753 
0.000758 
0.000758 
0.000760 
0.000760 
0.000765 
0.000814 
0.000755 
0.000812 
0.000752 
0.000824 
0.000753 
0.000751 
0.000791 
0.000753 
0.000773 
0.000753 
0.000754 
0.000757 
0.000762 
0.000761 
0.000761 
0.000758 
0.000756 
0.000758 
0.000758 
0.000757 
0.000755 
0.000753 
0.000752 
0.000752 
0.000753 
0.000758 
0.000766 
0.000757 
0.000759 
0.000759 
0.000761 
0.000823 
0.000768 
0.000755 
0.000755 
0.000854 
0.000757 
0.000755 
0.000758 
0.000758 
0.000775 
0.000758 
0.000764 
0.000761 
0.000762 
0.000765 
0.000763 
0.000790 
0.000857 
0.000788 
0.000787 
0.000784 
0.000784 
0.000778 
0.000780 
0.000785 
0.000782 
0.000818 
0.000782 
0.000779 
0.000788 
0.000785 
0.000782 
0.000845 
0.000784 
0.000842 
0.000786 
0.000855 
0.000793 
0.000781 
0.000780 
0.000784 
0.000811 
0.000790 
0.000782 
0.000780 
0.000783 
0.000782 
0.000784 
0.000787 
0.000790 
0.000787 
0.000787 
0.000785 
0.000786 
0.000781 
0.000783 
0.000784 
0.000783 
0.000793 
0.000783 
0.000782 
0.000784 
0.000785 
0.000783 
0.000855 
0.000796 
0.000792 
0.000789 
0.000864 
0.000783 
0.000782 
0.000787 
0.000786 
0.000806 
0.000787 
0.000786 
0.000788 
0.000787 
0.000784 
0.000784 
0.000786 
0.000863 
0.000789 
0.000789 
0.000785 
0.000795 
0.000788 
0.000793 
0.000792 
0.000791 
0.000795 
0.000799 
0.000793 
0.000792 
0.000792 
0.000789 
0.000836 
0.000790 
0.000846 
0.000789 
0.000863 
0.000793 
0.000794 
0.000790 
0.000793 
0.000813 
0.000792 
0.000791 
0.000788 
0.000792 
0.000793 
0.000797 
0.000793 
0.000790 
0.000791 
0.000789 
0.000786 
0.000793 
0.000790 
0.000793 
0.000791 
0.000792 
0.000795 
0.000791 
0.000836 
0.000793 
0.000793 
0.000792 
0.000865 
0.000800 
0.000791 
0.000791 
0.000874 
0.000797 
0.000794 
0.000793 
0.000798 
0.000866 
0.000799 
0.000795 
0.000792 
0.000792 
0.000792 
0.000793 
0.000765 
0.000815 
0.000748 
0.000750 
0.000749 
0.000748 
0.000745 
0.000748 
0.000816 
0.000748 
0.000746 
0.000747 
0.000754 
0.000754 
0.000792 
0.000747 
0.000813 
0.000751 
0.000802 
0.000748 
0.000816 
0.000745 
0.000746 
0.000748 
0.000750 
0.000766 
0.000749 
0.000748 
0.000751 
0.000753 
0.000747 
0.000748 
0.000751 
0.000751 
0.000754 
0.000751 
0.000746 
0.000746 
0.000747 
0.000754 
0.000750 
0.000752 
0.000751 
0.000748 
0.000752 
0.000748 
0.000748 
0.000745 
0.000817 
0.000763 
0.000752 
0.000755 
0.000847 
0.000750 
0.000749 
0.000753 
0.000750 
0.000770 
0.000755 
0.000751 
0.000753 
0.000749 
0.000751 
0.000750 
0.000758 
0.000811 
0.000751 
0.000751 
0.000745 
0.000784 
0.000750 
0.000748 
0.000747 
0.000748 
0.000749 
0.000745 
0.000749 
0.000749 
0.000747 
0.000748 
0.000813 
0.000750 
0.000797 
0.000749 
0.000811 
0.000749 
0.000749 
0.000750 
0.000748 
0.000807 
0.000746 
0.000747 
0.000747 
0.000751 
0.000748 
0.000746 
0.000749 
0.000748 
0.000748 
0.000748 
0.000747 
0.000754 
0.000749 
0.000750 
0.000747 
0.000747 
0.000745 
0.000745 
0.000749 
0.000749 
0.000747 
0.000749 
0.000811 
0.000758 
0.000753 
0.000752 
0.000825 
0.000751 
0.000760 
0.000748 
0.000749 
0.000761 
0.000751 
0.000751 
0.000753 
0.000751 
0.000752 
0.000752 
0.000780 
0.000809 
0.000745 
0.000747 
0.000746 
0.000748 
0.000746 
0.000749 
0.000748 
0.000756 
0.000748 
0.000756 
0.000749 
0.000753 
0.000750 
0.000749 
0.000811 
0.000751 
0.000801 
0.000750 
0.000815 
0.000748 
0.000748 
0.000751 
0.000758 
0.000807 
0.000748 
0.000750 
0.000749 
0.000750 
0.000750 
0.000750 
0.000756 
0.000747 
0.000749 
0.000747 
0.000747 
0.000750 
0.000748 
0.000750 
0.000749 
0.000750 
0.000753 
0.000750 
0.000751 
0.000750 
0.000748 
0.000750 
0.000817 
0.000759 
0.000750 
0.000753 
0.000848 
0.000754 
0.000750 
0.000753 
0.000751 
0.000852 
0.000752 
0.000750 
0.000753 
0.000749 
0.000753 
0.000756 
0.000796 
0.000862 
0.000792 
0.000791 
0.000795 
0.000793 
0.000790 
0.000789 
0.000791 
0.000793 
0.000791 
0.000790 
0.000791 
0.000790 
0.000791 
0.000790 
0.000857 
0.000793 
0.000853 
0.000792 
0.000867 
0.000790 
0.000791 
0.000792 
0.000790 
0.000813 
0.000790 
0.000789 
0.000793 
0.000793 
0.000791 
0.000791 
0.000796 
0.000797 
0.000792 
0.000791 
0.000792 
0.000792 
0.000792 
0.000793 
0.000791 
0.000797 
0.000793 
0.000795 
0.000797 
0.000791 
0.000789 
0.000791 
0.000871 
0.000804 
0.000792 
0.000793 
0.000874 
0.000793 
0.000792 
0.000793 
0.000793 
0.000814 
0.000796 
0.000795 
0.000792 
0.000793 
0.000793 
0.000793 
0.000788 
0.000849 
0.000785 
0.000780 
0.000778 
0.000777 
0.000777 
0.000779 
0.000777 
0.000780 
0.000778 
0.000778 
0.000780 
0.000779 
0.000779 
0.000777 
0.000842 
0.000779 
0.000839 
0.000780 
0.000850 
0.000780 
0.000779 
0.000777 
0.000779 
0.000800 
0.000779 
0.000779 
0.000779 
0.000781 
0.000779 
0.000781 
0.000780 
0.000780 
0.000780 
0.000780 
0.000780 
0.000777 
0.000779 
0.000784 
0.000780 
0.000779 
0.000780 
0.000784 
0.000780 
0.000779 
0.000784 
0.000778 
0.000852 
0.000796 
0.000779 
0.000780 
0.000860 
0.000782 
0.000781 
0.000785 
0.000781 
0.000803 
0.000784 
0.000792 
0.000782 
0.000781 
0.000779 
0.000781 
0.000760 
0.000818 
0.000745 
0.000746 
0.000750 
0.000751 
0.000746 
0.000749 
0.000751 
0.000747 
0.000748 
0.000747 
0.000749 
0.000750 
0.000749 
0.000746 
0.000814 
0.000755 
0.000799 
0.000748 
0.000818 
0.000749 
0.000745 
0.000747 
0.000749 
0.000765 
0.000748 
0.000754 
0.000749 
0.000750 
0.000751 
0.000754 
0.000756 
0.000749 
0.000748 
0.000751 
0.000752 
0.000751 
0.000751 
0.000748 
0.000748 
0.000749 
0.000756 
0.000749 
0.000748 
0.000749 
0.000749 
0.000749 
0.000817 
0.000759 
0.000750 
0.000755 
0.000841 
0.000749 
0.000750 
0.000751 
0.000750 
0.000772 
0.000754 
0.000754 
0.000753 
0.000750 
0.000749 
0.000751 
0.000766 
0.000816 
0.000754 
0.000751 
0.000751 
0.000755 
0.000756 
0.000757 
0.000752 
0.000755 
0.000754 
0.000750 
0.000750 
0.000753 
0.000753 
0.000752 
0.000819 
0.000755 
0.000807 
0.000752 
0.000818 
0.000756 
0.000756 
0.000757 
0.000751 
0.000773 
0.000753 
0.000756 
0.000752 
0.000751 
0.000755 
0.000751 
0.000756 
0.000753 
0.000755 
0.000755 
0.000756 
0.000755 
0.000754 
0.000752 
0.000753 
0.000752 
0.000755 
0.000755 
0.000756 
0.000753 
0.000757 
0.000754 
0.000822 
0.000767 
0.000757 
0.000759 
0.000840 
0.000760 
0.000761 
0.000757 
0.000758 
0.000777 
0.000758 
0.000754 
0.000759 
0.000756 
0.000755 
0.000758 
0.000787 
0.000849 
0.000778 
0.000775 
0.000776 
0.000777 
0.000779 
0.000776 
0.000776 
0.000775 
0.000774 
0.000777 
0.000777 
0.000783 
0.000776 
0.000777 
0.000843 
0.000776 
0.000832 
0.000772 
0.000853 
0.000776 
0.000777 
0.000779 
0.000776 
0.000797 
0.000777 
0.000778 
0.000780 
0.000778 
0.000774 
0.000778 
0.000777 
0.000778 
0.000771 
0.000776 
0.000786 
0.000776 
0.000777 
0.000777 
0.000778 
0.000782 
0.000778 
0.000778 
0.000775 
0.000776 
0.000776 
0.000774 
0.000849 
0.000785 
0.000777 
0.000779 
0.000862 
0.000778 
0.000780 
0.000784 
0.000779 
0.000803 
0.000780 
0.000780 
0.000777 
0.000779 
0.000779 
0.000779 
0.000812 
0.000872 
0.000796 
0.000794 
0.000797 
0.000799 
0.000795 
0.000798 
0.000794 
0.000805 
0.000800 
0.000797 
0.000799 
0.000801 
0.000800 
0.000798 
0.000860 
0.000796 
0.000857 
0.000796 
0.000872 
0.000797 
0.000800 
0.000798 
0.000798 
0.000861 
0.000797 
0.000797 
0.000800 
0.000802 
0.000801 
0.000801 
0.000802 
0.000800 
0.000796 
0.000799 
0.000798 
0.000799 
0.000800 
0.000799 
0.000794 
0.000802 
0.000799 
0.000799 
0.000798 
0.000796 
0.000796 
0.000798 
0.000874 
0.000811 
0.000798 
0.000802 
0.000882 
0.000798 
0.000805 
0.000800 
0.000798 
0.000863 
0.000800 
0.000797 
0.000800 
0.000801 
0.000806 
0.000804 
0.000757 
0.000816 
0.000753 
0.000752 
0.000754 
0.000746 
0.000746 
0.000748 
0.000748 
0.000757 
0.000747 
0.000749 
0.000749 
0.000754 
0.000749 
0.000747 
0.000810 
0.000749 
0.000806 
0.000754 
0.000820 
0.000754 
0.000750 
0.000751 
0.000749 
0.000806 
0.000749 
0.000750 
0.000747 
0.000747 
0.000749 
0.000750 
0.000753 
0.000752 
0.000749 
0.000754 
0.000755 
0.000751 
0.000747 
0.000749 
0.000752 
0.000745 
0.000748 
0.000749 
0.000748 
0.000749 
0.000751 
0.000751 
0.000821 
0.000763 
0.000755 
0.000757 
0.000832 
0.000751 
0.000750 
0.000749 
0.000751 
0.000810 
0.000751 
0.000753 
0.000750 
0.000752 
0.000753 
0.000752 
0.000767 
0.000819 
0.000758 
0.000753 
0.000752 
0.000755 
0.000753 
0.000754 
0.000752 
0.000755 
0.000753 
0.000756 
0.000754 
0.000752 
0.000761 
0.000753 
0.000813 
0.000754 
0.000807 
0.000755 
0.000821 
0.000754 
0.000755 
0.000757 
0.000754 
0.000775 
0.000755 
0.000752 
0.000753 
0.000755 
0.000757 
0.000755 
0.000753 
0.000754 
0.000759 
0.000753 
0.000752 
0.000755 
0.000754 
0.000756 
0.000754 
0.000753 
0.000752 
0.000753 
0.000755 
0.000754 
0.000753 
0.000757 
0.000819 
0.000767 
0.000755 
0.000756 
0.000845 
0.000759 
0.000757 
0.000756 
0.000755 
0.000775 
0.000757 
0.000759 
0.000754 
0.000756 
0.000756 
0.000756 
0.000750 
0.000777 
0.000734 
0.000738 
0.000737 
0.000736 
0.000778 
0.000736 
0.000732 
0.000744 
0.000741 
0.000729 
0.000733 
0.000734 
0.000730 
0.000732 
0.000824 
0.000732 
0.000792 
0.000730 
0.000818 
0.000740 
0.000746 
0.000732 
0.000732 
0.000741 
0.000743 
0.000741 
0.000732 
0.000736 
0.000735 
0.000732 
0.000749 
0.000732 
0.000740 
0.000740 
0.000736 
0.000749 
0.000727 
0.000731 
0.000737 
0.000746 
0.000745 
0.000746 
0.000735 
0.000741 
0.000739 
0.000748 
0.000803 
0.000749 
0.000738 
0.000742 
0.000800 
0.000737 
0.000741 
0.000739 
0.000754 
0.000765 
0.000740 
0.000733 
0.000739 
0.000748 
0.000733 
0.000745 
0.000750 
0.000809 
0.000745 
0.000747 
0.000748 
0.000748 
0.000741 
0.000743 
0.000740 
0.000740 
0.000744 
0.000748 
0.000741 
0.000747 
0.000738 
0.000737 
0.000808 
0.000748 
0.000804 
0.000752 
0.001312 
0.000747 
0.000746 
0.000742 
0.000738 
0.000768 
0.000742 
0.000747 
0.000746 
0.000747 
0.000735 
0.000745 
0.000742 
0.000752 
0.000741 
0.000756 
0.000752 
0.000739 
0.000746 
0.000740 
0.000737 
0.000750 
0.000745 
0.000747 
0.000742 
0.000745 
0.000745 
0.000756 
0.000812 
0.000759 
0.000753 
0.000789 
0.000831 
0.000743 
0.000747 
0.000741 
0.000740 
0.000758 
0.000749 
0.000745 
0.000744 
0.000754 
0.000744 
0.000750 
0.000754 
0.000812 
0.000752 
0.000751 
0.000751 
0.000739 
0.000742 
0.000744 
0.000747 
0.000738 
0.000751 
0.000746 
0.000743 
0.000739 
0.000740 
0.000751 
0.000809 
0.000757 
0.000806 
0.000758 
0.000816 
0.000744 
0.000742 
0.000744 
0.000742 
0.000760 
0.000741 
0.000754 
0.000741 
0.000739 
0.000740 
0.000749 
0.000751 
0.000754 
0.000751 
0.000756 
0.000750 
0.000746 
0.000748 
0.000743 
0.000741 
0.000745 
0.000742 
0.000747 
0.000741 
0.000741 
0.000744 
0.000753 
0.000817 
0.000762 
0.000751 
0.000753 
0.000840 
0.000743 
0.000752 
0.000742 
0.000742 
0.000769 
0.000746 
0.000744 
0.000753 
0.000743 
0.000750 
0.000755 
0.000747 
0.000811 
0.000743 
0.000750 
0.000746 
0.000745 
0.000753 
0.000744 
0.000743 
0.000749 
0.000749 
0.000743 
0.000752 
0.000740 
0.000746 
0.000743 
0.000811 
0.000752 
0.000799 
0.000747 
0.000809 
0.000751 
0.000745 
0.000747 
0.000746 
0.000765 
0.000742 
0.000751 
0.000742 
0.000748 
0.000744 
0.000741 
0.000751 
0.000743 
0.000739 
0.000747 
0.000743 
0.000750 
0.000751 
0.000745 
0.000744 
0.000752 
0.000751 
0.000747 
0.000746 
0.000741 
0.000749 
0.000743 
0.000809 
0.000760 
0.000748 
0.000751 
0.000827 
0.000752 
0.000748 
0.000750 
0.000744 
0.000774 
0.000751 
0.000749 
0.000747 
0.000756 
0.000743 
0.000745 
0.000756 
0.000819 
0.000754 
0.000752 
0.000749 
0.000746 
0.000748 
0.000754 
0.000751 
0.000755 
0.000747 
0.000754 
0.000750 
0.000746 
0.000747 
0.000753 
0.000818 
0.000757 
0.000813 
0.000757 
0.000816 
0.000750 
0.000746 
0.000745 
0.000753 
0.000776 
0.000746 
0.000757 
0.000745 
0.000755 
0.000748 
0.000754 
0.000751 
0.000754 
0.000756 
0.000751 
0.000753 
0.000750 
0.000751 
0.000753 
0.000751 
0.000748 
0.000754 
0.000751 
0.000750 
0.000750 
0.000750 
0.000744 
0.000816 
0.000758 
0.000764 
0.000753 
0.000832 
0.000748 
0.000746 
0.000752 
0.000754 
0.000774 
0.000749 
0.000758 
0.000748 
0.000750 
0.000751 
0.000751 
0.000815 
0.000871 
0.000798 
0.000800 
0.000802 
0.000793 
0.000787 
0.000794 
0.000791 
0.000795 
0.000793 
0.000795 
0.000799 
0.000790 
0.000790 
0.000791 
0.000851 
0.000797 
0.000855 
0.000792 
0.000871 
0.000790 
0.000788 
0.000790 
0.000798 
0.000820 
0.000789 
0.000800 
0.000786 
0.000788 
0.000798 
0.000793 
0.000802 
0.000796 
0.000795 
0.000793 
0.000798 
0.000796 
0.000787 
0.000791 
0.000789 
0.000792 
0.000793 
0.000795 
0.000788 
0.000789 
0.000792 
0.000793 
0.000874 
0.000807 
0.000802 
0.000794 
0.000880 
0.000809 
0.000795 
0.000802 
0.000803 
0.000823 
0.000805 
0.000799 
0.000799 
0.000796 
0.000798 
0.000800 
0.000760 
0.000809 
0.000745 
0.000754 
0.000749 
0.000740 
0.000743 
0.000743 
0.000749 
0.000743 
0.000746 
0.000748 
0.000748 
0.000747 
0.000751 
0.000741 
0.000815 
0.000748 
0.000806 
0.000748 
0.000816 
0.000743 
0.000745 
0.000749 
0.000749 
0.000768 
0.000743 
0.000743 
0.000743 
0.000746 
0.000751 
0.000743 
0.000757 
0.000749 
0.000748 
0.000745 
0.000751 
0.000750 
0.000744 
0.000741 
0.000750 
0.000747 
0.000748 
0.000747 
0.000749 
0.000747 
0.000751 
0.000754 
0.000821 
0.000764 
0.000756 
0.000747 
0.000840 
0.000750 
0.000748 
0.000756 
0.000751 
0.000765 
0.000749 
0.000744 
0.000750 
0.000748 
0.000751 
0.000749 
0.000759 
0.000816 
0.000742 
0.000747 
0.000745 
0.000744 
0.000745 
0.000750 
0.000752 
0.000750 
0.000748 
0.000741 
0.000767 
0.000751 
0.000747 
0.000740 
0.000815 
0.000754 
0.000798 
0.000751 
0.000817 
0.000746 
0.000745 
0.000754 
0.000749 
0.000774 
0.000747 
0.000765 
0.000752 
0.000743 
0.000747 
0.000741 
0.000749 
0.000747 
0.000747 
0.000751 
0.000742 
0.000742 
0.000752 
0.000743 
0.000744 
0.000750 
0.000747 
0.000784 
0.000756 
0.000745 
0.000741 
0.000747 
0.000818 
0.000760 
0.000752 
0.000746 
0.000842 
0.000747 
0.000755 
0.000751 
0.000748 
0.000769 
0.000742 
0.000781 
0.000752 
0.000752 
0.000746 
0.000745 
0.000755 
0.000812 
0.000744 
0.000750 
0.000753 
0.000750 
0.000747 
0.000740 
0.000742 
0.000749 
0.000749 
0.000747 
0.000745 
0.000747 
0.000746 
0.000749 
0.000808 
0.000747 
0.000801 
0.000751 
0.000818 
0.000749 
0.000741 
0.000743 
0.000746 
0.000764 
0.000754 
0.000749 
0.000745 
0.000750 
0.000754 
0.000751 
0.000760 
0.000751 
0.000753 
0.000751 
0.000753 
0.000749 
0.000744 
0.000745 
0.000747 
0.000747 
0.000748 
0.000753 
0.000746 
0.000752 
0.000752 
0.000750 
0.000814 
0.000760 
0.000750 
0.000751 
0.000836 
0.000748 
0.000744 
0.000749 
0.000751 
0.000763 
0.000752 
0.000751 
0.000750 
0.000751 
0.000744 
0.000743 
0.000763 
0.000816 
0.000759 
0.000747 
0.000751 
0.000744 
0.000750 
0.000742 
0.000748 
0.000745 
0.000746 
0.000749 
0.000751 
0.000748 
0.000743 
0.000747 
0.000811 
0.000760 
0.000806 
0.000750 
0.000819 
0.000743 
0.000744 
0.000750 
0.000760 
0.000761 
0.000747 
0.000757 
0.000756 
0.000744 
0.000743 
0.000758 
0.000750 
0.000752 
0.000760 
0.000748 
0.000755 
0.000743 
0.000745 
0.000745 
0.000747 
0.000744 
0.000752 
0.000755 
0.000743 
0.000747 
0.000753 
0.000744 
0.000825 
0.000765 
0.000748 
0.000744 
0.000840 
0.000751 
0.000750 
0.000776 
0.000751 
0.000769 
0.000755 
0.000756 
0.000752 
0.000747 
0.000748 
0.000744 
0.000761 
0.000822 
0.000745 
0.000749 
0.000740 
0.000752 
0.000744 
0.000747 
0.000744 
0.000751 
0.000750 
0.000742 
0.000746 
0.000748 
0.000742 
0.000750 
0.000807 
0.000743 
0.000801 
0.000751 
0.000808 
0.000750 
0.000745 
0.000743 
0.000741 
0.000757 
0.000749 
0.000748 
0.000752 
0.000751 
0.000747 
0.000742 
0.000745 
0.000745 
0.000741 
0.000744 
0.000743 
0.000747 
0.000742 
0.000748 
0.000748 
0.000740 
0.000737 
0.000747 
0.000756 
0.000749 
0.000740 
0.000743 
0.000819 
0.000757 
0.000746 
0.000745 
0.000839 
0.000748 
0.000740 
0.000748 
0.000745 
0.000767 
0.000749 
0.000748 
0.000753 
0.000746 
0.000744 
0.000743 
0.000776 
0.000836 
0.000753 
0.000752 
0.000761 
0.000762 
0.000751 
0.000764 
0.000755 
0.000761 
0.000758 
0.000763 
0.000753 
0.000764 
0.000754 
0.000757 
0.000823 
0.000758 
0.000839 
0.000755 
0.000844 
0.000756 
0.000754 
0.000756 
0.000758 
0.000781 
0.000753 
0.000767 
0.000755 
0.000760 
0.000766 
0.000760 
0.000785 
0.000765 
0.000769 
0.000755 
0.000763 
0.000755 
0.000763 
0.000754 
0.000761 
0.000757 
0.000764 
0.000764 
0.000767 
0.000759 
0.000773 
0.000758 
0.000833 
0.000773 
0.000760 
0.000763 
0.000851 
0.000764 
0.000758 
0.000759 
0.000767 
0.000780 
0.000765 
0.000763 
0.000775 
0.000755 
0.000755 
0.000757 
0.000752 
0.000807 
0.000755 
0.000750 
0.000753 
0.000751 
0.000742 
0.000747 
0.000758 
0.000743 
0.000747 
0.000749 
0.000747 
0.000749 
0.000771 
0.000746 
0.000820 
0.000746 
0.000799 
0.000763 
0.000815 
0.000751 
0.000742 
0.000745 
0.000752 
0.000766 
0.000750 
0.000749 
0.000748 
0.000752 
0.000760 
0.000768 
0.000751 
0.000749 
0.000752 
0.000756 
0.000750 
0.000748 
0.000748 
0.000750 
0.000748 
0.000751 
0.000746 
0.000761 
0.000751 
0.000772 
0.000745 
0.000761 
0.000816 
0.000755 
0.000756 
0.000751 
0.000861 
0.000751 
0.000747 
0.000755 
0.000749 
0.000771 
0.000749 
0.000759 
0.000747 
0.000758 
0.000746 
0.000764 
0.000761 
0.000812 
0.000744 
0.000745 
0.000745 
0.000748 
0.000748 
0.000742 
0.000751 
0.000748 
0.000748 
0.000746 
0.000743 
0.000750 
0.000745 
0.000753 
0.000812 
0.000754 
0.000804 
0.000742 
0.000817 
0.000745 
0.000742 
0.000743 
0.000745 
0.000767 
0.000755 
0.000744 
0.000743 
0.000752 
0.000756 
0.000746 
0.000753 
0.000742 
0.000752 
0.000744 
0.000751 
0.000747 
0.000750 
0.000747 
0.000746 
0.000756 
0.000748 
0.000753 
0.000750 
0.000742 
0.000754 
0.000744 
0.000812 
0.000756 
0.000749 
0.000748 
0.000845 
0.000753 
0.000755 
0.000748 
0.000758 
0.000776 
0.000747 
0.000749 
0.000751 
0.000754 
0.000747 
0.000750 
0.000762 
0.000816 
0.000744 
0.000740 
0.000747 
0.000749 
0.000742 
0.000749 
0.000750 
0.000747 
0.000744 
0.000744 
0.000744 
0.000752 
0.000749 
0.000752 
0.000811 
0.000756 
0.000801 
0.000741 
0.000807 
0.000752 
0.000744 
0.000748 
0.000754 
0.000771 
0.000750 
0.000750 
0.000741 
0.000747 
0.000750 
0.000743 
0.000749 
0.000746 
0.000744 
0.000743 
0.000741 
0.000752 
0.000755 
0.000751 
0.000745 
0.000751 
0.000757 
0.000754 
0.000744 
0.000744 
0.000754 
0.000743 
0.000823 
0.000754 
0.000745 
0.000747 
0.000838 
0.000749 
0.000752 
0.000757 
0.000752 
0.000778 
0.000747 
0.000750 
0.000754 
0.000758 
0.000754 
0.000756 
0.000745 
0.000814 
0.000746 
0.000749 
0.000746 
0.000752 
0.000750 
0.000748 
0.000742 
0.000744 
0.000740 
0.000749 
0.000745 
0.000743 
0.000746 
0.000745 
0.000807 
0.000744 
0.000795 
0.000747 
0.000811 
0.000748 
0.000754 
0.000752 
0.000760 
0.000771 
0.000740 
0.000745 
0.000749 
0.000754 
0.000743 
0.000748 
0.000749 
0.000740 
0.000755 
0.000740 
0.000753 
0.000747 
0.000752 
0.000748 
0.000750 
0.000745 
0.000744 
0.000747 
0.000751 
0.000747 
0.000747 
0.000742 
0.000812 
0.000759 
0.000752 
0.000754 
0.000831 
0.000756 
0.000755 
0.000752 
0.000752 
0.000767 
0.000769 
0.000744 
0.000752 
0.000745 
0.000756 
0.000746 
0.000837 
0.000922 
0.000823 
0.000823 
0.000824 
0.000821 
0.000814 
0.000823 
0.000827 
0.000823 
0.000821 
0.000830 
0.000823 
0.000819 
0.000825 
0.000824 
0.000909 
0.000818 
0.000897 
0.000828 
0.000917 
0.000826 
0.000825 
0.000820 
0.000827 
0.000858 
0.000820 
0.000827 
0.000820 
0.000820 
0.000831 
0.000824 
0.000833 
0.000833 
0.000818 
0.000828 
0.000821 
0.000828 
0.000827 
0.000824 
0.000820 
0.000828 
0.000824 
0.000851 
0.000820 
0.000825 
0.000830 
0.000823 
0.000919 
0.000840 
0.000826 
0.000831 
0.000930 
0.000829 
0.000823 
0.000824 
0.000835 
0.000853 
0.000828 
0.000883 
0.000823 
0.000821 
0.000832 
0.000829 
0.000755 
0.000815 
0.000747 
0.000748 
0.000757 
0.000750 
0.000761 
0.000752 
0.000756 
0.000752 
0.000746 
0.000756 
0.000751 
0.000753 
0.000753 
0.000748 
0.000817 
0.000746 
0.000803 
0.000751 
0.000818 
0.000752 
0.000749 
0.000750 
0.000750 
0.000771 
0.000756 
0.000754 
0.000753 
0.000754 
0.000745 
0.000744 
0.000753 
0.000748 
0.000748 
0.000744 
0.000755 
0.000751 
0.000751 
0.000756 
0.000750 
0.000749 
0.000760 
0.000754 
0.000748 
0.000748 
0.000750 
0.000755 
0.000840 
0.000761 
0.000751 
0.000757 
0.000851 
0.000749 
0.000750 
0.000763 
0.000751 
0.000773 
0.000755 
0.000747 
0.000754 
0.000754 
0.000747 
0.000751 
0.000770 
0.000818 
0.000758 
0.000750 
0.000755 
0.000759 
0.000745 
0.000759 
0.000754 
0.000748 
0.000754 
0.000749 
0.000745 
0.000756 
0.000746 
0.000754 
0.000818 
0.000751 
0.000799 
0.000756 
0.000814 
0.000755 
0.000762 
0.000756 
0.000756 
0.000769 
0.000747 
0.000752 
0.000750 
0.000760 
0.000756 
0.000751 
0.000753 
0.000751 
0.000756 
0.000756 
0.000747 
0.000755 
0.000754 
0.000749 
0.000757 
0.000746 
0.000752 
0.000758 
0.000748 
0.000746 
0.000747 
0.000756 
0.000825 
0.000762 
0.000765 
0.000749 
0.000849 
0.000754 
0.000760 
0.000762 
0.000763 
0.000784 
0.000756 
0.000759 
0.000750 
0.000755 
0.000753 
0.000760 
0.000765 
0.000812 
0.000751 
0.000744 
0.000741 
0.000743 
0.000751 
0.000748 
0.000747 
0.000751 
0.000744 
0.000754 
0.000748 
0.000756 
0.000751 
0.000750 
0.000819 
0.000758 
0.000811 
0.000743 
0.000811 
0.000750 
0.000752 
0.000746 
0.000745 
0.000763 
0.000749 
0.000747 
0.000756 
0.000750 
0.000746 
0.000749 
0.000757 
0.000753 
0.000743 
0.000740 
0.000740 
0.000743 
0.000747 
0.000745 
0.000740 
0.000742 
0.000745 
0.000745 
0.000751 
0.000746 
0.000749 
0.000752 
0.000819 
0.000761 
0.000751 
0.000752 
0.000838 
0.000755 
0.000747 
0.000751 
0.000754 
0.000779 
0.000747 
0.000761 
0.000744 
0.000750 
0.000747 
0.000744 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/moonlight12800_1.dat <==
0.000115 
0.000116 
0.000114 
0.000113 
0.000116 
0.000116 
0.000120 
0.000114 
0.000118 
0.000115 
0.000115 
0.000115 
0.000118 
0.000115 
0.000116 
0.000117 
0.000120 
0.000114 
0.000164 
0.000116 
0.000114 
0.000140 
0.000116 
0.000114 
0.000116 
0.000115 
0.000115 
0.000117 
0.000117 
0.000115 
0.000115 
0.000116 
0.000119 
0.000114 
0.000113 
0.000115 
0.000117 
0.000115 
0.000114 
0.000116 
0.000115 
0.000115 
0.000114 
0.000117 
0.000116 
0.000115 
0.000138 
0.000115 
0.000114 
0.000115 
0.000114 
0.000114 
0.000116 
0.000117 
0.000117 
0.000117 
0.000114 
0.000116 
0.000115 
0.000114 
0.000120 
0.000115 
0.000114 
0.000116 
0.000107 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000109 
0.000106 
0.000104 
0.000115 
0.000105 
0.000105 
0.000104 
0.000105 
0.000105 
0.000107 
0.000105 
0.000105 
0.000112 
0.000105 
0.000105 
0.000219 
0.000106 
0.000106 
0.000105 
0.000115 
0.000107 
0.000105 
0.000119 
0.000106 
0.000106 
0.000106 
0.000248 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000105 
0.000104 
0.000105 
0.000105 
0.000105 
0.000105 
0.000106 
0.000105 
0.000106 
0.000132 
0.000104 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000110 
0.000105 
0.000104 
0.000105 
0.000107 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000108 
0.000108 
0.000113 
0.000119 
0.000109 
0.000108 
0.000108 
0.000107 
0.000109 
0.000129 
0.000109 
0.000107 
0.000109 
0.000108 
0.000108 
0.000110 
0.000288 
0.000108 
0.000115 
0.000107 
0.000109 
0.000109 
0.000109 
0.000108 
0.000107 
0.000108 
0.000110 
0.000108 
0.000109 
0.000111 
0.000108 
0.000108 
0.000119 
0.000108 
0.000107 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000110 
0.000108 
0.000108 
0.000107 
0.000113 
0.000108 
0.000145 
0.000107 
0.000113 
0.000112 
0.000107 
0.000108 
0.000107 
0.000108 
0.000110 
0.000108 
0.000107 
0.000119 
0.000108 
0.000108 
0.000107 
0.000109 
0.000116 
0.000127 
0.000116 
0.000118 
0.000116 
0.000127 
0.000120 
0.000117 
0.000121 
0.000117 
0.000116 
0.000116 
0.000118 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000124 
0.000116 
0.000118 
0.000116 
0.000116 
0.000117 
0.000117 
0.000120 
0.000117 
0.000116 
0.000164 
0.000117 
0.000115 
0.000116 
0.000121 
0.000117 
0.000116 
0.000116 
0.000116 
0.000125 
0.000117 
0.000117 
0.000116 
0.000118 
0.000122 
0.000116 
0.000117 
0.000117 
0.000116 
0.000117 
0.000116 
0.000119 
0.000116 
0.000116 
0.000120 
0.000115 
0.000116 
0.000118 
0.000277 
0.000117 
0.000232 
0.000116 
0.000115 
0.000115 
0.000116 
0.000117 
0.000106 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000105 
0.000105 
0.000104 
0.000133 
0.000105 
0.000106 
0.000104 
0.000104 
0.000105 
0.000104 
0.000105 
0.000126 
0.000112 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000106 
0.000104 
0.000104 
0.000105 
0.000108 
0.000104 
0.000104 
0.000106 
0.000105 
0.000111 
0.000108 
0.000104 
0.000104 
0.000105 
0.000105 
0.000104 
0.000115 
0.000104 
0.000132 
0.000124 
0.000105 
0.000105 
0.000106 
0.000115 
0.000104 
0.000105 
0.000104 
0.000119 
0.000107 
0.000104 
0.000105 
0.000105 
0.000104 
0.000105 
0.000104 
0.000104 
0.000123 
0.000105 
0.000105 
0.000106 
0.000098 
0.000102 
0.000101 
0.000100 
0.000100 
0.000098 
0.000099 
0.000099 
0.000099 
0.000122 
0.000099 
0.000100 
0.000099 
0.000100 
0.000098 
0.000098 
0.000098 
0.000100 
0.000107 
0.000099 
0.000099 
0.000099 
0.000098 
0.000108 
0.000135 
0.000099 
0.000108 
0.000099 
0.000098 
0.000098 
0.000108 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000150 
0.000098 
0.000100 
0.000098 
0.000108 
0.000099 
0.000098 
0.000099 
0.000098 
0.000098 
0.000101 
0.000098 
0.000100 
0.000098 
0.000099 
0.000247 
0.000099 
0.000099 
0.000098 
0.000115 
0.000257 
0.000099 
0.000099 
0.000098 
0.000132 
0.000114 
0.000113 
0.000114 
0.000113 
0.000125 
0.000114 
0.000113 
0.000114 
0.000113 
0.000114 
0.000115 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000120 
0.000118 
0.000121 
0.000115 
0.000113 
0.000113 
0.000115 
0.000114 
0.000115 
0.000115 
0.000112 
0.000115 
0.000113 
0.000115 
0.000114 
0.000113 
0.000114 
0.000113 
0.000114 
0.000114 
0.000115 
0.000114 
0.000116 
0.000113 
0.000118 
0.000276 
0.000113 
0.000113 
0.000113 
0.000113 
0.000142 
0.000124 
0.000113 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000166 
0.000113 
0.000113 
0.000113 
0.000115 
0.000125 
0.000145 
0.000124 
0.000125 
0.000115 
0.000099 
0.000098 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000098 
0.000099 
0.000098 
0.000099 
0.000098 
0.000098 
0.000098 
0.000099 
0.000099 
0.000105 
0.000108 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000100 
0.000100 
0.000108 
0.000098 
0.000108 
0.000098 
0.000100 
0.000099 
0.000099 
0.000100 
0.000099 
0.000100 
0.000102 
0.000099 
0.000121 
0.000099 
0.000108 
0.000099 
0.000099 
0.000098 
0.000288 
0.000100 
0.000099 
0.000102 
0.000098 
0.000141 
0.000100 
0.000111 
0.000098 
0.000100 
0.000241 
0.000099 
0.000099 
0.000098 
0.000109 
0.000101 
0.000108 
0.000101 
0.000098 
0.000100 
0.000101 
0.000099 
0.000098 
0.000100 
0.000256 
0.000100 
0.000099 
0.000099 
0.000099 
0.000108 
0.000099 
0.000099 
0.000099 
0.000153 
0.000106 
0.000108 
0.000108 
0.000099 
0.000100 
0.000147 
0.000098 
0.000101 
0.000098 
0.000098 
0.000098 
0.000099 
0.000098 
0.000101 
0.000099 
0.000098 
0.000099 
0.000098 
0.000101 
0.000099 
0.000105 
0.000098 
0.000099 
0.000098 
0.000101 
0.000099 
0.000099 
0.000108 
0.000099 
0.000099 
0.000098 
0.000099 
0.000101 
0.000293 
0.000098 
0.000099 
0.000101 
0.000101 
0.000107 
0.000099 
0.000144 
0.000108 
0.000098 
0.000099 
0.000099 
0.000099 
0.000109 
0.000111 
0.000114 
0.000109 
0.000108 
0.000108 
0.000108 
0.000120 
0.000108 
0.000110 
0.000108 
0.000109 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000176 
0.000108 
0.000111 
0.000109 
0.000111 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000109 
0.000109 
0.000108 
0.000108 
0.000110 
0.000108 
0.000127 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000110 
0.000109 
0.000108 
0.000114 
0.000108 
0.000108 
0.000109 
0.000115 
0.000139 
0.000111 
0.000108 
0.000110 
0.000108 
0.000108 
0.000115 
0.000109 
0.000108 
0.000109 
0.000098 
0.000098 
0.000100 
0.000099 
0.000100 
0.000099 
0.000099 
0.000098 
0.000098 
0.000108 
0.000099 
0.000098 
0.000098 
0.000098 
0.000100 
0.000100 
0.000099 
0.000100 
0.000106 
0.000108 
0.000101 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000098 
0.000100 
0.000098 
0.000099 
0.000102 
0.000101 
0.000098 
0.000098 
0.000098 
0.000099 
0.000107 
0.000101 
0.000099 
0.000100 
0.000105 
0.000100 
0.000098 
0.000108 
0.000099 
0.000098 
0.000105 
0.000099 
0.000100 
0.000098 
0.000099 
0.000099 
0.000098 
0.000098 
0.000110 
0.000109 
0.000109 
0.000110 
0.000111 
0.000109 
0.000110 
0.000109 
0.000109 
0.000111 
0.000111 
0.000111 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000119 
0.000117 
0.000111 
0.000108 
0.000109 
0.000109 
0.000112 
0.000109 
0.000110 
0.000114 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000109 
0.000111 
0.000108 
0.000109 
0.000109 
0.000120 
0.000120 
0.000109 
0.000111 
0.000110 
0.000112 
0.000111 
0.000110 
0.000112 
0.000111 
0.000109 
0.000109 
0.000110 
0.000109 
0.000111 
0.000109 
0.000111 
0.000112 
0.000109 
0.000113 
0.000110 
0.000112 
0.000110 
0.000110 
0.000110 
0.000110 
0.000108 
0.000098 
0.000099 
0.000099 
0.000124 
0.000102 
0.000100 
0.000101 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000099 
0.000099 
0.000098 
0.000100 
0.000099 
0.000099 
0.000107 
0.000099 
0.000098 
0.000102 
0.000098 
0.000098 
0.000099 
0.000098 
0.000109 
0.000099 
0.000099 
0.000460 
0.000098 
0.000105 
0.000103 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000101 
0.000101 
0.000098 
0.000098 
0.000270 
0.000100 
0.000099 
0.000099 
0.000103 
0.000098 
0.000099 
0.000100 
0.000129 
0.000099 
0.000101 
0.000101 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000109 
0.000104 
0.000100 
0.000102 
0.000159 
0.000102 
0.000101 
0.000105 
0.000103 
0.000103 
0.000113 
0.000103 
0.000103 
0.000102 
0.000102 
0.000103 
0.000105 
0.000104 
0.000104 
0.000105 
0.000101 
0.000109 
0.000102 
0.000102 
0.000102 
0.000101 
0.000101 
0.000102 
0.000425 
0.000102 
0.000103 
0.000133 
0.000103 
0.000102 
0.000102 
0.000102 
0.000105 
0.000105 
0.000102 
0.000112 
0.000103 
0.000101 
0.000103 
0.000107 
0.000106 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000103 
0.000103 
0.000102 
0.000103 
0.000102 
0.000102 
0.000112 
0.000103 
0.000102 
0.000102 
0.000106 
0.000104 
0.000103 
0.000102 
0.000102 
0.000103 
0.000103 
0.000114 
0.000116 
0.000114 
0.000114 
0.000114 
0.000115 
0.000116 
0.000114 
0.000118 
0.000150 
0.000114 
0.000114 
0.000116 
0.000116 
0.000329 
0.000118 
0.000119 
0.000119 
0.000182 
0.000147 
0.000115 
0.000115 
0.000114 
0.000115 
0.000116 
0.000115 
0.000113 
0.000116 
0.000116 
0.000113 
0.000129 
0.000114 
0.000115 
0.000115 
0.000115 
0.000114 
0.000123 
0.000116 
0.000114 
0.000115 
0.000115 
0.000129 
0.000115 
0.000114 
0.000113 
0.000116 
0.000114 
0.000114 
0.000114 
0.000116 
0.000116 
0.000115 
0.000115 
0.000121 
0.000116 
0.000118 
0.000115 
0.000115 
0.000114 
0.000115 
0.000117 
0.000126 
0.000115 
0.000114 
0.000130 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000120 
0.000118 
0.000118 
0.000118 
0.000118 
0.000124 
0.000119 
0.000120 
0.000121 
0.000118 
0.000118 
0.000126 
0.000119 
0.000119 
0.000119 
0.000122 
0.000118 
0.000118 
0.000118 
0.000119 
0.000122 
0.000117 
0.000297 
0.000118 
0.000117 
0.000119 
0.000117 
0.000130 
0.000118 
0.000124 
0.000118 
0.000121 
0.000129 
0.000120 
0.000137 
0.000119 
0.000119 
0.000129 
0.000126 
0.000120 
0.000129 
0.000120 
0.000118 
0.000118 
0.000120 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000119 
0.000119 
0.000125 
0.000118 
0.000128 
0.000129 
0.000136 
0.000134 
0.000134 
0.000133 
0.000132 
0.000132 
0.000134 
0.000132 
0.000132 
0.000134 
0.000132 
0.000133 
0.000132 
0.000132 
0.000132 
0.000133 
0.000132 
0.000132 
0.000141 
0.000133 
0.000134 
0.000132 
0.000132 
0.000133 
0.000133 
0.000134 
0.000134 
0.000132 
0.000132 
0.000144 
0.000132 
0.000133 
0.000135 
0.000132 
0.000135 
0.000135 
0.000133 
0.000133 
0.000133 
0.000132 
0.000133 
0.000135 
0.000133 
0.000132 
0.000133 
0.000168 
0.000135 
0.000136 
0.000133 
0.000133 
0.000136 
0.000133 
0.000141 
0.000132 
0.000424 
0.000134 
0.000132 
0.000132 
0.000133 
0.000135 
0.000136 
0.000132 
0.000134 
0.000136 
0.000115 
0.000116 
0.000114 
0.000115 
0.000116 
0.000115 
0.000114 
0.000116 
0.000125 
0.000115 
0.000115 
0.000114 
0.000115 
0.000113 
0.000115 
0.000124 
0.000113 
0.000114 
0.000123 
0.000125 
0.000114 
0.000113 
0.000114 
0.000116 
0.000114 
0.000127 
0.000114 
0.000116 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000117 
0.000115 
0.000114 
0.000114 
0.000114 
0.000151 
0.000115 
0.000117 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000113 
0.000113 
0.000115 
0.000117 
0.000115 
0.000121 
0.000113 
0.000115 
0.000115 
0.000117 
0.000116 
0.000151 
0.000114 
0.000115 
0.000118 
0.000114 
0.000114 
0.000115 
0.000483 
0.000131 
0.000133 
0.000132 
0.000132 
0.000131 
0.000136 
0.000132 
0.000134 
0.000132 
0.000132 
0.000131 
0.000132 
0.000131 
0.000133 
0.000134 
0.000133 
0.000131 
0.000141 
0.000131 
0.000134 
0.000134 
0.000131 
0.000398 
0.000133 
0.000485 
0.000131 
0.000131 
0.000135 
0.000529 
0.000131 
0.000136 
0.000133 
0.000136 
0.000131 
0.000132 
0.000132 
0.000132 
0.000132 
0.000131 
0.000131 
0.000132 
0.000131 
0.000134 
0.000132 
0.000152 
0.000134 
0.000135 
0.000183 
0.000133 
0.000131 
0.000131 
0.000131 
0.000131 
0.000131 
0.000132 
0.000131 
0.000131 
0.000131 
0.000134 
0.000132 
0.000524 
0.000132 
0.000134 
0.000115 
0.000112 
0.000113 
0.000114 
0.000113 
0.000116 
0.000115 
0.000113 
0.000112 
0.000113 
0.000114 
0.000114 
0.000112 
0.000113 
0.000113 
0.000114 
0.000123 
0.000113 
0.000123 
0.000114 
0.000112 
0.000113 
0.000113 
0.000123 
0.000112 
0.000113 
0.000112 
0.000113 
0.000114 
0.000114 
0.000114 
0.000114 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000114 
0.000114 
0.000112 
0.000113 
0.000112 
0.000112 
0.000117 
0.000113 
0.000117 
0.000113 
0.000121 
0.000112 
0.000115 
0.000112 
0.000112 
0.000113 
0.000115 
0.000112 
0.000112 
0.000112 
0.000112 
0.000113 
0.000114 
0.000123 
0.000114 
0.000122 
0.000112 
0.000116 
0.000116 
0.000115 
0.000116 
0.000117 
0.000119 
0.000118 
0.000116 
0.000115 
0.000115 
0.000116 
0.000118 
0.000126 
0.000127 
0.000116 
0.000121 
0.000115 
0.000118 
0.000124 
0.000116 
0.000116 
0.000117 
0.000115 
0.000121 
0.000115 
0.000119 
0.000120 
0.000119 
0.000116 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000116 
0.000115 
0.000116 
0.000115 
0.000127 
0.000116 
0.000115 
0.000115 
0.000115 
0.000118 
0.000115 
0.000115 
0.000117 
0.000432 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000115 
0.000116 
0.000117 
0.000116 
0.000447 
0.000115 
0.000115 
0.000116 
0.000116 
0.000118 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000098 
0.000099 
0.000100 
0.000098 
0.000098 
0.000099 
0.000100 
0.000100 
0.000098 
0.000108 
0.000098 
0.000098 
0.000098 
0.000121 
0.000098 
0.000099 
0.000098 
0.000107 
0.000109 
0.000101 
0.000101 
0.000100 
0.000098 
0.000099 
0.000100 
0.000099 
0.000098 
0.000100 
0.000100 
0.000099 
0.000125 
0.000099 
0.000098 
0.000117 
0.000104 
0.000099 
0.000099 
0.000099 
0.000099 
0.000098 
0.000098 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000098 
0.000099 
0.000101 
0.000102 
0.000098 
0.000100 
0.000098 
0.000098 
0.000098 
0.000099 
0.000101 
0.000098 
0.000100 
0.000099 
0.000108 
0.000100 
0.000101 
0.000099 
0.000101 
0.000108 
0.000099 
0.000509 
0.000098 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000098 
0.000347 
0.000103 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000101 
0.000099 
0.000099 
0.000100 
0.000099 
0.000102 
0.000099 
0.000108 
0.000101 
0.000100 
0.000101 
0.000099 
0.000099 
0.000136 
0.000100 
0.000108 
0.000098 
0.000101 
0.000099 
0.000099 
0.000099 
0.000113 
0.000102 
0.000098 
0.000105 
0.000100 
0.000100 
0.000099 
0.000100 
0.000100 
0.000100 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000145 
0.000103 
0.000103 
0.000103 
0.000103 
0.000112 
0.000101 
0.000102 
0.000104 
0.000102 
0.000101 
0.000128 
0.000101 
0.000103 
0.000102 
0.000102 
0.000104 
0.000104 
0.000102 
0.000168 
0.000102 
0.000103 
0.000102 
0.000104 
0.000103 
0.000103 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000102 
0.000105 
0.000105 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000103 
0.000103 
0.000102 
0.000102 
0.000103 
0.000105 
0.000102 
0.000107 
0.000106 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000112 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000099 
0.000386 
0.000101 
0.000099 
0.000098 
0.000098 
0.000099 
0.000098 
0.000103 
0.000100 
0.000099 
0.000098 
0.000099 
0.000102 
0.000100 
0.000108 
0.000108 
0.000099 
0.000110 
0.000098 
0.000099 
0.000100 
0.000101 
0.000100 
0.000099 
0.000099 
0.000112 
0.000099 
0.000099 
0.000100 
0.000099 
0.000098 
0.000098 
0.000101 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000101 
0.000100 
0.000099 
0.000099 
0.000099 
0.000103 
0.000099 
0.000098 
0.000107 
0.000098 
0.000099 
0.000130 
0.000098 
0.000099 
0.000100 
0.000101 
0.000105 
0.000098 
0.000098 
0.000100 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000104 
0.000102 
0.000102 
0.000109 
0.000104 
0.000467 
0.000103 
0.000101 
0.000102 
0.000102 
0.000101 
0.000101 
0.000103 
0.000109 
0.000101 
0.000103 
0.000101 
0.000104 
0.000111 
0.000101 
0.000101 
0.000101 
0.000103 
0.000102 
0.000102 
0.000102 
0.000111 
0.000101 
0.000106 
0.000101 
0.000101 
0.000101 
0.000111 
0.000101 
0.000102 
0.000111 
0.000103 
0.000101 
0.000102 
0.000108 
0.000102 
0.000101 
0.000434 
0.000102 
0.000101 
0.000101 
0.000480 
0.000103 
0.000103 
0.000101 
0.000101 
0.000102 
0.000103 
0.000102 
0.000101 
0.000101 
0.000104 
0.000159 
0.000101 
0.000103 
0.000106 
0.000105 
0.000103 
0.000104 
0.000104 
0.000102 
0.000104 
0.000113 
0.000105 
0.000103 
0.000102 
0.000104 
0.000105 
0.000103 
0.000104 
0.000103 
0.000103 
0.000111 
0.000103 
0.000103 
0.000103 
0.000103 
0.000105 
0.000106 
0.000103 
0.000103 
0.000102 
0.000103 
0.000494 
0.000102 
0.000105 
0.000104 
0.000104 
0.000105 
0.000105 
0.000104 
0.000103 
0.000103 
0.000103 
0.000102 
0.000105 
0.000105 
0.000103 
0.000140 
0.000107 
0.000103 
0.000112 
0.000104 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000102 
0.000104 
0.000103 
0.000104 
0.000385 
0.000102 
0.000103 
0.000103 
0.000103 
0.000111 
0.000107 
0.000107 
0.000110 
0.000482 
0.000107 
0.000106 
0.000106 
0.000106 
0.000117 
0.000107 
0.000108 
0.000107 
0.000106 
0.000106 
0.000116 
0.000108 
0.000112 
0.000115 
0.000107 
0.000107 
0.000117 
0.000107 
0.000117 
0.000107 
0.000117 
0.000108 
0.000107 
0.000109 
0.000106 
0.000107 
0.000107 
0.000108 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000106 
0.000107 
0.000106 
0.000110 
0.000121 
0.000111 
0.000107 
0.000117 
0.000106 
0.000107 
0.000108 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000110 
0.000107 
0.000107 
0.000110 
0.000107 
0.000106 
0.000124 
0.000113 
0.000114 
0.000127 
0.000114 
0.000114 
0.000125 
0.000114 
0.000114 
0.000507 
0.000115 
0.000114 
0.000114 
0.000115 
0.000113 
0.000115 
0.000113 
0.000114 
0.000181 
0.000113 
0.000113 
0.000114 
0.000113 
0.000114 
0.000113 
0.000558 
0.000113 
0.000114 
0.000112 
0.000114 
0.000115 
0.000113 
0.000113 
0.000151 
0.000116 
0.000113 
0.000123 
0.000113 
0.000114 
0.000113 
0.000112 
0.000114 
0.000113 
0.000114 
0.000115 
0.000125 
0.000115 
0.000124 
0.000113 
0.000115 
0.000113 
0.000114 
0.000114 
0.000120 
0.000113 
0.000117 
0.000113 
0.000114 
0.000116 
0.000116 
0.000113 
0.000114 
0.000113 
0.000116 
0.000129 
0.000129 
0.000130 
0.000129 
0.000129 
0.000130 
0.000129 
0.000133 
0.000128 
0.000129 
0.000133 
0.000131 
0.000131 
0.000134 
0.000137 
0.000131 
0.000129 
0.000129 
0.000138 
0.000129 
0.000655 
0.000128 
0.000129 
0.000130 
0.000130 
0.000132 
0.000132 
0.000133 
0.000131 
0.000132 
0.000219 
0.000131 
0.000132 
0.000141 
0.000129 
0.000130 
0.000603 
0.000142 
0.000130 
0.000129 
0.000133 
0.000555 
0.000133 
0.000133 
0.000131 
0.000142 
0.000548 
0.000131 
0.000129 
0.000129 
0.000130 
0.000129 
0.000129 
0.000131 
0.000130 
0.000537 
0.000129 
0.000134 
0.000134 
0.000133 
0.000137 
0.000131 
0.000135 
0.000165 
0.000110 
0.000108 
0.000108 
0.000108 
0.000108 
0.000110 
0.000108 
0.000110 
0.000109 
0.000109 
0.000127 
0.000109 
0.000116 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000116 
0.000109 
0.000109 
0.000109 
0.000108 
0.000112 
0.000109 
0.000109 
0.000114 
0.000108 
0.000110 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000144 
0.000109 
0.000108 
0.000109 
0.000109 
0.000108 
0.000109 
0.000110 
0.000108 
0.000520 
0.000109 
0.000108 
0.000108 
0.000109 
0.000159 
0.000109 
0.000109 
0.000109 
0.000166 
0.000109 
0.000108 
0.000108 
0.000109 
0.000109 
0.000109 
0.000114 
0.000109 
0.000109 
0.000110 
0.000109 
0.000112 
0.000114 
0.000110 
0.000112 
0.000111 
0.000111 
0.000113 
0.000111 
0.000112 
0.000162 
0.000113 
0.000111 
0.000110 
0.000111 
0.000111 
0.000110 
0.000112 
0.000111 
0.000118 
0.000112 
0.000112 
0.000110 
0.000116 
0.000110 
0.000110 
0.000111 
0.000112 
0.000110 
0.000112 
0.000121 
0.000112 
0.000110 
0.000112 
0.000111 
0.000110 
0.000111 
0.000110 
0.000111 
0.000113 
0.000110 
0.000110 
0.000121 
0.000110 
0.000121 
0.000115 
0.000121 
0.000111 
0.000112 
0.000111 
0.000112 
0.000114 
0.000111 
0.000111 
0.000111 
0.000110 
0.000110 
0.000121 
0.000110 
0.000110 
0.000112 
0.000111 
0.000111 
0.000111 
0.000110 
0.000103 
0.000102 
0.000102 
0.000103 
0.000102 
0.000101 
0.000102 
0.000101 
0.000102 
0.000101 
0.000412 
0.000102 
0.000101 
0.000103 
0.000102 
0.000102 
0.000102 
0.000103 
0.000109 
0.000101 
0.000112 
0.000101 
0.000101 
0.000102 
0.000102 
0.000101 
0.000111 
0.000102 
0.000100 
0.000101 
0.000101 
0.000557 
0.000102 
0.000107 
0.000104 
0.000105 
0.000105 
0.000101 
0.000103 
0.000111 
0.000101 
0.000101 
0.000102 
0.000149 
0.000104 
0.000101 
0.000103 
0.000102 
0.000105 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000101 
0.000101 
0.000101 
0.000102 
0.000105 
0.000101 
0.000101 
0.000102 
0.000101 
0.000103 
0.000105 
0.000099 
0.000109 
0.000099 
0.000100 
0.000099 
0.000109 
0.000100 
0.000099 
0.000104 
0.000099 
0.000099 
0.000101 
0.000099 
0.000099 
0.000109 
0.000516 
0.000099 
0.000106 
0.000104 
0.000102 
0.000099 
0.000099 
0.000100 
0.000098 
0.000102 
0.000098 
0.000100 
0.000099 
0.000099 
0.000098 
0.000099 
0.000098 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000109 
0.000100 
0.000102 
0.000108 
0.000105 
0.000099 
0.000110 
0.000100 
0.000098 
0.000100 
0.000098 
0.000098 
0.000100 
0.000098 
0.000099 
0.000101 
0.000100 
0.000099 
0.000109 
0.000100 
0.000099 
0.000098 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000102 
0.000100 
0.000100 
0.000099 
0.000108 
0.000100 
0.000100 
0.000108 
0.000100 
0.000099 
0.000101 
0.000102 
0.000102 
0.000104 
0.000100 
0.000109 
0.000108 
0.000100 
0.000100 
0.000099 
0.000100 
0.000101 
0.000104 
0.000099 
0.000108 
0.000100 
0.000102 
0.000100 
0.000101 
0.000103 
0.000101 
0.000100 
0.000101 
0.000100 
0.000101 
0.000099 
0.000102 
0.000109 
0.000102 
0.000100 
0.000109 
0.000101 
0.000099 
0.000100 
0.000101 
0.000100 
0.000105 
0.000100 
0.000100 
0.000100 
0.000099 
0.000109 
0.000100 
0.000099 
0.000101 
0.000104 
0.000101 
0.000101 
0.000600 
0.000101 
0.000099 
0.000100 
0.000116 
0.000116 
0.000119 
0.000116 
0.000117 
0.000117 
0.000116 
0.000116 
0.000116 
0.000119 
0.000117 
0.000117 
0.000116 
0.000116 
0.000127 
0.000119 
0.000118 
0.000117 
0.000180 
0.000117 
0.000123 
0.000117 
0.000117 
0.000117 
0.000116 
0.000116 
0.000117 
0.000118 
0.000117 
0.000128 
0.000116 
0.000118 
0.000630 
0.000117 
0.000117 
0.000117 
0.000129 
0.000117 
0.000119 
0.000116 
0.000116 
0.000116 
0.000116 
0.000119 
0.000116 
0.000128 
0.000116 
0.000632 
0.000117 
0.000117 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000116 
0.000120 
0.000117 
0.000116 
0.000116 
0.000118 
0.000116 
0.000116 
0.000127 
0.000124 
0.000109 
0.000108 
0.000109 
0.000109 
0.000108 
0.000112 
0.000110 
0.000113 
0.000108 
0.000120 
0.000109 
0.000108 
0.000108 
0.000110 
0.000109 
0.000110 
0.000109 
0.000171 
0.000108 
0.000109 
0.000109 
0.000119 
0.000108 
0.000108 
0.000627 
0.000108 
0.000108 
0.000112 
0.000108 
0.000109 
0.000110 
0.000109 
0.000112 
0.000110 
0.000111 
0.000109 
0.000108 
0.000109 
0.000110 
0.000110 
0.000110 
0.000108 
0.000115 
0.000109 
0.000109 
0.000111 
0.000112 
0.000109 
0.000119 
0.000111 
0.000109 
0.000109 
0.000109 
0.000110 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000120 
0.000108 
0.000111 
0.000108 
0.000125 
0.000124 
0.000125 
0.000137 
0.000124 
0.000125 
0.000125 
0.000126 
0.000125 
0.000125 
0.000180 
0.000129 
0.000131 
0.000129 
0.000131 
0.000129 
0.000124 
0.000128 
0.000128 
0.000125 
0.000125 
0.000136 
0.000127 
0.000124 
0.000131 
0.000125 
0.000129 
0.000131 
0.000128 
0.000129 
0.000130 
0.000129 
0.000124 
0.000138 
0.000136 
0.000125 
0.000124 
0.000125 
0.000160 
0.000128 
0.000124 
0.000126 
0.000133 
0.000132 
0.000129 
0.000132 
0.000129 
0.000131 
0.000127 
0.000125 
0.000125 
0.000126 
0.000128 
0.000125 
0.000125 
0.000124 
0.000137 
0.000128 
0.000133 
0.000132 
0.000132 
0.000129 
0.000160 
0.000130 
0.000131 
0.000131 
0.000127 
0.000128 
0.000127 
0.000129 
0.000138 
0.000127 
0.000130 
0.000503 
0.000129 
0.000127 
0.000127 
0.000129 
0.000138 
0.000128 
0.000131 
0.000151 
0.000136 
0.000127 
0.000127 
0.000128 
0.000128 
0.000133 
0.000127 
0.000191 
0.000127 
0.000127 
0.000128 
0.000139 
0.000130 
0.000143 
0.000134 
0.000131 
0.000130 
0.000127 
0.000138 
0.000126 
0.000128 
0.000127 
0.000127 
0.000186 
0.000127 
0.000601 
0.000139 
0.000126 
0.000127 
0.000127 
0.000134 
0.000131 
0.000128 
0.000126 
0.000128 
0.000127 
0.000126 
0.000127 
0.000129 
0.000480 
0.000139 
0.000129 
0.000131 
0.000128 
0.000138 
0.000127 
0.000127 
0.000116 
0.000117 
0.000116 
0.000116 
0.000127 
0.000115 
0.000119 
0.000116 
0.000116 
0.000115 
0.000116 
0.000115 
0.000118 
0.000115 
0.000115 
0.000115 
0.000116 
0.000124 
0.000116 
0.000116 
0.000128 
0.000118 
0.000117 
0.000116 
0.000114 
0.000115 
0.000115 
0.000132 
0.000115 
0.000115 
0.000119 
0.000117 
0.000199 
0.000115 
0.000117 
0.000116 
0.000118 
0.000116 
0.000116 
0.000117 
0.000115 
0.000116 
0.000119 
0.000116 
0.000116 
0.000115 
0.000116 
0.000116 
0.000116 
0.000117 
0.000115 
0.000116 
0.000115 
0.000116 
0.000117 
0.000114 
0.000115 
0.000115 
0.000114 
0.000114 
0.000115 
0.000118 
0.000114 
0.000107 
0.000107 
0.000106 
0.000105 
0.000106 
0.000107 
0.000108 
0.000106 
0.000109 
0.000106 
0.000108 
0.000106 
0.000107 
0.000106 
0.000111 
0.000109 
0.000106 
0.000107 
0.000115 
0.000107 
0.000109 
0.000106 
0.000116 
0.000108 
0.000106 
0.000106 
0.000108 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000107 
0.000107 
0.000105 
0.000106 
0.000106 
0.000107 
0.000127 
0.000106 
0.000115 
0.000106 
0.000106 
0.000107 
0.000106 
0.000108 
0.000105 
0.000106 
0.000106 
0.000106 
0.000879 
0.000107 
0.000117 
0.000107 
0.000106 
0.000107 
0.000108 
0.000106 
0.000109 
0.000106 
0.000106 
0.000106 
0.000105 
0.000122 
0.000603 
0.000120 
0.000121 
0.000120 
0.000120 
0.000119 
0.000120 
0.000119 
0.000120 
0.000120 
0.000131 
0.000120 
0.000122 
0.000121 
0.000119 
0.000119 
0.000130 
0.000133 
0.000121 
0.000119 
0.000120 
0.000119 
0.000121 
0.000130 
0.000141 
0.000130 
0.000121 
0.000121 
0.000120 
0.000120 
0.000124 
0.000119 
0.000120 
0.000137 
0.000121 
0.000842 
0.000119 
0.000120 
0.000119 
0.000120 
0.000123 
0.000119 
0.000121 
0.000120 
0.000121 
0.000123 
0.000119 
0.000121 
0.000120 
0.000121 
0.000120 
0.000121 
0.000119 
0.000122 
0.000120 
0.000120 
0.000127 
0.000135 
0.000120 
0.000656 
0.000119 
0.000120 
0.000121 
0.000644 
0.000129 
0.000128 
0.000669 
0.000130 
0.000133 
0.000131 
0.000129 
0.000128 
0.000638 
0.000131 
0.000141 
0.000131 
0.000128 
0.000130 
0.000131 
0.000136 
0.000128 
0.000137 
0.000684 
0.000130 
0.000140 
0.000131 
0.000128 
0.000132 
0.000130 
0.000129 
0.000129 
0.000128 
0.000141 
0.000128 
0.000129 
0.000137 
0.000130 
0.000130 
0.000128 
0.000129 
0.000128 
0.000141 
0.000130 
0.000128 
0.000141 
0.000129 
0.000129 
0.000130 
0.000128 
0.000128 
0.000128 
0.000133 
0.000128 
0.000128 
0.000131 
0.000128 
0.000128 
0.000128 
0.000128 
0.000129 
0.000130 
0.000128 
0.000128 
0.000130 
0.000130 
0.000131 
0.000129 
0.000115 
0.000117 
0.000117 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000127 
0.000126 
0.000116 
0.000115 
0.000118 
0.000118 
0.000117 
0.000116 
0.000117 
0.000116 
0.000180 
0.000116 
0.000124 
0.000127 
0.000118 
0.000117 
0.000117 
0.000116 
0.000116 
0.000115 
0.000115 
0.000116 
0.000116 
0.000116 
0.000118 
0.000115 
0.000116 
0.000116 
0.000116 
0.000117 
0.000119 
0.000115 
0.000127 
0.000116 
0.000116 
0.000117 
0.000116 
0.000122 
0.000116 
0.000116 
0.000116 
0.000118 
0.000127 
0.000117 
0.000116 
0.000116 
0.000115 
0.000116 
0.000115 
0.000115 
0.000789 
0.000115 
0.000118 
0.000116 
0.000118 
0.000117 
0.000101 
0.000105 
0.000102 
0.000111 
0.000101 
0.000101 
0.000101 
0.000103 
0.000111 
0.000101 
0.000111 
0.000104 
0.000102 
0.000101 
0.000101 
0.000102 
0.000103 
0.000101 
0.000203 
0.000103 
0.000102 
0.000102 
0.000101 
0.000107 
0.000102 
0.000101 
0.000102 
0.000102 
0.000102 
0.000111 
0.000101 
0.000111 
0.000102 
0.000111 
0.000104 
0.000101 
0.000102 
0.000102 
0.000111 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000102 
0.000103 
0.000112 
0.000102 
0.000103 
0.000101 
0.000102 
0.000102 
0.000103 
0.000102 
0.000101 
0.000102 
0.000102 
0.000105 
0.000111 
0.000101 
0.000102 
0.000101 
0.000102 
0.000103 
0.000104 
0.000103 
0.000105 
0.000104 
0.000105 
0.000104 
0.000105 
0.000106 
0.000103 
0.000108 
0.000104 
0.000104 
0.000104 
0.000104 
0.000114 
0.000104 
0.000104 
0.000105 
0.000111 
0.000103 
0.000104 
0.000104 
0.000105 
0.000103 
0.000104 
0.000113 
0.000104 
0.000106 
0.000104 
0.000114 
0.000114 
0.000107 
0.000104 
0.000105 
0.000104 
0.000103 
0.000103 
0.000103 
0.000105 
0.000105 
0.000104 
0.000103 
0.000103 
0.000113 
0.000104 
0.000113 
0.000104 
0.000105 
0.000103 
0.000103 
0.000103 
0.000105 
0.000103 
0.000104 
0.000104 
0.000104 
0.000103 
0.000105 
0.000103 
0.000104 
0.000105 
0.000103 
0.000104 
0.000105 
0.000110 
0.000110 
0.000113 
0.000110 
0.000109 
0.000111 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000109 
0.000113 
0.000111 
0.000112 
0.000110 
0.000111 
0.000109 
0.000110 
0.000110 
0.000119 
0.000110 
0.000111 
0.000110 
0.000111 
0.000109 
0.000109 
0.000121 
0.000110 
0.000115 
0.000110 
0.000111 
0.000110 
0.000110 
0.000110 
0.000109 
0.000109 
0.000111 
0.000109 
0.000111 
0.000110 
0.000109 
0.000110 
0.000109 
0.000111 
0.000110 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000110 
0.000111 
0.000109 
0.000120 
0.000110 
0.000110 
0.000110 
0.000110 
0.000113 
0.000120 
0.000120 
0.000119 
0.000123 
0.000153 
0.000119 
0.000120 
0.000122 
0.000119 
0.000120 
0.000124 
0.000121 
0.000121 
0.000119 
0.000121 
0.000121 
0.000119 
0.000120 
0.000128 
0.000119 
0.000119 
0.000121 
0.000131 
0.000120 
0.000131 
0.000120 
0.000120 
0.000121 
0.000120 
0.000119 
0.000120 
0.000132 
0.000130 
0.000121 
0.000131 
0.000120 
0.000119 
0.000131 
0.000120 
0.000121 
0.000120 
0.000119 
0.000123 
0.000120 
0.000120 
0.000120 
0.000122 
0.000119 
0.000119 
0.000126 
0.000120 
0.000120 
0.000121 
0.000122 
0.000120 
0.000119 
0.000119 
0.000120 
0.000120 
0.000124 
0.000119 
0.000120 
0.000121 
0.000120 
0.000119 
0.000130 
0.000118 
0.000119 
0.000118 
0.000251 
0.000119 
0.000119 
0.000119 
0.000119 
0.000124 
0.000124 
0.000133 
0.000124 
0.000123 
0.000134 
0.000118 
0.000119 
0.000128 
0.000118 
0.000119 
0.000118 
0.000119 
0.000119 
0.000120 
0.000120 
0.000126 
0.000124 
0.000123 
0.000133 
0.000121 
0.000121 
0.000121 
0.000120 
0.000119 
0.000119 
0.000119 
0.000120 
0.000121 
0.000119 
0.000123 
0.000122 
0.000124 
0.000124 
0.000123 
0.000122 
0.000126 
0.000125 
0.000119 
0.000122 
0.000118 
0.000119 
0.000118 
0.000122 
0.000122 
0.000118 
0.000120 
0.000135 
0.000122 
0.000121 
0.000124 
0.000134 
0.000126 
0.000122 
0.000120 
0.000131 
0.000120 
0.000119 
0.000123 
0.000120 
0.000134 
0.000119 
0.000120 
0.000119 
0.000119 
0.000119 
0.000131 
0.000120 
0.000120 
0.000120 
0.000661 
0.000119 
0.000122 
0.000119 
0.000121 
0.000119 
0.000677 
0.000120 
0.000120 
0.000122 
0.000121 
0.000119 
0.000119 
0.000131 
0.000120 
0.000122 
0.000120 
0.000140 
0.000119 
0.000120 
0.000119 
0.000120 
0.000120 
0.000121 
0.000125 
0.000122 
0.000119 
0.000120 
0.000119 
0.000119 
0.000119 
0.000119 
0.000120 
0.000119 
0.000131 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000130 
0.000119 
0.000119 
0.000119 
0.000127 
0.000120 
0.000121 
0.000112 
0.000112 
0.000113 
0.000113 
0.000113 
0.000114 
0.000115 
0.000111 
0.000111 
0.000113 
0.000112 
0.000112 
0.000112 
0.000124 
0.000113 
0.000112 
0.000675 
0.000113 
0.000181 
0.000113 
0.000122 
0.000113 
0.000112 
0.000701 
0.000112 
0.000113 
0.000112 
0.000112 
0.000113 
0.000123 
0.000112 
0.000113 
0.000113 
0.000112 
0.000114 
0.000123 
0.000116 
0.000114 
0.000117 
0.000124 
0.000112 
0.000111 
0.000111 
0.000167 
0.000670 
0.000112 
0.000112 
0.000112 
0.000123 
0.000112 
0.000112 
0.000112 
0.000121 
0.000788 
0.000124 
0.000115 
0.000113 
0.000113 
0.000114 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000108 
0.000115 
0.000115 
0.000119 
0.000109 
0.000109 
0.000109 
0.000114 
0.000110 
0.000108 
0.000119 
0.000109 
0.000135 
0.000664 
0.000110 
0.000109 
0.000110 
0.000115 
0.000115 
0.000163 
0.000118 
0.000111 
0.000109 
0.000110 
0.000109 
0.000110 
0.000110 
0.000109 
0.000620 
0.000110 
0.000118 
0.000109 
0.000115 
0.000115 
0.000170 
0.000112 
0.000109 
0.000112 
0.000108 
0.000109 
0.000109 
0.000109 
0.000111 
0.000637 
0.000108 
0.000111 
0.000120 
0.000117 
0.000115 
0.000115 
0.000115 
0.000111 
0.000111 
0.000110 
0.000108 
0.000112 
0.000109 
0.000108 
0.000128 
0.000129 
0.000130 
0.000131 
0.000130 
0.000132 
0.000175 
0.000138 
0.000131 
0.000135 
0.000133 
0.000131 
0.000129 
0.000129 
0.000130 
0.000129 
0.000128 
0.000130 
0.000197 
0.000130 
0.000129 
0.000134 
0.000134 
0.000129 
0.000131 
0.000133 
0.000131 
0.000129 
0.000643 
0.000129 
0.000854 
0.000129 
0.000141 
0.000129 
0.000137 
0.000131 
0.000132 
0.000131 
0.000136 
0.000131 
0.000130 
0.000131 
0.000130 
0.000131 
0.000132 
0.000620 
0.000195 
0.000128 
0.000128 
0.000128 
0.000130 
0.000131 
0.000186 
0.000133 
0.000131 
0.000134 
0.000131 
0.000158 
0.000129 
0.000130 
0.000143 
0.000130 
0.000129 
0.000129 
0.000105 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000107 
0.000631 
0.000106 
0.000116 
0.000106 
0.000106 
0.000108 
0.000105 
0.000116 
0.000106 
0.000105 
0.000114 
0.000107 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000108 
0.000115 
0.000717 
0.000105 
0.000105 
0.000106 
0.000105 
0.000106 
0.000108 
0.000105 
0.000106 
0.000105 
0.000742 
0.000116 
0.000106 
0.000105 
0.000105 
0.000106 
0.000106 
0.000118 
0.000107 
0.000106 
0.000116 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000105 
0.000105 
0.000106 
0.000107 
0.000107 
0.000106 
0.000113 
0.000105 
0.000106 
0.000106 
0.000119 
0.000116 
0.000115 
0.000116 
0.000116 
0.000118 
0.000118 
0.000116 
0.000121 
0.000120 
0.000116 
0.000127 
0.000118 
0.000117 
0.000116 
0.000142 
0.000127 
0.000117 
0.000124 
0.000687 
0.000121 
0.000116 
0.000120 
0.000117 
0.000116 
0.000120 
0.000127 
0.000117 
0.000116 
0.000116 
0.000119 
0.000116 
0.000706 
0.000116 
0.000116 
0.000117 
0.000116 
0.000115 
0.000116 
0.000118 
0.000116 
0.000116 
0.000117 
0.000116 
0.000119 
0.000117 
0.000116 
0.000117 
0.000116 
0.000116 
0.000127 
0.000118 
0.000116 
0.000116 
0.000116 
0.000137 
0.000117 
0.000119 
0.000755 
0.000117 
0.000118 
0.000117 
0.000116 
0.000116 
0.000112 
0.000113 
0.000122 
0.000117 
0.000110 
0.000121 
0.000112 
0.000122 
0.000112 
0.000113 
0.000111 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000119 
0.000113 
0.000111 
0.000111 
0.000111 
0.000112 
0.000123 
0.000111 
0.000114 
0.000793 
0.000110 
0.000112 
0.000110 
0.000112 
0.000112 
0.000738 
0.000110 
0.000110 
0.000111 
0.000110 
0.000113 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000950 
0.000111 
0.000111 
0.000111 
0.000115 
0.000111 
0.000111 
0.000112 
0.000114 
0.000114 
0.000111 
0.000115 
0.000112 
0.000111 
0.000111 
0.000111 
0.000112 
0.000112 
0.000112 
0.000111 
0.000101 
0.000102 
0.000103 
0.000101 
0.000111 
0.000102 
0.000101 
0.000112 
0.000103 
0.000103 
0.000101 
0.000102 
0.000103 
0.000102 
0.000103 
0.000104 
0.000101 
0.000101 
0.000113 
0.000101 
0.000102 
0.000101 
0.000102 
0.000104 
0.000112 
0.000104 
0.000104 
0.000101 
0.000102 
0.000101 
0.000101 
0.000102 
0.000103 
0.000102 
0.000101 
0.000101 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000103 
0.000102 
0.000102 
0.000102 
0.000101 
0.000105 
0.000102 
0.000104 
0.000102 
0.000101 
0.000674 
0.000102 
0.000101 
0.000105 
0.000103 
0.000104 
0.000107 
0.000102 
0.000102 
0.000101 
0.000102 
0.000100 
0.000098 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000103 
0.000099 
0.000103 
0.000098 
0.000108 
0.000099 
0.000099 
0.000100 
0.000098 
0.000100 
0.000113 
0.000110 
0.000102 
0.000100 
0.000108 
0.000100 
0.000101 
0.000644 
0.000108 
0.000100 
0.000101 
0.000099 
0.000098 
0.000100 
0.000100 
0.000099 
0.000099 
0.000098 
0.000099 
0.000644 
0.000099 
0.000108 
0.000099 
0.000103 
0.000103 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000098 
0.000100 
0.000099 
0.000099 
0.000099 
0.000101 
0.000103 
0.000100 
0.000098 
0.000099 
0.000101 
0.000099 
0.000101 
0.000100 
0.000108 
0.000098 
0.000099 
0.000103 
0.000100 
0.000104 
0.000708 
0.000103 
0.000099 
0.000102 
0.000099 
0.000108 
0.000137 
0.000101 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000109 
0.000099 
0.000162 
0.000099 
0.000099 
0.000100 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000099 
0.000108 
0.000099 
0.000108 
0.000098 
0.000099 
0.000100 
0.000099 
0.000098 
0.000100 
0.000098 
0.000099 
0.000103 
0.000721 
0.000099 
0.000099 
0.000098 
0.000108 
0.000108 
0.000099 
0.000101 
0.000098 
0.000099 
0.000100 
0.000099 
0.000098 
0.000099 
0.000105 
0.000100 
0.000098 
0.000108 
0.000923 
0.000099 
0.000121 
0.000109 
0.000114 
0.000110 
0.000110 
0.000112 
0.000120 
0.000110 
0.000112 
0.000120 
0.000109 
0.000109 
0.000114 
0.000885 
0.000110 
0.000111 
0.000116 
0.000110 
0.000118 
0.000109 
0.000111 
0.000110 
0.000110 
0.000121 
0.000112 
0.000110 
0.000112 
0.000110 
0.000110 
0.000111 
0.000109 
0.000110 
0.000110 
0.000111 
0.000110 
0.000111 
0.000109 
0.000109 
0.000110 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000109 
0.000109 
0.000111 
0.000114 
0.000110 
0.000109 
0.000110 
0.000109 
0.000110 
0.000112 
0.000110 
0.000109 
0.000110 
0.000110 
0.000111 
0.000110 
0.000109 
0.000120 
0.000143 
0.000141 
0.000142 
0.000147 
0.000142 
0.000142 
0.000142 
0.000142 
0.000141 
0.000693 
0.000147 
0.000143 
0.000150 
0.000141 
0.000141 
0.000141 
0.000155 
0.000142 
0.000204 
0.000142 
0.000141 
0.000142 
0.000142 
0.000141 
0.000142 
0.000142 
0.000144 
0.000141 
0.000141 
0.000157 
0.000154 
0.000141 
0.000143 
0.000141 
0.000156 
0.000142 
0.000142 
0.001120 
0.000142 
0.000146 
0.000144 
0.000142 
0.000141 
0.000142 
0.000142 
0.000143 
0.000144 
0.000141 
0.000142 
0.000142 
0.000144 
0.000142 
0.000143 
0.000143 
0.000142 
0.000143 
0.000146 
0.000143 
0.000143 
0.000143 
0.000155 
0.000142 
0.000142 
0.000142 
0.000117 
0.000743 
0.000116 
0.000117 
0.000116 
0.000130 
0.000117 
0.000117 
0.000117 
0.000119 
0.000116 
0.000119 
0.000116 
0.000116 
0.000115 
0.000125 
0.000116 
0.000133 
0.000128 
0.000118 
0.000117 
0.000117 
0.000116 
0.000117 
0.000116 
0.000127 
0.000118 
0.000116 
0.000118 
0.000128 
0.000116 
0.000114 
0.000117 
0.000117 
0.000117 
0.000130 
0.000116 
0.000117 
0.000118 
0.000118 
0.000116 
0.000120 
0.000119 
0.000117 
0.000117 
0.000114 
0.000949 
0.000114 
0.000120 
0.000120 
0.000116 
0.000117 
0.000117 
0.000118 
0.000117 
0.000127 
0.000126 
0.000119 
0.000117 
0.000117 
0.000129 
0.000114 
0.000115 
0.000114 
0.000126 
0.000127 
0.000156 
0.000127 
0.000126 
0.000125 
0.000124 
0.000126 
0.000125 
0.000125 
0.000127 
0.000129 
0.000125 
0.000126 
0.000124 
0.000128 
0.000127 
0.000124 
0.000192 
0.000126 
0.000127 
0.000125 
0.000136 
0.000124 
0.000125 
0.000126 
0.000126 
0.000136 
0.000125 
0.000125 
0.000136 
0.000129 
0.000128 
0.000127 
0.000128 
0.000125 
0.000125 
0.000124 
0.000127 
0.000124 
0.000127 
0.000819 
0.000124 
0.000127 
0.000125 
0.000127 
0.000126 
0.000124 
0.000125 
0.000125 
0.000139 
0.000124 
0.000127 
0.000126 
0.000124 
0.000125 
0.000125 
0.000125 
0.000125 
0.000126 
0.000126 
0.000125 
0.000125 
0.000124 
0.000098 
0.000100 
0.000108 
0.000108 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000108 
0.000098 
0.000108 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000108 
0.000106 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000102 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000099 
0.000099 
0.000101 
0.000098 
0.000099 
0.000100 
0.000100 
0.000099 
0.000100 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000098 
0.000099 
0.000101 
0.000098 
0.000099 
0.000100 
0.000098 
0.000098 
0.000101 
0.000098 
0.000099 
0.000099 
0.000098 
0.000129 
0.000127 
0.000139 
0.000126 
0.000134 
0.000126 
0.000127 
0.000127 
0.000131 
0.000139 
0.000129 
0.000127 
0.000127 
0.000128 
0.000129 
0.000134 
0.000129 
0.000127 
0.000138 
0.000127 
0.000129 
0.000127 
0.000128 
0.000128 
0.000130 
0.000139 
0.000127 
0.000915 
0.000166 
0.000148 
0.000127 
0.000132 
0.000128 
0.000127 
0.000127 
0.000128 
0.000126 
0.000127 
0.000129 
0.000139 
0.000128 
0.000132 
0.000126 
0.000130 
0.000139 
0.000128 
0.000131 
0.000133 
0.000129 
0.000127 
0.000140 
0.000140 
0.000127 
0.000129 
0.000141 
0.000126 
0.000129 
0.000127 
0.000127 
0.000130 
0.000127 
0.000128 
0.000133 
0.000133 
0.000103 
0.000102 
0.000103 
0.000102 
0.000101 
0.000101 
0.000102 
0.000104 
0.000102 
0.000102 
0.000105 
0.000101 
0.000104 
0.000112 
0.000102 
0.000103 
0.000102 
0.000105 
0.000110 
0.000102 
0.000102 
0.000111 
0.000102 
0.000101 
0.000102 
0.000103 
0.000102 
0.000101 
0.000102 
0.000111 
0.000106 
0.000109 
0.000103 
0.000105 
0.000102 
0.000115 
0.000104 
0.000101 
0.000103 
0.000102 
0.000103 
0.000101 
0.000113 
0.000111 
0.000107 
0.000109 
0.000101 
0.000101 
0.000102 
0.000101 
0.000102 
0.000105 
0.000104 
0.000101 
0.000102 
0.000103 
0.000102 
0.000112 
0.000101 
0.000101 
0.000103 
0.000102 
0.000102 
0.000104 
0.000120 
0.000113 
0.000119 
0.000111 
0.000112 
0.000123 
0.000111 
0.000113 
0.000113 
0.000112 
0.000117 
0.000113 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000114 
0.000120 
0.000113 
0.000112 
0.000119 
0.000114 
0.000112 
0.000117 
0.000113 
0.000112 
0.000114 
0.000112 
0.000122 
0.000114 
0.000111 
0.000111 
0.000113 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000813 
0.000111 
0.000112 
0.000122 
0.000115 
0.000111 
0.000111 
0.000111 
0.000113 
0.000112 
0.000113 
0.000116 
0.000122 
0.000122 
0.000112 
0.000113 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000113 
0.000111 
0.000117 
0.000115 
0.000103 
0.000100 
0.000099 
0.000099 
0.000101 
0.000098 
0.000108 
0.000098 
0.000101 
0.000098 
0.000100 
0.000098 
0.000100 
0.000098 
0.000109 
0.000099 
0.000099 
0.000099 
0.000113 
0.000099 
0.000100 
0.000108 
0.000099 
0.000101 
0.000109 
0.000099 
0.000099 
0.000101 
0.000109 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000103 
0.000100 
0.000103 
0.000099 
0.000102 
0.000102 
0.000101 
0.000099 
0.000099 
0.000099 
0.000102 
0.000098 
0.000105 
0.000108 
0.000099 
0.000098 
0.000098 
0.000108 
0.000099 
0.000099 
0.000099 
0.000098 
0.000099 
0.000098 
0.000105 
0.000099 
0.000100 
0.000100 
0.000100 
0.000099 
0.000111 
0.000099 
0.000100 
0.000099 
0.000107 
0.000099 
0.000102 
0.000100 
0.000108 
0.000102 
0.000100 
0.000101 
0.000109 
0.000099 
0.000100 
0.000100 
0.000100 
0.000099 
0.000164 
0.000099 
0.000099 
0.000098 
0.000100 
0.000109 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000106 
0.000099 
0.000099 
0.000101 
0.000100 
0.000101 
0.000099 
0.000101 
0.000100 
0.000107 
0.000099 
0.000100 
0.000109 
0.000099 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000102 
0.000101 
0.000099 
0.000100 
0.000099 
0.000105 
0.000099 
0.000121 
0.000102 
0.000099 
0.000102 
0.000100 
0.000100 
0.000101 
0.000112 
0.000109 
0.000109 
0.000852 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000121 
0.000109 
0.000111 
0.000111 
0.000109 
0.000110 
0.000111 
0.000111 
0.000110 
0.000113 
0.000110 
0.000110 
0.000824 
0.000109 
0.000111 
0.000110 
0.000120 
0.000109 
0.000112 
0.000116 
0.000810 
0.000109 
0.000119 
0.000109 
0.000110 
0.000109 
0.000110 
0.000113 
0.000701 
0.000110 
0.000110 
0.000115 
0.000109 
0.000109 
0.000114 
0.000120 
0.000861 
0.000111 
0.000110 
0.000120 
0.000110 
0.000110 
0.000125 
0.000121 
0.000110 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000111 
0.000110 
0.000119 
0.000109 
0.000110 
0.000139 
0.000127 
0.000127 
0.000716 
0.000126 
0.000126 
0.000126 
0.000127 
0.000126 
0.000127 
0.000142 
0.000127 
0.000130 
0.000128 
0.001008 
0.000128 
0.000128 
0.000138 
0.000141 
0.000126 
0.000126 
0.000126 
0.000127 
0.000127 
0.000128 
0.000130 
0.000138 
0.000127 
0.000127 
0.000128 
0.000743 
0.000972 
0.000138 
0.000128 
0.000138 
0.000128 
0.000126 
0.000127 
0.000127 
0.000127 
0.000126 
0.000128 
0.000128 
0.000126 
0.000128 
0.000127 
0.000142 
0.000145 
0.000128 
0.000128 
0.000129 
0.000126 
0.000126 
0.000126 
0.000127 
0.000132 
0.000127 
0.000128 
0.000138 
0.000126 
0.000127 
0.000126 
0.000126 
0.000126 
0.000119 
0.000674 
0.000131 
0.000132 
0.000119 
0.000120 
0.000119 
0.000120 
0.000121 
0.000121 
0.000122 
0.000119 
0.000120 
0.000119 
0.000120 
0.000833 
0.000121 
0.000120 
0.000186 
0.000119 
0.000131 
0.000120 
0.000119 
0.000119 
0.000120 
0.000133 
0.000120 
0.000131 
0.000120 
0.000132 
0.000119 
0.000120 
0.000120 
0.000120 
0.000122 
0.000130 
0.000119 
0.000121 
0.000120 
0.000120 
0.000121 
0.000122 
0.000121 
0.000122 
0.000119 
0.000121 
0.000119 
0.000121 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000119 
0.000119 
0.000720 
0.000119 
0.000121 
0.000119 
0.000121 
0.000122 
0.000121 
0.000119 
0.000119 
0.000120 
0.000123 
0.000124 
0.000130 
0.001070 
0.000123 
0.000126 
0.000124 
0.000126 
0.000124 
0.000123 
0.000125 
0.000126 
0.000125 
0.000123 
0.000126 
0.000136 
0.000123 
0.000129 
0.000121 
0.000122 
0.000128 
0.000136 
0.000124 
0.000130 
0.000125 
0.000124 
0.000125 
0.000124 
0.000125 
0.000123 
0.000122 
0.000124 
0.000123 
0.000121 
0.000124 
0.000122 
0.000129 
0.000145 
0.000133 
0.000125 
0.000124 
0.000125 
0.000125 
0.000124 
0.000127 
0.000124 
0.000123 
0.000120 
0.000121 
0.000122 
0.000121 
0.000122 
0.000132 
0.000130 
0.000136 
0.000129 
0.000125 
0.000124 
0.000129 
0.000124 
0.000124 
0.000125 
0.000124 
0.000116 
0.000115 
0.000114 
0.000113 
0.000114 
0.000115 
0.000116 
0.000124 
0.000115 
0.000115 
0.000114 
0.000116 
0.000115 
0.000124 
0.000115 
0.000115 
0.000113 
0.000117 
0.000124 
0.000112 
0.000113 
0.000115 
0.000115 
0.000114 
0.000115 
0.000123 
0.000124 
0.000115 
0.000113 
0.000114 
0.000114 
0.000117 
0.000113 
0.000115 
0.000114 
0.000123 
0.000114 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000160 
0.000115 
0.000117 
0.000124 
0.000114 
0.000119 
0.000113 
0.000114 
0.000116 
0.000114 
0.000114 
0.000116 
0.000113 
0.000113 
0.000115 
0.000116 
0.000116 
0.000117 
0.000113 
0.000113 
0.000113 
0.000101 
0.000099 
0.000102 
0.000099 
0.000099 
0.000099 
0.000108 
0.000098 
0.000099 
0.000109 
0.000099 
0.000099 
0.000098 
0.000109 
0.000099 
0.000100 
0.000100 
0.000100 
0.000106 
0.000108 
0.000099 
0.000099 
0.000108 
0.000098 
0.000100 
0.000098 
0.000099 
0.000099 
0.000099 
0.000098 
0.000108 
0.000099 
0.000115 
0.000099 
0.000108 
0.000108 
0.000101 
0.000099 
0.000100 
0.000099 
0.000099 
0.000108 
0.000098 
0.000109 
0.000108 
0.000100 
0.000098 
0.000100 
0.000109 
0.000100 
0.000101 
0.000101 
0.000098 
0.000100 
0.000104 
0.000098 
0.000100 
0.000099 
0.000100 
0.000098 
0.000099 
0.000099 
0.000108 
0.000101 
0.000122 
0.000110 
0.000111 
0.000112 
0.000112 
0.000110 
0.000111 
0.000113 
0.000110 
0.000114 
0.000115 
0.000111 
0.000113 
0.000111 
0.000110 
0.000110 
0.000112 
0.000132 
0.000118 
0.000111 
0.000112 
0.000110 
0.000111 
0.000111 
0.000121 
0.000115 
0.000111 
0.000111 
0.000121 
0.000110 
0.000110 
0.000120 
0.000119 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.001043 
0.000111 
0.000111 
0.000110 
0.000110 
0.000111 
0.000113 
0.000111 
0.000111 
0.000115 
0.000111 
0.000111 
0.000111 
0.000110 
0.000111 
0.000111 
0.000111 
0.000110 
0.000113 
0.000111 
0.000113 
0.000841 
0.000111 
0.000110 
0.000120 
0.000111 
0.000121 
0.000119 
0.000119 
0.000118 
0.000120 
0.000117 
0.000121 
0.000117 
0.000119 
0.000118 
0.000119 
0.000121 
0.000119 
0.000118 
0.000118 
0.000120 
0.000120 
0.000881 
0.000126 
0.000118 
0.000118 
0.000120 
0.000119 
0.000119 
0.000120 
0.000119 
0.000119 
0.000118 
0.000119 
0.000118 
0.000124 
0.000118 
0.000118 
0.000119 
0.000117 
0.000119 
0.000118 
0.000130 
0.000119 
0.000117 
0.000120 
0.000118 
0.000118 
0.000117 
0.000117 
0.000117 
0.000118 
0.000119 
0.000118 
0.000119 
0.000121 
0.000119 
0.000117 
0.000119 
0.000119 
0.000118 
0.000119 
0.000120 
0.000119 
0.000118 
0.000117 
0.000119 
0.000120 
0.000121 
0.000104 
0.000104 
0.000114 
0.000108 
0.000106 
0.000106 
0.000106 
0.000106 
0.000107 
0.000105 
0.000106 
0.000113 
0.000106 
0.000109 
0.000104 
0.000113 
0.000104 
0.000113 
0.000111 
0.000874 
0.000109 
0.000106 
0.000105 
0.000113 
0.000105 
0.000106 
0.000109 
0.000113 
0.000107 
0.000106 
0.000105 
0.000103 
0.000106 
0.000105 
0.000107 
0.000106 
0.000107 
0.000109 
0.000106 
0.000106 
0.000108 
0.000104 
0.000106 
0.000107 
0.000105 
0.000105 
0.000114 
0.000113 
0.000103 
0.000104 
0.000106 
0.000104 
0.000106 
0.000108 
0.000809 
0.000105 
0.000105 
0.000107 
0.000113 
0.000108 
0.000106 
0.000104 
0.000108 
0.000103 
0.000116 
0.000112 
0.000123 
0.000114 
0.000111 
0.000114 
0.000112 
0.000112 
0.000112 
0.000121 
0.000114 
0.000114 
0.000123 
0.000111 
0.000111 
0.000124 
0.000112 
0.000111 
0.000125 
0.000111 
0.000113 
0.000113 
0.000112 
0.000114 
0.000115 
0.000113 
0.000127 
0.000112 
0.000111 
0.000113 
0.000112 
0.000111 
0.000114 
0.000112 
0.000119 
0.000112 
0.000113 
0.000114 
0.000123 
0.000114 
0.000113 
0.000113 
0.000112 
0.000112 
0.000122 
0.000114 
0.000115 
0.000112 
0.000884 
0.000112 
0.000112 
0.000123 
0.000112 
0.000124 
0.000111 
0.000113 
0.000111 
0.000114 
0.000112 
0.000919 
0.000125 
0.000122 
0.000113 
0.000112 
0.000105 
0.000103 
0.000104 
0.000111 
0.000102 
0.000111 
0.000105 
0.000106 
0.000103 
0.000112 
0.000106 
0.000931 
0.000103 
0.000102 
0.000105 
0.000103 
0.000104 
0.000103 
0.000110 
0.000102 
0.000881 
0.000112 
0.000104 
0.000112 
0.000104 
0.000103 
0.000111 
0.000108 
0.000105 
0.000103 
0.000102 
0.000103 
0.000104 
0.000103 
0.000103 
0.000106 
0.000104 
0.000104 
0.000102 
0.000102 
0.000105 
0.000103 
0.000108 
0.000104 
0.000103 
0.000104 
0.000106 
0.000104 
0.000105 
0.000102 
0.000107 
0.000103 
0.000111 
0.000812 
0.000111 
0.000103 
0.000102 
0.000111 
0.000105 
0.000104 
0.000103 
0.000105 
0.000111 
0.000104 
0.000112 
0.000113 
0.000113 
0.000113 
0.000118 
0.000112 
0.000115 
0.000120 
0.000121 
0.000115 
0.000121 
0.000121 
0.000117 
0.000114 
0.000118 
0.000111 
0.000115 
0.000114 
0.000121 
0.000113 
0.000117 
0.000115 
0.000113 
0.000113 
0.000119 
0.000114 
0.000121 
0.000112 
0.000113 
0.000114 
0.000118 
0.000114 
0.000112 
0.000114 
0.000118 
0.000113 
0.000118 
0.000120 
0.000112 
0.000113 
0.000118 
0.000113 
0.000113 
0.000113 
0.000114 
0.000118 
0.000127 
0.000112 
0.000114 
0.000114 
0.000113 
0.000117 
0.000121 
0.000114 
0.000116 
0.000111 
0.000118 
0.000114 
0.000115 
0.000112 
0.000120 
0.000118 
0.000114 
0.000113 
0.000148 
0.000149 
0.000149 
0.000150 
0.000149 
0.000158 
0.000166 
0.000155 
0.000160 
0.000159 
0.000159 
0.000155 
0.000160 
0.000163 
0.000159 
0.000157 
0.000151 
0.000151 
0.000157 
0.000149 
0.000148 
0.001049 
0.000159 
0.000158 
0.000161 
0.000164 
0.000156 
0.000157 
0.000161 
0.000165 
0.000156 
0.000159 
0.000149 
0.000160 
0.000151 
0.000149 
0.000158 
0.000159 
0.000159 
0.000156 
0.000158 
0.000157 
0.000159 
0.000156 
0.000159 
0.000160 
0.000159 
0.000160 
0.000150 
0.000150 
0.000147 
0.000150 
0.000159 
0.000160 
0.000158 
0.000158 
0.000155 
0.000160 
0.000168 
0.000160 
0.000157 
0.000158 
0.000154 
0.000155 
0.000109 
0.000107 
0.000117 
0.000109 
0.000109 
0.000112 
0.000112 
0.000121 
0.000107 
0.000109 
0.000108 
0.000109 
0.000108 
0.000108 
0.000109 
0.000108 
0.000116 
0.000116 
0.000878 
0.000108 
0.000109 
0.000115 
0.000108 
0.000108 
0.000108 
0.000107 
0.000108 
0.000112 
0.000108 
0.000110 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000116 
0.000117 
0.000882 
0.000109 
0.000108 
0.000108 
0.000108 
0.000120 
0.000116 
0.000112 
0.000107 
0.000122 
0.000110 
0.000115 
0.000106 
0.000109 
0.000110 
0.000108 
0.000108 
0.000116 
0.000108 
0.000108 
0.000109 
0.000107 
0.000110 
0.000110 
0.000110 
0.000108 
0.001221 
0.000122 
0.000116 
0.000122 
0.000122 
0.000121 
0.000120 
0.000121 
0.000120 
0.000123 
0.000121 
0.000123 
0.000120 
0.000122 
0.000134 
0.000122 
0.001042 
0.000115 
0.000124 
0.000124 
0.000121 
0.000121 
0.000123 
0.000122 
0.000120 
0.000122 
0.000121 
0.000122 
0.000125 
0.000121 
0.000123 
0.000121 
0.000122 
0.000117 
0.000122 
0.000125 
0.000125 
0.000122 
0.000125 
0.000122 
0.000124 
0.000127 
0.000122 
0.000121 
0.000121 
0.000124 
0.000122 
0.000123 
0.000126 
0.000856 
0.000127 
0.000122 
0.000124 
0.000121 
0.000124 
0.000127 
0.000122 
0.000121 
0.000121 
0.000121 
0.000121 
0.000122 
0.000121 
0.000123 
0.000105 
0.000103 
0.000101 
0.000105 
0.000100 
0.000102 
0.000100 
0.000106 
0.000103 
0.000102 
0.000101 
0.000102 
0.000102 
0.000101 
0.000101 
0.000104 
0.000103 
0.000154 
0.000172 
0.000100 
0.001200 
0.000100 
0.000100 
0.000105 
0.000101 
0.000105 
0.000108 
0.000100 
0.000107 
0.000100 
0.000100 
0.000101 
0.000109 
0.000102 
0.000109 
0.000099 
0.000108 
0.000101 
0.000102 
0.000109 
0.000106 
0.000100 
0.000103 
0.000103 
0.000103 
0.000103 
0.000108 
0.000101 
0.000102 
0.000158 
0.000101 
0.000100 
0.000101 
0.000107 
0.000099 
0.000103 
0.000103 
0.000101 
0.000112 
0.000104 
0.000107 
0.000101 
0.000102 
0.000100 
0.000126 
0.000130 
0.000125 
0.000125 
0.000125 
0.000127 
0.000124 
0.000125 
0.000126 
0.000126 
0.000126 
0.000125 
0.000135 
0.000124 
0.000125 
0.000124 
0.000125 
0.000125 
0.000132 
0.000134 
0.000126 
0.000126 
0.000229 
0.000129 
0.000124 
0.000125 
0.000125 
0.000127 
0.000126 
0.000127 
0.000128 
0.000134 
0.000135 
0.000126 
0.000127 
0.000127 
0.000129 
0.000124 
0.000127 
0.000126 
0.000124 
0.000125 
0.000125 
0.000124 
0.000932 
0.000125 
0.000125 
0.000127 
0.000124 
0.000126 
0.000228 
0.000127 
0.000141 
0.000135 
0.000125 
0.000135 
0.000126 
0.000125 
0.000124 
0.000125 
0.000127 
0.000124 
0.000251 
0.000905 
0.000105 
0.000107 
0.000105 
0.000114 
0.000114 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000106 
0.000104 
0.000105 
0.000105 
0.000105 
0.000106 
0.000106 
0.000112 
0.000106 
0.000104 
0.000105 
0.000105 
0.000104 
0.000104 
0.000116 
0.000118 
0.000105 
0.000112 
0.000105 
0.000107 
0.000114 
0.000999 
0.000106 
0.000104 
0.000106 
0.000106 
0.000106 
0.000105 
0.000108 
0.000105 
0.000104 
0.000104 
0.000104 
0.000107 
0.000104 
0.000105 
0.000105 
0.000108 
0.000999 
0.000105 
0.000105 
0.000105 
0.000105 
0.000104 
0.000106 
0.000105 
0.000106 
0.000104 
0.000105 
0.000106 
0.000115 
0.000108 
0.000104 
0.000101 
0.001072 
0.000099 
0.000098 
0.000098 
0.000098 
0.000099 
0.000108 
0.000098 
0.000099 
0.000101 
0.000100 
0.000098 
0.000102 
0.000099 
0.000106 
0.000098 
0.000099 
0.000159 
0.000098 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000102 
0.000099 
0.000098 
0.000099 
0.000100 
0.000107 
0.000100 
0.000098 
0.000101 
0.000099 
0.000098 
0.000099 
0.000108 
0.000100 
0.000100 
0.000098 
0.000108 
0.000098 
0.000100 
0.000107 
0.000098 
0.000098 
0.000101 
0.000098 
0.000108 
0.000098 
0.000098 
0.000100 
0.000107 
0.000113 
0.000107 
0.000116 
0.000106 
0.000116 
0.000106 
0.000117 
0.000117 
0.000107 
0.000106 
0.000106 
0.000108 
0.000106 
0.000106 
0.000106 
0.001001 
0.000113 
0.000116 
0.000116 
0.000107 
0.000107 
0.000108 
0.000116 
0.000105 
0.000106 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000109 
0.000106 
0.000107 
0.000106 
0.000110 
0.000106 
0.000108 
0.000116 
0.000109 
0.000127 
0.000108 
0.000106 
0.000116 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000107 
0.000107 
0.001199 
0.000106 
0.000110 
0.000108 
0.000106 
0.000117 
0.000106 
0.000108 
0.000117 
0.000106 
0.000106 
0.000110 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000118 
0.000115 
0.000116 
0.000116 
0.000115 
0.000115 
0.000121 
0.000116 
0.000117 
0.000115 
0.000122 
0.000116 
0.001067 
0.000128 
0.000118 
0.000116 
0.000115 
0.000115 
0.000116 
0.000126 
0.000118 
0.000126 
0.000118 
0.000117 
0.000116 
0.000117 
0.000129 
0.000115 
0.000115 
0.000116 
0.001052 
0.000122 
0.001083 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000116 
0.000117 
0.000118 
0.000117 
0.000118 
0.000118 
0.000116 
0.000116 
0.000117 
0.000116 
0.000115 
0.000120 
0.000116 
0.000116 
0.000117 
0.000120 
0.000115 
0.000117 
0.000119 
0.000117 
0.000119 
0.000124 
0.000126 
0.000127 
0.000124 
0.000124 
0.000124 
0.000125 
0.000125 
0.001021 
0.000126 
0.000125 
0.000124 
0.000124 
0.000124 
0.000124 
0.000125 
0.000125 
0.000125 
0.000190 
0.000124 
0.000126 
0.000125 
0.000126 
0.000125 
0.000123 
0.000135 
0.000124 
0.000136 
0.000127 
0.000124 
0.000129 
0.000131 
0.000123 
0.000125 
0.000124 
0.001116 
0.000124 
0.000124 
0.000125 
0.000124 
0.000125 
0.001438 
0.000124 
0.000125 
0.000126 
0.000124 
0.000124 
0.000127 
0.000124 
0.000125 
0.000124 
0.000126 
0.000127 
0.000125 
0.000124 
0.000126 
0.000123 
0.000132 
0.000124 
0.000124 
0.000125 
0.000127 
0.000125 
0.000126 
0.000122 
0.000112 
0.000111 
0.000111 
0.000112 
0.000111 
0.000113 
0.000111 
0.000122 
0.000111 
0.000112 
0.000112 
0.000111 
0.000114 
0.000121 
0.000111 
0.000112 
0.000111 
0.000119 
0.000111 
0.000112 
0.000112 
0.000122 
0.000111 
0.000111 
0.000110 
0.000110 
0.000113 
0.000111 
0.000121 
0.000111 
0.000123 
0.000112 
0.000112 
0.000114 
0.000121 
0.000112 
0.000111 
0.000111 
0.000122 
0.000112 
0.000112 
0.000111 
0.000118 
0.000111 
0.000111 
0.000114 
0.000111 
0.000122 
0.000111 
0.000114 
0.000112 
0.000122 
0.000111 
0.000112 
0.001021 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000111 
0.000112 
0.000111 
0.000127 
0.000126 
0.000125 
0.000126 
0.000126 
0.000124 
0.000131 
0.001102 
0.000128 
0.000126 
0.000127 
0.000126 
0.000125 
0.000123 
0.000123 
0.000122 
0.000130 
0.000125 
0.000136 
0.000125 
0.000128 
0.000128 
0.000125 
0.000136 
0.000126 
0.001412 
0.000126 
0.000128 
0.000123 
0.000122 
0.000121 
0.000123 
0.000127 
0.000127 
0.000128 
0.000142 
0.000126 
0.001002 
0.000128 
0.000127 
0.000126 
0.000126 
0.000127 
0.000129 
0.000123 
0.000122 
0.000122 
0.000133 
0.000126 
0.000124 
0.000128 
0.000129 
0.000128 
0.000127 
0.000131 
0.000129 
0.000126 
0.000129 
0.000126 
0.000123 
0.000123 
0.000122 
0.000135 
0.000125 
0.000107 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000118 
0.000111 
0.000108 
0.000109 
0.000109 
0.000110 
0.000108 
0.000108 
0.000111 
0.000110 
0.000169 
0.000108 
0.000108 
0.000108 
0.000110 
0.000118 
0.000108 
0.000109 
0.000109 
0.000107 
0.000107 
0.000108 
0.000108 
0.000118 
0.000109 
0.000112 
0.000109 
0.000113 
0.000107 
0.000107 
0.000107 
0.000108 
0.000117 
0.000108 
0.000118 
0.000108 
0.000109 
0.000118 
0.000108 
0.000108 
0.000109 
0.000119 
0.000108 
0.000108 
0.000109 
0.000117 
0.000108 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.001064 
0.000109 
0.000108 
0.000109 
0.000102 
0.000102 
0.000101 
0.000105 
0.000101 
0.000101 
0.000104 
0.000101 
0.000111 
0.000103 
0.000101 
0.000102 
0.000102 
0.000101 
0.000103 
0.000101 
0.000101 
0.000102 
0.000110 
0.000102 
0.000104 
0.000102 
0.000101 
0.000101 
0.000101 
0.000111 
0.000111 
0.000101 
0.000101 
0.000102 
0.000102 
0.000101 
0.000101 
0.000102 
0.000101 
0.000102 
0.000102 
0.000101 
0.000102 
0.000102 
0.000103 
0.000111 
0.000103 
0.000101 
0.000111 
0.000101 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000102 
0.000111 
0.000101 
0.000113 
0.000102 
0.000103 
0.001050 
0.000101 
0.000174 
0.000101 
0.000103 
0.000101 
0.000104 
0.000121 
0.000111 
0.000121 
0.000112 
0.000111 
0.000111 
0.000111 
0.000110 
0.000111 
0.000110 
0.000113 
0.000110 
0.000112 
0.000110 
0.000111 
0.000110 
0.000110 
0.000111 
0.000174 
0.000111 
0.000112 
0.000110 
0.000121 
0.000111 
0.000112 
0.000114 
0.000112 
0.000111 
0.000120 
0.000111 
0.000110 
0.000111 
0.000111 
0.000114 
0.000117 
0.000111 
0.000120 
0.000110 
0.000110 
0.000110 
0.000112 
0.000110 
0.000116 
0.000110 
0.000112 
0.000112 
0.000110 
0.000112 
0.000110 
0.000113 
0.000110 
0.000121 
0.000111 
0.000110 
0.000110 
0.000110 
0.000112 
0.000110 
0.000110 
0.000110 
0.000111 
0.000110 
0.000121 
0.000110 
0.000099 
0.001021 
0.000100 
0.000099 
0.000100 
0.000099 
0.000101 
0.000100 
0.000100 
0.000098 
0.000099 
0.000098 
0.000105 
0.000108 
0.000099 
0.000099 
0.000099 
0.000099 
0.000133 
0.000099 
0.000108 
0.000099 
0.000098 
0.000100 
0.000108 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000100 
0.000109 
0.000098 
0.000100 
0.000110 
0.000098 
0.000108 
0.000101 
0.000108 
0.000098 
0.000100 
0.000109 
0.000108 
0.000102 
0.000106 
0.000099 
0.000099 
0.000108 
0.000099 
0.000102 
0.000098 
0.000098 
0.000114 
0.001127 
0.000098 
0.000101 
0.000098 
0.000101 
0.000098 
0.000099 
0.000101 
0.000099 
0.000100 
0.000099 
0.000125 
0.000137 
0.000124 
0.000122 
0.000134 
0.000122 
0.000122 
0.000124 
0.000122 
0.000121 
0.000122 
0.000123 
0.000122 
0.000122 
0.001022 
0.000127 
0.000126 
0.000128 
0.000131 
0.000122 
0.000123 
0.000123 
0.000122 
0.000125 
0.000125 
0.000122 
0.000122 
0.000123 
0.000124 
0.000122 
0.000123 
0.000122 
0.000138 
0.000127 
0.000122 
0.000134 
0.000123 
0.000123 
0.000123 
0.000122 
0.000123 
0.000122 
0.000123 
0.000133 
0.000123 
0.000123 
0.000124 
0.000122 
0.000125 
0.000122 
0.000127 
0.000925 
0.000123 
0.000122 
0.001212 
0.000126 
0.000122 
0.000124 
0.000123 
0.000123 
0.000123 
0.000126 
0.000127 
0.000122 
0.000126 
0.000115 
0.000118 
0.000116 
0.000116 
0.000127 
0.000118 
0.000115 
0.000115 
0.000117 
0.000117 
0.000118 
0.000115 
0.000117 
0.000117 
0.000120 
0.000116 
0.000116 
0.000124 
0.000117 
0.000117 
0.000116 
0.000115 
0.000119 
0.000116 
0.000117 
0.000116 
0.000120 
0.000117 
0.000119 
0.000121 
0.000129 
0.000125 
0.000115 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000117 
0.000115 
0.000116 
0.000120 
0.000123 
0.000116 
0.000117 
0.000115 
0.000115 
0.000115 
0.000116 
0.000128 
0.000116 
0.000115 
0.000119 
0.000118 
0.000117 
0.000117 
0.001319 
0.000120 
0.000119 
0.000107 
0.000105 
0.000102 
0.000102 
0.000104 
0.000111 
0.000102 
0.000102 
0.000108 
0.000101 
0.000105 
0.000104 
0.000105 
0.000104 
0.000103 
0.000112 
0.000104 
0.000103 
0.000111 
0.000102 
0.000102 
0.000102 
0.000104 
0.000108 
0.000112 
0.000133 
0.000102 
0.000102 
0.000106 
0.000111 
0.000102 
0.000102 
0.000104 
0.000103 
0.000104 
0.000104 
0.000103 
0.000102 
0.000102 
0.000102 
0.000103 
0.000103 
0.000102 
0.000103 
0.000103 
0.000112 
0.000102 
0.000102 
0.000103 
0.000103 
0.000103 
0.000112 
0.000103 
0.000102 
0.000113 
0.000101 
0.000102 
0.000112 
0.000112 
0.000103 
0.000103 
0.000102 
0.000104 
0.000102 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/moonlight12800_2.dat <==
0.000131 
0.000132 
0.000132 
0.000135 
0.000206 
0.000136 
0.000145 
0.000134 
0.000134 
0.000131 
0.000133 
0.000131 
0.000145 
0.000295 
0.000131 
0.000133 
0.000148 
0.000142 
0.000132 
0.000132 
0.000236 
0.000131 
0.000131 
0.000136 
0.000134 
0.000132 
0.000134 
0.000131 
0.000131 
0.000133 
0.000132 
0.000132 
0.000140 
0.000295 
0.000131 
0.000132 
0.000134 
0.000151 
0.000135 
0.000171 
0.000132 
0.000131 
0.000259 
0.000132 
0.000132 
0.000131 
0.000132 
0.000135 
0.000143 
0.000136 
0.000260 
0.000131 
0.000132 
0.000132 
0.000131 
0.000133 
0.000133 
0.000132 
0.000133 
0.000131 
0.000135 
0.000131 
0.000131 
0.000134 
0.000125 
0.000127 
0.000125 
0.000150 
0.000126 
0.000126 
0.000124 
0.000123 
0.000127 
0.000125 
0.000124 
0.000124 
0.000124 
0.000127 
0.000164 
0.000124 
0.000123 
0.000138 
0.000124 
0.000124 
0.000123 
0.000123 
0.000123 
0.000124 
0.000153 
0.000126 
0.000125 
0.000169 
0.000130 
0.000127 
0.000124 
0.000124 
0.000124 
0.000124 
0.000125 
0.000127 
0.000124 
0.000126 
0.000123 
0.000123 
0.000123 
0.000126 
0.000124 
0.000136 
0.000125 
0.000125 
0.000123 
0.000124 
0.000138 
0.000125 
0.000125 
0.000136 
0.000124 
0.000123 
0.000136 
0.000125 
0.000123 
0.000125 
0.000124 
0.000124 
0.000124 
0.000125 
0.000128 
0.000127 
0.000115 
0.000113 
0.000115 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000113 
0.000158 
0.000112 
0.000111 
0.000113 
0.000113 
0.000112 
0.000112 
0.000115 
0.000112 
0.000122 
0.000112 
0.000114 
0.000111 
0.000112 
0.000112 
0.000113 
0.000118 
0.000115 
0.000114 
0.000112 
0.000112 
0.000113 
0.000112 
0.000118 
0.000112 
0.000155 
0.000113 
0.000111 
0.000135 
0.000126 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000121 
0.000128 
0.000120 
0.000112 
0.000123 
0.000113 
0.000112 
0.000123 
0.000112 
0.000114 
0.000114 
0.000111 
0.000115 
0.000111 
0.000124 
0.000113 
0.000111 
0.000112 
0.000141 
0.000140 
0.000141 
0.000143 
0.000143 
0.000141 
0.000154 
0.000141 
0.000141 
0.000140 
0.000143 
0.000140 
0.000140 
0.000154 
0.000140 
0.000141 
0.000140 
0.000141 
0.000141 
0.000148 
0.000140 
0.000142 
0.000141 
0.000144 
0.000141 
0.000140 
0.000141 
0.000148 
0.000141 
0.000140 
0.000140 
0.000140 
0.000141 
0.000140 
0.000144 
0.000144 
0.000141 
0.000141 
0.000141 
0.000142 
0.000141 
0.000140 
0.000142 
0.000140 
0.000143 
0.000141 
0.000141 
0.000141 
0.000244 
0.000141 
0.000140 
0.000140 
0.000195 
0.000141 
0.000141 
0.000140 
0.000142 
0.000140 
0.000143 
0.000154 
0.000141 
0.000142 
0.000141 
0.000140 
0.000124 
0.000116 
0.000118 
0.000114 
0.000120 
0.000122 
0.000132 
0.000122 
0.000124 
0.000123 
0.000122 
0.000124 
0.000120 
0.000121 
0.000137 
0.000120 
0.000122 
0.000113 
0.000114 
0.000114 
0.000122 
0.000121 
0.000121 
0.000121 
0.000123 
0.000121 
0.000121 
0.000126 
0.000122 
0.000122 
0.000123 
0.000121 
0.000122 
0.000114 
0.000114 
0.000128 
0.000122 
0.000120 
0.000122 
0.000120 
0.000123 
0.000138 
0.000121 
0.000123 
0.000122 
0.000121 
0.000255 
0.000122 
0.000126 
0.000114 
0.000113 
0.000114 
0.000121 
0.000121 
0.000122 
0.000121 
0.000123 
0.000121 
0.000121 
0.000131 
0.000122 
0.000123 
0.000123 
0.000120 
0.000108 
0.000109 
0.000112 
0.000113 
0.000267 
0.000108 
0.000110 
0.000108 
0.000109 
0.000109 
0.000108 
0.000109 
0.000111 
0.000111 
0.000111 
0.000112 
0.000109 
0.000111 
0.000113 
0.000121 
0.000109 
0.000108 
0.000108 
0.000110 
0.000110 
0.000110 
0.000112 
0.000109 
0.000112 
0.000119 
0.000109 
0.000110 
0.000109 
0.000112 
0.000108 
0.000108 
0.000113 
0.000108 
0.000111 
0.000109 
0.000125 
0.000109 
0.000108 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000212 
0.000108 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000112 
0.000108 
0.000108 
0.000109 
0.000109 
0.000110 
0.000108 
0.000110 
0.000267 
0.000133 
0.000133 
0.000134 
0.000131 
0.000131 
0.000131 
0.000132 
0.000131 
0.000133 
0.000131 
0.000148 
0.000133 
0.000131 
0.000137 
0.000132 
0.000132 
0.000131 
0.000131 
0.000131 
0.000132 
0.000162 
0.000132 
0.000132 
0.000132 
0.000131 
0.000131 
0.000131 
0.000143 
0.000132 
0.000132 
0.000132 
0.000131 
0.000132 
0.000132 
0.000136 
0.000134 
0.000134 
0.000132 
0.000131 
0.000135 
0.000144 
0.000312 
0.000143 
0.000133 
0.000144 
0.000144 
0.000144 
0.000141 
0.000259 
0.000133 
0.000132 
0.000131 
0.000131 
0.000131 
0.000147 
0.000174 
0.000131 
0.000132 
0.000132 
0.000132 
0.000131 
0.000143 
0.000131 
0.000111 
0.000112 
0.000161 
0.000112 
0.000111 
0.000111 
0.000113 
0.000112 
0.000112 
0.000111 
0.000113 
0.000115 
0.000113 
0.000124 
0.000112 
0.000117 
0.000111 
0.000113 
0.000143 
0.000113 
0.000111 
0.000111 
0.000112 
0.000111 
0.000114 
0.000111 
0.000112 
0.000112 
0.000112 
0.000112 
0.000111 
0.000115 
0.000112 
0.000112 
0.000112 
0.000111 
0.000114 
0.000112 
0.000113 
0.000112 
0.000117 
0.000115 
0.000112 
0.000111 
0.000303 
0.000113 
0.000111 
0.000122 
0.000121 
0.000112 
0.000111 
0.000152 
0.000117 
0.000112 
0.000111 
0.000111 
0.000112 
0.000112 
0.000113 
0.000113 
0.000123 
0.000126 
0.000114 
0.000112 
0.000110 
0.000110 
0.000121 
0.000110 
0.000116 
0.000111 
0.000110 
0.000110 
0.000115 
0.000346 
0.000111 
0.000110 
0.000109 
0.000114 
0.000110 
0.000108 
0.000115 
0.000110 
0.000113 
0.000112 
0.000111 
0.000115 
0.000109 
0.000111 
0.000162 
0.000110 
0.000109 
0.000108 
0.000111 
0.000112 
0.000110 
0.000113 
0.000112 
0.000109 
0.000116 
0.000111 
0.000110 
0.000112 
0.000131 
0.000356 
0.000111 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000108 
0.000109 
0.000214 
0.000113 
0.000115 
0.000110 
0.000112 
0.000110 
0.000110 
0.000114 
0.000111 
0.000108 
0.000109 
0.000110 
0.000110 
0.000109 
0.000111 
0.000110 
0.000116 
0.000118 
0.000116 
0.000161 
0.000114 
0.000115 
0.000114 
0.000115 
0.000322 
0.000115 
0.000115 
0.000114 
0.000115 
0.000117 
0.000114 
0.000114 
0.000118 
0.000128 
0.000117 
0.000117 
0.000129 
0.000117 
0.000115 
0.000116 
0.000116 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000119 
0.000125 
0.000119 
0.000128 
0.000117 
0.000114 
0.000114 
0.000114 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000114 
0.000116 
0.000116 
0.000125 
0.000117 
0.000118 
0.000124 
0.000114 
0.000116 
0.000114 
0.000115 
0.000116 
0.000114 
0.000125 
0.000116 
0.000122 
0.000119 
0.000119 
0.000114 
0.000111 
0.000111 
0.000108 
0.000112 
0.000110 
0.000109 
0.000109 
0.000109 
0.000314 
0.000108 
0.000111 
0.000113 
0.000120 
0.000109 
0.000111 
0.000111 
0.000109 
0.000131 
0.000109 
0.000111 
0.000108 
0.000110 
0.000108 
0.000109 
0.000108 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000109 
0.000116 
0.000109 
0.000110 
0.000117 
0.000112 
0.000109 
0.000171 
0.000111 
0.000109 
0.000109 
0.000117 
0.000113 
0.000110 
0.000119 
0.000109 
0.000119 
0.000109 
0.000109 
0.000110 
0.000110 
0.000111 
0.000112 
0.000111 
0.000110 
0.000110 
0.000112 
0.000126 
0.000128 
0.000129 
0.000127 
0.000128 
0.000127 
0.000123 
0.000122 
0.000125 
0.000122 
0.000123 
0.000127 
0.000126 
0.000143 
0.000122 
0.000338 
0.000130 
0.000125 
0.000125 
0.000125 
0.000122 
0.000123 
0.000127 
0.000122 
0.000147 
0.000125 
0.000123 
0.000121 
0.000122 
0.000121 
0.000121 
0.000123 
0.000125 
0.000127 
0.000181 
0.000125 
0.000123 
0.000124 
0.000126 
0.000122 
0.000123 
0.000121 
0.000126 
0.000121 
0.000131 
0.000123 
0.000121 
0.000121 
0.000135 
0.000126 
0.000127 
0.000128 
0.000125 
0.000123 
0.000138 
0.000124 
0.000123 
0.000152 
0.000144 
0.000124 
0.000123 
0.000121 
0.000122 
0.000133 
0.000108 
0.000345 
0.000111 
0.000109 
0.000110 
0.000109 
0.000111 
0.000110 
0.000110 
0.000109 
0.000109 
0.000121 
0.000109 
0.000108 
0.000109 
0.000109 
0.000111 
0.000109 
0.000108 
0.000111 
0.000110 
0.000109 
0.000113 
0.000109 
0.000109 
0.000108 
0.000115 
0.000473 
0.000110 
0.000109 
0.000109 
0.000110 
0.000151 
0.000110 
0.000109 
0.000119 
0.000108 
0.000111 
0.000111 
0.000117 
0.000108 
0.000109 
0.000124 
0.000112 
0.000111 
0.000109 
0.000109 
0.000108 
0.000118 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000108 
0.000109 
0.000109 
0.000110 
0.000111 
0.000121 
0.000113 
0.000117 
0.000117 
0.000121 
0.000117 
0.000117 
0.000116 
0.000118 
0.000117 
0.000116 
0.000118 
0.000116 
0.000116 
0.000129 
0.000118 
0.000117 
0.000116 
0.000119 
0.000118 
0.000118 
0.000128 
0.000117 
0.000117 
0.000122 
0.000118 
0.000117 
0.000118 
0.000120 
0.000119 
0.000116 
0.000116 
0.000116 
0.000118 
0.000169 
0.000129 
0.000116 
0.000116 
0.000116 
0.000116 
0.000123 
0.000117 
0.000116 
0.000117 
0.000119 
0.000396 
0.000148 
0.000117 
0.000117 
0.000119 
0.000126 
0.000117 
0.000116 
0.000116 
0.000116 
0.000129 
0.000117 
0.000120 
0.000117 
0.000121 
0.000418 
0.000118 
0.000117 
0.000116 
0.000118 
0.000116 
0.000121 
0.000133 
0.000125 
0.000124 
0.000120 
0.000122 
0.000122 
0.000123 
0.000121 
0.000123 
0.000186 
0.000124 
0.000401 
0.000188 
0.000124 
0.000123 
0.000121 
0.000191 
0.000145 
0.000122 
0.000130 
0.000125 
0.000125 
0.000120 
0.000142 
0.000132 
0.000121 
0.000121 
0.000121 
0.000120 
0.000122 
0.000125 
0.000121 
0.000122 
0.000124 
0.000123 
0.000130 
0.000120 
0.000192 
0.000121 
0.000122 
0.000122 
0.000121 
0.000120 
0.000121 
0.000120 
0.000443 
0.000396 
0.000127 
0.000123 
0.000121 
0.000124 
0.000132 
0.000119 
0.000121 
0.000120 
0.000119 
0.000120 
0.000123 
0.000130 
0.000121 
0.000122 
0.000123 
0.000120 
0.000146 
0.000137 
0.000138 
0.000137 
0.000136 
0.000136 
0.000138 
0.000142 
0.000212 
0.000136 
0.000136 
0.000138 
0.000138 
0.000137 
0.000136 
0.000138 
0.000137 
0.000137 
0.000136 
0.000141 
0.000138 
0.000140 
0.000139 
0.000136 
0.000140 
0.000139 
0.000138 
0.000139 
0.000199 
0.000136 
0.000136 
0.000138 
0.000138 
0.000136 
0.000145 
0.000137 
0.000140 
0.000149 
0.000141 
0.000141 
0.000138 
0.000136 
0.000139 
0.000136 
0.000143 
0.000136 
0.000136 
0.000136 
0.000147 
0.000137 
0.000353 
0.000137 
0.000150 
0.000139 
0.000138 
0.000139 
0.000136 
0.000136 
0.000138 
0.000139 
0.000139 
0.000139 
0.000136 
0.000136 
0.000146 
0.000146 
0.000147 
0.000146 
0.000160 
0.000150 
0.000146 
0.000149 
0.000147 
0.000160 
0.000147 
0.000147 
0.000152 
0.000148 
0.000145 
0.000147 
0.000146 
0.000146 
0.000146 
0.000150 
0.000146 
0.000149 
0.000149 
0.000146 
0.000148 
0.000514 
0.000146 
0.000146 
0.000146 
0.000147 
0.000146 
0.000146 
0.000147 
0.000399 
0.000146 
0.000146 
0.000148 
0.000146 
0.000148 
0.000150 
0.000147 
0.000147 
0.000151 
0.000146 
0.000147 
0.000146 
0.000146 
0.000150 
0.000157 
0.000146 
0.000146 
0.000147 
0.000146 
0.000148 
0.000146 
0.000146 
0.000147 
0.000152 
0.000147 
0.000149 
0.000147 
0.000149 
0.000146 
0.000147 
0.000119 
0.000118 
0.000117 
0.000118 
0.000117 
0.000117 
0.000119 
0.000117 
0.000119 
0.000117 
0.000121 
0.000119 
0.000155 
0.000118 
0.000117 
0.000118 
0.000117 
0.000129 
0.000121 
0.000118 
0.000117 
0.000117 
0.000119 
0.000118 
0.000118 
0.000129 
0.000117 
0.000127 
0.000128 
0.000118 
0.000118 
0.000130 
0.000118 
0.000118 
0.000117 
0.000120 
0.000119 
0.000117 
0.000118 
0.000120 
0.000119 
0.000117 
0.000117 
0.000118 
0.000391 
0.000118 
0.000118 
0.000118 
0.000181 
0.000148 
0.000123 
0.000118 
0.000118 
0.000349 
0.000125 
0.000117 
0.000117 
0.000121 
0.000117 
0.000119 
0.000117 
0.000146 
0.000118 
0.000118 
0.000139 
0.000140 
0.000140 
0.000138 
0.000152 
0.000139 
0.000138 
0.000143 
0.000139 
0.000140 
0.000139 
0.000185 
0.000150 
0.000140 
0.000139 
0.000140 
0.000138 
0.000429 
0.000139 
0.000151 
0.000140 
0.000141 
0.000139 
0.000138 
0.000139 
0.000141 
0.000140 
0.000139 
0.000151 
0.000143 
0.000139 
0.000149 
0.000138 
0.000138 
0.000139 
0.000137 
0.000154 
0.000138 
0.000140 
0.000140 
0.000139 
0.000152 
0.000139 
0.000140 
0.000140 
0.000139 
0.000141 
0.000137 
0.000148 
0.000139 
0.000140 
0.000140 
0.000533 
0.000137 
0.000140 
0.000506 
0.000140 
0.000140 
0.000139 
0.000408 
0.000140 
0.000139 
0.000374 
0.000139 
0.000116 
0.000118 
0.000137 
0.000117 
0.000118 
0.000116 
0.000117 
0.000115 
0.000118 
0.000117 
0.000117 
0.000117 
0.000127 
0.000116 
0.000117 
0.000117 
0.000116 
0.000116 
0.000446 
0.000117 
0.000128 
0.000127 
0.000116 
0.000116 
0.000117 
0.000118 
0.000117 
0.000118 
0.000120 
0.000116 
0.000117 
0.000118 
0.000116 
0.000118 
0.000116 
0.000117 
0.000116 
0.000116 
0.000127 
0.000118 
0.000117 
0.000116 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000116 
0.000318 
0.000116 
0.000117 
0.000117 
0.000117 
0.000116 
0.000118 
0.000127 
0.000116 
0.000117 
0.000127 
0.000115 
0.000118 
0.000116 
0.000117 
0.000117 
0.000149 
0.000136 
0.000137 
0.000138 
0.000136 
0.000135 
0.000134 
0.000134 
0.000138 
0.000367 
0.000134 
0.000142 
0.000135 
0.000135 
0.000146 
0.000134 
0.000138 
0.000136 
0.000453 
0.000138 
0.000135 
0.000147 
0.000135 
0.000135 
0.000137 
0.000137 
0.000135 
0.000137 
0.000136 
0.000136 
0.000140 
0.000134 
0.000137 
0.000140 
0.000136 
0.000139 
0.000157 
0.000148 
0.000138 
0.000204 
0.000138 
0.000134 
0.000136 
0.000134 
0.000134 
0.000135 
0.000134 
0.000136 
0.000146 
0.000138 
0.000137 
0.000137 
0.000134 
0.000135 
0.000134 
0.000134 
0.000136 
0.000134 
0.000134 
0.000135 
0.000135 
0.000148 
0.000142 
0.000147 
0.000110 
0.000111 
0.000109 
0.000109 
0.000360 
0.000108 
0.000109 
0.000115 
0.000110 
0.000112 
0.000112 
0.000109 
0.000119 
0.000207 
0.000119 
0.000111 
0.000108 
0.000111 
0.000111 
0.000119 
0.000110 
0.000111 
0.000111 
0.000110 
0.000116 
0.000110 
0.000112 
0.000111 
0.000110 
0.000109 
0.000110 
0.000110 
0.000109 
0.000108 
0.000110 
0.000109 
0.000111 
0.000109 
0.000111 
0.000111 
0.000108 
0.000110 
0.000168 
0.000111 
0.000110 
0.000114 
0.000110 
0.000110 
0.000117 
0.000109 
0.000110 
0.000109 
0.000119 
0.000110 
0.000120 
0.000110 
0.000109 
0.000174 
0.000110 
0.000111 
0.000117 
0.000116 
0.000111 
0.000113 
0.000128 
0.000130 
0.000146 
0.000127 
0.000129 
0.000126 
0.000139 
0.000126 
0.000131 
0.000128 
0.000129 
0.000129 
0.000491 
0.000131 
0.000141 
0.000131 
0.000130 
0.000451 
0.000127 
0.000127 
0.000128 
0.000486 
0.000127 
0.000128 
0.000132 
0.000127 
0.000128 
0.000127 
0.000127 
0.000128 
0.000130 
0.000130 
0.000128 
0.000156 
0.000128 
0.000126 
0.000128 
0.000129 
0.000128 
0.000127 
0.000129 
0.000132 
0.000138 
0.000126 
0.000130 
0.000137 
0.000130 
0.000131 
0.000137 
0.000127 
0.000186 
0.000131 
0.000126 
0.000126 
0.000126 
0.000130 
0.000138 
0.000127 
0.000126 
0.000127 
0.000127 
0.000131 
0.000516 
0.000131 
0.000116 
0.000119 
0.000160 
0.000115 
0.000115 
0.000126 
0.000116 
0.000117 
0.000116 
0.000116 
0.000117 
0.000117 
0.000117 
0.000162 
0.000118 
0.000126 
0.000117 
0.000116 
0.000118 
0.000117 
0.000115 
0.000115 
0.000117 
0.000115 
0.000117 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000117 
0.000118 
0.000138 
0.000203 
0.000117 
0.000115 
0.000114 
0.000117 
0.000479 
0.000116 
0.000115 
0.000115 
0.000115 
0.000117 
0.000115 
0.000115 
0.000115 
0.000118 
0.000125 
0.000115 
0.000115 
0.000121 
0.000117 
0.000115 
0.000126 
0.000128 
0.000127 
0.000115 
0.000115 
0.000470 
0.000116 
0.000119 
0.000115 
0.000121 
0.000114 
0.000111 
0.000111 
0.000109 
0.000384 
0.000109 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000111 
0.000122 
0.000109 
0.000108 
0.000108 
0.000110 
0.000109 
0.000109 
0.000112 
0.000119 
0.000120 
0.000108 
0.000466 
0.000109 
0.000108 
0.000108 
0.000109 
0.000110 
0.000119 
0.000112 
0.000110 
0.000111 
0.000109 
0.000108 
0.000110 
0.000111 
0.000109 
0.000110 
0.000113 
0.000111 
0.000112 
0.000110 
0.000110 
0.000112 
0.000111 
0.000112 
0.000140 
0.000119 
0.000109 
0.000108 
0.000538 
0.000109 
0.000110 
0.000108 
0.000119 
0.000171 
0.000108 
0.000109 
0.000110 
0.000114 
0.000111 
0.000115 
0.000498 
0.000116 
0.000113 
0.000137 
0.000113 
0.000133 
0.000115 
0.000113 
0.000114 
0.000115 
0.000115 
0.000115 
0.000116 
0.000116 
0.000411 
0.000115 
0.000113 
0.000113 
0.000114 
0.000114 
0.000114 
0.000116 
0.000113 
0.000115 
0.000115 
0.000116 
0.000525 
0.000115 
0.000114 
0.000116 
0.000125 
0.000114 
0.000119 
0.000116 
0.000114 
0.000116 
0.000117 
0.000115 
0.000116 
0.000164 
0.000116 
0.000129 
0.000125 
0.000116 
0.000114 
0.000115 
0.000114 
0.000114 
0.000123 
0.000114 
0.000114 
0.000115 
0.000125 
0.000115 
0.000168 
0.000117 
0.000117 
0.000115 
0.000117 
0.000128 
0.000117 
0.000122 
0.000122 
0.000115 
0.000109 
0.000110 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000117 
0.000110 
0.000119 
0.000110 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000120 
0.000109 
0.000109 
0.000120 
0.000108 
0.000109 
0.000109 
0.000108 
0.000111 
0.000111 
0.000109 
0.000109 
0.000110 
0.000113 
0.000119 
0.000108 
0.000109 
0.000109 
0.000161 
0.000110 
0.000109 
0.000111 
0.000109 
0.000112 
0.000110 
0.000109 
0.000109 
0.000112 
0.000110 
0.000111 
0.000110 
0.000119 
0.000109 
0.000489 
0.000112 
0.000110 
0.000110 
0.000209 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000117 
0.000270 
0.000118 
0.000122 
0.000127 
0.000115 
0.000113 
0.000112 
0.000116 
0.000112 
0.000112 
0.000115 
0.000113 
0.000112 
0.000127 
0.000112 
0.000112 
0.000117 
0.000118 
0.000116 
0.000116 
0.000115 
0.000113 
0.000113 
0.000115 
0.000125 
0.000112 
0.000123 
0.000190 
0.000113 
0.000112 
0.000112 
0.000113 
0.000117 
0.000116 
0.000127 
0.000115 
0.000512 
0.000115 
0.000112 
0.000113 
0.000112 
0.000112 
0.000117 
0.000123 
0.000114 
0.000112 
0.000114 
0.000113 
0.000218 
0.000121 
0.000115 
0.000124 
0.000112 
0.000114 
0.000114 
0.000115 
0.000233 
0.000117 
0.000114 
0.000511 
0.000112 
0.000508 
0.000114 
0.000115 
0.000179 
0.000126 
0.000133 
0.000124 
0.000121 
0.000121 
0.000468 
0.000123 
0.000121 
0.000177 
0.000121 
0.000122 
0.000530 
0.000121 
0.000121 
0.000122 
0.000126 
0.000122 
0.000123 
0.000133 
0.000122 
0.000123 
0.000127 
0.000123 
0.000121 
0.000121 
0.000125 
0.000121 
0.000511 
0.000122 
0.000121 
0.000121 
0.000122 
0.000124 
0.000121 
0.000436 
0.000121 
0.000121 
0.000121 
0.000121 
0.000122 
0.000122 
0.000121 
0.000123 
0.000121 
0.000125 
0.000124 
0.000123 
0.000144 
0.000512 
0.000122 
0.000128 
0.000124 
0.000122 
0.000123 
0.000527 
0.000123 
0.000122 
0.000150 
0.000121 
0.000121 
0.000138 
0.000122 
0.000125 
0.000136 
0.000140 
0.000140 
0.000137 
0.000138 
0.000136 
0.000138 
0.000136 
0.000136 
0.000137 
0.000138 
0.000139 
0.000138 
0.000139 
0.000147 
0.000142 
0.000136 
0.000137 
0.000137 
0.000139 
0.000137 
0.000137 
0.000144 
0.000139 
0.000606 
0.000139 
0.000138 
0.000138 
0.000140 
0.000171 
0.000137 
0.000136 
0.000137 
0.000149 
0.000136 
0.000137 
0.000136 
0.000139 
0.000140 
0.000136 
0.000138 
0.000139 
0.000137 
0.000139 
0.000138 
0.000138 
0.000141 
0.000137 
0.000148 
0.000150 
0.000150 
0.000138 
0.000138 
0.000155 
0.000136 
0.000149 
0.000139 
0.000144 
0.000137 
0.000139 
0.000138 
0.000137 
0.000140 
0.000136 
0.000132 
0.000132 
0.000132 
0.000136 
0.000135 
0.000132 
0.000130 
0.000131 
0.000134 
0.000130 
0.000136 
0.000129 
0.000142 
0.000133 
0.000130 
0.000130 
0.000140 
0.000131 
0.000133 
0.000131 
0.000134 
0.000131 
0.000130 
0.000153 
0.000130 
0.000131 
0.000130 
0.000129 
0.000129 
0.000132 
0.000130 
0.000129 
0.000133 
0.000144 
0.000132 
0.000131 
0.000130 
0.000144 
0.000131 
0.000138 
0.000130 
0.000129 
0.000143 
0.000136 
0.000130 
0.000130 
0.000131 
0.000129 
0.000144 
0.000131 
0.000131 
0.000131 
0.000135 
0.000146 
0.000142 
0.000131 
0.000129 
0.000130 
0.000129 
0.000137 
0.000132 
0.000130 
0.000130 
0.000129 
0.000125 
0.000124 
0.000123 
0.000155 
0.000124 
0.000136 
0.000124 
0.000126 
0.000123 
0.000127 
0.000123 
0.000124 
0.000124 
0.000126 
0.000123 
0.000125 
0.000123 
0.000131 
0.000125 
0.000125 
0.000124 
0.000125 
0.000125 
0.000124 
0.000124 
0.000141 
0.000130 
0.000123 
0.000124 
0.000126 
0.000124 
0.000127 
0.000125 
0.000124 
0.000127 
0.000127 
0.000124 
0.000123 
0.000126 
0.000124 
0.000124 
0.000123 
0.000127 
0.000124 
0.000124 
0.000124 
0.000125 
0.000124 
0.000133 
0.000125 
0.000131 
0.000124 
0.000131 
0.000130 
0.000132 
0.000124 
0.000125 
0.000124 
0.000125 
0.000124 
0.000559 
0.000124 
0.000123 
0.000129 
0.000128 
0.000122 
0.000123 
0.000123 
0.000125 
0.000124 
0.000123 
0.000122 
0.000125 
0.000133 
0.000122 
0.000122 
0.000135 
0.000662 
0.000126 
0.000122 
0.000124 
0.000121 
0.000123 
0.000123 
0.000124 
0.000129 
0.000135 
0.000124 
0.000124 
0.000123 
0.000124 
0.000123 
0.000123 
0.000123 
0.000125 
0.000124 
0.000124 
0.000125 
0.000123 
0.000126 
0.000124 
0.000128 
0.000127 
0.000129 
0.000123 
0.000122 
0.000143 
0.000140 
0.000126 
0.000124 
0.000123 
0.000127 
0.000134 
0.000134 
0.000121 
0.000123 
0.000143 
0.000134 
0.000187 
0.000125 
0.000122 
0.000123 
0.000122 
0.000125 
0.000134 
0.000122 
0.000129 
0.000124 
0.000117 
0.000117 
0.000116 
0.000115 
0.000116 
0.000117 
0.000117 
0.000127 
0.000116 
0.000118 
0.000121 
0.000117 
0.000115 
0.000126 
0.000125 
0.000115 
0.000121 
0.000115 
0.000127 
0.000117 
0.000573 
0.000115 
0.000118 
0.000119 
0.000117 
0.000117 
0.000117 
0.000118 
0.000116 
0.000116 
0.000597 
0.000116 
0.000126 
0.000115 
0.000126 
0.000115 
0.000116 
0.000117 
0.000126 
0.000118 
0.000117 
0.000117 
0.000118 
0.000231 
0.000127 
0.000544 
0.000115 
0.000115 
0.000124 
0.000119 
0.000118 
0.000127 
0.000115 
0.000117 
0.000118 
0.000118 
0.000116 
0.000118 
0.000199 
0.000115 
0.000115 
0.000115 
0.000116 
0.000118 
0.000188 
0.000109 
0.000109 
0.000110 
0.000109 
0.000110 
0.000121 
0.000120 
0.000111 
0.000109 
0.000110 
0.000120 
0.000109 
0.000110 
0.000110 
0.000110 
0.000110 
0.000111 
0.000109 
0.000110 
0.000109 
0.000110 
0.000110 
0.000111 
0.000111 
0.000120 
0.000110 
0.000110 
0.000110 
0.000109 
0.000113 
0.000110 
0.000110 
0.000110 
0.000113 
0.000110 
0.000122 
0.000109 
0.000112 
0.000111 
0.000110 
0.000111 
0.000113 
0.000111 
0.000110 
0.000109 
0.000110 
0.000110 
0.000121 
0.000111 
0.000109 
0.000111 
0.000109 
0.000110 
0.000111 
0.000112 
0.000109 
0.000120 
0.000110 
0.000109 
0.000110 
0.000111 
0.000109 
0.000635 
0.000145 
0.000144 
0.000136 
0.000131 
0.000534 
0.000134 
0.000131 
0.000131 
0.000144 
0.000131 
0.000132 
0.000131 
0.000133 
0.000132 
0.000133 
0.000133 
0.000135 
0.000132 
0.000136 
0.000134 
0.000154 
0.000132 
0.000132 
0.000134 
0.000132 
0.000133 
0.000132 
0.000135 
0.000135 
0.000132 
0.000133 
0.000133 
0.000131 
0.000134 
0.000132 
0.000133 
0.000568 
0.000131 
0.000134 
0.000131 
0.000134 
0.000133 
0.000131 
0.000131 
0.000132 
0.000144 
0.000134 
0.000131 
0.000145 
0.000132 
0.000133 
0.000132 
0.000144 
0.000144 
0.000131 
0.000144 
0.000131 
0.000144 
0.000134 
0.000132 
0.000131 
0.000132 
0.000131 
0.000131 
0.000145 
0.000147 
0.000146 
0.000618 
0.000200 
0.000157 
0.000143 
0.000145 
0.000156 
0.000145 
0.000143 
0.000145 
0.000143 
0.000146 
0.000146 
0.000146 
0.000145 
0.000146 
0.000146 
0.000148 
0.000565 
0.000144 
0.000157 
0.000143 
0.000212 
0.000146 
0.000146 
0.000157 
0.000145 
0.000146 
0.000144 
0.000158 
0.000146 
0.000145 
0.000146 
0.000145 
0.000145 
0.000597 
0.000144 
0.000144 
0.000150 
0.000144 
0.000616 
0.000143 
0.000149 
0.000148 
0.000146 
0.000147 
0.000160 
0.000145 
0.000148 
0.000145 
0.000146 
0.000158 
0.000147 
0.000143 
0.000143 
0.000143 
0.000146 
0.000146 
0.000146 
0.000147 
0.000610 
0.000145 
0.000152 
0.000140 
0.000163 
0.000138 
0.000152 
0.000149 
0.000151 
0.000156 
0.000148 
0.000152 
0.000151 
0.000149 
0.000149 
0.000163 
0.000150 
0.000162 
0.000139 
0.000143 
0.000140 
0.000140 
0.000149 
0.000149 
0.000150 
0.000151 
0.000150 
0.000150 
0.000151 
0.000149 
0.000154 
0.000149 
0.000149 
0.000149 
0.000139 
0.000143 
0.000141 
0.000157 
0.000159 
0.000150 
0.000149 
0.000148 
0.000149 
0.000149 
0.000151 
0.000151 
0.000149 
0.000149 
0.000151 
0.000151 
0.000150 
0.000141 
0.000141 
0.000140 
0.000148 
0.000149 
0.000149 
0.000148 
0.000149 
0.000150 
0.000149 
0.000150 
0.000149 
0.000149 
0.000149 
0.000163 
0.000170 
0.000172 
0.000171 
0.000173 
0.000698 
0.000169 
0.000168 
0.000169 
0.000168 
0.000169 
0.000168 
0.000174 
0.000169 
0.000171 
0.000169 
0.000167 
0.000170 
0.000184 
0.000172 
0.000712 
0.000169 
0.000169 
0.000168 
0.000169 
0.000167 
0.000169 
0.000168 
0.000171 
0.000168 
0.000168 
0.000168 
0.000169 
0.000171 
0.000174 
0.000172 
0.000173 
0.000170 
0.000168 
0.000168 
0.000169 
0.000168 
0.000168 
0.000168 
0.000168 
0.000173 
0.000170 
0.000170 
0.000169 
0.000183 
0.000179 
0.000172 
0.000172 
0.000169 
0.000168 
0.000169 
0.000169 
0.000173 
0.000186 
0.000169 
0.000167 
0.000186 
0.000168 
0.000168 
0.000168 
0.000131 
0.000129 
0.000131 
0.000145 
0.000129 
0.000128 
0.000128 
0.000140 
0.000131 
0.000130 
0.000129 
0.000127 
0.000128 
0.000128 
0.000129 
0.000130 
0.000130 
0.000132 
0.000131 
0.000132 
0.000128 
0.000129 
0.000128 
0.000128 
0.000129 
0.000128 
0.000128 
0.000140 
0.000130 
0.000128 
0.000129 
0.000130 
0.000127 
0.000143 
0.000132 
0.000133 
0.000128 
0.000129 
0.000128 
0.000129 
0.000128 
0.000130 
0.000128 
0.000130 
0.000130 
0.000129 
0.000128 
0.000132 
0.000138 
0.000133 
0.000134 
0.000132 
0.000129 
0.000129 
0.000128 
0.000660 
0.000129 
0.000130 
0.000130 
0.000129 
0.000141 
0.000200 
0.000129 
0.000135 
0.000114 
0.000117 
0.000114 
0.000115 
0.000154 
0.000113 
0.000116 
0.000115 
0.000116 
0.000115 
0.000115 
0.000114 
0.000112 
0.000124 
0.000113 
0.000123 
0.000114 
0.000113 
0.000116 
0.000117 
0.000114 
0.000115 
0.000126 
0.000114 
0.000115 
0.000115 
0.000666 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000116 
0.000116 
0.000117 
0.000116 
0.000114 
0.000114 
0.000576 
0.000115 
0.000117 
0.000113 
0.000115 
0.000113 
0.000113 
0.000114 
0.000122 
0.000123 
0.000113 
0.000115 
0.000124 
0.000115 
0.000115 
0.000114 
0.000114 
0.000116 
0.000116 
0.000115 
0.000113 
0.000113 
0.000115 
0.000115 
0.000134 
0.000139 
0.000136 
0.000135 
0.000132 
0.000131 
0.000130 
0.000130 
0.000130 
0.000130 
0.000131 
0.000132 
0.000129 
0.000142 
0.000133 
0.000137 
0.000141 
0.000135 
0.000144 
0.000139 
0.000132 
0.000130 
0.000130 
0.000131 
0.000136 
0.000129 
0.000130 
0.000134 
0.000130 
0.000129 
0.000136 
0.000136 
0.000146 
0.000133 
0.000134 
0.000133 
0.000130 
0.000133 
0.000129 
0.000129 
0.000129 
0.000131 
0.000129 
0.000131 
0.000129 
0.000129 
0.000132 
0.000134 
0.000144 
0.000135 
0.000135 
0.000158 
0.000155 
0.000132 
0.000131 
0.000133 
0.000130 
0.000129 
0.000146 
0.000142 
0.000131 
0.000135 
0.000135 
0.000130 
0.000142 
0.000148 
0.000141 
0.000141 
0.000140 
0.000154 
0.000144 
0.000142 
0.000141 
0.000147 
0.000149 
0.000140 
0.000144 
0.000141 
0.000156 
0.000142 
0.000144 
0.000142 
0.000142 
0.000142 
0.000144 
0.000155 
0.000143 
0.000143 
0.000141 
0.000142 
0.000144 
0.000140 
0.000144 
0.000155 
0.000141 
0.000141 
0.000142 
0.000143 
0.000141 
0.000141 
0.000145 
0.000142 
0.000156 
0.000149 
0.000143 
0.000141 
0.000200 
0.000144 
0.000141 
0.000141 
0.000140 
0.000143 
0.000225 
0.000708 
0.000141 
0.000146 
0.000142 
0.000675 
0.000155 
0.000141 
0.000156 
0.000143 
0.000142 
0.000142 
0.000142 
0.000140 
0.000142 
0.000145 
0.000129 
0.000133 
0.000130 
0.000131 
0.000128 
0.000132 
0.000129 
0.000131 
0.000136 
0.000132 
0.000129 
0.000130 
0.000129 
0.000137 
0.000129 
0.000128 
0.000128 
0.000135 
0.000129 
0.000129 
0.000129 
0.000131 
0.000130 
0.000129 
0.000135 
0.000129 
0.000129 
0.000129 
0.000128 
0.000130 
0.000132 
0.000140 
0.000129 
0.000129 
0.000129 
0.000129 
0.000129 
0.000132 
0.000129 
0.000128 
0.000128 
0.000128 
0.000135 
0.000128 
0.000129 
0.000131 
0.000129 
0.000129 
0.000139 
0.000129 
0.000129 
0.000130 
0.000130 
0.000130 
0.000128 
0.000131 
0.000129 
0.000129 
0.000129 
0.000130 
0.000129 
0.000130 
0.000128 
0.000131 
0.000123 
0.000122 
0.000121 
0.000123 
0.000198 
0.000126 
0.000122 
0.000162 
0.000123 
0.000133 
0.000141 
0.000125 
0.000195 
0.000134 
0.000124 
0.000126 
0.000121 
0.000125 
0.000129 
0.000122 
0.000123 
0.000133 
0.000123 
0.000123 
0.000132 
0.000128 
0.000126 
0.000128 
0.000124 
0.000122 
0.000141 
0.000124 
0.000125 
0.000148 
0.000129 
0.000121 
0.000122 
0.000122 
0.000127 
0.000121 
0.000135 
0.000124 
0.000128 
0.000133 
0.000133 
0.000128 
0.000122 
0.000126 
0.000201 
0.000123 
0.000476 
0.000123 
0.000125 
0.000123 
0.000126 
0.000125 
0.000120 
0.000127 
0.000123 
0.000129 
0.000122 
0.000122 
0.000125 
0.000121 
0.000122 
0.000123 
0.000124 
0.000122 
0.000184 
0.000124 
0.000123 
0.000123 
0.000123 
0.000137 
0.000126 
0.000126 
0.000125 
0.000122 
0.000122 
0.000124 
0.000123 
0.000125 
0.000126 
0.000123 
0.000123 
0.000135 
0.000123 
0.000126 
0.000136 
0.000169 
0.000728 
0.000125 
0.000125 
0.000121 
0.000121 
0.000122 
0.000142 
0.000125 
0.000134 
0.000124 
0.000122 
0.000123 
0.000122 
0.000123 
0.000126 
0.000124 
0.000125 
0.000126 
0.000199 
0.000123 
0.000122 
0.000122 
0.000131 
0.000125 
0.000122 
0.000125 
0.000125 
0.000123 
0.000123 
0.000122 
0.000136 
0.000136 
0.000125 
0.000140 
0.000122 
0.000123 
0.000122 
0.000123 
0.000130 
0.000144 
0.000138 
0.000132 
0.000148 
0.000131 
0.000132 
0.000131 
0.000135 
0.000132 
0.000144 
0.000194 
0.000131 
0.000134 
0.000132 
0.000132 
0.000133 
0.000131 
0.000133 
0.000131 
0.000137 
0.000133 
0.000145 
0.000131 
0.000144 
0.000131 
0.000144 
0.000136 
0.000134 
0.000131 
0.000131 
0.000131 
0.000135 
0.000146 
0.000143 
0.000132 
0.000131 
0.000607 
0.000132 
0.000133 
0.000132 
0.000132 
0.000132 
0.000131 
0.000133 
0.000131 
0.000132 
0.000131 
0.000236 
0.000143 
0.000134 
0.000137 
0.000131 
0.000132 
0.000144 
0.000132 
0.000130 
0.000133 
0.000131 
0.000133 
0.000135 
0.000131 
0.000131 
0.000132 
0.000129 
0.000660 
0.000128 
0.000128 
0.000130 
0.000128 
0.000128 
0.000140 
0.000128 
0.000128 
0.000130 
0.000128 
0.000128 
0.000131 
0.000130 
0.000130 
0.000140 
0.000129 
0.000130 
0.000127 
0.000129 
0.000135 
0.000131 
0.000129 
0.000128 
0.000127 
0.000128 
0.000127 
0.000129 
0.000129 
0.000140 
0.000129 
0.000127 
0.000130 
0.000129 
0.000128 
0.000128 
0.000128 
0.000127 
0.000129 
0.000127 
0.000130 
0.000128 
0.000128 
0.000127 
0.000128 
0.000133 
0.000132 
0.000131 
0.000129 
0.000128 
0.000128 
0.000131 
0.000127 
0.000131 
0.000205 
0.000131 
0.000140 
0.000141 
0.000128 
0.000131 
0.000132 
0.000128 
0.000152 
0.000132 
0.000129 
0.000130 
0.000131 
0.000667 
0.000142 
0.000130 
0.000134 
0.000130 
0.000141 
0.000131 
0.000129 
0.000128 
0.000130 
0.000128 
0.000128 
0.000128 
0.000129 
0.000131 
0.000140 
0.000141 
0.000129 
0.000131 
0.000130 
0.000131 
0.000135 
0.000130 
0.000129 
0.000129 
0.000129 
0.000128 
0.000130 
0.000131 
0.000142 
0.000141 
0.000128 
0.000128 
0.000130 
0.000130 
0.000129 
0.000132 
0.000131 
0.000130 
0.000131 
0.000128 
0.000128 
0.000128 
0.000131 
0.000136 
0.000129 
0.000129 
0.000128 
0.000131 
0.000128 
0.000129 
0.000141 
0.000131 
0.000139 
0.000133 
0.000129 
0.000130 
0.000129 
0.000129 
0.000128 
0.000129 
0.000140 
0.000132 
0.000130 
0.000130 
0.000132 
0.000133 
0.000134 
0.000134 
0.000138 
0.000255 
0.000133 
0.000132 
0.000132 
0.000134 
0.000134 
0.000129 
0.000131 
0.000130 
0.000131 
0.000130 
0.000133 
0.000135 
0.000144 
0.000133 
0.000133 
0.000133 
0.000139 
0.000134 
0.000133 
0.000132 
0.000133 
0.000131 
0.000135 
0.000138 
0.000129 
0.000133 
0.000132 
0.000135 
0.000134 
0.000132 
0.000133 
0.000133 
0.000137 
0.000132 
0.000148 
0.000133 
0.000147 
0.000140 
0.000151 
0.000132 
0.000130 
0.000137 
0.000146 
0.000170 
0.000133 
0.000133 
0.000145 
0.000136 
0.000132 
0.000544 
0.000132 
0.000134 
0.000284 
0.000126 
0.000127 
0.000127 
0.000881 
0.000127 
0.000141 
0.000127 
0.000128 
0.000130 
0.000141 
0.000130 
0.000131 
0.000128 
0.000146 
0.000127 
0.000130 
0.000135 
0.000142 
0.000128 
0.000127 
0.000127 
0.000128 
0.000142 
0.000129 
0.000132 
0.000642 
0.000127 
0.000139 
0.000135 
0.000129 
0.000128 
0.000130 
0.000128 
0.000129 
0.000128 
0.000127 
0.000129 
0.000127 
0.000127 
0.000139 
0.000127 
0.000129 
0.000129 
0.000128 
0.000139 
0.000127 
0.000127 
0.000127 
0.000142 
0.000131 
0.000128 
0.000127 
0.000127 
0.000130 
0.000127 
0.000131 
0.000128 
0.000127 
0.000133 
0.000130 
0.000209 
0.000768 
0.000127 
0.000139 
0.000119 
0.000121 
0.000119 
0.000119 
0.000676 
0.000120 
0.000130 
0.000126 
0.000126 
0.000130 
0.000119 
0.000121 
0.000129 
0.000173 
0.000161 
0.000121 
0.000133 
0.000120 
0.000120 
0.000121 
0.000121 
0.000120 
0.000120 
0.000126 
0.000126 
0.000127 
0.000122 
0.000124 
0.000120 
0.000120 
0.000133 
0.000121 
0.000120 
0.000121 
0.000121 
0.000119 
0.000119 
0.000119 
0.000125 
0.000126 
0.000125 
0.000124 
0.000122 
0.000121 
0.000119 
0.000123 
0.000120 
0.000124 
0.000129 
0.000130 
0.000121 
0.000131 
0.000120 
0.000131 
0.000130 
0.000125 
0.000126 
0.000120 
0.000121 
0.000121 
0.000123 
0.000126 
0.000122 
0.000124 
0.000164 
0.000166 
0.000165 
0.000164 
0.000166 
0.000164 
0.000165 
0.000163 
0.000178 
0.000179 
0.000163 
0.000177 
0.000164 
0.000163 
0.000163 
0.000161 
0.000165 
0.000165 
0.000167 
0.000178 
0.000164 
0.000164 
0.000167 
0.000180 
0.000164 
0.000166 
0.000162 
0.000165 
0.000162 
0.000162 
0.000163 
0.000164 
0.000165 
0.000165 
0.000167 
0.000164 
0.000165 
0.000170 
0.000164 
0.000164 
0.000163 
0.000179 
0.000163 
0.000162 
0.000162 
0.000162 
0.000163 
0.000163 
0.000231 
0.000182 
0.000167 
0.000707 
0.000163 
0.000180 
0.000165 
0.000164 
0.000164 
0.000163 
0.000182 
0.000163 
0.000163 
0.000162 
0.000163 
0.000163 
0.000127 
0.000128 
0.000128 
0.000131 
0.000131 
0.000132 
0.000131 
0.000133 
0.000132 
0.000145 
0.000127 
0.000129 
0.000129 
0.000127 
0.000142 
0.000129 
0.000127 
0.000128 
0.000140 
0.000128 
0.000130 
0.000131 
0.000144 
0.000131 
0.000131 
0.000133 
0.000128 
0.000127 
0.000127 
0.000127 
0.000128 
0.000131 
0.000127 
0.000130 
0.000128 
0.000131 
0.000133 
0.000130 
0.000136 
0.000134 
0.000133 
0.000306 
0.000128 
0.000127 
0.000129 
0.000128 
0.000134 
0.000140 
0.000145 
0.000130 
0.000129 
0.000133 
0.000134 
0.000131 
0.000134 
0.000135 
0.000131 
0.000750 
0.000129 
0.000139 
0.000127 
0.000727 
0.000129 
0.000128 
0.000138 
0.000141 
0.000139 
0.000139 
0.000138 
0.000139 
0.000139 
0.000139 
0.000140 
0.000139 
0.000140 
0.000140 
0.000143 
0.000139 
0.000140 
0.000140 
0.000140 
0.000138 
0.000139 
0.000151 
0.000142 
0.000138 
0.000138 
0.000138 
0.000138 
0.000139 
0.000140 
0.000141 
0.000139 
0.000154 
0.000141 
0.000139 
0.000147 
0.000139 
0.000141 
0.000138 
0.000139 
0.000153 
0.000139 
0.000138 
0.000142 
0.000141 
0.000139 
0.000140 
0.000138 
0.000138 
0.000139 
0.000152 
0.000149 
0.000140 
0.000141 
0.000138 
0.000139 
0.000161 
0.000138 
0.000139 
0.000143 
0.000139 
0.000141 
0.000138 
0.000140 
0.000140 
0.000141 
0.000142 
0.000127 
0.000127 
0.000125 
0.000125 
0.000125 
0.000126 
0.000125 
0.000125 
0.000126 
0.000229 
0.000124 
0.000126 
0.000126 
0.000126 
0.000125 
0.000246 
0.000126 
0.000124 
0.000137 
0.000125 
0.000125 
0.000125 
0.000125 
0.000125 
0.000125 
0.000128 
0.000125 
0.000125 
0.000125 
0.000126 
0.000129 
0.000128 
0.000753 
0.000125 
0.000125 
0.000124 
0.000128 
0.000127 
0.000124 
0.000126 
0.000124 
0.000125 
0.000137 
0.000706 
0.000126 
0.000127 
0.000125 
0.000125 
0.000134 
0.000127 
0.000126 
0.000137 
0.000137 
0.000128 
0.000126 
0.000128 
0.000124 
0.000125 
0.000126 
0.000126 
0.000127 
0.000127 
0.000126 
0.000125 
0.000147 
0.000147 
0.000150 
0.000147 
0.000150 
0.000147 
0.000149 
0.000162 
0.000147 
0.000162 
0.000161 
0.000148 
0.000146 
0.000150 
0.000148 
0.000810 
0.000146 
0.000146 
0.000146 
0.000151 
0.000147 
0.000149 
0.000161 
0.000148 
0.000161 
0.000147 
0.000158 
0.000149 
0.000147 
0.000149 
0.000707 
0.000146 
0.000150 
0.000148 
0.000147 
0.000154 
0.000147 
0.000149 
0.000150 
0.000148 
0.000153 
0.000151 
0.000149 
0.000150 
0.000146 
0.000150 
0.000148 
0.000147 
0.000158 
0.000150 
0.000155 
0.000149 
0.000148 
0.000161 
0.000147 
0.000152 
0.000152 
0.000165 
0.000148 
0.000147 
0.000147 
0.000146 
0.000148 
0.000147 
0.000114 
0.000110 
0.000120 
0.000110 
0.000116 
0.000117 
0.000115 
0.000120 
0.000114 
0.000123 
0.000134 
0.000113 
0.000114 
0.000113 
0.000114 
0.000114 
0.000113 
0.000109 
0.000108 
0.000109 
0.000127 
0.000115 
0.000114 
0.000115 
0.000114 
0.000115 
0.000115 
0.000113 
0.000113 
0.000113 
0.000115 
0.000119 
0.000117 
0.000121 
0.000109 
0.000108 
0.000117 
0.000115 
0.000115 
0.000114 
0.000921 
0.000113 
0.000113 
0.000124 
0.000113 
0.000124 
0.000115 
0.000118 
0.000122 
0.000110 
0.000111 
0.000749 
0.000118 
0.000126 
0.000118 
0.000113 
0.000129 
0.000114 
0.000115 
0.000116 
0.000114 
0.000113 
0.000113 
0.000113 
0.000110 
0.000110 
0.000111 
0.000110 
0.000751 
0.000109 
0.000109 
0.000109 
0.000115 
0.000108 
0.000110 
0.000120 
0.000109 
0.000112 
0.000111 
0.000109 
0.000110 
0.000123 
0.000110 
0.000109 
0.000109 
0.000110 
0.000110 
0.000109 
0.000111 
0.000111 
0.000110 
0.000109 
0.000110 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000114 
0.000110 
0.000109 
0.000737 
0.000110 
0.000109 
0.000110 
0.000112 
0.000110 
0.000120 
0.000111 
0.000110 
0.000118 
0.000110 
0.000111 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000113 
0.000110 
0.000109 
0.000110 
0.000118 
0.000118 
0.000119 
0.000128 
0.000114 
0.000170 
0.000114 
0.000124 
0.000121 
0.000115 
0.000114 
0.000115 
0.000116 
0.000125 
0.000117 
0.000115 
0.000131 
0.000120 
0.000119 
0.000756 
0.000113 
0.000119 
0.000115 
0.000122 
0.000113 
0.000151 
0.000116 
0.000114 
0.000115 
0.000116 
0.000117 
0.000115 
0.000130 
0.000118 
0.000122 
0.000119 
0.000114 
0.000114 
0.000125 
0.000117 
0.000115 
0.000114 
0.000125 
0.000114 
0.000113 
0.000115 
0.000115 
0.000114 
0.000127 
0.000119 
0.000119 
0.000118 
0.000116 
0.000115 
0.000115 
0.000116 
0.000114 
0.000114 
0.000116 
0.000118 
0.000115 
0.000115 
0.000117 
0.000114 
0.000157 
0.000158 
0.000157 
0.000157 
0.000155 
0.000156 
0.000154 
0.000154 
0.000158 
0.000157 
0.000156 
0.000154 
0.000154 
0.000155 
0.000155 
0.000157 
0.000170 
0.000156 
0.000158 
0.000157 
0.000157 
0.000154 
0.000158 
0.000156 
0.000154 
0.000155 
0.000169 
0.000154 
0.000154 
0.000155 
0.000155 
0.000154 
0.000158 
0.000156 
0.000159 
0.000157 
0.000155 
0.000158 
0.000155 
0.000157 
0.000155 
0.000155 
0.000154 
0.000154 
0.000153 
0.000154 
0.000157 
0.000154 
0.000166 
0.000155 
0.000158 
0.000154 
0.000153 
0.000158 
0.000157 
0.000158 
0.000169 
0.000169 
0.000169 
0.000158 
0.000154 
0.000156 
0.000156 
0.000164 
0.000125 
0.000125 
0.000129 
0.000128 
0.000128 
0.000128 
0.000128 
0.000127 
0.000129 
0.000141 
0.000127 
0.000896 
0.000734 
0.000130 
0.000124 
0.000137 
0.000125 
0.000135 
0.000139 
0.000129 
0.000128 
0.000128 
0.000128 
0.000128 
0.000129 
0.000130 
0.000127 
0.000129 
0.000129 
0.000201 
0.000137 
0.000126 
0.000125 
0.000127 
0.000128 
0.000127 
0.000128 
0.000127 
0.000127 
0.000128 
0.000128 
0.000128 
0.000128 
0.000129 
0.000135 
0.000802 
0.000136 
0.000124 
0.000134 
0.000131 
0.000130 
0.000129 
0.000128 
0.000127 
0.000130 
0.000130 
0.000154 
0.000134 
0.000130 
0.000128 
0.000127 
0.000125 
0.000125 
0.000223 
0.000139 
0.000139 
0.000139 
0.000138 
0.000139 
0.000139 
0.000139 
0.000139 
0.000140 
0.000142 
0.000141 
0.000138 
0.000139 
0.000139 
0.000140 
0.000143 
0.000139 
0.000152 
0.000140 
0.000140 
0.000139 
0.000151 
0.000138 
0.000139 
0.000140 
0.000139 
0.000139 
0.000139 
0.000138 
0.000138 
0.000139 
0.000141 
0.001035 
0.000139 
0.000138 
0.000138 
0.000139 
0.000138 
0.000166 
0.000138 
0.000138 
0.000139 
0.000140 
0.000140 
0.000138 
0.000139 
0.000138 
0.000140 
0.000152 
0.000139 
0.000140 
0.000138 
0.000940 
0.000139 
0.000139 
0.000140 
0.000139 
0.000138 
0.000138 
0.000140 
0.000141 
0.000140 
0.000152 
0.000139 
0.000112 
0.000108 
0.000110 
0.001098 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000115 
0.000109 
0.000109 
0.000111 
0.000112 
0.000109 
0.000120 
0.000110 
0.000108 
0.000108 
0.000161 
0.000109 
0.000109 
0.000110 
0.000109 
0.000112 
0.000115 
0.000111 
0.000114 
0.000112 
0.000111 
0.000113 
0.000111 
0.000109 
0.000108 
0.000108 
0.000109 
0.000118 
0.000110 
0.000110 
0.000118 
0.000109 
0.000110 
0.000119 
0.000112 
0.000109 
0.000111 
0.000113 
0.000111 
0.000118 
0.000110 
0.000109 
0.000110 
0.000109 
0.000120 
0.000109 
0.000109 
0.000111 
0.000112 
0.000113 
0.000111 
0.000110 
0.000109 
0.000121 
0.000112 
0.000138 
0.000142 
0.000138 
0.000139 
0.000138 
0.000152 
0.000138 
0.000145 
0.000140 
0.000139 
0.000139 
0.000139 
0.000139 
0.000140 
0.000138 
0.000138 
0.000791 
0.000138 
0.000141 
0.000138 
0.000139 
0.000140 
0.000140 
0.000139 
0.000144 
0.000138 
0.000139 
0.000139 
0.000152 
0.000152 
0.000139 
0.000140 
0.000138 
0.000140 
0.000140 
0.000142 
0.000138 
0.000142 
0.000142 
0.000138 
0.000138 
0.000138 
0.000141 
0.000139 
0.000138 
0.000144 
0.000140 
0.000138 
0.000147 
0.000137 
0.000139 
0.000140 
0.000138 
0.000139 
0.000140 
0.000140 
0.000140 
0.000139 
0.000138 
0.000152 
0.000152 
0.000143 
0.000139 
0.000139 
0.000115 
0.000127 
0.000119 
0.000118 
0.000115 
0.000114 
0.000115 
0.000115 
0.000766 
0.000114 
0.000113 
0.000113 
0.000113 
0.000115 
0.000113 
0.000125 
0.000125 
0.000118 
0.000123 
0.000117 
0.000115 
0.000116 
0.000116 
0.000119 
0.000117 
0.000117 
0.000114 
0.000113 
0.000114 
0.000116 
0.000124 
0.000114 
0.000115 
0.000715 
0.000116 
0.000118 
0.000126 
0.000117 
0.000118 
0.000115 
0.000114 
0.000117 
0.000114 
0.000114 
0.000115 
0.000113 
0.000117 
0.000857 
0.000124 
0.000116 
0.000115 
0.000127 
0.000118 
0.000116 
0.000115 
0.000116 
0.000115 
0.000121 
0.000115 
0.000113 
0.000736 
0.000116 
0.000114 
0.000114 
0.000116 
0.000120 
0.000122 
0.000119 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000117 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000117 
0.000129 
0.000127 
0.000139 
0.000117 
0.000118 
0.000126 
0.000116 
0.000117 
0.000117 
0.000116 
0.000115 
0.000116 
0.000117 
0.000117 
0.000116 
0.000118 
0.000116 
0.000126 
0.000115 
0.000116 
0.000116 
0.000115 
0.000119 
0.000116 
0.000117 
0.000116 
0.000681 
0.000116 
0.000118 
0.000118 
0.000116 
0.000115 
0.000220 
0.000117 
0.000118 
0.000126 
0.000116 
0.000117 
0.000116 
0.000116 
0.000125 
0.000120 
0.000117 
0.000127 
0.000116 
0.000116 
0.000116 
0.000127 
0.000109 
0.000110 
0.000109 
0.000109 
0.000114 
0.000116 
0.000109 
0.000109 
0.000119 
0.000108 
0.000121 
0.000125 
0.000111 
0.000110 
0.000109 
0.000779 
0.000109 
0.000110 
0.000110 
0.000108 
0.000113 
0.000109 
0.000109 
0.000114 
0.000110 
0.000109 
0.000109 
0.000110 
0.000110 
0.000111 
0.000112 
0.000112 
0.000109 
0.000111 
0.000109 
0.000120 
0.000109 
0.000109 
0.000109 
0.000113 
0.000109 
0.000110 
0.000120 
0.000119 
0.000111 
0.000110 
0.000112 
0.000111 
0.000118 
0.000109 
0.000119 
0.000110 
0.000110 
0.000116 
0.000109 
0.000115 
0.000110 
0.000998 
0.000109 
0.000109 
0.000119 
0.000109 
0.000113 
0.000109 
0.000110 
0.000113 
0.000110 
0.000110 
0.000111 
0.000109 
0.000111 
0.000742 
0.000110 
0.000111 
0.000128 
0.000110 
0.000109 
0.000109 
0.000110 
0.000112 
0.000109 
0.000112 
0.000110 
0.000110 
0.000119 
0.000109 
0.000112 
0.000110 
0.000120 
0.000111 
0.000113 
0.000111 
0.000119 
0.000120 
0.000111 
0.000110 
0.000110 
0.000111 
0.000109 
0.000111 
0.000113 
0.000120 
0.000112 
0.000111 
0.000114 
0.000110 
0.000115 
0.000111 
0.000109 
0.000109 
0.000110 
0.000109 
0.000122 
0.000110 
0.000122 
0.000113 
0.000112 
0.000115 
0.000110 
0.000111 
0.000118 
0.000112 
0.000110 
0.000113 
0.000110 
0.000111 
0.000111 
0.000123 
0.000126 
0.000125 
0.000126 
0.000137 
0.000124 
0.000132 
0.000127 
0.000127 
0.000125 
0.000990 
0.000136 
0.000127 
0.000122 
0.000122 
0.000136 
0.000128 
0.000129 
0.000128 
0.000126 
0.000127 
0.000122 
0.000138 
0.000127 
0.000126 
0.000129 
0.000904 
0.000132 
0.000126 
0.000126 
0.000124 
0.000123 
0.000822 
0.000128 
0.000129 
0.000127 
0.000125 
0.000126 
0.000124 
0.000132 
0.000125 
0.000130 
0.000840 
0.000129 
0.000122 
0.000123 
0.000123 
0.000123 
0.000122 
0.000136 
0.000125 
0.000127 
0.000126 
0.000124 
0.000130 
0.000128 
0.000126 
0.000125 
0.000736 
0.000126 
0.000124 
0.000122 
0.000883 
0.000123 
0.000124 
0.000168 
0.000153 
0.000167 
0.000154 
0.000161 
0.000150 
0.000147 
0.000149 
0.000152 
0.000148 
0.000148 
0.000149 
0.000147 
0.000150 
0.000150 
0.000149 
0.000155 
0.000156 
0.000167 
0.000168 
0.000146 
0.000149 
0.000147 
0.000161 
0.000149 
0.000148 
0.000152 
0.000149 
0.000149 
0.000150 
0.000161 
0.000149 
0.000153 
0.000152 
0.000159 
0.000155 
0.000147 
0.000147 
0.000147 
0.000147 
0.000147 
0.000147 
0.000148 
0.000147 
0.000147 
0.000161 
0.000150 
0.000147 
0.000162 
0.000154 
0.000154 
0.000819 
0.000147 
0.000151 
0.000147 
0.000147 
0.000149 
0.000149 
0.000169 
0.000148 
0.000147 
0.000151 
0.000149 
0.000162 
0.000146 
0.000158 
0.000848 
0.000145 
0.000147 
0.000145 
0.000145 
0.000146 
0.000147 
0.000145 
0.000145 
0.000145 
0.000148 
0.000149 
0.000151 
0.000146 
0.000144 
0.000145 
0.000146 
0.000145 
0.000144 
0.000145 
0.000147 
0.000144 
0.000159 
0.000146 
0.000145 
0.000145 
0.000146 
0.000144 
0.000145 
0.000145 
0.000144 
0.000144 
0.000223 
0.000145 
0.000159 
0.000145 
0.000144 
0.000146 
0.000147 
0.000146 
0.000147 
0.000145 
0.000146 
0.000145 
0.000149 
0.000156 
0.000249 
0.000144 
0.000146 
0.000147 
0.000144 
0.000145 
0.000145 
0.000146 
0.000147 
0.000147 
0.000146 
0.000146 
0.000146 
0.000146 
0.000144 
0.000146 
0.000142 
0.000157 
0.000156 
0.000148 
0.000147 
0.000145 
0.000147 
0.000144 
0.000145 
0.000144 
0.000144 
0.000145 
0.000143 
0.000145 
0.000147 
0.000143 
0.000147 
0.000155 
0.000155 
0.000146 
0.000170 
0.000145 
0.000147 
0.000153 
0.000144 
0.000144 
0.000156 
0.000145 
0.000144 
0.000144 
0.000145 
0.000143 
0.000144 
0.000148 
0.000145 
0.000147 
0.000148 
0.000148 
0.000155 
0.000144 
0.000143 
0.000144 
0.000156 
0.000145 
0.000145 
0.000144 
0.000143 
0.000143 
0.000156 
0.000149 
0.000155 
0.000146 
0.000156 
0.000163 
0.000143 
0.000145 
0.000143 
0.000167 
0.000142 
0.000146 
0.000143 
0.000144 
0.000142 
0.000143 
0.000133 
0.000133 
0.000132 
0.000142 
0.000132 
0.000135 
0.000134 
0.000135 
0.000138 
0.000133 
0.000137 
0.000282 
0.000130 
0.000130 
0.000129 
0.000131 
0.000130 
0.000133 
0.000141 
0.000132 
0.000136 
0.000136 
0.000135 
0.000142 
0.000157 
0.000133 
0.000135 
0.000130 
0.000132 
0.000128 
0.000128 
0.000129 
0.000130 
0.000129 
0.000130 
0.000129 
0.000153 
0.000134 
0.000134 
0.000147 
0.000134 
0.000137 
0.000134 
0.000130 
0.000129 
0.000129 
0.000129 
0.000128 
0.000234 
0.000130 
0.000129 
0.000132 
0.000133 
0.000136 
0.000134 
0.000133 
0.000133 
0.000134 
0.000135 
0.000130 
0.000128 
0.000131 
0.000129 
0.000129 
0.000109 
0.000108 
0.000109 
0.000109 
0.000119 
0.000109 
0.000109 
0.000108 
0.000109 
0.000113 
0.000108 
0.000109 
0.000109 
0.000109 
0.000110 
0.000120 
0.000111 
0.000110 
0.000109 
0.000119 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000108 
0.000120 
0.000109 
0.000111 
0.000110 
0.000109 
0.000119 
0.000109 
0.000108 
0.000109 
0.000110 
0.000110 
0.000110 
0.000111 
0.000109 
0.000109 
0.000115 
0.000109 
0.000111 
0.000109 
0.000213 
0.000119 
0.000109 
0.000111 
0.000111 
0.000113 
0.000109 
0.000111 
0.000109 
0.000119 
0.000110 
0.000108 
0.000109 
0.000111 
0.000110 
0.000110 
0.000118 
0.000118 
0.000117 
0.000118 
0.000199 
0.000818 
0.000117 
0.000121 
0.000121 
0.000119 
0.000120 
0.000128 
0.000118 
0.000118 
0.000119 
0.000118 
0.000117 
0.000118 
0.000118 
0.000119 
0.000130 
0.000117 
0.000117 
0.000130 
0.000119 
0.000148 
0.000123 
0.000118 
0.000118 
0.000119 
0.000121 
0.000120 
0.000120 
0.000252 
0.000175 
0.000119 
0.000119 
0.000118 
0.000118 
0.000122 
0.000132 
0.000118 
0.000118 
0.000118 
0.000120 
0.000120 
0.000121 
0.000118 
0.000126 
0.000129 
0.000122 
0.000121 
0.000117 
0.000118 
0.000117 
0.000119 
0.000118 
0.000121 
0.000120 
0.000120 
0.000119 
0.001023 
0.000771 
0.000118 
0.000143 
0.000141 
0.000155 
0.000143 
0.000144 
0.000154 
0.000142 
0.000155 
0.000142 
0.000142 
0.000144 
0.000141 
0.000142 
0.000144 
0.000140 
0.000140 
0.000140 
0.000142 
0.000142 
0.000876 
0.000143 
0.000142 
0.000144 
0.000141 
0.000141 
0.000141 
0.000147 
0.000144 
0.000153 
0.000140 
0.000140 
0.000141 
0.000140 
0.000154 
0.000157 
0.000144 
0.000142 
0.000142 
0.000142 
0.000142 
0.000140 
0.000141 
0.000140 
0.000140 
0.000139 
0.000140 
0.000140 
0.000140 
0.000157 
0.000140 
0.000143 
0.000146 
0.000953 
0.000143 
0.000156 
0.000141 
0.000143 
0.000142 
0.000140 
0.000141 
0.000141 
0.000143 
0.000142 
0.000140 
0.000114 
0.000868 
0.000114 
0.000115 
0.000774 
0.000113 
0.000115 
0.000120 
0.001132 
0.000116 
0.000114 
0.000115 
0.000115 
0.000122 
0.000122 
0.000117 
0.000113 
0.000113 
0.000117 
0.000115 
0.000116 
0.000124 
0.000114 
0.000115 
0.000115 
0.000117 
0.000117 
0.000123 
0.000123 
0.000755 
0.000116 
0.000112 
0.000116 
0.000113 
0.000116 
0.000127 
0.000115 
0.000117 
0.000115 
0.000115 
0.000120 
0.000116 
0.000119 
0.000117 
0.000114 
0.000117 
0.000114 
0.000115 
0.000122 
0.000113 
0.000119 
0.000115 
0.000115 
0.000116 
0.000123 
0.000114 
0.000115 
0.000118 
0.000117 
0.000118 
0.000114 
0.000113 
0.000866 
0.000112 
0.000130 
0.000127 
0.000129 
0.000126 
0.000127 
0.000127 
0.000127 
0.000127 
0.000126 
0.000126 
0.000131 
0.000137 
0.000126 
0.000127 
0.000140 
0.000130 
0.000128 
0.000126 
0.000125 
0.000137 
0.000129 
0.000126 
0.000126 
0.000128 
0.000130 
0.000128 
0.000129 
0.000126 
0.000127 
0.000138 
0.000131 
0.000126 
0.000128 
0.000126 
0.000137 
0.000127 
0.000127 
0.000126 
0.000125 
0.000138 
0.000128 
0.000127 
0.000126 
0.000127 
0.000137 
0.000128 
0.000139 
0.000131 
0.000137 
0.000127 
0.000127 
0.000131 
0.000128 
0.000139 
0.000126 
0.000133 
0.000127 
0.000126 
0.000126 
0.000128 
0.000137 
0.000126 
0.000126 
0.000126 
0.000118 
0.000115 
0.000115 
0.000117 
0.000116 
0.000116 
0.000120 
0.000117 
0.000115 
0.000117 
0.000134 
0.000118 
0.000118 
0.000120 
0.000118 
0.000117 
0.000116 
0.000119 
0.000134 
0.000114 
0.000116 
0.000125 
0.000116 
0.000116 
0.000117 
0.000118 
0.000119 
0.000952 
0.000118 
0.000122 
0.000116 
0.000117 
0.000117 
0.000117 
0.000120 
0.000115 
0.000124 
0.000122 
0.000115 
0.000117 
0.000117 
0.000116 
0.000117 
0.000125 
0.000116 
0.000981 
0.000118 
0.000116 
0.000124 
0.000115 
0.000126 
0.000116 
0.000115 
0.000114 
0.000117 
0.000125 
0.000116 
0.000118 
0.000122 
0.000120 
0.000120 
0.000117 
0.000121 
0.000120 
0.000120 
0.000120 
0.000122 
0.000122 
0.000125 
0.000123 
0.000119 
0.000128 
0.000124 
0.000119 
0.000119 
0.000128 
0.000124 
0.000119 
0.000125 
0.000127 
0.000127 
0.000118 
0.000968 
0.000121 
0.000127 
0.000122 
0.000121 
0.000120 
0.000124 
0.000120 
0.000118 
0.000119 
0.000123 
0.000128 
0.000125 
0.000120 
0.000124 
0.000220 
0.000125 
0.000132 
0.000118 
0.000121 
0.000121 
0.000124 
0.000124 
0.000129 
0.000120 
0.000128 
0.000121 
0.000809 
0.000124 
0.000127 
0.000130 
0.000120 
0.000121 
0.000125 
0.000123 
0.000128 
0.000128 
0.000122 
0.000126 
0.000120 
0.000128 
0.001130 
0.000116 
0.000126 
0.000127 
0.000117 
0.000164 
0.000164 
0.000165 
0.000169 
0.000168 
0.000173 
0.000176 
0.000174 
0.000176 
0.000174 
0.000175 
0.000171 
0.000176 
0.000176 
0.000175 
0.000173 
0.000165 
0.000165 
0.000167 
0.000186 
0.000164 
0.000179 
0.000177 
0.000176 
0.000176 
0.000175 
0.000174 
0.000173 
0.000909 
0.000175 
0.000172 
0.000184 
0.000167 
0.000166 
0.000921 
0.000170 
0.000180 
0.000180 
0.000176 
0.000175 
0.000174 
0.000173 
0.000178 
0.000176 
0.000175 
0.000175 
0.000175 
0.000175 
0.000175 
0.000163 
0.000165 
0.000170 
0.000176 
0.000176 
0.000175 
0.000175 
0.000172 
0.000176 
0.000181 
0.000177 
0.000174 
0.000175 
0.000172 
0.000172 
0.000113 
0.000115 
0.000118 
0.000115 
0.000114 
0.000117 
0.000114 
0.000114 
0.000124 
0.000115 
0.000113 
0.000116 
0.000114 
0.000116 
0.000115 
0.000115 
0.000115 
0.000114 
0.000116 
0.000119 
0.000117 
0.000115 
0.000116 
0.000120 
0.000115 
0.000115 
0.000115 
0.000115 
0.000114 
0.000118 
0.000115 
0.000123 
0.000115 
0.000115 
0.000151 
0.000119 
0.000114 
0.000123 
0.000115 
0.000117 
0.000115 
0.000114 
0.000116 
0.000113 
0.000115 
0.000114 
0.000123 
0.000115 
0.000125 
0.000114 
0.000114 
0.000116 
0.000117 
0.000124 
0.000115 
0.000114 
0.000122 
0.000114 
0.000115 
0.000120 
0.000139 
0.000938 
0.000123 
0.000118 
0.000142 
0.000142 
0.000146 
0.000270 
0.000140 
0.000146 
0.000141 
0.000143 
0.001002 
0.000141 
0.000147 
0.000148 
0.000141 
0.000144 
0.000145 
0.000146 
0.000145 
0.000140 
0.000137 
0.000141 
0.000145 
0.000146 
0.000142 
0.000140 
0.000148 
0.000141 
0.000144 
0.000142 
0.000145 
0.000143 
0.000142 
0.000143 
0.000149 
0.000136 
0.000146 
0.000140 
0.000143 
0.001088 
0.000141 
0.000141 
0.000153 
0.000142 
0.000143 
0.000141 
0.000141 
0.000141 
0.000142 
0.000143 
0.000143 
0.000137 
0.000142 
0.000141 
0.000144 
0.000146 
0.000145 
0.000149 
0.000145 
0.000141 
0.000147 
0.000142 
0.000141 
0.000141 
0.000145 
0.000141 
0.000278 
0.000112 
0.000109 
0.000117 
0.000113 
0.000118 
0.000114 
0.000119 
0.000119 
0.000118 
0.000123 
0.000116 
0.000114 
0.000114 
0.000113 
0.000114 
0.000115 
0.000113 
0.000119 
0.000114 
0.000114 
0.000115 
0.000114 
0.000115 
0.000117 
0.000120 
0.001251 
0.000125 
0.000115 
0.000115 
0.000113 
0.000114 
0.000122 
0.000125 
0.000116 
0.000147 
0.000999 
0.000114 
0.000117 
0.000117 
0.000114 
0.000114 
0.000116 
0.000116 
0.000121 
0.000123 
0.000115 
0.000115 
0.000120 
0.000111 
0.000115 
0.000111 
0.000115 
0.000122 
0.000114 
0.000118 
0.000124 
0.000122 
0.000117 
0.000114 
0.000113 
0.000112 
0.000117 
0.000118 
0.000130 
0.000142 
0.000130 
0.000133 
0.000142 
0.000131 
0.000129 
0.000129 
0.000961 
0.000130 
0.000141 
0.000184 
0.000131 
0.000130 
0.000134 
0.000130 
0.000128 
0.000131 
0.000129 
0.000131 
0.000129 
0.000131 
0.000129 
0.000129 
0.000928 
0.000128 
0.000129 
0.000129 
0.000131 
0.000129 
0.000142 
0.000129 
0.000131 
0.000129 
0.000129 
0.000129 
0.000131 
0.000924 
0.000131 
0.000128 
0.000131 
0.000129 
0.000130 
0.000132 
0.000129 
0.000132 
0.000130 
0.000141 
0.000138 
0.000141 
0.000130 
0.000130 
0.000129 
0.000130 
0.000131 
0.000129 
0.000130 
0.000142 
0.000128 
0.000131 
0.000131 
0.000142 
0.000130 
0.000129 
0.000126 
0.000125 
0.000126 
0.000127 
0.000125 
0.000126 
0.000125 
0.000124 
0.000124 
0.000127 
0.000126 
0.000126 
0.000126 
0.000124 
0.000124 
0.000126 
0.000124 
0.000125 
0.000126 
0.000126 
0.000126 
0.000125 
0.000128 
0.000124 
0.000124 
0.000126 
0.000136 
0.000124 
0.000126 
0.000125 
0.000125 
0.001337 
0.000126 
0.000124 
0.000125 
0.000124 
0.000125 
0.000125 
0.000125 
0.000126 
0.000124 
0.000926 
0.000128 
0.000124 
0.000245 
0.000125 
0.000136 
0.000125 
0.000136 
0.000126 
0.000124 
0.000126 
0.000124 
0.000953 
0.000128 
0.000124 
0.000125 
0.000125 
0.000127 
0.000126 
0.000124 
0.000124 
0.000124 
0.000125 
0.000113 
0.000124 
0.000113 
0.000116 
0.000113 
0.000988 
0.000114 
0.000116 
0.000114 
0.000122 
0.000114 
0.000114 
0.000117 
0.000124 
0.000117 
0.000116 
0.000115 
0.000116 
0.000115 
0.000124 
0.000113 
0.000113 
0.000114 
0.000113 
0.000114 
0.001016 
0.000113 
0.000115 
0.000117 
0.000974 
0.000114 
0.000121 
0.000116 
0.000113 
0.000113 
0.000115 
0.000117 
0.000114 
0.000967 
0.000117 
0.000115 
0.000125 
0.000113 
0.000117 
0.000115 
0.000125 
0.000115 
0.000115 
0.000123 
0.000114 
0.000113 
0.000113 
0.000114 
0.000114 
0.000115 
0.000122 
0.000114 
0.000115 
0.000121 
0.000125 
0.000118 
0.000115 
0.000115 
0.000116 
0.000134 
0.000144 
0.000120 
0.000120 
0.000122 
0.000131 
0.000119 
0.000119 
0.000120 
0.000119 
0.000122 
0.000121 
0.000120 
0.000132 
0.000128 
0.000121 
0.000121 
0.000131 
0.000120 
0.000119 
0.000123 
0.000119 
0.000122 
0.000124 
0.000121 
0.000120 
0.000120 
0.000120 
0.000121 
0.000119 
0.000120 
0.000121 
0.000126 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000120 
0.000119 
0.000121 
0.000120 
0.000119 
0.000119 
0.000121 
0.000119 
0.000127 
0.000120 
0.000242 
0.000123 
0.000120 
0.000120 
0.000120 
0.000127 
0.001127 
0.000134 
0.000122 
0.000119 
0.000121 
0.000120 
0.000120 
0.000119 
0.000121 
0.000121 
0.000136 
0.000136 
0.000137 
0.000150 
0.000132 
0.000144 
0.000131 
0.000132 
0.000132 
0.000133 
0.000132 
0.000133 
0.000132 
0.000133 
0.000134 
0.000132 
0.000136 
0.000136 
0.000139 
0.000137 
0.000133 
0.000132 
0.000132 
0.000134 
0.000144 
0.000132 
0.000132 
0.000134 
0.000133 
0.000135 
0.000132 
0.000132 
0.000137 
0.000136 
0.000148 
0.000136 
0.000136 
0.000132 
0.000131 
0.000132 
0.000132 
0.000133 
0.000133 
0.000137 
0.000134 
0.000133 
0.000135 
0.000145 
0.000147 
0.000137 
0.000136 
0.000150 
0.000135 
0.000136 
0.000132 
0.000135 
0.000132 
0.000131 
0.000133 
0.000133 
0.000132 
0.000138 
0.000144 
0.000133 
0.000134 
0.000136 
0.000135 
0.000147 
0.000134 
0.000146 
0.000132 
0.000144 
0.000134 
0.000132 
0.000131 
0.000134 
0.000130 
0.000132 
0.000132 
0.000143 
0.000146 
0.000136 
0.000135 
0.000134 
0.000133 
0.000144 
0.000132 
0.000133 
0.000132 
0.000142 
0.000133 
0.000132 
0.000131 
0.000132 
0.000132 
0.000131 
0.000139 
0.000142 
0.000136 
0.000136 
0.000133 
0.000132 
0.000144 
0.000134 
0.000139 
0.000132 
0.000131 
0.000132 
0.000132 
0.000132 
0.000131 
0.000132 
0.000175 
0.000136 
0.000136 
0.000134 
0.000132 
0.000133 
0.000133 
0.000136 
0.000136 
0.000131 
0.000131 
0.000143 
0.000130 
0.000133 
0.000132 
0.000131 
0.000128 
0.000128 
0.000127 
0.000131 
0.000131 
0.000129 
0.000132 
0.000131 
0.000131 
0.000133 
0.000132 
0.000131 
0.000132 
0.000132 
0.000132 
0.000131 
0.000139 
0.000129 
0.000128 
0.000128 
0.000133 
0.000132 
0.000131 
0.000133 
0.000130 
0.000133 
0.000132 
0.000130 
0.000144 
0.000131 
0.000133 
0.000131 
0.000127 
0.000128 
0.000141 
0.000131 
0.000133 
0.000131 
0.000131 
0.000132 
0.000131 
0.000132 
0.000130 
0.000129 
0.000132 
0.000144 
0.000132 
0.000131 
0.000133 
0.000130 
0.000129 
0.000140 
0.000131 
0.000130 
0.000142 
0.000132 
0.000134 
0.000131 
0.000143 
0.000133 
0.000130 
0.000156 
0.000130 
0.000146 
0.000136 
0.000146 
0.001045 
0.000134 
0.000134 
0.000136 
0.000139 
0.000134 
0.000134 
0.000134 
0.000134 
0.000135 
0.000134 
0.000137 
0.000134 
0.000134 
0.000133 
0.000133 
0.000137 
0.000136 
0.000134 
0.000134 
0.000133 
0.000134 
0.000133 
0.000148 
0.000133 
0.000134 
0.000135 
0.000135 
0.000133 
0.000136 
0.000135 
0.000134 
0.000134 
0.000135 
0.000134 
0.000149 
0.000133 
0.000134 
0.000134 
0.000148 
0.000134 
0.000137 
0.000134 
0.000137 
0.000136 
0.000134 
0.000238 
0.000135 
0.000134 
0.000133 
0.000133 
0.000135 
0.000134 
0.000137 
0.000135 
0.000135 
0.000134 
0.000136 
0.000133 
0.000138 
0.000134 
0.000134 
0.000131 
0.000131 
0.000131 
0.000129 
0.000131 
0.000142 
0.000143 
0.000131 
0.000144 
0.000130 
0.000129 
0.000143 
0.000130 
0.000130 
0.000131 
0.000131 
0.000128 
0.000130 
0.000128 
0.000129 
0.000136 
0.000131 
0.000132 
0.000133 
0.001015 
0.000129 
0.000130 
0.000133 
0.000132 
0.001149 
0.000130 
0.000132 
0.000129 
0.000130 
0.000133 
0.000128 
0.000132 
0.000137 
0.000143 
0.000130 
0.000130 
0.000131 
0.000130 
0.000144 
0.000142 
0.000129 
0.000132 
0.000131 
0.000230 
0.000128 
0.000130 
0.000129 
0.000130 
0.000132 
0.000130 
0.000142 
0.000130 
0.000130 
0.000130 
0.000133 
0.000133 
0.000131 
0.000143 
0.000131 
0.000116 
0.000115 
0.000115 
0.000118 
0.000120 
0.000115 
0.000114 
0.000114 
0.000116 
0.000116 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000114 
0.000116 
0.000116 
0.000118 
0.000116 
0.000132 
0.000115 
0.000114 
0.000183 
0.000115 
0.000126 
0.000117 
0.000116 
0.000116 
0.000115 
0.000116 
0.000115 
0.000127 
0.000149 
0.000117 
0.000119 
0.000114 
0.000119 
0.000115 
0.000115 
0.000119 
0.000116 
0.000135 
0.000117 
0.000125 
0.000116 
0.000113 
0.000114 
0.000124 
0.000120 
0.000118 
0.000116 
0.000114 
0.000114 
0.000125 
0.001008 
0.000115 
0.000115 
0.001025 
0.000116 
0.000119 
0.000146 
0.000114 
0.000114 
0.000124 
0.000125 
0.000136 
0.000123 
0.000123 
0.000125 
0.000135 
0.000123 
0.000127 
0.000123 
0.000124 
0.001079 
0.000126 
0.000125 
0.000126 
0.000129 
0.000123 
0.000124 
0.000123 
0.000122 
0.000137 
0.000123 
0.000135 
0.000124 
0.000126 
0.000126 
0.000125 
0.001036 
0.000126 
0.000126 
0.000127 
0.000126 
0.000122 
0.000125 
0.000123 
0.000127 
0.000124 
0.000126 
0.000140 
0.000127 
0.000135 
0.000137 
0.000125 
0.000124 
0.000127 
0.000126 
0.000126 
0.000127 
0.000230 
0.000122 
0.000123 
0.000127 
0.000134 
0.000130 
0.000123 
0.000122 
0.000124 
0.000127 
0.000125 
0.000124 
0.000124 
0.000127 
0.000125 
0.000128 
0.000119 
0.000109 
0.000110 
0.000109 
0.000112 
0.000111 
0.000111 
0.000113 
0.000115 
0.000110 
0.000110 
0.000111 
0.000111 
0.000113 
0.000119 
0.000110 
0.000119 
0.000120 
0.000112 
0.000111 
0.000109 
0.000111 
0.000109 
0.000112 
0.000914 
0.000119 
0.000110 
0.000120 
0.000110 
0.000109 
0.000111 
0.000108 
0.000120 
0.000112 
0.000129 
0.000109 
0.000121 
0.000111 
0.000110 
0.000954 
0.000111 
0.000110 
0.000112 
0.000109 
0.000119 
0.000109 
0.000119 
0.000108 
0.000118 
0.000109 
0.000109 
0.000112 
0.000111 
0.000110 
0.000112 
0.000109 
0.000111 
0.000111 
0.000110 
0.000110 
0.000109 
0.000110 
0.000121 
0.000109 
0.000143 
0.000146 
0.000143 
0.000144 
0.000142 
0.000141 
0.000141 
0.000142 
0.000154 
0.000141 
0.000141 
0.000144 
0.000143 
0.000141 
0.000140 
0.000142 
0.000146 
0.000143 
0.000144 
0.000146 
0.000142 
0.000142 
0.000140 
0.000142 
0.000143 
0.000140 
0.000154 
0.000142 
0.000142 
0.000141 
0.000140 
0.000141 
0.000145 
0.000218 
0.000143 
0.000143 
0.000142 
0.000140 
0.000142 
0.000142 
0.000141 
0.000141 
0.000142 
0.000141 
0.000140 
0.000140 
0.000141 
0.000142 
0.000153 
0.000144 
0.000145 
0.000158 
0.000142 
0.000140 
0.000142 
0.000144 
0.000141 
0.000154 
0.000142 
0.000141 
0.000141 
0.000140 
0.000154 
0.000142 
0.000138 
0.000135 
0.000133 
0.000135 
0.000137 
0.000131 
0.000135 
0.000131 
0.000136 
0.000131 
0.000133 
0.000131 
0.000144 
0.000132 
0.001056 
0.000132 
0.000135 
0.000135 
0.000134 
0.000133 
0.000133 
0.000132 
0.000131 
0.000132 
0.000132 
0.000135 
0.000133 
0.000145 
0.000133 
0.000135 
0.000133 
0.000134 
0.000135 
0.000135 
0.000133 
0.000147 
0.000136 
0.000132 
0.000131 
0.000134 
0.001017 
0.000132 
0.000132 
0.000133 
0.000135 
0.000132 
0.000132 
0.000133 
0.000143 
0.000135 
0.000136 
0.000136 
0.000131 
0.000133 
0.000133 
0.000132 
0.000132 
0.000133 
0.000131 
0.000134 
0.000133 
0.000131 
0.000131 
0.000132 
0.000122 
0.000126 
0.000170 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000119 
0.000117 
0.000122 
0.000126 
0.000116 
0.001092 
0.000117 
0.000119 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000120 
0.000118 
0.000118 
0.000116 
0.000130 
0.000117 
0.000115 
0.000116 
0.000116 
0.000117 
0.000121 
0.000119 
0.000116 
0.000117 
0.000128 
0.000119 
0.000118 
0.000119 
0.000128 
0.000116 
0.000119 
0.000116 
0.000117 
0.000127 
0.000128 
0.000117 
0.000126 
0.000119 
0.000120 
0.000118 
0.000120 
0.000118 
0.001115 
0.000119 
0.000118 
0.000118 
0.000116 
0.000116 
0.000117 
0.000116 
0.000118 
0.000118 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/moonlight12800_3.dat <==
0.000249 
0.000249 
0.000250 
0.000250 
0.000252 
0.000250 
0.000252 
0.000462 
0.000249 
0.000249 
0.000372 
0.000252 
0.000248 
0.000248 
0.000254 
0.000256 
0.000373 
0.000239 
0.000243 
0.000245 
0.000241 
0.000468 
0.000238 
0.000240 
0.000268 
0.000240 
0.000249 
0.000243 
0.000241 
0.000241 
0.000263 
0.000240 
0.000238 
0.000239 
0.000238 
0.000238 
0.000240 
0.000240 
0.000237 
0.000237 
0.000252 
0.000238 
0.000242 
0.000237 
0.000238 
0.000258 
0.000291 
0.000237 
0.000225 
0.000224 
0.000229 
0.000289 
0.000226 
0.000228 
0.000233 
0.000228 
0.000234 
0.000233 
0.000229 
0.000225 
0.000252 
0.000228 
0.000227 
0.000230 
0.000229 
0.000228 
0.000230 
0.000227 
0.000241 
0.000240 
0.000239 
0.000241 
0.000242 
0.000239 
0.000246 
0.000241 
0.000241 
0.000245 
0.000245 
0.000239 
0.000211 
0.000204 
0.000204 
0.000205 
0.000216 
0.000223 
0.000217 
0.000220 
0.000218 
0.000218 
0.000216 
0.000218 
0.000217 
0.000218 
0.000218 
0.000217 
0.000194 
0.000192 
0.000194 
0.000198 
0.000211 
0.000205 
0.000207 
0.000207 
0.000208 
0.000205 
0.000206 
0.000212 
0.000207 
0.000204 
0.000206 
0.000205 
0.000171 
0.000173 
0.000173 
0.000174 
0.000187 
0.000182 
0.000182 
0.000184 
0.000188 
0.000188 
0.000185 
0.000187 
0.000397 
0.000182 
0.000184 
0.000183 
0.000235 
0.000234 
0.000236 
0.000241 
0.000250 
0.000249 
0.000258 
0.000250 
0.000248 
0.000294 
0.000252 
0.000251 
0.000251 
0.000257 
0.000252 
0.000249 
0.000213 
0.000381 
0.000217 
0.000334 
0.000225 
0.000225 
0.000269 
0.000226 
0.000277 
0.000226 
0.000226 
0.000226 
0.000232 
0.000227 
0.000475 
0.000248 
0.000215 
0.000217 
0.000218 
0.000219 
0.000229 
0.000227 
0.000232 
0.000236 
0.000227 
0.000228 
0.000230 
0.000242 
0.000227 
0.000229 
0.000234 
0.000229 
0.000184 
0.000180 
0.000181 
0.000180 
0.000194 
0.000203 
0.000195 
0.000195 
0.000201 
0.000193 
0.000194 
0.000194 
0.000194 
0.000194 
0.000194 
0.000193 
0.000255 
0.000256 
0.000257 
0.000256 
0.000262 
0.000255 
0.000257 
0.000254 
0.000255 
0.000255 
0.000256 
0.000255 
0.000256 
0.000257 
0.000454 
0.000255 
0.000244 
0.000245 
0.000245 
0.000244 
0.000245 
0.000247 
0.000250 
0.000244 
0.000244 
0.000247 
0.000248 
0.000248 
0.000245 
0.000245 
0.000421 
0.000247 
0.000245 
0.000240 
0.000239 
0.000239 
0.000241 
0.000241 
0.000243 
0.000240 
0.000242 
0.000243 
0.000243 
0.000241 
0.000271 
0.000240 
0.000243 
0.000242 
0.000220 
0.000220 
0.000218 
0.000219 
0.000217 
0.000216 
0.000218 
0.000217 
0.000216 
0.000219 
0.000216 
0.000238 
0.000220 
0.000218 
0.000216 
0.000219 
0.000119 
0.000125 
0.000130 
0.000126 
0.000249 
0.000249 
0.000249 
0.000247 
0.000253 
0.000269 
0.000247 
0.000249 
0.000250 
0.000248 
0.000440 
0.000248 
0.000121 
0.000122 
0.000122 
0.000122 
0.000238 
0.000240 
0.000240 
0.000240 
0.000242 
0.000241 
0.000239 
0.000243 
0.000244 
0.000247 
0.000239 
0.000244 
0.000119 
0.000120 
0.000121 
0.000122 
0.000241 
0.000235 
0.000237 
0.000238 
0.000236 
0.000236 
0.000252 
0.000235 
0.000236 
0.000237 
0.000237 
0.000234 
0.000259 
0.000167 
0.000115 
0.000117 
0.000222 
0.000224 
0.000456 
0.000227 
0.000225 
0.000224 
0.000225 
0.000224 
0.000224 
0.000225 
0.000223 
0.000243 
0.000252 
0.000250 
0.000255 
0.000250 
0.000254 
0.000251 
0.000248 
0.000251 
0.000249 
0.000253 
0.000249 
0.000250 
0.000250 
0.000250 
0.000250 
0.000253 
0.000236 
0.000236 
0.000236 
0.000236 
0.000236 
0.000235 
0.000236 
0.000238 
0.000398 
0.000237 
0.000236 
0.000236 
0.000235 
0.000235 
0.000235 
0.000234 
0.000228 
0.000416 
0.000231 
0.000229 
0.000227 
0.000230 
0.000233 
0.000230 
0.000231 
0.000230 
0.000228 
0.000229 
0.000447 
0.000228 
0.000232 
0.000231 
0.000194 
0.000201 
0.000195 
0.000195 
0.000405 
0.000195 
0.000193 
0.000194 
0.000192 
0.000199 
0.000195 
0.000194 
0.000196 
0.000195 
0.000193 
0.000195 
0.000243 
0.000240 
0.000244 
0.000244 
0.000255 
0.000241 
0.000245 
0.000241 
0.000241 
0.000239 
0.000241 
0.000241 
0.000242 
0.000241 
0.000240 
0.000249 
0.000221 
0.000227 
0.000227 
0.000229 
0.000228 
0.000232 
0.000225 
0.000226 
0.000226 
0.000225 
0.000225 
0.000228 
0.000226 
0.000225 
0.000224 
0.000247 
0.000217 
0.000243 
0.000217 
0.000220 
0.000217 
0.000217 
0.000219 
0.000220 
0.000400 
0.000220 
0.000219 
0.000218 
0.000220 
0.000240 
0.000449 
0.000220 
0.000181 
0.000186 
0.000183 
0.000183 
0.000185 
0.000210 
0.000185 
0.000202 
0.000184 
0.000184 
0.000190 
0.000195 
0.000184 
0.000184 
0.000183 
0.000201 
0.000256 
0.000256 
0.000255 
0.000257 
0.000255 
0.000257 
0.000254 
0.000256 
0.000257 
0.000464 
0.000257 
0.000256 
0.000256 
0.000255 
0.000256 
0.000254 
0.000246 
0.000245 
0.000249 
0.000245 
0.000249 
0.000244 
0.000245 
0.000247 
0.000247 
0.000244 
0.000248 
0.000245 
0.000249 
0.000247 
0.000247 
0.000245 
0.000244 
0.000241 
0.000240 
0.000241 
0.000277 
0.000241 
0.000243 
0.000240 
0.000242 
0.000244 
0.000248 
0.000244 
0.000239 
0.000284 
0.000244 
0.000244 
0.000217 
0.000215 
0.000217 
0.000217 
0.000216 
0.000224 
0.000218 
0.000218 
0.000219 
0.000219 
0.000217 
0.000217 
0.000216 
0.000217 
0.000219 
0.000219 
0.000248 
0.000245 
0.000248 
0.000246 
0.000252 
0.000247 
0.000249 
0.000246 
0.000248 
0.000249 
0.000246 
0.000246 
0.000246 
0.000248 
0.000251 
0.000262 
0.000232 
0.000232 
0.000233 
0.000235 
0.000234 
0.000233 
0.000270 
0.000232 
0.000233 
0.000236 
0.000232 
0.000235 
0.000233 
0.000234 
0.000234 
0.000233 
0.000225 
0.000226 
0.000228 
0.000226 
0.000229 
0.000487 
0.000225 
0.000230 
0.000226 
0.000233 
0.000227 
0.000482 
0.000227 
0.000225 
0.000246 
0.000224 
0.000202 
0.000202 
0.000202 
0.000207 
0.000202 
0.000205 
0.000204 
0.000201 
0.000201 
0.000203 
0.000201 
0.000202 
0.000202 
0.000205 
0.000204 
0.000202 
0.000120 
0.000291 
0.000120 
0.000208 
0.000258 
0.000259 
0.000260 
0.000257 
0.000254 
0.000256 
0.000255 
0.000255 
0.000255 
0.000254 
0.000477 
0.000255 
0.000116 
0.000116 
0.000115 
0.000181 
0.000246 
0.000246 
0.000245 
0.000248 
0.000246 
0.000254 
0.000247 
0.000245 
0.000246 
0.000245 
0.000403 
0.000245 
0.000117 
0.000116 
0.000118 
0.000179 
0.000243 
0.000240 
0.000241 
0.000240 
0.000241 
0.000243 
0.000271 
0.000241 
0.000241 
0.000243 
0.000240 
0.000241 
0.000115 
0.000126 
0.000115 
0.000168 
0.000218 
0.000218 
0.000220 
0.000410 
0.000218 
0.000215 
0.000217 
0.000217 
0.000478 
0.000218 
0.000222 
0.000216 
0.000116 
0.000119 
0.000115 
0.000116 
0.000244 
0.000247 
0.000244 
0.000246 
0.000246 
0.000245 
0.000265 
0.000247 
0.000243 
0.000243 
0.000245 
0.000245 
0.000117 
0.000117 
0.000126 
0.000116 
0.000230 
0.000232 
0.000230 
0.000229 
0.000230 
0.000232 
0.000229 
0.000229 
0.000264 
0.000229 
0.000232 
0.000231 
0.000116 
0.000115 
0.000132 
0.000120 
0.000224 
0.000223 
0.000225 
0.000226 
0.000222 
0.000221 
0.000225 
0.000227 
0.000222 
0.000224 
0.000227 
0.000224 
0.000115 
0.000114 
0.000116 
0.000114 
0.000194 
0.000197 
0.000194 
0.000193 
0.000194 
0.000195 
0.000397 
0.000193 
0.000195 
0.000196 
0.000193 
0.000195 
0.000180 
0.000183 
0.000188 
0.000193 
0.000256 
0.000251 
0.000254 
0.000251 
0.000250 
0.000252 
0.000252 
0.000252 
0.000253 
0.000253 
0.000252 
0.000252 
0.000167 
0.000171 
0.000244 
0.000184 
0.000237 
0.000236 
0.000244 
0.000239 
0.000238 
0.000297 
0.000238 
0.000240 
0.000258 
0.000237 
0.000235 
0.000239 
0.000158 
0.000162 
0.000164 
0.000176 
0.000502 
0.000235 
0.000229 
0.000228 
0.000228 
0.000233 
0.000233 
0.000231 
0.000231 
0.000233 
0.000229 
0.000229 
0.000365 
0.000328 
0.000145 
0.000141 
0.000200 
0.000208 
0.000198 
0.000198 
0.000197 
0.000198 
0.000211 
0.000202 
0.000238 
0.000199 
0.000199 
0.000199 
0.000252 
0.000245 
0.000244 
0.000248 
0.000253 
0.000246 
0.000246 
0.000251 
0.000245 
0.000247 
0.000248 
0.000252 
0.000245 
0.000246 
0.000246 
0.000247 
0.000228 
0.000227 
0.000567 
0.000234 
0.000229 
0.000230 
0.000227 
0.000227 
0.000504 
0.000229 
0.000232 
0.000229 
0.000228 
0.000225 
0.000228 
0.000664 
0.000216 
0.000217 
0.000218 
0.000267 
0.000221 
0.000218 
0.000236 
0.000279 
0.000218 
0.000226 
0.000217 
0.000217 
0.000219 
0.000217 
0.000217 
0.000219 
0.000187 
0.000184 
0.000189 
0.000185 
0.000191 
0.000191 
0.000188 
0.000188 
0.000187 
0.000184 
0.000184 
0.000185 
0.000186 
0.000185 
0.000189 
0.000187 
0.000246 
0.000249 
0.000247 
0.000244 
0.000246 
0.000246 
0.000520 
0.000247 
0.000244 
0.000246 
0.000246 
0.000250 
0.000268 
0.000246 
0.000247 
0.000249 
0.000243 
0.000229 
0.000229 
0.000227 
0.000229 
0.000231 
0.000230 
0.000227 
0.000228 
0.000229 
0.000250 
0.000564 
0.000574 
0.000229 
0.000227 
0.000230 
0.000221 
0.000224 
0.000220 
0.000226 
0.000222 
0.000221 
0.000221 
0.000224 
0.000224 
0.000220 
0.000245 
0.000222 
0.000223 
0.000221 
0.000223 
0.000219 
0.000196 
0.000198 
0.000196 
0.000195 
0.000196 
0.000197 
0.000198 
0.000546 
0.000195 
0.000197 
0.000197 
0.000193 
0.000196 
0.000202 
0.000196 
0.000194 
0.000207 
0.000257 
0.000256 
0.000256 
0.000256 
0.000260 
0.000263 
0.000258 
0.000255 
0.000609 
0.000255 
0.000254 
0.000254 
0.000256 
0.000632 
0.000255 
0.000199 
0.000247 
0.000245 
0.000471 
0.000245 
0.000247 
0.000251 
0.000245 
0.000244 
0.000246 
0.000247 
0.000245 
0.000245 
0.000246 
0.000244 
0.000246 
0.000193 
0.000242 
0.000241 
0.000239 
0.000565 
0.000240 
0.000240 
0.000241 
0.000240 
0.000249 
0.000241 
0.000245 
0.000240 
0.000240 
0.000240 
0.000240 
0.000180 
0.000221 
0.000221 
0.000218 
0.000218 
0.000217 
0.000482 
0.000244 
0.000218 
0.000217 
0.000218 
0.000226 
0.000216 
0.000219 
0.000220 
0.000216 
0.000246 
0.000245 
0.000245 
0.000245 
0.000242 
0.000241 
0.000245 
0.000255 
0.000245 
0.000244 
0.000246 
0.000250 
0.000244 
0.000245 
0.000244 
0.000243 
0.000236 
0.000237 
0.000510 
0.000237 
0.000236 
0.000236 
0.000239 
0.000240 
0.000236 
0.000240 
0.000243 
0.000240 
0.000237 
0.000468 
0.000239 
0.000237 
0.000220 
0.000221 
0.000224 
0.000220 
0.000226 
0.000222 
0.000226 
0.000221 
0.000223 
0.000221 
0.000225 
0.000219 
0.000241 
0.000221 
0.000221 
0.000219 
0.000210 
0.000209 
0.000211 
0.000211 
0.000209 
0.000209 
0.000210 
0.000275 
0.000209 
0.000208 
0.000208 
0.000216 
0.000208 
0.000210 
0.000209 
0.000229 
0.000249 
0.000274 
0.000273 
0.000252 
0.000250 
0.000252 
0.000254 
0.000251 
0.000253 
0.000252 
0.000252 
0.000597 
0.000254 
0.000251 
0.000249 
0.000253 
0.000239 
0.000244 
0.000236 
0.000530 
0.000239 
0.000236 
0.000236 
0.000240 
0.000236 
0.000258 
0.000238 
0.000256 
0.000238 
0.000237 
0.000235 
0.000235 
0.000231 
0.000232 
0.000228 
0.000234 
0.000229 
0.000229 
0.000231 
0.000228 
0.000233 
0.000230 
0.000237 
0.000232 
0.000232 
0.000234 
0.000228 
0.000232 
0.000205 
0.000206 
0.000203 
0.000206 
0.000203 
0.000205 
0.000209 
0.000204 
0.000204 
0.000203 
0.000204 
0.000205 
0.000203 
0.000205 
0.000205 
0.000494 
0.000250 
0.000250 
0.000252 
0.000252 
0.000251 
0.000253 
0.000253 
0.000251 
0.000252 
0.000250 
0.000250 
0.000251 
0.000251 
0.000249 
0.000252 
0.000275 
0.000235 
0.000236 
0.000238 
0.000237 
0.000238 
0.000238 
0.000239 
0.000238 
0.000257 
0.000236 
0.000235 
0.000236 
0.000236 
0.000238 
0.000236 
0.000242 
0.000230 
0.000644 
0.000253 
0.000252 
0.000232 
0.000247 
0.000229 
0.000285 
0.000233 
0.000229 
0.000230 
0.000228 
0.000228 
0.000230 
0.000508 
0.000230 
0.000205 
0.000206 
0.000204 
0.000208 
0.000203 
0.000207 
0.000204 
0.000204 
0.000204 
0.000206 
0.000204 
0.000205 
0.000206 
0.000207 
0.000204 
0.000206 
0.000254 
0.000251 
0.000251 
0.000249 
0.000252 
0.000255 
0.000256 
0.000257 
0.000251 
0.000598 
0.000251 
0.000253 
0.000252 
0.000563 
0.000251 
0.000252 
0.000237 
0.000241 
0.000235 
0.000235 
0.000237 
0.000235 
0.000236 
0.000294 
0.000236 
0.000272 
0.000240 
0.000241 
0.000238 
0.000243 
0.000238 
0.000237 
0.000230 
0.000229 
0.000230 
0.000230 
0.000231 
0.000231 
0.000228 
0.000228 
0.000250 
0.000231 
0.000229 
0.000236 
0.000230 
0.000229 
0.000234 
0.000231 
0.000202 
0.000199 
0.000219 
0.000200 
0.000202 
0.000560 
0.000199 
0.000199 
0.000199 
0.000200 
0.000200 
0.000199 
0.000199 
0.000201 
0.000199 
0.000201 
0.000241 
0.000240 
0.000245 
0.000241 
0.000248 
0.000266 
0.000243 
0.000240 
0.000242 
0.000241 
0.000241 
0.000264 
0.000242 
0.000265 
0.000586 
0.000244 
0.000223 
0.000222 
0.000223 
0.000221 
0.000222 
0.000222 
0.000225 
0.000224 
0.000225 
0.000225 
0.000224 
0.000222 
0.000223 
0.000564 
0.000226 
0.000223 
0.000494 
0.000214 
0.000213 
0.000216 
0.000214 
0.000234 
0.000214 
0.000214 
0.000215 
0.000213 
0.000214 
0.000216 
0.000273 
0.000215 
0.000216 
0.000217 
0.000182 
0.000197 
0.000183 
0.000179 
0.000180 
0.000183 
0.000180 
0.000180 
0.000503 
0.000181 
0.000178 
0.000177 
0.000180 
0.000178 
0.000532 
0.000186 
0.000164 
0.000163 
0.000165 
0.000162 
0.000249 
0.000250 
0.000249 
0.000624 
0.000255 
0.000253 
0.000251 
0.000250 
0.000255 
0.000256 
0.000252 
0.000250 
0.000149 
0.000149 
0.000150 
0.000152 
0.000237 
0.000237 
0.000236 
0.000238 
0.000236 
0.000239 
0.000241 
0.000260 
0.000235 
0.000237 
0.000236 
0.000235 
0.000141 
0.000144 
0.000141 
0.000144 
0.000232 
0.000230 
0.000230 
0.000229 
0.000252 
0.000228 
0.000228 
0.000229 
0.000250 
0.000229 
0.000233 
0.000232 
0.000134 
0.000134 
0.000133 
0.000176 
0.000216 
0.000215 
0.000215 
0.000218 
0.000563 
0.000215 
0.000216 
0.000217 
0.000223 
0.000244 
0.000217 
0.000495 
0.000246 
0.000250 
0.000245 
0.000248 
0.000246 
0.000249 
0.000246 
0.000252 
0.000250 
0.000245 
0.000248 
0.000246 
0.000246 
0.000248 
0.000249 
0.000252 
0.000225 
0.000229 
0.000228 
0.000226 
0.000228 
0.000226 
0.000226 
0.000246 
0.000226 
0.000226 
0.000283 
0.000247 
0.000227 
0.000226 
0.000228 
0.000230 
0.000218 
0.000219 
0.000220 
0.000217 
0.000218 
0.000216 
0.000217 
0.000218 
0.000217 
0.000267 
0.000220 
0.000216 
0.000219 
0.000218 
0.000217 
0.000217 
0.000229 
0.000179 
0.000179 
0.000179 
0.000183 
0.000179 
0.000184 
0.000178 
0.000179 
0.000178 
0.000180 
0.000179 
0.000184 
0.000183 
0.000181 
0.000183 
0.000210 
0.000245 
0.000255 
0.000257 
0.000254 
0.000251 
0.000254 
0.000253 
0.000695 
0.000252 
0.000256 
0.000260 
0.000252 
0.000259 
0.000260 
0.000258 
0.000202 
0.000243 
0.000523 
0.000249 
0.000245 
0.000245 
0.000247 
0.000246 
0.000250 
0.000543 
0.000248 
0.000244 
0.000243 
0.000247 
0.000245 
0.000243 
0.000218 
0.000251 
0.000242 
0.000242 
0.000249 
0.000242 
0.000276 
0.000244 
0.000241 
0.000249 
0.000244 
0.000245 
0.000242 
0.000243 
0.000244 
0.000242 
0.000193 
0.000230 
0.000231 
0.000598 
0.000231 
0.000232 
0.000235 
0.000233 
0.000230 
0.000231 
0.000252 
0.000233 
0.000232 
0.000230 
0.000229 
0.000530 
0.000246 
0.000247 
0.000268 
0.000248 
0.000245 
0.000247 
0.000246 
0.000245 
0.000248 
0.000249 
0.000262 
0.000245 
0.000254 
0.000246 
0.000245 
0.000247 
0.000273 
0.000233 
0.000232 
0.000231 
0.000230 
0.000231 
0.000590 
0.000237 
0.000232 
0.000230 
0.000230 
0.000231 
0.000233 
0.000231 
0.000230 
0.000233 
0.000228 
0.000226 
0.000225 
0.000256 
0.000224 
0.000223 
0.000224 
0.000225 
0.000225 
0.000223 
0.000223 
0.000225 
0.000245 
0.000224 
0.000224 
0.000225 
0.000197 
0.000202 
0.000197 
0.000198 
0.000199 
0.000200 
0.000201 
0.000197 
0.000196 
0.000198 
0.000196 
0.000196 
0.000197 
0.000197 
0.000197 
0.000217 
0.000127 
0.000116 
0.000116 
0.000119 
0.000242 
0.000243 
0.000241 
0.000243 
0.000246 
0.000243 
0.000265 
0.000579 
0.000242 
0.000242 
0.000242 
0.000242 
0.000116 
0.000152 
0.000116 
0.000117 
0.000231 
0.000575 
0.000228 
0.000236 
0.000229 
0.000229 
0.000250 
0.000230 
0.000230 
0.000711 
0.000229 
0.000228 
0.000116 
0.000422 
0.000115 
0.000118 
0.000225 
0.000226 
0.000228 
0.000223 
0.000226 
0.000223 
0.000222 
0.000226 
0.000227 
0.000224 
0.000224 
0.000226 
0.000116 
0.000116 
0.000116 
0.000118 
0.000199 
0.000201 
0.000201 
0.000201 
0.000204 
0.000199 
0.000202 
0.000209 
0.000199 
0.000199 
0.000202 
0.000208 
0.000241 
0.000242 
0.000241 
0.000241 
0.000239 
0.000668 
0.000242 
0.000243 
0.000241 
0.000245 
0.000246 
0.000240 
0.000243 
0.000243 
0.000242 
0.000243 
0.000227 
0.000229 
0.000227 
0.000227 
0.000226 
0.000227 
0.000226 
0.000226 
0.000228 
0.000227 
0.000226 
0.000230 
0.000230 
0.000228 
0.000225 
0.000226 
0.000221 
0.000220 
0.000218 
0.000241 
0.000221 
0.000220 
0.000219 
0.000223 
0.000219 
0.000219 
0.000219 
0.000228 
0.000219 
0.000220 
0.000218 
0.000223 
0.000199 
0.000200 
0.000201 
0.000199 
0.000200 
0.000267 
0.000203 
0.000201 
0.000203 
0.000202 
0.000200 
0.000202 
0.000204 
0.000201 
0.000199 
0.000202 
0.000248 
0.000249 
0.000249 
0.000250 
0.000252 
0.000251 
0.000253 
0.000246 
0.000249 
0.000565 
0.000250 
0.000251 
0.000251 
0.000272 
0.000251 
0.000249 
0.000233 
0.000233 
0.000256 
0.000248 
0.000234 
0.000236 
0.000240 
0.000234 
0.000234 
0.000234 
0.000235 
0.000237 
0.000234 
0.000235 
0.000236 
0.000261 
0.000228 
0.000229 
0.000226 
0.000226 
0.000228 
0.000249 
0.000250 
0.000229 
0.000231 
0.000226 
0.000226 
0.000227 
0.000227 
0.000248 
0.000229 
0.000225 
0.000215 
0.000212 
0.000210 
0.000212 
0.000209 
0.000213 
0.000211 
0.000211 
0.000211 
0.000212 
0.000210 
0.000210 
0.000229 
0.000211 
0.000211 
0.000210 
0.000122 
0.000118 
0.000125 
0.000118 
0.000721 
0.000251 
0.000254 
0.000251 
0.000251 
0.000252 
0.000251 
0.000255 
0.000252 
0.000251 
0.000254 
0.000252 
0.000126 
0.000123 
0.000118 
0.000125 
0.000238 
0.000239 
0.000242 
0.000237 
0.000237 
0.000239 
0.000236 
0.000238 
0.000239 
0.000238 
0.000237 
0.000239 
0.000156 
0.000115 
0.000116 
0.000116 
0.000230 
0.000232 
0.000233 
0.000234 
0.000669 
0.001005 
0.000648 
0.000569 
0.000231 
0.000235 
0.000237 
0.000236 
0.000117 
0.000117 
0.000117 
0.000126 
0.000227 
0.000208 
0.000208 
0.000209 
0.000211 
0.000209 
0.000211 
0.000227 
0.000211 
0.000208 
0.000207 
0.000207 
0.000250 
0.000252 
0.000250 
0.000250 
0.000251 
0.000249 
0.000249 
0.000248 
0.000248 
0.000252 
0.000250 
0.000248 
0.000250 
0.000248 
0.000248 
0.000250 
0.000237 
0.000242 
0.000234 
0.000236 
0.000237 
0.000236 
0.000234 
0.000236 
0.000234 
0.000756 
0.000233 
0.000236 
0.000236 
0.000248 
0.000234 
0.000234 
0.000233 
0.000227 
0.000229 
0.000236 
0.000227 
0.000229 
0.000229 
0.000228 
0.000235 
0.000228 
0.000642 
0.000228 
0.000228 
0.000230 
0.000231 
0.000229 
0.000215 
0.000217 
0.000215 
0.000220 
0.000216 
0.000629 
0.000217 
0.000214 
0.000215 
0.000217 
0.000223 
0.000602 
0.000217 
0.000216 
0.000214 
0.000215 
0.000240 
0.000252 
0.000250 
0.000253 
0.000720 
0.000249 
0.000251 
0.000254 
0.000251 
0.000251 
0.000251 
0.000252 
0.000252 
0.000250 
0.000249 
0.000251 
0.000227 
0.000239 
0.000239 
0.000237 
0.000258 
0.000239 
0.000237 
0.000236 
0.000239 
0.000239 
0.000239 
0.000235 
0.000240 
0.000237 
0.000236 
0.000236 
0.000220 
0.000229 
0.000232 
0.000232 
0.000232 
0.000228 
0.000230 
0.000229 
0.000252 
0.000725 
0.000240 
0.000230 
0.000229 
0.000230 
0.000235 
0.000230 
0.000195 
0.000202 
0.000202 
0.000202 
0.000201 
0.000202 
0.000201 
0.000203 
0.000203 
0.000203 
0.000202 
0.000206 
0.000205 
0.000204 
0.000204 
0.000204 
0.000138 
0.000136 
0.000491 
0.000143 
0.000252 
0.000253 
0.000257 
0.000250 
0.000256 
0.000254 
0.000251 
0.000249 
0.000274 
0.000253 
0.000252 
0.000253 
0.000136 
0.000134 
0.000133 
0.000139 
0.000235 
0.000238 
0.000236 
0.000234 
0.000233 
0.000234 
0.000651 
0.000235 
0.000255 
0.000236 
0.000235 
0.000260 
0.000141 
0.000128 
0.000133 
0.000143 
0.000228 
0.000233 
0.000229 
0.000229 
0.000229 
0.000229 
0.000230 
0.000228 
0.000243 
0.000229 
0.000229 
0.000228 
0.000129 
0.000119 
0.000117 
0.000126 
0.000208 
0.000224 
0.000205 
0.000224 
0.000204 
0.000207 
0.000206 
0.000206 
0.000206 
0.000209 
0.000206 
0.000205 
0.000247 
0.000246 
0.000245 
0.000245 
0.000247 
0.000244 
0.000253 
0.000246 
0.000268 
0.000680 
0.000248 
0.000247 
0.000249 
0.000248 
0.000246 
0.000246 
0.000229 
0.000232 
0.000230 
0.000229 
0.000233 
0.000229 
0.000507 
0.000234 
0.000231 
0.000231 
0.000251 
0.000229 
0.000230 
0.000233 
0.000228 
0.000230 
0.000224 
0.000225 
0.000223 
0.000244 
0.000224 
0.000224 
0.000231 
0.000223 
0.000223 
0.000227 
0.000225 
0.000244 
0.000223 
0.000224 
0.000225 
0.000644 
0.000193 
0.000195 
0.000193 
0.000195 
0.000194 
0.000195 
0.000195 
0.000195 
0.000195 
0.000193 
0.000192 
0.000197 
0.000195 
0.000193 
0.000194 
0.000193 
0.000241 
0.000240 
0.000239 
0.000660 
0.000241 
0.000243 
0.000241 
0.000240 
0.000244 
0.000267 
0.000240 
0.000240 
0.000246 
0.000242 
0.000240 
0.000242 
0.000219 
0.000658 
0.000226 
0.000222 
0.000220 
0.000219 
0.000221 
0.000609 
0.000222 
0.000220 
0.000221 
0.000220 
0.000219 
0.000222 
0.000219 
0.000221 
0.000212 
0.000213 
0.000215 
0.000212 
0.000212 
0.000212 
0.000269 
0.000213 
0.000212 
0.000212 
0.000212 
0.000213 
0.000213 
0.000213 
0.000212 
0.000215 
0.000188 
0.000190 
0.000189 
0.000191 
0.000207 
0.000192 
0.000191 
0.000193 
0.000192 
0.000188 
0.000189 
0.000193 
0.000190 
0.000188 
0.000191 
0.000192 
0.000246 
0.000249 
0.000268 
0.000248 
0.000249 
0.000247 
0.000250 
0.000246 
0.000244 
0.000246 
0.000244 
0.000248 
0.000249 
0.000245 
0.000246 
0.000269 
0.000232 
0.000229 
0.000229 
0.000631 
0.000229 
0.000230 
0.000229 
0.000232 
0.000230 
0.000302 
0.000231 
0.000230 
0.000232 
0.000231 
0.000228 
0.000235 
0.000223 
0.000273 
0.000223 
0.000224 
0.000223 
0.000225 
0.000228 
0.000228 
0.000225 
0.000226 
0.000226 
0.000235 
0.000223 
0.000246 
0.000223 
0.000225 
0.000202 
0.000200 
0.000200 
0.000211 
0.000202 
0.000202 
0.000201 
0.000204 
0.000204 
0.000200 
0.000204 
0.000200 
0.000201 
0.000200 
0.000203 
0.000201 
0.000314 
0.000115 
0.000117 
0.000128 
0.000252 
0.000276 
0.000252 
0.000253 
0.000254 
0.000253 
0.000253 
0.000276 
0.000252 
0.000256 
0.000252 
0.000254 
0.000115 
0.000115 
0.000115 
0.000115 
0.000243 
0.000243 
0.000242 
0.000243 
0.000717 
0.000243 
0.000244 
0.000635 
0.000244 
0.000243 
0.000246 
0.000247 
0.000117 
0.000115 
0.000116 
0.000116 
0.000262 
0.000238 
0.000240 
0.000240 
0.000239 
0.000238 
0.000237 
0.000239 
0.000237 
0.000241 
0.000237 
0.000258 
0.000114 
0.000118 
0.000115 
0.000119 
0.000214 
0.000216 
0.000215 
0.000213 
0.000217 
0.000215 
0.000216 
0.000218 
0.000215 
0.000214 
0.000214 
0.000214 
0.000257 
0.000254 
0.000256 
0.000259 
0.000254 
0.000256 
0.000256 
0.000255 
0.000257 
0.000256 
0.000253 
0.000256 
0.000258 
0.000257 
0.000255 
0.000259 
0.000249 
0.000248 
0.000248 
0.000249 
0.000247 
0.000247 
0.000249 
0.000248 
0.000247 
0.000251 
0.000665 
0.000245 
0.000246 
0.000249 
0.000248 
0.000268 
0.000650 
0.000241 
0.000240 
0.000264 
0.000244 
0.000243 
0.000716 
0.000242 
0.000243 
0.000244 
0.000244 
0.000240 
0.000241 
0.000245 
0.000242 
0.000633 
0.000220 
0.000247 
0.000243 
0.000821 
0.000221 
0.000222 
0.000222 
0.000221 
0.000221 
0.000220 
0.000223 
0.000222 
0.000224 
0.000220 
0.000220 
0.000220 
0.000174 
0.000186 
0.000224 
0.000239 
0.000245 
0.000245 
0.000248 
0.000245 
0.000244 
0.000246 
0.000248 
0.000246 
0.000244 
0.000245 
0.000245 
0.000246 
0.000169 
0.000200 
0.000192 
0.000223 
0.000227 
0.000228 
0.000227 
0.000234 
0.000227 
0.000234 
0.000227 
0.000229 
0.000228 
0.000229 
0.000229 
0.000228 
0.000166 
0.000195 
0.000192 
0.000217 
0.000228 
0.000227 
0.000227 
0.000231 
0.000225 
0.000226 
0.000227 
0.000620 
0.000227 
0.000241 
0.000229 
0.000228 
0.000155 
0.000167 
0.000178 
0.000213 
0.000215 
0.000215 
0.000214 
0.000214 
0.000216 
0.000213 
0.000214 
0.000213 
0.000215 
0.000215 
0.000213 
0.000214 
0.000159 
0.000169 
0.000160 
0.000171 
0.000250 
0.000249 
0.000252 
0.000253 
0.000250 
0.000254 
0.000253 
0.000695 
0.000248 
0.000248 
0.000255 
0.000250 
0.000149 
0.000152 
0.000152 
0.000165 
0.000238 
0.000240 
0.000259 
0.000243 
0.000242 
0.000241 
0.000237 
0.000244 
0.000262 
0.000240 
0.000238 
0.000240 
0.000151 
0.000148 
0.000148 
0.000158 
0.000232 
0.000233 
0.000254 
0.000237 
0.000233 
0.000236 
0.000234 
0.000236 
0.000232 
0.000235 
0.000235 
0.000235 
0.000133 
0.000139 
0.000147 
0.000145 
0.000217 
0.000218 
0.000627 
0.000221 
0.000222 
0.000218 
0.000223 
0.000218 
0.000220 
0.000222 
0.000855 
0.000221 
0.000209 
0.000230 
0.000238 
0.000252 
0.000250 
0.000251 
0.000253 
0.000250 
0.000249 
0.000251 
0.000256 
0.000250 
0.000732 
0.000253 
0.000251 
0.000250 
0.000195 
0.000224 
0.000246 
0.000237 
0.000243 
0.000242 
0.000238 
0.000239 
0.000238 
0.000240 
0.000236 
0.000241 
0.000238 
0.000260 
0.000237 
0.000241 
0.000192 
0.000213 
0.000230 
0.000235 
0.000234 
0.000234 
0.000233 
0.000235 
0.000232 
0.000233 
0.000237 
0.000234 
0.000256 
0.000237 
0.000235 
0.000232 
0.000183 
0.000208 
0.000220 
0.000221 
0.000224 
0.000645 
0.000221 
0.000223 
0.000221 
0.000224 
0.000221 
0.000223 
0.000220 
0.000223 
0.000226 
0.000221 
0.000222 
0.000250 
0.000251 
0.000257 
0.000252 
0.000251 
0.000251 
0.000253 
0.000251 
0.000249 
0.000254 
0.000249 
0.000249 
0.000251 
0.000251 
0.000249 
0.000213 
0.000245 
0.000237 
0.000235 
0.000251 
0.000257 
0.000297 
0.000235 
0.000236 
0.000236 
0.000238 
0.000236 
0.000242 
0.000238 
0.000236 
0.000235 
0.000207 
0.000231 
0.000233 
0.000236 
0.000229 
0.000229 
0.000231 
0.000681 
0.000231 
0.000229 
0.000229 
0.000231 
0.000231 
0.000696 
0.000230 
0.000228 
0.000192 
0.000213 
0.000214 
0.000213 
0.000213 
0.000232 
0.000216 
0.000213 
0.000214 
0.000214 
0.000214 
0.000216 
0.000213 
0.000215 
0.000213 
0.000213 
0.000249 
0.000247 
0.000248 
0.000247 
0.000245 
0.000246 
0.000250 
0.000249 
0.000247 
0.000781 
0.000270 
0.000246 
0.000249 
0.000246 
0.000247 
0.000248 
0.000230 
0.000231 
0.000230 
0.000230 
0.000232 
0.000231 
0.000237 
0.000232 
0.000724 
0.000236 
0.000230 
0.000235 
0.000231 
0.000252 
0.000667 
0.000230 
0.000226 
0.000224 
0.000223 
0.000227 
0.000223 
0.000246 
0.000230 
0.000222 
0.000244 
0.000228 
0.000223 
0.000225 
0.000228 
0.000223 
0.000223 
0.000227 
0.000211 
0.000211 
0.000211 
0.000214 
0.000211 
0.000211 
0.000211 
0.000215 
0.000213 
0.000214 
0.000210 
0.000213 
0.000219 
0.000231 
0.000232 
0.000212 
0.000146 
0.000153 
0.000159 
0.000176 
0.000251 
0.000252 
0.000249 
0.000252 
0.000254 
0.000252 
0.000253 
0.000251 
0.000250 
0.000254 
0.000249 
0.000304 
0.000139 
0.000151 
0.000153 
0.000170 
0.000240 
0.000241 
0.000240 
0.000243 
0.000242 
0.000242 
0.000241 
0.000246 
0.000240 
0.000239 
0.000241 
0.000240 
0.000586 
0.000151 
0.000151 
0.000166 
0.000237 
0.000236 
0.000257 
0.000236 
0.000238 
0.000234 
0.000235 
0.000237 
0.000238 
0.000235 
0.000236 
0.000726 
0.000136 
0.000140 
0.000142 
0.000158 
0.000200 
0.000698 
0.000203 
0.000204 
0.000201 
0.000200 
0.000200 
0.000200 
0.000202 
0.000200 
0.000199 
0.000219 
0.000255 
0.000250 
0.000260 
0.000256 
0.000253 
0.000250 
0.000251 
0.000252 
0.000252 
0.000251 
0.000259 
0.000250 
0.000255 
0.000249 
0.000251 
0.000249 
0.000237 
0.000804 
0.000235 
0.000700 
0.000235 
0.000238 
0.000238 
0.000236 
0.000237 
0.000236 
0.000240 
0.000254 
0.000236 
0.000237 
0.001098 
0.000237 
0.000236 
0.000238 
0.000234 
0.000232 
0.000234 
0.000231 
0.000232 
0.000233 
0.000232 
0.000234 
0.000234 
0.000234 
0.000231 
0.000234 
0.000233 
0.000235 
0.000936 
0.000214 
0.000213 
0.000214 
0.000212 
0.000214 
0.000260 
0.000232 
0.000214 
0.000214 
0.000212 
0.000236 
0.000212 
0.000258 
0.000213 
0.000213 
0.000255 
0.000253 
0.000251 
0.000252 
0.000251 
0.000251 
0.000251 
0.000250 
0.000252 
0.000251 
0.000250 
0.000251 
0.000257 
0.000256 
0.000250 
0.001118 
0.000235 
0.000235 
0.000238 
0.000238 
0.000238 
0.000238 
0.000237 
0.000237 
0.000236 
0.000239 
0.000239 
0.000237 
0.000236 
0.000236 
0.000235 
0.000240 
0.000229 
0.000231 
0.000229 
0.000230 
0.000230 
0.000246 
0.000249 
0.000230 
0.000228 
0.000232 
0.000231 
0.000230 
0.000232 
0.000229 
0.000229 
0.000231 
0.000195 
0.000194 
0.000192 
0.000194 
0.000241 
0.000700 
0.000655 
0.000194 
0.000193 
0.000193 
0.000194 
0.000276 
0.000213 
0.000194 
0.000194 
0.000193 
0.000276 
0.000254 
0.000257 
0.000275 
0.000251 
0.000252 
0.000251 
0.000254 
0.000932 
0.000253 
0.000259 
0.000251 
0.000252 
0.000250 
0.000252 
0.000258 
0.000248 
0.000246 
0.000782 
0.000247 
0.000246 
0.000245 
0.000247 
0.000247 
0.000245 
0.000249 
0.000251 
0.000247 
0.000248 
0.000249 
0.000249 
0.000245 
0.000256 
0.000242 
0.000243 
0.000242 
0.000242 
0.000245 
0.000243 
0.000243 
0.000245 
0.000245 
0.000244 
0.000250 
0.000244 
0.000249 
0.000248 
0.000244 
0.000231 
0.000235 
0.000231 
0.000661 
0.000232 
0.000231 
0.000233 
0.000231 
0.000232 
0.000232 
0.000230 
0.000232 
0.000232 
0.000253 
0.000231 
0.000231 
0.000171 
0.000199 
0.000213 
0.000252 
0.000252 
0.000248 
0.000248 
0.000249 
0.000247 
0.000247 
0.000246 
0.000250 
0.000248 
0.000250 
0.000248 
0.000256 
0.000162 
0.000189 
0.000195 
0.000254 
0.000238 
0.000234 
0.000236 
0.000233 
0.000233 
0.000232 
0.000233 
0.000236 
0.000232 
0.000235 
0.000235 
0.000233 
0.000158 
0.000661 
0.000202 
0.000236 
0.000230 
0.000231 
0.000228 
0.000230 
0.000227 
0.000234 
0.000226 
0.000236 
0.000455 
0.000226 
0.000225 
0.000226 
0.000136 
0.000168 
0.000180 
0.000202 
0.000202 
0.000201 
0.000200 
0.000201 
0.000201 
0.000201 
0.000204 
0.000202 
0.000204 
0.000204 
0.000204 
0.000204 
0.000270 
0.000245 
0.000248 
0.000248 
0.000814 
0.000247 
0.000246 
0.000245 
0.000247 
0.000267 
0.000246 
0.000245 
0.000246 
0.000247 
0.000245 
0.000245 
0.000233 
0.000232 
0.000713 
0.000235 
0.000233 
0.000234 
0.000237 
0.000233 
0.000232 
0.000232 
0.000233 
0.000233 
0.000232 
0.000234 
0.000236 
0.000238 
0.000231 
0.000230 
0.000229 
0.000229 
0.000228 
0.000228 
0.000229 
0.000228 
0.000228 
0.000280 
0.000229 
0.000255 
0.000229 
0.000229 
0.000230 
0.000230 
0.000210 
0.000233 
0.000214 
0.000213 
0.000211 
0.000211 
0.000212 
0.000212 
0.000211 
0.000217 
0.000216 
0.000214 
0.000214 
0.000213 
0.000217 
0.000212 
0.000642 
0.000246 
0.000245 
0.000248 
0.000273 
0.000248 
0.000249 
0.000246 
0.000245 
0.000255 
0.000245 
0.000248 
0.000246 
0.000247 
0.000248 
0.000251 
0.000226 
0.000228 
0.000227 
0.000229 
0.000228 
0.000229 
0.000226 
0.000227 
0.000230 
0.000231 
0.000227 
0.000228 
0.000227 
0.000248 
0.000243 
0.000657 
0.000237 
0.000218 
0.000218 
0.000218 
0.000219 
0.000238 
0.000217 
0.000725 
0.000217 
0.000218 
0.000219 
0.000287 
0.000221 
0.000217 
0.000217 
0.000218 
0.000189 
0.000736 
0.000175 
0.000174 
0.000178 
0.000173 
0.000175 
0.000176 
0.000173 
0.000174 
0.000173 
0.000173 
0.000174 
0.000174 
0.000175 
0.000181 
0.000246 
0.000247 
0.000247 
0.000252 
0.000249 
0.000246 
0.000245 
0.000246 
0.000250 
0.000246 
0.000250 
0.000251 
0.000252 
0.000250 
0.000251 
0.000253 
0.000230 
0.000231 
0.000232 
0.000231 
0.000230 
0.000232 
0.000229 
0.000231 
0.000231 
0.000233 
0.000238 
0.000232 
0.000253 
0.000232 
0.000234 
0.000231 
0.000226 
0.000228 
0.000226 
0.000247 
0.000225 
0.000231 
0.000232 
0.000227 
0.000226 
0.000227 
0.000246 
0.000227 
0.000228 
0.000226 
0.000227 
0.000227 
0.000203 
0.000203 
0.000821 
0.000205 
0.000201 
0.000201 
0.000209 
0.000208 
0.000205 
0.000204 
0.000266 
0.000204 
0.000208 
0.000202 
0.000207 
0.000202 
0.000247 
0.000246 
0.000268 
0.000246 
0.000250 
0.000247 
0.000247 
0.000244 
0.000247 
0.000245 
0.000246 
0.000774 
0.000244 
0.000248 
0.000246 
0.000258 
0.000232 
0.000236 
0.000233 
0.000255 
0.000244 
0.000232 
0.000753 
0.000232 
0.000233 
0.000235 
0.000233 
0.000234 
0.000238 
0.000232 
0.000233 
0.000235 
0.000231 
0.000789 
0.000230 
0.000229 
0.000230 
0.000228 
0.000228 
0.000228 
0.000227 
0.000232 
0.000227 
0.000228 
0.000726 
0.000295 
0.000228 
0.000230 
0.000206 
0.000200 
0.000202 
0.000203 
0.000204 
0.000203 
0.000199 
0.000200 
0.000201 
0.000201 
0.000200 
0.000201 
0.000199 
0.000201 
0.000201 
0.000212 
0.000269 
0.000247 
0.000248 
0.000245 
0.000245 
0.000246 
0.000269 
0.000245 
0.001039 
0.000269 
0.000249 
0.000245 
0.000247 
0.000249 
0.000246 
0.000248 
0.000248 
0.000227 
0.000226 
0.000228 
0.000248 
0.000226 
0.000226 
0.001027 
0.000228 
0.000228 
0.000227 
0.000229 
0.000229 
0.000233 
0.000227 
0.000240 
0.000218 
0.000219 
0.000222 
0.000219 
0.000219 
0.000240 
0.000220 
0.000219 
0.000217 
0.000219 
0.000221 
0.000222 
0.000780 
0.000221 
0.000220 
0.000225 
0.000179 
0.000179 
0.000183 
0.000782 
0.000181 
0.000179 
0.000181 
0.000182 
0.000179 
0.000179 
0.000185 
0.000181 
0.000179 
0.000180 
0.000178 
0.000180 
0.000249 
0.000245 
0.000250 
0.000247 
0.000247 
0.000245 
0.000249 
0.000260 
0.000262 
0.000260 
0.000245 
0.000246 
0.000246 
0.000258 
0.000250 
0.000245 
0.000230 
0.000230 
0.000228 
0.000227 
0.000229 
0.000226 
0.000231 
0.000246 
0.000249 
0.000240 
0.000226 
0.000248 
0.000228 
0.000227 
0.000229 
0.000249 
0.000220 
0.000224 
0.000217 
0.000220 
0.000219 
0.000217 
0.000229 
0.000237 
0.000324 
0.000218 
0.000218 
0.000217 
0.000224 
0.000218 
0.000217 
0.000217 
0.000199 
0.000197 
0.000181 
0.000196 
0.000182 
0.000198 
0.000192 
0.000190 
0.000191 
0.000182 
0.000180 
0.000183 
0.000184 
0.000181 
0.000193 
0.000180 
0.000169 
0.000190 
0.000190 
0.000252 
0.000257 
0.000250 
0.000251 
0.000254 
0.000255 
0.000253 
0.000252 
0.000250 
0.000282 
0.000858 
0.000255 
0.000250 
0.000181 
0.000179 
0.000188 
0.000225 
0.000249 
0.000245 
0.000245 
0.000247 
0.000245 
0.000246 
0.000245 
0.000245 
0.000247 
0.000246 
0.000245 
0.000247 
0.000168 
0.000176 
0.000184 
0.000222 
0.000248 
0.000249 
0.000244 
0.000244 
0.000244 
0.000243 
0.000254 
0.000243 
0.000244 
0.000250 
0.000244 
0.000257 
0.000165 
0.000163 
0.000173 
0.000214 
0.000233 
0.000238 
0.000235 
0.000237 
0.000242 
0.000255 
0.000234 
0.000236 
0.000240 
0.000233 
0.000235 
0.000236 
0.000249 
0.000251 
0.000250 
0.000248 
0.000247 
0.000249 
0.000246 
0.000246 
0.000859 
0.000250 
0.000248 
0.000246 
0.000251 
0.000247 
0.000248 
0.000249 
0.000237 
0.000235 
0.000236 
0.000243 
0.000237 
0.000235 
0.000236 
0.000235 
0.000236 
0.000273 
0.000238 
0.000236 
0.000241 
0.000235 
0.000241 
0.000235 
0.000232 
0.000232 
0.000237 
0.000232 
0.000231 
0.000229 
0.000230 
0.000253 
0.000231 
0.000467 
0.000233 
0.000232 
0.000234 
0.000731 
0.000231 
0.000231 
0.000211 
0.000211 
0.000208 
0.000208 
0.000210 
0.000207 
0.000210 
0.000207 
0.000207 
0.000209 
0.000208 
0.000209 
0.000231 
0.000206 
0.000208 
0.000219 
0.000250 
0.000254 
0.000252 
0.000252 
0.000253 
0.000253 
0.000250 
0.000256 
0.000252 
0.000251 
0.000251 
0.000256 
0.000251 
0.000251 
0.000252 
0.000251 
0.000240 
0.000237 
0.000237 
0.000798 
0.000240 
0.000239 
0.000820 
0.000237 
0.000239 
0.000240 
0.000238 
0.000239 
0.000260 
0.000261 
0.000239 
0.000240 
0.001016 
0.000232 
0.000233 
0.000233 
0.000238 
0.000234 
0.000233 
0.000234 
0.000238 
0.000238 
0.000233 
0.000235 
0.000892 
0.000236 
0.000233 
0.000234 
0.000212 
0.000209 
0.000210 
0.000210 
0.000209 
0.000209 
0.000209 
0.000210 
0.000211 
0.000209 
0.000210 
0.000209 
0.000213 
0.000210 
0.000209 
0.000210 
0.000252 
0.000249 
0.000250 
0.000252 
0.000250 
0.000250 
0.000250 
0.000250 
0.000250 
0.000252 
0.000251 
0.000249 
0.000248 
0.000252 
0.000248 
0.000250 
0.000240 
0.000241 
0.000239 
0.000240 
0.000239 
0.000239 
0.000240 
0.000244 
0.000243 
0.000240 
0.001060 
0.000241 
0.000241 
0.000244 
0.000242 
0.000258 
0.000234 
0.000235 
0.001076 
0.000235 
0.000235 
0.000236 
0.000234 
0.000236 
0.000233 
0.000236 
0.000235 
0.000239 
0.000239 
0.000240 
0.000234 
0.000235 
0.000212 
0.000212 
0.000225 
0.000847 
0.000214 
0.000215 
0.000222 
0.000216 
0.000213 
0.000214 
0.000214 
0.000212 
0.000212 
0.000214 
0.000214 
0.000212 
0.000254 
0.000249 
0.000251 
0.000250 
0.000254 
0.000249 
0.000250 
0.000251 
0.000253 
0.000250 
0.000250 
0.000250 
0.000255 
0.000253 
0.000255 
0.000251 
0.000235 
0.000237 
0.000236 
0.000238 
0.000235 
0.000237 
0.000258 
0.000239 
0.000239 
0.000235 
0.000259 
0.000236 
0.000237 
0.000239 
0.000243 
0.000235 
0.000250 
0.000229 
0.000229 
0.000234 
0.000231 
0.000229 
0.000228 
0.000234 
0.000236 
0.000229 
0.000229 
0.000231 
0.000229 
0.000229 
0.000232 
0.000232 
0.000208 
0.000799 
0.000216 
0.000212 
0.000210 
0.000210 
0.000210 
0.000216 
0.000210 
0.000209 
0.000233 
0.000209 
0.000211 
0.000210 
0.000210 
0.000213 
0.000158 
0.000249 
0.000251 
0.000254 
0.000250 
0.000248 
0.000249 
0.000250 
0.000250 
0.000931 
0.000252 
0.000248 
0.000251 
0.000248 
0.000249 
0.000252 
0.000157 
0.000235 
0.000255 
0.000236 
0.000237 
0.000238 
0.000238 
0.000238 
0.000234 
0.000234 
0.000235 
0.000235 
0.000238 
0.000235 
0.000236 
0.000235 
0.000161 
0.000232 
0.000226 
0.000847 
0.000228 
0.000229 
0.000227 
0.000230 
0.000227 
0.000230 
0.000231 
0.000231 
0.000228 
0.000229 
0.000227 
0.000231 
0.000160 
0.000200 
0.000205 
0.000204 
0.000218 
0.000200 
0.000220 
0.000199 
0.000220 
0.000202 
0.000767 
0.000202 
0.000199 
0.000200 
0.000199 
0.000199 
0.000252 
0.000876 
0.000822 
0.000249 
0.000252 
0.000250 
0.000250 
0.000251 
0.000254 
0.000922 
0.000252 
0.000250 
0.000253 
0.000251 
0.000254 
0.000250 
0.000237 
0.000237 
0.000238 
0.000237 
0.000238 
0.000238 
0.000240 
0.000239 
0.000237 
0.000236 
0.000236 
0.000238 
0.000238 
0.000237 
0.000237 
0.000235 
0.000230 
0.000229 
0.000232 
0.000229 
0.000230 
0.000233 
0.000230 
0.000233 
0.000229 
0.000228 
0.000232 
0.000230 
0.000234 
0.000234 
0.000229 
0.000231 
0.000211 
0.000208 
0.000207 
0.000211 
0.000209 
0.000209 
0.000208 
0.000209 
0.000209 
0.000209 
0.000209 
0.000207 
0.000211 
0.000209 
0.000208 
0.000209 
0.000126 
0.000150 
0.000170 
0.000821 
0.000252 
0.000277 
0.000255 
0.000253 
0.000256 
0.000255 
0.000252 
0.000276 
0.000253 
0.001077 
0.000256 
0.000257 
0.000123 
0.000144 
0.000158 
0.000209 
0.000244 
0.000246 
0.000246 
0.000245 
0.000242 
0.000246 
0.000245 
0.000243 
0.000247 
0.000243 
0.000245 
0.000249 
0.000120 
0.000143 
0.000174 
0.000194 
0.000228 
0.000230 
0.000884 
0.000227 
0.000228 
0.000249 
0.000231 
0.000227 
0.000227 
0.000226 
0.000887 
0.000226 
0.000120 
0.000142 
0.000156 
0.000195 
0.000217 
0.000242 
0.000216 
0.000217 
0.000217 
0.000217 
0.000215 
0.000215 
0.000217 
0.000218 
0.000236 
0.000867 
0.000253 
0.000254 
0.000252 
0.000257 
0.000253 
0.000252 
0.000256 
0.000961 
0.000256 
0.000255 
0.000262 
0.000252 
0.000252 
0.000251 
0.000276 
0.000252 
0.000244 
0.000243 
0.000246 
0.000245 
0.000246 
0.000245 
0.001158 
0.000269 
0.000250 
0.000242 
0.000241 
0.000248 
0.000246 
0.000242 
0.000244 
0.000242 
0.000245 
0.000243 
0.000241 
0.000239 
0.000245 
0.000244 
0.000246 
0.000263 
0.000243 
0.000238 
0.000238 
0.000237 
0.000240 
0.000239 
0.000238 
0.000239 
0.000228 
0.000225 
0.000222 
0.000222 
0.000224 
0.000223 
0.000876 
0.000225 
0.000227 
0.000225 
0.000226 
0.000226 
0.000226 
0.000224 
0.000225 
0.000224 
0.000272 
0.000251 
0.000251 
0.000249 
0.000251 
0.000250 
0.000251 
0.000250 
0.000249 
0.000254 
0.000253 
0.000252 
0.000253 
0.000913 
0.000252 
0.000252 
0.000239 
0.000282 
0.000239 
0.000235 
0.000235 
0.000258 
0.000239 
0.000237 
0.000237 
0.000236 
0.000238 
0.000238 
0.000235 
0.000469 
0.000237 
0.000236 
0.000232 
0.000228 
0.000240 
0.000230 
0.000228 
0.000230 
0.000228 
0.000230 
0.000231 
0.000230 
0.000229 
0.000229 
0.000230 
0.000231 
0.000230 
0.000231 
0.000200 
0.000198 
0.000199 
0.000200 
0.000219 
0.000200 
0.000199 
0.000202 
0.000200 
0.000201 
0.000200 
0.000200 
0.000199 
0.000201 
0.000200 
0.000201 
0.000253 
0.000258 
0.000252 
0.000250 
0.000943 
0.000251 
0.000252 
0.000251 
0.000251 
0.000256 
0.000251 
0.000253 
0.000251 
0.000254 
0.000250 
0.000252 
0.000237 
0.000237 
0.000238 
0.000245 
0.000787 
0.000236 
0.000237 
0.000236 
0.000236 
0.000236 
0.000237 
0.000236 
0.000237 
0.000806 
0.000238 
0.000237 
0.000230 
0.000250 
0.000230 
0.000232 
0.000237 
0.000229 
0.000234 
0.000230 
0.000230 
0.000847 
0.000230 
0.000232 
0.000230 
0.000230 
0.000232 
0.000231 
0.000205 
0.000203 
0.000208 
0.000204 
0.000223 
0.000206 
0.000203 
0.000203 
0.000204 
0.000206 
0.000207 
0.000203 
0.000204 
0.000207 
0.000204 
0.000204 
0.000255 
0.000254 
0.000257 
0.000255 
0.000255 
0.000255 
0.000257 
0.000256 
0.000256 
0.000255 
0.000257 
0.000257 
0.000255 
0.000255 
0.000255 
0.000254 
0.000245 
0.000269 
0.000246 
0.000247 
0.000247 
0.000246 
0.000246 
0.000246 
0.000257 
0.000248 
0.000245 
0.000251 
0.000245 
0.000245 
0.000250 
0.000249 
0.000247 
0.000242 
0.000240 
0.000239 
0.000241 
0.000242 
0.000244 
0.000242 
0.000244 
0.000241 
0.000243 
0.000245 
0.000250 
0.000243 
0.000243 
0.000263 
0.000217 
0.001204 
0.000243 
0.000217 
0.000217 
0.000215 
0.000217 
0.000220 
0.000233 
0.000219 
0.000225 
0.000219 
0.000218 
0.000216 
0.000223 
0.000219 
0.000142 
0.000145 
0.000140 
0.000140 
0.000254 
0.000250 
0.000252 
0.000250 
0.000265 
0.000253 
0.000249 
0.001025 
0.001057 
0.000250 
0.000257 
0.000249 
0.000140 
0.000136 
0.000139 
0.000139 
0.000244 
0.000245 
0.000248 
0.000249 
0.000247 
0.000250 
0.000244 
0.000249 
0.000252 
0.000250 
0.000245 
0.000245 
0.000138 
0.000137 
0.000136 
0.000134 
0.000249 
0.000245 
0.000247 
0.000266 
0.000243 
0.000243 
0.000249 
0.000242 
0.000243 
0.000244 
0.000243 
0.000242 
0.000123 
0.000125 
0.000123 
0.000134 
0.000235 
0.000232 
0.000233 
0.000231 
0.000231 
0.000234 
0.000234 
0.000235 
0.000231 
0.000234 
0.000231 
0.000231 
0.000245 
0.000250 
0.001098 
0.000251 
0.000249 
0.000248 
0.000249 
0.000246 
0.000246 
0.000247 
0.000256 
0.000249 
0.000250 
0.000248 
0.000250 
0.000249 
0.000234 
0.000235 
0.000239 
0.000235 
0.000234 
0.000233 
0.001209 
0.000233 
0.000233 
0.000237 
0.000237 
0.000233 
0.000236 
0.000234 
0.000916 
0.000235 
0.000227 
0.000228 
0.000248 
0.000231 
0.000254 
0.000228 
0.000226 
0.000226 
0.000226 
0.000229 
0.000227 
0.000230 
0.000227 
0.000227 
0.000228 
0.000226 
0.000222 
0.000205 
0.000202 
0.000204 
0.000203 
0.000204 
0.000206 
0.000208 
0.000206 
0.000202 
0.000203 
0.000205 
0.000203 
0.000202 
0.000202 
0.000204 
0.000217 
0.000228 
0.000216 
0.000221 
0.000250 
0.000251 
0.000250 
0.000274 
0.000250 
0.000250 
0.000252 
0.000254 
0.000257 
0.000252 
0.000251 
0.000249 
0.000208 
0.000201 
0.000201 
0.001162 
0.000239 
0.000259 
0.000239 
0.000237 
0.000237 
0.000241 
0.000236 
0.000239 
0.000237 
0.000240 
0.000237 
0.000237 
0.000197 
0.000195 
0.000194 
0.000199 
0.000230 
0.000264 
0.000233 
0.000251 
0.000231 
0.000229 
0.000230 
0.000231 
0.000232 
0.000230 
0.000230 
0.000231 
0.000151 
0.000153 
0.000150 
0.000154 
0.000193 
0.000186 
0.000202 
0.000187 
0.000185 
0.000185 
0.000185 
0.000187 
0.000185 
0.000186 
0.000188 
0.000185 
0.000246 
0.000247 
0.000248 
0.000248 
0.000246 
0.000247 
0.000250 
0.000253 
0.000249 
0.000248 
0.000245 
0.000247 
0.000245 
0.000247 
0.000248 
0.000245 
0.000238 
0.000235 
0.000239 
0.000236 
0.000259 
0.000241 
0.000245 
0.000236 
0.000258 
0.000239 
0.000258 
0.000243 
0.000235 
0.000236 
0.000259 
0.000237 
0.000237 
0.000216 
0.000218 
0.000237 
0.000224 
0.000216 
0.000217 
0.000216 
0.000219 
0.000222 
0.000216 
0.000224 
0.000219 
0.000217 
0.000217 
0.000240 
0.000173 
0.000189 
0.000174 
0.000174 
0.000173 
0.000181 
0.000174 
0.000844 
0.000172 
0.000174 
0.000175 
0.000174 
0.000174 
0.000174 
0.000172 
0.000171 
0.000237 
0.000232 
0.001131 
0.000235 
0.000247 
0.000245 
0.000245 
0.000251 
0.000245 
0.000255 
0.000250 
0.000255 
0.000247 
0.000249 
0.000248 
0.000247 
0.000213 
0.000215 
0.000213 
0.001011 
0.000225 
0.000229 
0.000808 
0.000227 
0.000227 
0.000229 
0.000247 
0.000236 
0.000228 
0.000232 
0.000232 
0.000231 
0.000221 
0.000205 
0.000201 
0.000202 
0.000215 
0.000275 
0.000217 
0.000216 
0.000219 
0.000216 
0.000215 
0.000217 
0.000217 
0.000815 
0.000216 
0.000217 
0.000187 
0.000167 
0.000166 
0.000169 
0.000185 
0.000180 
0.000184 
0.000184 
0.000181 
0.000180 
0.000182 
0.000180 
0.000703 
0.000198 
0.000183 
0.000181 
0.000162 
0.000199 
0.000199 
0.000213 
0.000259 
0.000862 
0.000256 
0.000279 
0.000256 
0.000255 
0.000256 
0.000257 
0.000255 
0.000917 
0.000265 
0.000258 
0.000154 
0.000187 
0.000192 
0.000209 
0.000249 
0.000251 
0.000250 
0.000249 
0.000252 
0.000250 
0.000249 
0.000493 
0.000249 
0.000255 
0.000248 
0.000247 
0.000168 
0.000184 
0.000192 
0.000203 
0.000249 
0.000247 
0.000247 
0.000251 
0.000929 
0.000248 
0.000247 
0.000250 
0.000245 
0.000246 
0.000247 
0.000269 
0.000145 
0.000181 
0.000185 
0.000199 
0.000237 
0.000235 
0.000234 
0.000234 
0.000234 
0.000237 
0.000238 
0.000235 
0.000256 
0.000234 
0.000238 
0.000234 
0.000162 
0.000159 
0.000160 
0.000166 
0.000253 
0.000251 
0.000251 
0.000251 
0.000254 
0.001011 
0.000253 
0.000254 
0.000251 
0.000253 
0.000269 
0.000254 
0.000154 
0.000161 
0.000154 
0.000156 
0.000247 
0.000248 
0.000249 
0.000247 
0.000248 
0.000250 
0.000246 
0.000249 
0.000250 
0.000246 
0.000249 
0.000249 
0.000152 
0.000153 
0.000153 
0.000152 
0.000248 
0.000244 
0.000246 
0.000246 
0.000245 
0.000247 
0.000245 
0.000244 
0.000244 
0.000246 
0.000245 
0.000247 
0.000144 
0.000141 
0.000140 
0.000141 
0.000233 
0.000232 
0.000231 
0.000256 
0.000237 
0.000233 
0.000235 
0.000232 
0.000235 
0.000232 
0.000234 
0.000233 
0.000247 
0.000248 
0.000248 
0.000250 
0.000247 
0.000251 
0.000935 
0.000249 
0.000251 
0.000247 
0.000247 
0.000249 
0.000248 
0.000253 
0.000249 
0.000249 
0.000233 
0.000238 
0.000236 
0.000235 
0.000235 
0.000233 
0.000818 
0.000233 
0.000238 
0.000240 
0.000234 
0.000236 
0.000235 
0.000235 
0.000238 
0.000236 
0.000230 
0.000253 
0.000229 
0.000230 
0.000232 
0.000230 
0.000230 
0.000229 
0.000233 
0.001255 
0.000230 
0.000232 
0.000235 
0.000232 
0.000232 
0.000235 
0.000214 
0.000215 
0.000214 
0.000219 
0.000220 
0.000215 
0.000219 
0.000216 
0.000215 
0.000215 
0.000215 
0.000216 
0.000234 
0.000214 
0.000215 
0.000215 
0.000252 
0.000260 
0.000253 
0.000255 
0.000257 
0.000254 
0.000256 
0.000257 
0.000272 
0.000272 
0.000258 
0.000254 
0.000254 
0.000253 
0.000254 
0.000253 
0.000242 
0.000241 
0.000243 
0.000238 
0.000239 
0.000241 
0.000243 
0.000244 
0.000242 
0.000242 
0.000241 
0.000241 
0.000246 
0.000258 
0.000236 
0.000238 
0.000236 
0.000237 
0.000911 
0.000236 
0.000235 
0.000232 
0.000237 
0.000236 
0.000832 
0.000233 
0.000236 
0.000232 
0.000234 
0.000233 
0.000250 
0.000974 
0.000213 
0.000208 
0.000212 
0.000208 
0.000212 
0.000209 
0.000209 
0.000213 
0.000214 
0.000209 
0.000209 
0.000209 
0.000210 
0.000208 
0.000207 
0.000205 
0.000133 
0.000134 
0.000137 
0.000134 
0.000923 
0.000255 
0.000253 
0.000259 
0.000256 
0.000252 
0.000251 
0.000251 
0.000251 
0.000251 
0.000255 
0.000250 
0.000128 
0.000130 
0.000128 
0.000139 
0.000247 
0.000241 
0.000263 
0.000245 
0.000253 
0.000799 
0.000242 
0.000242 
0.000245 
0.000241 
0.000241 
0.000241 
0.000130 
0.000126 
0.000125 
0.000125 
0.000239 
0.000236 
0.000235 
0.000235 
0.000236 
0.000235 
0.000916 
0.000910 
0.000239 
0.000238 
0.000238 
0.000240 
0.000119 
0.000117 
0.000115 
0.000117 
0.000232 
0.000213 
0.001078 
0.000214 
0.000232 
0.000214 
0.000213 
0.000214 
0.000211 
0.000215 
0.000943 
0.000216 
0.000246 
0.000247 
0.000247 
0.000247 
0.000252 
0.000247 
0.000246 
0.000248 
0.000247 
0.000249 
0.000248 
0.000248 
0.000250 
0.000249 
0.000269 
0.000246 
0.000237 
0.000237 
0.000236 
0.000259 
0.000237 
0.000261 
0.000239 
0.000241 
0.000237 
0.000240 
0.000237 
0.000240 
0.000243 
0.000236 
0.000238 
0.000259 
0.000234 
0.000232 
0.000233 
0.000235 
0.000239 
0.000238 
0.000233 
0.000232 
0.000232 
0.000233 
0.000233 
0.000231 
0.000233 
0.000232 
0.000232 
0.000232 
0.000230 
0.000221 
0.000216 
0.000236 
0.000215 
0.000216 
0.000216 
0.000215 
0.000216 
0.000217 
0.000214 
0.000219 
0.000215 
0.000216 
0.000219 
0.000216 
0.000246 
0.000246 
0.001021 
0.000246 
0.000249 
0.000245 
0.000245 
0.000244 
0.000980 
0.001018 
0.000245 
0.000248 
0.000246 
0.000251 
0.000269 
0.000246 
0.000228 
0.000924 
0.000230 
0.000227 
0.000228 
0.000226 
0.000228 
0.001348 
0.000228 
0.000232 
0.000229 
0.000226 
0.000227 
0.000227 
0.000226 
0.000226 
0.000209 
0.000209 
0.000216 
0.000208 
0.000208 
0.000210 
0.000211 
0.000207 
0.000213 
0.000210 
0.000208 
0.000208 
0.000212 
0.001027 
0.000211 
0.000208 
0.000197 
0.000192 
0.000195 
0.000192 
0.000193 
0.000194 
0.000212 
0.000194 
0.000196 
0.000210 
0.000195 
0.000198 
0.000213 
0.000192 
0.000192 
0.000193 
0.000247 
0.000959 
0.000247 
0.000246 
0.000281 
0.000246 
0.000251 
0.000247 
0.000246 
0.000249 
0.000963 
0.000248 
0.000245 
0.000246 
0.000268 
0.000249 
0.000231 
0.000264 
0.000233 
0.000237 
0.000885 
0.000232 
0.000237 
0.000231 
0.000233 
0.000235 
0.001231 
0.000234 
0.000237 
0.000232 
0.000239 
0.000232 
0.000249 
0.000230 
0.000229 
0.000229 
0.000230 
0.000231 
0.000233 
0.000232 
0.000947 
0.000231 
0.000231 
0.000230 
0.000228 
0.000230 
0.000230 
0.000251 
0.000230 
0.000211 
0.000211 
0.000211 
0.000210 
0.000216 
0.000210 
0.000214 
0.000211 
0.000230 
0.000211 
0.000218 
0.000266 
0.000210 
0.000211 
0.000211 
0.000247 
0.000245 
0.000247 
0.000252 
0.000250 
0.000249 
0.000248 
0.000249 
0.000248 
0.000252 
0.000267 
0.000249 
0.000250 
0.001208 
0.000252 
0.000250 
0.000977 
0.000226 
0.000238 
0.000233 
0.000231 
0.000230 
0.000234 
0.000234 
0.000232 
0.000231 
0.000229 
0.000232 
0.000233 
0.000230 
0.000235 
0.000948 
0.000218 
0.000217 
0.000227 
0.000232 
0.000223 
0.000220 
0.000238 
0.000222 
0.000220 
0.000934 
0.000230 
0.000238 
0.000220 
0.000222 
0.000899 
0.000223 
0.000185 
0.000188 
0.000192 
0.000192 
0.000190 
0.000190 
0.000190 
0.000189 
0.000189 
0.000194 
0.000192 
0.000202 
0.000196 
0.000788 
0.000193 
0.000186 
0.000257 
0.000250 
0.000276 
0.000254 
0.000252 
0.000255 
0.000251 
0.000252 
0.000256 
0.000252 
0.000251 
0.000251 
0.000275 
0.000256 
0.000254 
0.000253 
0.000243 
0.000239 
0.000238 
0.000241 
0.000241 
0.000236 
0.000237 
0.000239 
0.000240 
0.000244 
0.000239 
0.000237 
0.000238 
0.000240 
0.000237 
0.000235 
0.000250 
0.000231 
0.000233 
0.000229 
0.000251 
0.000229 
0.000232 
0.000229 
0.000251 
0.000231 
0.000230 
0.000231 
0.000232 
0.000229 
0.000231 
0.000231 
0.000203 
0.000199 
0.000200 
0.000204 
0.000201 
0.000205 
0.000199 
0.000197 
0.000203 
0.000199 
0.000203 
0.000204 
0.000201 
0.000200 
0.000201 
0.000200 
0.000249 
0.000249 
0.000249 
0.000248 
0.000249 
0.000266 
0.000250 
0.000249 
0.000244 
0.000250 
0.000251 
0.000250 
0.000249 
0.000252 
0.000247 
0.000248 
0.000229 
0.000232 
0.000227 
0.000246 
0.000229 
0.000230 
0.000232 
0.000232 
0.000228 
0.000228 
0.000231 
0.000245 
0.000227 
0.000237 
0.000229 
0.000230 
0.000222 
0.000219 
0.000222 
0.000224 
0.000223 
0.000222 
0.000230 
0.000219 
0.000220 
0.000222 
0.000219 
0.000223 
0.000218 
0.000219 
0.000227 
0.000236 
0.000206 
0.000208 
0.000208 
0.000209 
0.000208 
0.000209 
0.000208 
0.000208 
0.000207 
0.000209 
0.000223 
0.000227 
0.000208 
0.000206 
0.000207 
0.000208 
0.000260 
0.000258 
0.000242 
0.000242 
0.000266 
0.001080 
0.000256 
0.000274 
0.000269 
0.000254 
0.000258 
0.000257 
0.000268 
0.000274 
0.000267 
0.000256 
0.000242 
0.000978 
0.000227 
0.000226 
0.000252 
0.000240 
0.000241 
0.000241 
0.000252 
0.000242 
0.000244 
0.000240 
0.000241 
0.001265 
0.000262 
0.000242 
0.000846 
0.000208 
0.000216 
0.000208 
0.000226 
0.000219 
0.000237 
0.000220 
0.000233 
0.000227 
0.000221 
0.000226 
0.000237 
0.000238 
0.000236 
0.000221 
0.000184 
0.000185 
0.000184 
0.000198 
0.000202 
0.000198 
0.000197 
0.000197 
0.000210 
0.000197 
0.000198 
0.000208 
0.000198 
0.000209 
0.000199 
0.000197 
0.000258 
0.000262 
0.000257 
0.000280 
0.000261 
0.001073 
0.000274 
0.000284 
0.000274 
0.000274 
0.000270 
0.000271 
0.000276 
0.000281 
0.000272 
0.000272 
0.000964 
0.000251 
0.000252 
0.000251 
0.000251 
0.000264 
0.000266 
0.000264 
0.000265 
0.000264 
0.000262 
0.000262 
0.000265 
0.000261 
0.000262 
0.000266 
0.000254 
0.000248 
0.000251 
0.000250 
0.000259 
0.000261 
0.000261 
0.000259 
0.000262 
0.000269 
0.000262 
0.000263 
0.000262 
0.000262 
0.000261 
0.000261 
0.000257 
0.000239 
0.000236 
0.000235 
0.000250 
0.000249 
0.000248 
0.000248 
0.000247 
0.000251 
0.000490 
0.000251 
0.000248 
0.000249 
0.000256 
0.000255 
0.000253 
0.000271 
0.000253 
0.000258 
0.000255 
0.000257 
0.000256 
0.000266 
0.000253 
0.000256 
0.000251 
0.000254 
0.000259 
0.000255 
0.000255 
0.000256 
0.000926 
0.000239 
0.001032 
0.000238 
0.000248 
0.000239 
0.000239 
0.000243 
0.000249 
0.000237 
0.000241 
0.000240 
0.000262 
0.000256 
0.000241 
0.000257 
0.000236 
0.000231 
0.000228 
0.000232 
0.000230 
0.000233 
0.000232 
0.000231 
0.000232 
0.000231 
0.000231 
0.001042 
0.001488 
0.001019 
0.001017 
0.000236 
0.000221 
0.000208 
0.000206 
0.000206 
0.000207 
0.000207 
0.000205 
0.000208 
0.000996 
0.000207 
0.000207 
0.000208 
0.000208 
0.000205 
0.000207 
0.000208 
0.000268 
0.000273 
0.000259 
0.000266 
0.000265 
0.000268 
0.000266 
0.000266 
0.000274 
0.000265 
0.000268 
0.000273 
0.000266 
0.000266 
0.000266 
0.000268 
0.000253 
0.000241 
0.000245 
0.000251 
0.000253 
0.000258 
0.000252 
0.000250 
0.000251 
0.000259 
0.000253 
0.000249 
0.000250 
0.000252 
0.000258 
0.000252 
0.000270 
0.000237 
0.000246 
0.000247 
0.000246 
0.000244 
0.000245 
0.000242 
0.000243 
0.001301 
0.000245 
0.000244 
0.000243 
0.000247 
0.000246 
0.000245 
0.000229 
0.000218 
0.000229 
0.000223 
0.000227 
0.000223 
0.000223 
0.000223 
0.000227 
0.000223 
0.000225 
0.000223 
0.001052 
0.000224 
0.000232 
0.000223 
0.000364 
0.000263 
0.000258 
0.000265 
0.000255 
0.000260 
0.000253 
0.000268 
0.000266 
0.000266 
0.000257 
0.000257 
0.000256 
0.000260 
0.000269 
0.000255 
0.000145 
0.000242 
0.000243 
0.000242 
0.000253 
0.000242 
0.000241 
0.000242 
0.000241 
0.000246 
0.000240 
0.000245 
0.000242 
0.000239 
0.000243 
0.000241 
0.000145 
0.000365 
0.000933 
0.000234 
0.000242 
0.000233 
0.000251 
0.001570 
0.000232 
0.000234 
0.000231 
0.000235 
0.000254 
0.000237 
0.000236 
0.000237 
0.000144 
0.000202 
0.000197 
0.000196 
0.000202 
0.000199 
0.000198 
0.000197 
0.000213 
0.000198 
0.000200 
0.000197 
0.000200 
0.000992 
0.000197 
0.000200 
0.000246 
0.000243 
0.000245 
0.000246 
0.000244 
0.000245 
0.000264 
0.000244 
0.000250 
0.000243 
0.000242 
0.000245 
0.000245 
0.000245 
0.000244 
0.000243 
0.001036 
0.000232 
0.000233 
0.000232 
0.000230 
0.000232 
0.000251 
0.000233 
0.000231 
0.000233 
0.000231 
0.000229 
0.000251 
0.000231 
0.000251 
0.000231 
0.000226 
0.000226 
0.000228 
0.000229 
0.000227 
0.000231 
0.000226 
0.000248 
0.000227 
0.001404 
0.000225 
0.000226 
0.000227 
0.000225 
0.000227 
0.000229 
0.000221 
0.000205 
0.000203 
0.000202 
0.000201 
0.000205 
0.000203 
0.000221 
0.000202 
0.000202 
0.000201 
0.000204 
0.000201 
0.000206 
0.000202 
0.000202 
0.000191 
0.000176 
0.000174 
0.000176 
0.000247 
0.000257 
0.000251 
0.000245 
0.000248 
0.000246 
0.000269 
0.000247 
0.000247 
0.000245 
0.000252 
0.000248 
0.000161 
0.000162 
0.000162 
0.000162 
0.000235 
0.000232 
0.000237 
0.000231 
0.000235 
0.000232 
0.000232 
0.000233 
0.000233 
0.000237 
0.000233 
0.000231 
0.000157 
0.000159 
0.000156 
0.000158 
0.000227 
0.000230 
0.000228 
0.000229 
0.000229 
0.000227 
0.000230 
0.000249 
0.000229 
0.000227 
0.000227 
0.000228 
0.000995 
0.000146 
0.000132 
0.000135 
0.000194 
0.000194 
0.000202 
0.000195 
0.000193 
0.000194 
0.000193 
0.000193 
0.000195 
0.000194 
0.000198 
0.000197 
0.000242 
0.000244 
0.000242 
0.000245 
0.000246 
0.000242 
0.000242 
0.000243 
0.000243 
0.000247 
0.000254 
0.000343 
0.000244 
0.000241 
0.000240 
0.000250 
0.000231 
0.000231 
0.000231 
0.000233 
0.000232 
0.000232 
0.001084 
0.000232 
0.000231 
0.000230 
0.000240 
0.000231 
0.000234 
0.000230 
0.000232 
0.000284 
0.000227 
0.000230 
0.000224 
0.001063 
0.000223 
0.000222 
0.000224 
0.000227 
0.000223 
0.000224 
0.000225 
0.000223 
0.000225 
0.000223 
0.000225 
0.000222 
0.000205 
0.000204 
0.000207 
0.000205 
0.000203 
0.000206 
0.000208 
0.000206 
0.000204 
0.000205 
0.000204 
0.000205 
0.000204 
0.000207 
0.000203 
0.000206 
0.000257 
0.000253 
0.000252 
0.000251 
0.000251 
0.000252 
0.000255 
0.000250 
0.000274 
0.000250 
0.000252 
0.000251 
0.000253 
0.000254 
0.000250 
0.000251 
0.000238 
0.000238 
0.000236 
0.000240 
0.000239 
0.000238 
0.000237 
0.000237 
0.000236 
0.000240 
0.000241 
0.000237 
0.000238 
0.000236 
0.000239 
0.000236 
0.000239 
0.001061 
0.000234 
0.000239 
0.000233 
0.000235 
0.000999 
0.000257 
0.000237 
0.000232 
0.000237 
0.000230 
0.000233 
0.000232 
0.000234 
0.000233 
0.000229 
0.000207 
0.000207 
0.000207 
0.000208 
0.000210 
0.000208 
0.000210 
0.000208 
0.000209 
0.000208 
0.000208 
0.000210 
0.001081 
0.001055 
0.000226 
0.000156 
0.000159 
0.000165 
0.000161 
0.000252 
0.000250 
0.000252 
0.000251 
0.000253 
0.000251 
0.000257 
0.000252 
0.000254 
0.000252 
0.000252 
0.000259 
0.001029 
0.000146 
0.000146 
0.000164 
0.000237 
0.000239 
0.000239 
0.000242 
0.000235 
0.000235 
0.000258 
0.000236 
0.000236 
0.000259 
0.000245 
0.000239 
0.000142 
0.000141 
0.000143 
0.000145 
0.000232 
0.001119 
0.000229 
0.000232 
0.000252 
0.000231 
0.000235 
0.000228 
0.000231 
0.000231 
0.000230 
0.000251 
0.000130 
0.000130 
0.000129 
0.000133 
0.000212 
0.000210 
0.000212 
0.000211 
0.001127 
0.000212 
0.000213 
0.000211 
0.000232 
0.000230 
0.001227 
0.000210 
0.000136 
0.000144 
0.000137 
0.000138 
0.000256 
0.000261 
0.000258 
0.000279 
0.000255 
0.000258 
0.000255 
0.000254 
0.000257 
0.000259 
0.000296 
0.000265 
0.000133 
0.000134 
0.000132 
0.000132 
0.000273 
0.000249 
0.000253 
0.000250 
0.000279 
0.000254 
0.000255 
0.000249 
0.000252 
0.000249 
0.000249 
0.000254 
0.000132 
0.000133 
0.000132 
0.000131 
0.000247 
0.000250 
0.000250 
0.000249 
0.000248 
0.000250 
0.000250 
0.000247 
0.000248 
0.000252 
0.000247 
0.001212 
0.000130 
0.000131 
0.000119 
0.000119 
0.000234 
0.000236 
0.000241 
0.000257 
0.000235 
0.000236 
0.000236 
0.000243 
0.000234 
0.000236 
0.000237 
0.000238 
0.000246 
0.000249 
0.000246 
0.000248 
0.000247 
0.000246 
0.000248 
0.000247 
0.000245 
0.000248 
0.000249 
0.000245 
0.000249 
0.000248 
0.000246 
0.000247 
0.000253 
0.000233 
0.000253 
0.000233 
0.000253 
0.000233 
0.000231 
0.000233 
0.000233 
0.000231 
0.000232 
0.000231 
0.000231 
0.000232 
0.000232 
0.000234 
0.000228 
0.000259 
0.000224 
0.000246 
0.000228 
0.000228 
0.000230 
0.000223 
0.000227 
0.000229 
0.000226 
0.000223 
0.000225 
0.000225 
0.000227 
0.000226 
0.000207 
0.000203 
0.000202 
0.000205 
0.000224 
0.000205 
0.000202 
0.000204 
0.000203 
0.000206 
0.001201 
0.000205 
0.000204 
0.000204 
0.000203 
0.000204 
0.000252 
0.000251 
0.000252 
0.000254 
0.000251 
0.000252 
0.000251 
0.000274 
0.000255 
0.000255 
0.000250 
0.000251 
0.000251 
0.000251 
0.000251 
0.000253 
0.001078 
0.000236 
0.000237 
0.000236 
0.000238 
0.000236 
0.000237 
0.000236 
0.000257 
0.001192 
0.000236 
0.000236 
0.000237 
0.000239 
0.000237 
0.000237 
0.000232 
0.000233 
0.000233 
0.000234 
0.000232 
0.000232 
0.000230 
0.000231 
0.000231 
0.000232 
0.000250 
0.000459 
0.000234 
0.000235 
0.000233 
0.000231 
0.000208 
0.000217 
0.000207 
0.000209 
0.000229 
0.000218 
0.000207 
0.000207 
0.000207 
0.000226 
0.000205 
0.000208 
0.001096 
0.000207 
0.000206 
0.000207 
0.000134 
0.000133 
0.000146 
0.000168 
0.000254 
0.000259 
0.000253 
0.000252 
0.000258 
0.000256 
0.000285 
0.001221 
0.000253 
0.000255 
0.000255 
0.000253 
0.000129 
0.000140 
0.000131 
0.000160 
0.000246 
0.000248 
0.000244 
0.000244 
0.000243 
0.000246 
0.000242 
0.001246 
0.000244 
0.000245 
0.000243 
0.000246 
0.001065 
0.000130 
0.000130 
0.000169 
0.000240 
0.000241 
0.000240 
0.000242 
0.000239 
0.001165 
0.000241 
0.000262 
0.000242 
0.000240 
0.000240 
0.000246 
0.000123 
0.000133 
0.000130 
0.000139 
0.000227 
0.000218 
0.000215 
0.000217 
0.000215 
0.000215 
0.000216 
0.000215 
0.000217 
0.000217 
0.000215 
0.000216 
0.001076 
0.000166 
0.000168 
0.000192 
0.001248 
0.000258 
0.000250 
0.000248 
0.000249 
0.000253 
0.000250 
0.000250 
0.000258 
0.000253 
0.000255 
0.000249 
0.000137 
0.000160 
0.000165 
0.000195 
0.000238 
0.000239 
0.000238 
0.000238 
0.000236 
0.000241 
0.000238 
0.000240 
0.000261 
0.000240 
0.000236 
0.000248 
0.000138 
0.000160 
0.000168 
0.000191 
0.000233 
0.000234 
0.000233 
0.000236 
0.000234 
0.000234 
0.000235 
0.000234 
0.000237 
0.000237 
0.000236 
0.000235 
0.000139 
0.000162 
0.000166 
0.000189 
0.000218 
0.000220 
0.000214 
0.000237 
0.000217 
0.000219 
0.000217 
0.000224 
0.000220 
0.000221 
0.000223 
0.001179 
0.000260 
0.000255 
0.000255 
0.000257 
0.000256 
0.000255 
0.000257 
0.000255 
0.000256 
0.000257 
0.000255 
0.000258 
0.000257 
0.000254 
0.000256 
0.000254 
0.000246 
0.000247 
0.000246 
0.000248 
0.000249 
0.000247 
0.000245 
0.000252 
0.000248 
0.000246 
0.000249 
0.000246 
0.000248 
0.000246 
0.000246 
0.000249 
0.000253 
0.000245 
0.000242 
0.000242 
0.001278 
0.000247 
0.000244 
0.000246 
0.000242 
0.000242 
0.000264 
0.000240 
0.000243 
0.000244 
0.000265 
0.000240 
0.000218 
0.001169 
0.000237 
0.000218 
0.000218 
0.000223 
0.000222 
0.000217 
0.000218 
0.000219 
0.000217 
0.000219 
0.000218 
0.000219 
0.000216 
0.000220 
0.000248 
0.000246 
0.000269 
0.000249 
0.000245 
0.000249 
0.000269 
0.000246 
0.000252 
0.000246 
0.000250 
0.000245 
0.000249 
0.000244 
0.000247 
0.000244 
0.000249 
0.000228 
0.001224 
0.000233 
0.000229 
0.000247 
0.000226 
0.001096 
0.000228 
0.000229 
0.000226 
0.000254 
0.000234 
0.000230 
0.000234 
0.000231 
0.000218 
0.000221 
0.000219 
0.000217 
0.000219 
0.000228 
0.000218 
0.000217 
0.000218 
0.000218 
0.000221 
0.000219 
0.000216 
0.000220 
0.000223 
0.000219 
0.000181 
0.000181 
0.000202 
0.000183 
0.000181 
0.000184 
0.000183 
0.000183 
0.000182 
0.000183 
0.000200 
0.000183 
0.000183 
0.000182 
0.000183 
0.000182 
0.000162 
0.000166 
0.000164 
0.000172 
0.000253 
0.000257 
0.001175 
0.001163 
0.000260 
0.000278 
0.000255 
0.000254 
0.000253 
0.000252 
0.000255 
0.000257 
0.000156 
0.000157 
0.000156 
0.000157 
0.000242 
0.000246 
0.000245 
0.000245 
0.000244 
0.000246 
0.000245 
0.000246 
0.000246 
0.000268 
0.000244 
0.000245 
0.000148 
0.000349 
0.000163 
0.000151 
0.000241 
0.000238 
0.000253 
0.000239 
0.000241 
0.000241 
0.000238 
0.000245 
0.000240 
0.000241 
0.000242 
0.000242 
0.000135 
0.000135 
0.000136 
0.000139 
0.000245 
0.000226 
0.001128 
0.000225 
0.000224 
0.000228 
0.000228 
0.000227 
0.000227 
0.000226 
0.000224 
0.000229 
0.000956 
0.000146 
0.000145 
0.000146 
0.000255 
0.000254 
0.001053 
0.000260 
0.000251 
0.000252 
0.000254 
0.000251 
0.000255 
0.000251 
0.000251 
0.000251 
0.000138 
0.000137 
0.000138 
0.000138 
0.000240 
0.000238 
0.000243 
0.000242 
0.000239 
0.000242 
0.000240 
0.000240 
0.000239 
0.000242 
0.000243 
0.000260 
0.000148 
0.000136 
0.000135 
0.000135 
0.000244 
0.000240 
0.000260 
0.000240 
0.000237 
0.000263 
0.000238 
0.000245 
0.000237 
0.000243 
0.000237 
0.000244 
0.000133 
0.001003 
0.000131 
0.000139 
0.000226 
0.000251 
0.000225 
0.001112 
0.000228 
0.000247 
0.000229 
0.000228 
0.000225 
0.000225 
0.000224 
0.000226 
0.000245 
0.000246 
0.000243 
0.000242 
0.000245 
0.000243 
0.000240 
0.000242 
0.000242 
0.000241 
0.000240 
0.000245 
0.000245 
0.000245 
0.000241 
0.000243 
0.000229 
0.000238 
0.000219 
0.001089 
0.000217 
0.000219 
0.000222 
0.000238 
0.000222 
0.000218 
0.000218 
0.000238 
0.000218 
0.000217 
0.000221 
0.000219 
0.000211 
0.000210 
0.000211 
0.000210 
0.000210 
0.000210 
0.001145 
0.000207 
0.000210 
0.000212 
0.000210 
0.000209 
0.000212 
0.000211 
0.000208 
0.000210 
0.001080 
0.000184 
0.000180 
0.000181 
0.000184 
0.000184 
0.000182 
0.000200 
0.000182 
0.001041 
0.000181 
0.000183 
0.000186 
0.000181 
0.000181 
0.000182 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/moonlight12800_4.dat <==
0.000248 
0.000243 
0.000242 
0.000244 
0.000267 
0.000244 
0.000244 
0.000247 
0.000248 
0.000247 
0.000244 
0.000415 
0.000243 
0.000244 
0.000245 
0.000245 
0.000232 
0.000231 
0.000233 
0.000263 
0.000231 
0.000231 
0.000240 
0.000231 
0.000234 
0.000235 
0.000231 
0.000235 
0.000232 
0.000234 
0.000231 
0.000230 
0.000230 
0.000230 
0.000229 
0.000228 
0.000227 
0.000226 
0.000227 
0.000224 
0.000227 
0.000452 
0.000224 
0.000229 
0.000226 
0.000232 
0.000228 
0.000230 
0.000205 
0.000206 
0.000203 
0.000203 
0.000202 
0.000204 
0.000203 
0.000203 
0.000203 
0.000206 
0.000204 
0.000201 
0.000204 
0.000204 
0.000204 
0.000205 
0.000276 
0.000223 
0.000223 
0.000222 
0.000235 
0.000235 
0.000233 
0.000234 
0.000235 
0.000234 
0.000238 
0.000233 
0.000239 
0.000235 
0.000234 
0.000233 
0.000204 
0.000204 
0.000205 
0.000206 
0.000216 
0.000217 
0.000221 
0.000216 
0.000216 
0.000242 
0.000216 
0.000214 
0.000218 
0.000215 
0.000216 
0.000221 
0.000199 
0.000195 
0.000197 
0.000230 
0.000209 
0.000204 
0.000205 
0.000205 
0.000376 
0.000205 
0.000215 
0.000206 
0.000204 
0.000208 
0.000204 
0.000203 
0.000168 
0.000169 
0.000169 
0.000174 
0.000170 
0.000168 
0.000169 
0.000167 
0.000170 
0.000168 
0.000171 
0.000168 
0.000167 
0.000169 
0.000168 
0.000170 
0.000231 
0.000230 
0.000233 
0.000230 
0.000244 
0.000246 
0.000428 
0.000245 
0.000246 
0.000251 
0.000244 
0.000247 
0.000249 
0.000243 
0.000245 
0.000247 
0.000221 
0.000225 
0.000221 
0.000224 
0.000230 
0.000230 
0.000230 
0.000252 
0.000231 
0.000231 
0.000230 
0.000231 
0.000486 
0.000229 
0.000231 
0.000228 
0.000222 
0.000223 
0.000204 
0.000205 
0.000213 
0.000216 
0.000213 
0.000212 
0.000212 
0.000213 
0.000211 
0.000212 
0.000213 
0.000210 
0.000212 
0.000211 
0.000170 
0.000167 
0.000172 
0.000172 
0.000169 
0.000167 
0.000167 
0.000169 
0.000169 
0.000168 
0.000168 
0.000167 
0.000170 
0.000170 
0.000167 
0.000171 
0.000251 
0.000277 
0.000249 
0.000450 
0.000246 
0.000249 
0.000250 
0.000247 
0.000247 
0.000248 
0.000263 
0.000245 
0.000252 
0.000250 
0.000250 
0.000249 
0.000234 
0.000232 
0.000234 
0.000465 
0.000232 
0.000232 
0.000231 
0.000233 
0.000231 
0.000232 
0.000233 
0.000233 
0.000235 
0.000232 
0.000234 
0.000234 
0.000226 
0.000223 
0.000225 
0.000224 
0.000227 
0.000224 
0.000226 
0.000227 
0.000226 
0.000226 
0.000226 
0.000238 
0.000225 
0.000227 
0.000225 
0.000264 
0.000409 
0.000190 
0.000191 
0.000191 
0.000191 
0.000191 
0.000192 
0.000193 
0.000192 
0.000226 
0.000190 
0.000192 
0.000192 
0.000192 
0.000191 
0.000194 
0.000242 
0.000128 
0.000140 
0.000129 
0.000245 
0.000279 
0.000242 
0.000241 
0.000244 
0.000243 
0.000468 
0.000276 
0.000243 
0.000264 
0.000241 
0.000243 
0.000120 
0.000126 
0.000124 
0.000141 
0.000228 
0.000229 
0.000230 
0.000234 
0.000233 
0.000230 
0.000228 
0.000229 
0.000234 
0.000230 
0.000230 
0.000232 
0.000120 
0.000120 
0.000121 
0.000119 
0.000223 
0.000221 
0.000223 
0.000388 
0.000224 
0.000224 
0.000226 
0.000221 
0.000226 
0.000223 
0.000225 
0.000222 
0.000114 
0.000113 
0.000114 
0.000282 
0.000221 
0.000211 
0.000210 
0.000210 
0.000211 
0.000210 
0.000211 
0.000209 
0.000211 
0.000215 
0.000214 
0.000217 
0.000250 
0.000249 
0.000248 
0.000253 
0.000247 
0.000246 
0.000248 
0.000248 
0.000250 
0.000246 
0.000247 
0.000249 
0.000247 
0.000248 
0.000247 
0.000251 
0.000235 
0.000233 
0.000236 
0.000243 
0.000242 
0.000233 
0.000273 
0.000237 
0.000232 
0.000235 
0.000236 
0.000260 
0.000238 
0.000235 
0.000238 
0.000234 
0.000228 
0.000227 
0.000228 
0.000228 
0.000267 
0.000231 
0.000230 
0.000226 
0.000226 
0.000227 
0.000227 
0.000226 
0.000227 
0.000230 
0.000248 
0.000229 
0.000213 
0.000194 
0.000195 
0.000194 
0.000199 
0.000196 
0.000195 
0.000388 
0.000194 
0.000195 
0.000194 
0.000199 
0.000204 
0.000197 
0.000197 
0.000197 
0.000234 
0.000233 
0.000238 
0.000241 
0.000238 
0.000238 
0.000239 
0.000238 
0.000288 
0.000240 
0.000238 
0.000239 
0.000238 
0.000239 
0.000290 
0.000245 
0.000216 
0.000215 
0.000217 
0.000223 
0.000221 
0.000219 
0.000220 
0.000219 
0.000220 
0.000223 
0.000219 
0.000220 
0.000222 
0.000220 
0.000219 
0.000220 
0.000401 
0.000207 
0.000205 
0.000212 
0.000212 
0.000234 
0.000212 
0.000214 
0.000210 
0.000209 
0.000209 
0.000263 
0.000211 
0.000210 
0.000210 
0.000211 
0.000172 
0.000204 
0.000177 
0.000174 
0.000176 
0.000178 
0.000177 
0.000176 
0.000180 
0.000176 
0.000177 
0.000178 
0.000178 
0.000175 
0.000181 
0.000178 
0.000250 
0.000252 
0.000252 
0.000252 
0.000253 
0.000252 
0.000254 
0.000255 
0.000259 
0.000256 
0.000249 
0.000250 
0.000251 
0.000255 
0.000251 
0.000256 
0.000454 
0.000242 
0.000240 
0.000241 
0.000245 
0.000240 
0.000242 
0.000250 
0.000243 
0.000240 
0.000244 
0.000241 
0.000240 
0.000242 
0.000242 
0.000258 
0.000240 
0.000238 
0.000239 
0.000238 
0.000237 
0.000244 
0.000239 
0.000244 
0.000237 
0.000237 
0.000240 
0.000237 
0.000239 
0.000236 
0.000244 
0.000240 
0.000213 
0.000213 
0.000219 
0.000212 
0.000211 
0.000215 
0.000211 
0.000212 
0.000220 
0.000421 
0.000212 
0.000216 
0.000257 
0.000212 
0.000216 
0.000214 
0.000249 
0.000243 
0.000243 
0.000243 
0.000244 
0.000246 
0.000250 
0.000247 
0.000242 
0.000244 
0.000243 
0.000245 
0.000243 
0.000243 
0.000243 
0.000516 
0.000231 
0.000231 
0.000232 
0.000230 
0.000233 
0.000230 
0.000230 
0.000235 
0.000234 
0.000233 
0.000230 
0.000232 
0.000234 
0.000231 
0.000235 
0.000230 
0.000225 
0.000225 
0.000224 
0.000229 
0.000224 
0.000223 
0.000226 
0.000225 
0.000226 
0.000227 
0.000228 
0.000225 
0.000224 
0.000466 
0.000224 
0.000222 
0.000196 
0.000197 
0.000200 
0.000215 
0.000196 
0.000203 
0.000199 
0.000196 
0.000197 
0.000197 
0.000196 
0.000259 
0.000197 
0.000197 
0.000197 
0.000417 
0.000122 
0.000121 
0.000123 
0.000184 
0.000248 
0.000248 
0.000249 
0.000249 
0.000247 
0.000250 
0.000250 
0.000246 
0.000251 
0.000249 
0.000249 
0.000247 
0.000116 
0.000117 
0.000127 
0.000171 
0.000257 
0.000238 
0.000238 
0.000241 
0.000243 
0.000238 
0.000238 
0.000236 
0.000238 
0.000237 
0.000239 
0.000236 
0.000117 
0.000118 
0.000116 
0.000167 
0.000238 
0.000237 
0.000236 
0.000232 
0.000238 
0.000235 
0.000232 
0.000231 
0.000234 
0.000231 
0.000242 
0.000231 
0.000115 
0.000116 
0.000127 
0.000156 
0.000247 
0.000208 
0.000208 
0.000208 
0.000207 
0.000210 
0.000207 
0.000210 
0.000208 
0.000208 
0.000215 
0.000209 
0.000117 
0.000118 
0.000117 
0.000117 
0.000521 
0.000242 
0.000240 
0.000242 
0.000240 
0.000242 
0.000240 
0.000240 
0.000245 
0.000239 
0.000241 
0.000240 
0.000116 
0.000117 
0.000117 
0.000117 
0.000224 
0.000228 
0.000224 
0.000225 
0.000224 
0.000225 
0.000230 
0.000266 
0.000226 
0.000224 
0.000223 
0.000224 
0.000119 
0.000313 
0.000117 
0.000121 
0.000218 
0.000218 
0.000218 
0.000219 
0.000216 
0.000217 
0.000237 
0.000218 
0.000238 
0.000218 
0.000219 
0.000218 
0.000115 
0.000141 
0.000113 
0.000113 
0.000195 
0.000192 
0.000191 
0.000189 
0.000191 
0.000191 
0.000189 
0.000189 
0.000202 
0.000189 
0.000188 
0.000193 
0.000182 
0.000184 
0.000227 
0.000193 
0.000245 
0.000245 
0.000271 
0.000250 
0.000249 
0.000248 
0.000248 
0.000248 
0.000248 
0.000247 
0.000249 
0.000248 
0.000191 
0.000173 
0.000176 
0.000178 
0.000232 
0.000233 
0.000232 
0.000237 
0.000248 
0.000233 
0.000231 
0.000429 
0.000237 
0.000236 
0.000234 
0.000235 
0.000168 
0.000171 
0.000169 
0.000172 
0.000232 
0.000226 
0.000229 
0.000224 
0.000228 
0.000228 
0.000227 
0.000225 
0.000527 
0.000226 
0.000232 
0.000229 
0.000154 
0.000151 
0.000151 
0.000401 
0.000198 
0.000195 
0.000199 
0.000199 
0.000199 
0.000201 
0.000198 
0.000197 
0.000199 
0.000197 
0.000200 
0.000197 
0.000593 
0.000243 
0.000244 
0.000242 
0.000245 
0.000243 
0.000243 
0.000246 
0.000242 
0.000244 
0.000245 
0.000246 
0.000246 
0.000244 
0.000243 
0.000245 
0.000224 
0.000228 
0.000225 
0.000246 
0.000226 
0.000226 
0.000224 
0.000551 
0.000225 
0.000226 
0.000228 
0.000227 
0.000228 
0.000226 
0.000224 
0.000225 
0.000216 
0.000217 
0.000218 
0.000215 
0.000217 
0.000217 
0.000216 
0.000215 
0.000216 
0.000215 
0.000215 
0.000216 
0.000217 
0.000219 
0.000216 
0.000215 
0.000182 
0.000178 
0.000179 
0.000181 
0.000181 
0.000181 
0.000179 
0.000179 
0.000180 
0.000181 
0.000180 
0.000180 
0.000179 
0.000179 
0.000180 
0.000178 
0.000247 
0.000245 
0.000242 
0.000246 
0.000541 
0.000244 
0.000245 
0.000243 
0.000245 
0.000242 
0.000265 
0.000254 
0.000243 
0.000242 
0.000246 
0.000246 
0.000228 
0.000225 
0.000230 
0.000226 
0.000226 
0.000227 
0.000225 
0.000226 
0.000225 
0.000225 
0.000226 
0.000224 
0.000225 
0.000225 
0.000227 
0.000228 
0.000220 
0.000218 
0.000225 
0.000219 
0.000222 
0.000222 
0.000217 
0.000578 
0.000220 
0.000221 
0.000217 
0.000219 
0.000221 
0.000220 
0.000217 
0.000218 
0.000187 
0.000190 
0.000188 
0.000187 
0.000192 
0.000204 
0.000205 
0.000188 
0.000190 
0.000188 
0.000187 
0.000190 
0.000190 
0.000186 
0.000190 
0.000191 
0.000201 
0.000246 
0.000248 
0.000246 
0.000563 
0.000247 
0.000249 
0.000250 
0.000248 
0.000251 
0.000249 
0.000251 
0.000251 
0.000247 
0.000246 
0.000273 
0.000188 
0.000236 
0.000233 
0.000237 
0.000236 
0.000235 
0.000239 
0.000233 
0.000235 
0.000232 
0.000239 
0.000233 
0.000236 
0.000235 
0.000236 
0.000233 
0.000184 
0.000230 
0.000227 
0.000229 
0.000278 
0.000229 
0.000229 
0.000229 
0.000230 
0.000229 
0.000228 
0.000234 
0.000230 
0.000228 
0.000228 
0.000227 
0.000139 
0.000190 
0.000190 
0.000190 
0.000189 
0.000188 
0.000188 
0.000193 
0.000189 
0.000188 
0.000188 
0.000191 
0.000191 
0.000189 
0.000190 
0.000192 
0.000243 
0.000243 
0.000247 
0.000244 
0.000245 
0.000243 
0.000244 
0.000241 
0.000243 
0.000241 
0.000244 
0.000240 
0.000245 
0.000243 
0.000252 
0.000243 
0.000224 
0.000225 
0.000223 
0.000225 
0.000224 
0.000227 
0.000224 
0.000227 
0.000225 
0.000225 
0.000221 
0.000224 
0.000224 
0.000224 
0.000224 
0.000225 
0.000217 
0.000214 
0.000216 
0.000213 
0.000215 
0.000215 
0.000217 
0.000215 
0.000216 
0.000214 
0.000217 
0.000267 
0.000216 
0.000215 
0.000216 
0.000223 
0.000197 
0.000202 
0.000199 
0.000200 
0.000196 
0.000195 
0.000213 
0.000193 
0.000195 
0.000197 
0.000196 
0.000193 
0.000197 
0.000196 
0.000199 
0.000196 
0.000243 
0.000243 
0.000245 
0.000244 
0.000243 
0.000243 
0.000244 
0.000244 
0.000245 
0.000245 
0.000289 
0.000244 
0.000244 
0.000245 
0.000245 
0.000245 
0.000226 
0.000226 
0.000228 
0.000228 
0.000226 
0.000226 
0.000225 
0.000226 
0.000227 
0.000228 
0.000577 
0.000228 
0.000226 
0.000228 
0.000230 
0.000227 
0.000263 
0.000218 
0.000218 
0.000219 
0.000220 
0.000222 
0.000219 
0.000219 
0.000222 
0.000218 
0.000222 
0.000218 
0.000220 
0.000222 
0.000220 
0.000222 
0.000191 
0.000248 
0.000190 
0.000193 
0.000190 
0.000197 
0.000192 
0.000192 
0.000191 
0.000191 
0.000190 
0.000195 
0.000192 
0.000197 
0.000194 
0.000194 
0.000247 
0.000245 
0.000245 
0.000242 
0.000241 
0.000244 
0.000243 
0.000271 
0.000243 
0.000243 
0.000243 
0.000242 
0.000255 
0.000244 
0.000244 
0.000251 
0.000228 
0.000227 
0.000229 
0.000234 
0.000228 
0.000284 
0.000226 
0.000229 
0.000269 
0.000256 
0.000227 
0.000230 
0.000225 
0.000228 
0.000227 
0.000229 
0.000222 
0.000224 
0.000222 
0.000224 
0.000227 
0.000223 
0.000223 
0.000222 
0.000222 
0.000222 
0.000225 
0.000222 
0.000221 
0.000226 
0.000221 
0.000221 
0.000184 
0.000179 
0.000184 
0.000183 
0.000181 
0.000179 
0.000180 
0.000184 
0.000183 
0.000184 
0.000182 
0.000179 
0.000500 
0.000182 
0.000197 
0.000197 
0.000245 
0.000264 
0.000247 
0.000242 
0.000245 
0.000244 
0.000243 
0.000249 
0.000246 
0.000244 
0.000250 
0.000246 
0.000244 
0.000246 
0.000245 
0.000254 
0.000224 
0.000227 
0.000225 
0.000228 
0.000225 
0.000245 
0.000225 
0.000226 
0.000226 
0.000225 
0.000227 
0.000224 
0.000236 
0.000224 
0.000225 
0.000245 
0.000216 
0.000216 
0.000217 
0.000267 
0.000217 
0.000215 
0.000215 
0.000217 
0.000553 
0.000216 
0.000572 
0.000220 
0.000218 
0.000219 
0.000216 
0.000217 
0.000178 
0.000177 
0.000177 
0.000178 
0.000179 
0.000180 
0.000177 
0.000177 
0.000177 
0.000178 
0.000177 
0.000178 
0.000179 
0.000196 
0.000178 
0.000183 
0.000254 
0.000235 
0.000235 
0.000234 
0.000270 
0.000236 
0.000235 
0.000233 
0.000237 
0.000236 
0.000234 
0.000238 
0.000258 
0.000236 
0.000234 
0.000234 
0.000213 
0.000214 
0.000213 
0.000219 
0.000215 
0.000214 
0.000216 
0.000214 
0.000215 
0.000222 
0.000215 
0.000215 
0.000640 
0.000220 
0.000215 
0.000214 
0.000206 
0.000208 
0.000207 
0.000209 
0.000207 
0.000208 
0.000211 
0.000210 
0.000214 
0.000210 
0.000208 
0.000210 
0.000207 
0.000208 
0.000208 
0.000210 
0.000178 
0.000181 
0.000181 
0.000184 
0.000184 
0.000183 
0.000183 
0.000199 
0.000184 
0.000181 
0.000183 
0.000183 
0.000181 
0.000181 
0.000180 
0.000182 
0.000167 
0.000167 
0.000175 
0.000167 
0.000247 
0.000253 
0.000246 
0.000250 
0.000247 
0.000247 
0.000509 
0.000250 
0.000250 
0.000248 
0.000247 
0.000253 
0.000158 
0.000157 
0.000592 
0.000161 
0.000235 
0.000232 
0.000234 
0.000231 
0.000580 
0.000234 
0.000237 
0.000236 
0.000239 
0.000234 
0.000232 
0.000247 
0.000152 
0.000153 
0.000151 
0.000155 
0.000227 
0.000230 
0.000224 
0.000226 
0.000229 
0.000227 
0.000226 
0.000227 
0.000230 
0.000228 
0.000228 
0.000225 
0.000137 
0.000136 
0.000137 
0.000137 
0.000200 
0.000198 
0.000204 
0.000207 
0.000203 
0.000530 
0.000198 
0.000504 
0.000202 
0.000199 
0.000203 
0.000198 
0.000252 
0.000244 
0.000249 
0.000245 
0.000243 
0.000245 
0.000244 
0.000251 
0.000244 
0.000244 
0.000265 
0.000246 
0.000248 
0.000246 
0.000252 
0.000245 
0.000227 
0.000227 
0.000223 
0.000224 
0.000226 
0.000227 
0.000226 
0.000223 
0.000225 
0.000224 
0.000226 
0.000225 
0.000223 
0.000225 
0.000228 
0.000227 
0.000216 
0.000215 
0.000569 
0.000222 
0.000218 
0.000215 
0.000216 
0.000217 
0.000216 
0.000215 
0.000218 
0.000217 
0.000223 
0.000217 
0.000216 
0.000218 
0.000182 
0.000181 
0.000184 
0.000181 
0.000183 
0.000183 
0.000201 
0.000182 
0.000199 
0.000245 
0.000186 
0.000183 
0.000184 
0.000188 
0.000181 
0.000187 
0.000202 
0.000252 
0.000254 
0.000248 
0.000249 
0.000271 
0.000245 
0.000250 
0.000254 
0.000251 
0.000266 
0.000248 
0.000245 
0.000250 
0.000250 
0.000245 
0.000192 
0.000226 
0.000232 
0.000232 
0.000232 
0.000231 
0.000238 
0.000232 
0.000235 
0.000230 
0.000231 
0.000236 
0.000234 
0.000231 
0.000234 
0.000235 
0.000190 
0.000226 
0.000229 
0.000228 
0.000244 
0.000230 
0.000228 
0.000229 
0.000231 
0.000227 
0.000227 
0.000228 
0.000230 
0.000228 
0.000226 
0.000228 
0.000163 
0.000196 
0.000203 
0.000206 
0.000203 
0.000551 
0.000203 
0.000208 
0.000202 
0.000204 
0.000204 
0.000204 
0.000202 
0.000204 
0.000203 
0.000205 
0.000245 
0.000246 
0.000265 
0.000243 
0.000245 
0.000242 
0.000242 
0.000242 
0.000244 
0.000700 
0.000243 
0.000243 
0.000246 
0.000244 
0.000241 
0.000574 
0.000224 
0.000224 
0.000228 
0.000227 
0.000222 
0.000224 
0.000223 
0.000246 
0.000294 
0.000224 
0.000223 
0.000618 
0.000222 
0.000224 
0.000223 
0.000227 
0.000215 
0.000232 
0.000216 
0.000234 
0.000214 
0.000217 
0.000214 
0.000215 
0.000217 
0.000214 
0.000217 
0.000215 
0.000214 
0.000217 
0.000216 
0.000215 
0.000180 
0.000180 
0.000182 
0.000184 
0.000505 
0.000182 
0.000180 
0.000181 
0.000180 
0.000181 
0.000182 
0.000183 
0.000181 
0.000181 
0.000179 
0.000185 
0.000120 
0.000117 
0.000118 
0.000117 
0.000247 
0.000241 
0.000241 
0.000241 
0.000241 
0.000241 
0.000243 
0.000241 
0.000244 
0.000240 
0.000242 
0.000240 
0.000116 
0.000117 
0.000117 
0.000120 
0.000226 
0.000225 
0.000287 
0.000227 
0.000225 
0.000232 
0.000229 
0.000226 
0.000224 
0.000224 
0.000228 
0.000225 
0.000119 
0.000116 
0.000116 
0.000118 
0.000222 
0.000222 
0.000220 
0.000225 
0.000625 
0.000218 
0.000220 
0.000221 
0.000219 
0.000220 
0.000759 
0.000220 
0.000120 
0.000122 
0.000116 
0.000115 
0.000203 
0.000198 
0.000199 
0.000199 
0.000199 
0.000216 
0.000199 
0.000197 
0.000201 
0.000198 
0.000198 
0.000197 
0.000239 
0.000242 
0.000242 
0.000242 
0.000242 
0.000240 
0.000242 
0.000241 
0.000241 
0.000241 
0.000243 
0.000244 
0.000244 
0.000239 
0.000241 
0.000240 
0.000220 
0.000224 
0.000219 
0.000223 
0.000221 
0.000227 
0.000225 
0.000219 
0.000225 
0.000223 
0.000224 
0.000223 
0.000221 
0.000222 
0.000220 
0.000224 
0.000214 
0.000212 
0.000212 
0.000212 
0.000210 
0.000213 
0.000211 
0.000212 
0.000212 
0.000212 
0.000566 
0.000211 
0.000211 
0.000211 
0.000211 
0.000211 
0.000188 
0.000181 
0.000184 
0.000181 
0.000184 
0.000182 
0.000181 
0.000182 
0.000185 
0.000183 
0.000182 
0.000183 
0.000202 
0.000181 
0.000190 
0.000182 
0.000244 
0.000247 
0.000268 
0.000586 
0.000247 
0.000250 
0.000245 
0.000650 
0.000249 
0.000243 
0.000247 
0.000249 
0.000245 
0.000247 
0.000245 
0.000242 
0.000232 
0.000235 
0.000232 
0.000233 
0.000232 
0.000230 
0.000234 
0.000229 
0.000231 
0.000256 
0.000231 
0.000240 
0.000231 
0.000232 
0.000233 
0.000233 
0.000232 
0.000228 
0.000230 
0.000226 
0.000228 
0.000228 
0.000233 
0.000227 
0.000239 
0.000230 
0.000231 
0.000230 
0.000229 
0.000233 
0.000228 
0.000226 
0.000596 
0.000209 
0.000209 
0.000604 
0.000210 
0.000210 
0.000208 
0.000279 
0.000212 
0.000213 
0.000208 
0.000212 
0.000211 
0.000212 
0.000211 
0.000214 
0.000120 
0.000119 
0.000119 
0.000141 
0.000246 
0.000243 
0.000249 
0.000246 
0.000284 
0.000244 
0.000244 
0.000266 
0.000656 
0.000247 
0.000245 
0.000245 
0.000117 
0.000116 
0.000117 
0.000116 
0.000237 
0.000235 
0.000234 
0.000233 
0.000232 
0.000232 
0.000233 
0.000238 
0.000234 
0.000234 
0.000236 
0.000236 
0.000115 
0.000119 
0.000114 
0.000116 
0.000228 
0.000228 
0.000229 
0.000226 
0.000230 
0.000228 
0.000226 
0.000228 
0.000229 
0.000228 
0.000225 
0.000231 
0.000115 
0.000114 
0.000113 
0.000116 
0.000203 
0.000210 
0.000206 
0.000203 
0.000204 
0.000204 
0.000203 
0.000202 
0.000575 
0.000206 
0.000204 
0.000205 
0.000247 
0.000243 
0.000262 
0.000245 
0.000245 
0.000242 
0.000246 
0.000270 
0.000248 
0.000244 
0.000250 
0.000266 
0.000245 
0.000247 
0.000244 
0.000242 
0.000233 
0.000232 
0.000232 
0.000239 
0.000234 
0.000231 
0.000235 
0.000240 
0.000233 
0.000230 
0.000259 
0.000232 
0.000243 
0.000232 
0.000234 
0.000232 
0.000232 
0.000227 
0.000231 
0.000227 
0.000225 
0.000239 
0.000227 
0.000247 
0.000226 
0.000226 
0.000229 
0.000227 
0.000229 
0.000226 
0.000227 
0.000229 
0.000211 
0.000211 
0.000213 
0.000217 
0.000214 
0.000213 
0.000211 
0.000213 
0.000231 
0.000211 
0.000213 
0.000211 
0.000211 
0.000212 
0.000211 
0.000214 
0.000234 
0.000239 
0.000245 
0.000244 
0.000245 
0.000245 
0.000267 
0.000244 
0.000244 
0.000247 
0.000250 
0.000247 
0.000246 
0.000245 
0.000244 
0.000267 
0.000208 
0.000216 
0.000218 
0.000225 
0.000225 
0.000224 
0.000223 
0.000225 
0.000227 
0.000226 
0.000227 
0.000225 
0.000228 
0.000226 
0.000226 
0.000228 
0.000208 
0.000201 
0.000206 
0.000215 
0.000213 
0.000212 
0.000212 
0.000212 
0.000216 
0.000212 
0.000215 
0.000213 
0.000213 
0.000218 
0.000212 
0.000215 
0.000155 
0.000172 
0.000171 
0.000176 
0.000181 
0.000177 
0.000177 
0.000177 
0.000180 
0.000176 
0.000177 
0.000176 
0.000195 
0.000178 
0.000176 
0.000176 
0.000135 
0.000138 
0.000138 
0.000139 
0.000249 
0.000244 
0.000242 
0.000242 
0.000257 
0.000245 
0.000245 
0.000647 
0.000243 
0.000243 
0.000246 
0.000246 
0.000135 
0.000134 
0.000131 
0.000442 
0.000228 
0.000228 
0.000225 
0.000227 
0.000225 
0.000226 
0.000226 
0.000228 
0.000627 
0.000229 
0.000226 
0.000227 
0.000131 
0.000130 
0.000133 
0.000130 
0.000217 
0.000566 
0.000219 
0.000218 
0.000220 
0.000219 
0.000219 
0.000219 
0.000222 
0.000221 
0.000219 
0.000220 
0.000116 
0.000115 
0.000113 
0.000114 
0.000193 
0.000191 
0.000194 
0.000193 
0.000193 
0.000192 
0.000194 
0.000195 
0.000194 
0.000194 
0.000192 
0.000192 
0.000565 
0.000239 
0.000242 
0.000240 
0.000240 
0.000246 
0.000241 
0.000240 
0.000239 
0.000239 
0.000245 
0.000241 
0.000241 
0.000715 
0.000240 
0.000657 
0.000225 
0.000223 
0.000224 
0.000227 
0.000226 
0.000227 
0.000245 
0.000226 
0.000223 
0.000222 
0.000266 
0.000720 
0.000231 
0.000223 
0.000224 
0.000225 
0.000218 
0.000219 
0.000220 
0.000556 
0.000216 
0.000215 
0.000218 
0.000215 
0.000216 
0.000246 
0.000219 
0.000218 
0.000215 
0.000218 
0.000216 
0.000215 
0.000661 
0.000191 
0.000195 
0.000208 
0.000192 
0.000535 
0.000191 
0.000193 
0.000194 
0.000191 
0.000192 
0.000191 
0.000193 
0.000585 
0.000193 
0.000191 
0.000233 
0.000234 
0.000255 
0.000233 
0.000233 
0.000234 
0.000236 
0.000234 
0.000236 
0.000257 
0.000234 
0.000235 
0.000234 
0.000236 
0.000237 
0.000235 
0.000219 
0.000239 
0.000221 
0.000229 
0.000222 
0.000240 
0.000219 
0.000220 
0.000219 
0.000219 
0.000221 
0.000220 
0.000219 
0.000219 
0.000217 
0.000218 
0.000212 
0.000211 
0.000215 
0.000831 
0.000211 
0.000210 
0.000211 
0.000210 
0.000213 
0.000213 
0.000212 
0.000211 
0.000211 
0.000215 
0.000209 
0.000211 
0.000178 
0.000177 
0.000179 
0.000178 
0.000178 
0.000179 
0.000179 
0.000178 
0.000177 
0.000182 
0.000176 
0.000176 
0.000178 
0.000177 
0.000176 
0.000180 
0.000244 
0.000244 
0.000246 
0.000242 
0.000244 
0.000266 
0.000243 
0.000242 
0.000609 
0.000246 
0.000245 
0.000241 
0.000242 
0.000243 
0.000242 
0.000264 
0.000216 
0.000216 
0.000216 
0.000219 
0.000219 
0.000216 
0.000217 
0.000226 
0.000215 
0.000220 
0.000222 
0.000217 
0.000218 
0.000217 
0.000216 
0.000221 
0.000219 
0.000219 
0.000218 
0.000240 
0.000221 
0.000220 
0.000220 
0.000219 
0.000219 
0.000239 
0.000219 
0.000220 
0.000220 
0.000221 
0.000219 
0.000219 
0.000183 
0.000187 
0.000187 
0.000187 
0.000206 
0.000184 
0.000184 
0.000185 
0.000236 
0.000187 
0.000187 
0.000184 
0.000184 
0.000184 
0.000186 
0.000190 
0.000116 
0.000118 
0.000117 
0.000115 
0.000247 
0.000247 
0.000248 
0.000254 
0.000248 
0.000252 
0.000705 
0.000247 
0.000251 
0.000249 
0.000249 
0.000247 
0.000118 
0.000115 
0.000116 
0.000117 
0.000239 
0.000238 
0.000240 
0.000238 
0.000242 
0.000239 
0.000237 
0.000237 
0.000723 
0.000240 
0.000238 
0.000238 
0.000116 
0.000118 
0.000118 
0.000119 
0.000233 
0.000231 
0.000236 
0.000233 
0.000234 
0.000232 
0.000239 
0.000236 
0.000232 
0.000231 
0.000234 
0.000239 
0.000115 
0.000114 
0.000115 
0.000114 
0.000209 
0.000210 
0.000208 
0.000208 
0.000208 
0.000213 
0.000210 
0.000208 
0.000209 
0.000210 
0.000209 
0.000208 
0.000248 
0.000248 
0.000249 
0.000248 
0.000253 
0.000251 
0.000247 
0.000247 
0.000251 
0.000249 
0.000246 
0.000250 
0.000248 
0.000248 
0.000250 
0.000247 
0.000234 
0.000237 
0.000236 
0.000234 
0.000236 
0.000234 
0.000236 
0.000233 
0.000233 
0.000231 
0.000234 
0.000232 
0.000257 
0.000235 
0.000236 
0.000233 
0.000226 
0.000228 
0.000224 
0.000229 
0.000228 
0.000618 
0.000227 
0.000224 
0.000229 
0.000227 
0.000225 
0.000606 
0.000227 
0.000230 
0.000227 
0.000225 
0.000194 
0.000192 
0.000195 
0.000197 
0.000193 
0.000191 
0.000192 
0.000196 
0.000192 
0.000192 
0.000193 
0.000191 
0.000197 
0.000192 
0.000190 
0.000209 
0.000176 
0.000186 
0.000202 
0.000232 
0.000245 
0.000242 
0.000701 
0.000245 
0.000244 
0.000243 
0.000244 
0.000778 
0.000244 
0.000246 
0.000244 
0.000248 
0.000170 
0.000215 
0.000188 
0.000217 
0.000225 
0.000225 
0.000224 
0.000230 
0.000224 
0.000225 
0.000228 
0.000225 
0.000225 
0.000223 
0.000224 
0.000225 
0.000161 
0.000169 
0.000181 
0.000209 
0.000217 
0.000215 
0.000221 
0.000216 
0.000216 
0.000235 
0.000216 
0.000215 
0.000220 
0.000218 
0.000215 
0.000215 
0.000145 
0.000147 
0.000154 
0.000177 
0.000190 
0.000191 
0.000189 
0.000194 
0.000191 
0.000189 
0.000191 
0.000198 
0.000206 
0.000189 
0.000191 
0.000190 
0.000160 
0.000160 
0.000159 
0.000174 
0.000243 
0.000243 
0.000243 
0.000249 
0.000242 
0.000241 
0.000244 
0.000243 
0.000241 
0.000241 
0.000243 
0.000242 
0.000151 
0.000258 
0.000150 
0.000165 
0.000230 
0.000227 
0.000227 
0.000230 
0.000229 
0.000660 
0.000228 
0.000231 
0.000230 
0.000228 
0.000232 
0.000232 
0.000150 
0.000146 
0.000148 
0.000161 
0.000244 
0.000224 
0.000224 
0.000223 
0.000228 
0.000228 
0.000223 
0.000222 
0.000228 
0.000224 
0.000224 
0.000224 
0.000142 
0.000142 
0.000157 
0.000165 
0.000207 
0.000204 
0.000205 
0.000207 
0.000211 
0.000206 
0.000208 
0.000203 
0.000563 
0.000207 
0.000207 
0.000205 
0.000206 
0.000225 
0.000232 
0.000249 
0.000246 
0.000246 
0.000249 
0.000246 
0.000251 
0.000249 
0.000247 
0.000246 
0.000246 
0.000246 
0.000794 
0.000244 
0.000198 
0.000218 
0.000222 
0.000236 
0.000236 
0.000244 
0.000237 
0.000236 
0.000753 
0.000237 
0.000237 
0.000238 
0.000236 
0.000253 
0.000241 
0.000237 
0.000190 
0.000212 
0.000220 
0.000232 
0.000233 
0.000230 
0.000892 
0.000860 
0.000230 
0.000233 
0.000233 
0.000232 
0.000232 
0.000232 
0.000232 
0.000229 
0.000176 
0.000269 
0.000198 
0.000212 
0.000209 
0.000210 
0.000212 
0.000209 
0.000211 
0.000231 
0.000212 
0.000211 
0.000210 
0.000212 
0.000211 
0.000213 
0.000218 
0.000253 
0.000251 
0.000247 
0.000247 
0.000249 
0.000258 
0.000251 
0.000256 
0.000248 
0.000249 
0.000247 
0.000248 
0.000816 
0.000247 
0.000249 
0.000209 
0.000234 
0.000234 
0.000235 
0.000231 
0.000233 
0.000233 
0.000233 
0.000232 
0.000237 
0.000233 
0.000238 
0.000233 
0.000234 
0.000234 
0.000233 
0.000202 
0.000225 
0.000225 
0.000246 
0.000227 
0.000229 
0.000225 
0.000229 
0.000228 
0.000227 
0.000226 
0.000228 
0.000249 
0.000227 
0.000226 
0.000227 
0.000194 
0.000205 
0.000212 
0.000205 
0.000206 
0.000202 
0.000204 
0.000204 
0.000202 
0.000203 
0.000203 
0.000202 
0.000206 
0.000202 
0.000206 
0.000205 
0.000241 
0.000241 
0.000243 
0.000239 
0.000758 
0.000238 
0.000259 
0.000238 
0.000239 
0.000240 
0.000239 
0.000242 
0.000239 
0.000744 
0.000239 
0.000240 
0.000221 
0.000233 
0.000222 
0.000218 
0.000220 
0.000223 
0.000222 
0.000222 
0.000221 
0.000222 
0.000220 
0.000221 
0.000220 
0.000217 
0.000219 
0.000217 
0.000217 
0.000215 
0.000219 
0.000216 
0.000217 
0.000214 
0.000216 
0.000216 
0.000215 
0.000218 
0.000215 
0.000218 
0.000216 
0.000218 
0.000216 
0.000214 
0.000204 
0.000202 
0.000200 
0.000200 
0.000208 
0.000201 
0.000199 
0.000206 
0.000201 
0.000200 
0.000201 
0.000200 
0.000202 
0.000706 
0.000200 
0.000200 
0.000145 
0.000153 
0.000188 
0.000171 
0.000248 
0.000249 
0.000248 
0.000899 
0.000247 
0.000248 
0.000248 
0.000251 
0.000246 
0.000248 
0.000247 
0.000247 
0.000138 
0.000144 
0.000147 
0.000159 
0.000233 
0.000294 
0.000232 
0.000234 
0.000233 
0.000234 
0.000250 
0.000237 
0.000234 
0.000234 
0.000234 
0.000233 
0.000137 
0.000140 
0.000150 
0.000155 
0.000226 
0.000227 
0.000228 
0.000224 
0.000228 
0.000230 
0.000226 
0.000224 
0.000225 
0.000224 
0.000225 
0.000228 
0.000125 
0.000125 
0.000130 
0.000147 
0.000190 
0.000209 
0.000200 
0.000190 
0.000190 
0.000189 
0.000190 
0.000658 
0.000192 
0.000190 
0.000191 
0.000189 
0.000247 
0.000245 
0.000244 
0.000242 
0.000245 
0.000246 
0.000243 
0.000243 
0.000248 
0.000244 
0.000265 
0.000242 
0.000245 
0.000243 
0.000241 
0.000244 
0.000228 
0.000226 
0.000225 
0.000234 
0.000228 
0.000225 
0.000227 
0.000225 
0.000227 
0.000225 
0.000229 
0.000225 
0.000225 
0.000228 
0.000225 
0.000229 
0.000221 
0.000219 
0.000216 
0.000217 
0.000217 
0.000217 
0.000222 
0.000219 
0.000221 
0.000218 
0.000221 
0.000216 
0.000216 
0.000218 
0.000219 
0.000217 
0.000197 
0.000195 
0.000195 
0.000196 
0.000196 
0.000196 
0.000199 
0.000215 
0.000202 
0.000196 
0.000195 
0.000198 
0.000198 
0.000214 
0.000198 
0.000196 
0.000244 
0.000243 
0.000245 
0.000244 
0.000247 
0.000244 
0.000246 
0.000244 
0.000247 
0.000242 
0.000792 
0.000245 
0.000244 
0.000244 
0.000242 
0.000242 
0.000224 
0.000225 
0.000224 
0.000719 
0.000228 
0.000225 
0.000224 
0.000225 
0.000224 
0.000225 
0.000225 
0.000227 
0.000224 
0.000226 
0.000225 
0.000246 
0.000726 
0.000216 
0.000215 
0.000215 
0.000994 
0.000216 
0.000615 
0.000218 
0.000215 
0.000218 
0.000215 
0.000241 
0.000218 
0.000214 
0.000215 
0.000219 
0.000183 
0.000182 
0.000202 
0.000185 
0.000185 
0.000183 
0.000185 
0.000183 
0.000185 
0.000186 
0.000183 
0.000186 
0.000183 
0.000183 
0.000197 
0.000183 
0.000247 
0.000248 
0.000247 
0.000249 
0.000246 
0.000756 
0.000269 
0.000269 
0.000251 
0.000248 
0.000245 
0.000247 
0.000247 
0.000246 
0.000246 
0.000249 
0.000234 
0.000234 
0.000236 
0.000234 
0.000235 
0.000233 
0.000233 
0.000232 
0.000234 
0.000231 
0.000233 
0.000234 
0.000235 
0.000237 
0.000234 
0.000235 
0.000229 
0.000229 
0.000227 
0.000226 
0.000231 
0.000229 
0.000228 
0.000229 
0.000228 
0.000226 
0.000227 
0.000226 
0.000228 
0.000234 
0.000228 
0.000229 
0.000213 
0.000726 
0.000211 
0.000211 
0.000213 
0.000212 
0.000214 
0.000213 
0.000215 
0.000213 
0.000212 
0.000211 
0.000212 
0.000210 
0.000215 
0.000212 
0.000164 
0.000196 
0.000203 
0.000245 
0.000243 
0.000245 
0.000244 
0.000247 
0.000240 
0.000245 
0.000243 
0.000244 
0.000244 
0.000247 
0.000245 
0.000245 
0.000156 
0.000207 
0.000191 
0.000228 
0.000230 
0.000229 
0.000252 
0.000229 
0.000229 
0.000231 
0.000233 
0.000229 
0.000250 
0.000229 
0.000230 
0.000229 
0.000151 
0.000180 
0.000185 
0.000223 
0.000224 
0.000224 
0.000221 
0.000221 
0.000223 
0.000222 
0.000244 
0.000222 
0.000225 
0.000749 
0.000220 
0.000234 
0.000142 
0.000160 
0.000165 
0.000191 
0.000191 
0.000201 
0.000198 
0.000189 
0.000189 
0.000190 
0.000189 
0.000190 
0.000191 
0.000191 
0.000190 
0.000189 
0.000247 
0.000269 
0.000246 
0.000244 
0.000246 
0.000246 
0.000249 
0.000801 
0.000245 
0.000244 
0.000246 
0.000248 
0.000246 
0.000246 
0.000244 
0.000245 
0.000231 
0.000231 
0.000234 
0.000233 
0.000230 
0.000231 
0.000235 
0.000232 
0.000232 
0.000230 
0.000238 
0.000232 
0.000232 
0.000233 
0.000232 
0.000253 
0.000227 
0.000222 
0.000221 
0.000223 
0.000225 
0.000222 
0.000223 
0.000224 
0.000224 
0.000223 
0.000225 
0.000231 
0.000233 
0.000622 
0.000227 
0.000226 
0.000209 
0.000214 
0.000209 
0.000210 
0.000208 
0.000211 
0.000206 
0.000209 
0.000211 
0.000213 
0.000209 
0.000211 
0.000228 
0.000207 
0.000209 
0.000207 
0.000239 
0.000239 
0.000238 
0.000239 
0.000238 
0.000240 
0.000240 
0.000240 
0.000239 
0.000238 
0.000239 
0.000262 
0.000239 
0.000240 
0.000241 
0.000241 
0.000218 
0.000215 
0.000216 
0.000218 
0.000216 
0.000237 
0.000217 
0.000217 
0.000218 
0.000220 
0.000217 
0.000216 
0.000223 
0.000217 
0.000236 
0.000217 
0.000204 
0.000264 
0.000204 
0.000205 
0.000207 
0.000224 
0.000204 
0.000204 
0.000204 
0.000208 
0.000247 
0.000204 
0.000205 
0.000206 
0.000206 
0.000204 
0.000169 
0.000169 
0.000167 
0.000168 
0.000169 
0.000168 
0.000168 
0.000750 
0.000169 
0.000172 
0.000168 
0.000168 
0.000169 
0.000171 
0.000169 
0.000168 
0.000238 
0.000238 
0.000243 
0.000240 
0.000239 
0.000238 
0.000239 
0.000240 
0.000239 
0.000239 
0.000237 
0.000240 
0.000241 
0.000239 
0.000237 
0.000237 
0.000220 
0.000216 
0.000215 
0.000220 
0.000217 
0.000215 
0.000218 
0.000218 
0.000221 
0.000218 
0.000218 
0.000218 
0.000217 
0.000217 
0.000702 
0.000219 
0.000210 
0.000209 
0.000207 
0.000209 
0.000211 
0.000212 
0.000209 
0.000209 
0.000212 
0.000211 
0.000209 
0.000216 
0.000210 
0.000210 
0.000211 
0.000210 
0.000177 
0.000179 
0.000176 
0.000191 
0.000175 
0.000176 
0.000177 
0.000175 
0.000176 
0.000179 
0.000176 
0.000177 
0.000192 
0.000176 
0.000177 
0.000175 
0.000247 
0.000993 
0.000244 
0.000266 
0.000243 
0.000246 
0.000244 
0.000245 
0.000246 
0.000245 
0.000244 
0.000243 
0.000245 
0.000258 
0.000266 
0.000245 
0.000228 
0.000233 
0.000228 
0.000227 
0.000228 
0.000228 
0.000228 
0.000228 
0.000228 
0.000231 
0.000227 
0.000232 
0.000228 
0.000228 
0.000232 
0.000226 
0.000220 
0.000222 
0.000235 
0.000219 
0.000220 
0.000220 
0.000233 
0.000221 
0.000220 
0.000804 
0.000224 
0.000219 
0.000241 
0.000219 
0.000220 
0.000223 
0.000194 
0.000192 
0.000196 
0.000196 
0.000192 
0.000193 
0.000193 
0.000194 
0.000193 
0.000197 
0.000191 
0.000720 
0.000192 
0.000193 
0.000192 
0.000192 
0.000242 
0.000242 
0.000241 
0.000241 
0.000240 
0.000240 
0.000241 
0.000243 
0.000240 
0.000240 
0.000243 
0.000239 
0.000241 
0.000265 
0.000240 
0.000242 
0.000221 
0.000241 
0.000221 
0.000220 
0.000244 
0.000241 
0.000230 
0.000221 
0.000220 
0.000220 
0.000222 
0.000222 
0.000221 
0.000230 
0.000223 
0.000220 
0.000216 
0.000214 
0.000216 
0.000736 
0.000212 
0.000212 
0.000214 
0.000214 
0.000211 
0.000213 
0.000216 
0.000214 
0.000211 
0.000213 
0.000215 
0.000213 
0.000180 
0.000652 
0.000180 
0.000179 
0.000177 
0.000177 
0.000179 
0.000179 
0.000177 
0.000178 
0.000178 
0.000787 
0.000181 
0.000722 
0.000194 
0.000178 
0.000243 
0.000243 
0.000252 
0.000245 
0.000247 
0.000243 
0.000253 
0.000257 
0.000664 
0.000258 
0.000247 
0.000810 
0.000243 
0.000248 
0.000246 
0.000242 
0.000229 
0.000227 
0.000225 
0.000227 
0.000225 
0.000225 
0.000224 
0.000327 
0.000238 
0.000246 
0.000838 
0.000224 
0.000227 
0.000225 
0.000227 
0.000226 
0.000216 
0.000227 
0.000216 
0.000217 
0.000217 
0.000217 
0.000230 
0.000228 
0.000236 
0.000218 
0.000216 
0.000226 
0.000215 
0.000216 
0.000219 
0.000219 
0.000182 
0.000176 
0.000184 
0.000175 
0.000176 
0.000175 
0.000253 
0.000185 
0.000185 
0.000192 
0.000176 
0.000174 
0.000178 
0.000174 
0.000193 
0.000175 
0.000171 
0.000185 
0.000185 
0.000225 
0.000272 
0.000248 
0.000248 
0.000247 
0.000248 
0.000246 
0.000249 
0.000248 
0.000253 
0.000248 
0.000251 
0.000269 
0.000171 
0.000176 
0.000177 
0.000213 
0.000239 
0.000238 
0.000239 
0.000249 
0.000256 
0.000240 
0.000248 
0.000238 
0.000240 
0.000239 
0.000243 
0.000240 
0.000167 
0.000168 
0.000175 
0.000201 
0.000235 
0.000234 
0.000237 
0.000239 
0.000805 
0.000233 
0.000235 
0.000235 
0.000235 
0.000233 
0.000235 
0.000235 
0.000159 
0.000153 
0.000151 
0.000168 
0.000212 
0.000213 
0.000211 
0.000214 
0.000219 
0.000213 
0.000211 
0.000213 
0.000213 
0.000211 
0.000218 
0.000214 
0.000242 
0.000241 
0.000240 
0.000243 
0.000240 
0.000240 
0.000246 
0.000250 
0.000247 
0.000242 
0.000243 
0.000244 
0.000240 
0.000786 
0.000243 
0.000242 
0.000227 
0.000228 
0.000230 
0.000769 
0.000230 
0.000228 
0.000229 
0.000228 
0.000228 
0.000227 
0.000231 
0.000227 
0.000231 
0.000229 
0.000228 
0.000232 
0.000222 
0.000228 
0.000228 
0.000220 
0.000225 
0.000222 
0.000225 
0.000221 
0.000221 
0.000222 
0.000222 
0.000222 
0.000225 
0.000222 
0.000222 
0.000222 
0.000187 
0.000188 
0.000184 
0.000187 
0.000186 
0.000184 
0.000188 
0.000185 
0.000186 
0.000184 
0.000882 
0.000183 
0.000192 
0.000184 
0.000184 
0.000185 
0.000243 
0.000250 
0.000249 
0.000252 
0.000244 
0.000243 
0.000247 
0.000247 
0.000243 
0.000247 
0.000247 
0.000248 
0.000246 
0.000244 
0.000252 
0.000247 
0.000227 
0.000228 
0.000250 
0.000228 
0.000230 
0.000230 
0.000248 
0.000740 
0.000228 
0.000227 
0.000227 
0.000228 
0.000227 
0.000227 
0.000229 
0.000228 
0.000221 
0.000222 
0.000221 
0.000219 
0.000222 
0.000221 
0.000222 
0.000220 
0.000218 
0.000241 
0.000219 
0.000220 
0.000222 
0.000219 
0.000222 
0.000223 
0.000183 
0.000183 
0.000183 
0.000185 
0.000187 
0.000186 
0.000183 
0.000183 
0.000184 
0.000187 
0.000184 
0.000183 
0.000186 
0.000185 
0.000184 
0.000184 
0.000240 
0.000243 
0.000244 
0.000244 
0.000244 
0.000244 
0.000243 
0.000245 
0.000243 
0.000267 
0.000247 
0.000246 
0.000240 
0.000923 
0.000244 
0.000244 
0.000227 
0.000229 
0.000228 
0.000230 
0.000227 
0.000229 
0.000229 
0.000228 
0.000227 
0.000231 
0.000247 
0.000228 
0.000229 
0.000227 
0.000227 
0.000231 
0.000240 
0.000222 
0.000223 
0.000222 
0.000223 
0.000223 
0.000221 
0.000222 
0.000227 
0.000220 
0.000239 
0.000220 
0.000219 
0.000223 
0.001170 
0.000221 
0.000194 
0.000191 
0.000191 
0.000189 
0.000191 
0.000191 
0.000191 
0.000193 
0.000191 
0.000189 
0.000733 
0.000190 
0.000190 
0.000190 
0.000191 
0.000189 
0.000244 
0.000244 
0.000243 
0.000242 
0.000246 
0.000242 
0.000250 
0.000241 
0.000246 
0.000246 
0.000244 
0.000246 
0.000244 
0.000239 
0.000242 
0.000245 
0.000222 
0.000220 
0.000220 
0.000219 
0.000220 
0.000220 
0.000219 
0.000221 
0.000219 
0.000222 
0.000224 
0.000864 
0.000221 
0.000223 
0.000220 
0.000218 
0.000213 
0.000214 
0.000213 
0.000213 
0.000214 
0.000213 
0.000212 
0.000215 
0.000215 
0.000216 
0.000212 
0.000216 
0.000218 
0.000214 
0.000215 
0.000220 
0.000182 
0.000181 
0.000184 
0.000197 
0.000181 
0.000181 
0.000187 
0.000185 
0.000182 
0.000182 
0.000181 
0.000180 
0.000182 
0.000181 
0.000181 
0.000181 
0.000157 
0.000248 
0.000270 
0.000243 
0.000248 
0.000247 
0.000246 
0.000246 
0.000248 
0.000247 
0.000247 
0.000248 
0.000249 
0.000851 
0.000245 
0.000249 
0.000148 
0.000233 
0.000235 
0.000233 
0.000256 
0.000231 
0.000231 
0.000237 
0.000234 
0.000230 
0.000232 
0.000236 
0.000234 
0.000231 
0.000230 
0.000235 
0.000683 
0.000224 
0.000229 
0.000224 
0.000225 
0.000224 
0.000226 
0.000225 
0.000225 
0.000224 
0.000225 
0.000227 
0.000226 
0.000230 
0.000226 
0.000223 
0.000135 
0.000200 
0.000200 
0.000204 
0.000910 
0.000774 
0.000209 
0.000200 
0.000201 
0.000199 
0.000199 
0.000200 
0.000203 
0.000220 
0.000199 
0.000199 
0.000249 
0.000249 
0.000255 
0.000244 
0.000249 
0.000248 
0.000270 
0.000877 
0.000249 
0.000247 
0.000248 
0.000248 
0.000251 
0.000247 
0.000246 
0.000247 
0.000237 
0.000235 
0.000243 
0.000234 
0.000233 
0.000231 
0.000232 
0.000233 
0.000234 
0.000235 
0.000256 
0.000233 
0.000236 
0.000233 
0.000258 
0.000234 
0.000227 
0.000224 
0.000225 
0.000224 
0.000229 
0.000225 
0.000227 
0.000224 
0.000227 
0.000227 
0.000224 
0.000224 
0.000230 
0.000227 
0.000227 
0.000228 
0.000206 
0.000205 
0.000202 
0.000201 
0.000204 
0.000205 
0.000204 
0.000203 
0.000205 
0.000202 
0.000202 
0.000876 
0.000222 
0.000203 
0.000202 
0.000202 
0.000121 
0.000143 
0.000157 
0.000193 
0.000245 
0.000248 
0.000857 
0.000244 
0.000246 
0.000285 
0.000249 
0.000247 
0.000245 
0.000265 
0.000244 
0.000248 
0.000116 
0.000144 
0.000148 
0.000179 
0.000240 
0.000233 
0.000236 
0.000235 
0.000236 
0.000234 
0.000236 
0.000241 
0.000237 
0.000235 
0.000238 
0.000237 
0.000116 
0.000135 
0.000146 
0.000183 
0.000232 
0.000237 
0.000234 
0.000233 
0.000235 
0.000233 
0.000231 
0.000237 
0.000231 
0.000234 
0.000232 
0.000236 
0.000115 
0.000120 
0.000133 
0.000162 
0.000209 
0.000843 
0.000207 
0.000210 
0.000229 
0.000208 
0.000208 
0.000209 
0.000210 
0.001007 
0.000214 
0.000208 
0.000246 
0.000247 
0.000248 
0.000245 
0.000280 
0.000244 
0.000244 
0.000245 
0.000245 
0.000246 
0.000245 
0.000245 
0.000245 
0.000247 
0.000249 
0.000247 
0.000233 
0.000255 
0.000232 
0.000234 
0.000232 
0.000233 
0.000230 
0.000230 
0.000238 
0.000893 
0.000233 
0.000231 
0.000230 
0.000231 
0.000949 
0.000232 
0.000224 
0.000224 
0.000223 
0.000223 
0.000222 
0.000224 
0.000229 
0.000224 
0.000222 
0.000896 
0.000225 
0.000227 
0.000226 
0.000222 
0.000227 
0.000223 
0.000194 
0.000195 
0.000193 
0.000192 
0.000195 
0.000197 
0.000194 
0.000197 
0.000192 
0.000191 
0.000199 
0.000210 
0.000194 
0.000196 
0.000195 
0.000194 
0.000244 
0.000244 
0.001000 
0.000242 
0.000243 
0.000266 
0.000267 
0.000242 
0.000246 
0.000245 
0.000242 
0.000246 
0.000244 
0.000246 
0.000243 
0.000837 
0.000226 
0.000231 
0.000226 
0.000228 
0.000227 
0.000224 
0.000225 
0.000227 
0.000224 
0.000224 
0.000224 
0.000225 
0.000225 
0.000223 
0.000226 
0.000227 
0.000216 
0.000214 
0.000215 
0.000216 
0.000215 
0.000218 
0.000216 
0.000215 
0.000222 
0.000216 
0.000222 
0.000214 
0.000215 
0.000216 
0.000215 
0.000216 
0.000182 
0.000187 
0.000182 
0.000190 
0.000181 
0.000182 
0.000181 
0.000184 
0.000184 
0.000180 
0.000182 
0.000180 
0.000185 
0.000180 
0.000199 
0.000182 
0.000238 
0.000268 
0.000244 
0.000243 
0.000244 
0.000243 
0.000252 
0.000246 
0.000243 
0.000245 
0.000245 
0.000243 
0.000244 
0.000251 
0.000248 
0.000243 
0.000221 
0.000226 
0.000226 
0.000233 
0.000228 
0.000225 
0.000226 
0.000231 
0.000227 
0.000225 
0.000225 
0.000228 
0.000225 
0.000228 
0.000861 
0.000224 
0.000231 
0.000216 
0.000217 
0.000216 
0.000215 
0.000216 
0.000220 
0.000219 
0.000219 
0.000216 
0.000217 
0.000217 
0.000217 
0.000217 
0.000215 
0.000217 
0.000191 
0.000192 
0.000189 
0.000189 
0.000195 
0.000190 
0.000190 
0.000194 
0.000190 
0.000190 
0.000188 
0.000191 
0.000192 
0.000194 
0.000192 
0.000190 
0.000255 
0.000252 
0.000253 
0.000252 
0.000252 
0.000879 
0.000255 
0.000255 
0.000261 
0.000253 
0.000253 
0.000254 
0.000253 
0.000256 
0.000253 
0.000252 
0.000243 
0.000243 
0.000245 
0.000246 
0.000243 
0.000242 
0.000239 
0.000243 
0.000245 
0.000246 
0.000249 
0.000247 
0.000243 
0.000243 
0.000246 
0.000242 
0.000238 
0.000240 
0.000973 
0.000238 
0.000274 
0.000238 
0.000241 
0.000237 
0.000237 
0.000238 
0.000241 
0.000238 
0.000240 
0.000237 
0.000239 
0.000991 
0.000214 
0.000214 
0.000213 
0.000215 
0.000214 
0.000216 
0.000213 
0.000213 
0.000236 
0.000215 
0.000213 
0.000212 
0.000215 
0.000222 
0.000213 
0.000213 
0.000141 
0.000883 
0.000145 
0.000146 
0.000240 
0.000973 
0.000241 
0.000240 
0.000240 
0.000264 
0.000240 
0.000245 
0.000241 
0.000241 
0.000241 
0.000241 
0.000140 
0.000134 
0.000147 
0.000146 
0.000229 
0.000227 
0.000226 
0.000906 
0.000226 
0.000227 
0.000227 
0.000223 
0.000228 
0.000226 
0.000226 
0.000232 
0.000134 
0.000133 
0.000134 
0.000827 
0.000223 
0.000222 
0.000220 
0.000223 
0.000223 
0.000222 
0.000219 
0.000221 
0.000224 
0.000227 
0.000229 
0.000220 
0.000120 
0.000119 
0.000123 
0.000121 
0.000199 
0.000196 
0.000198 
0.000214 
0.000201 
0.000197 
0.000196 
0.000199 
0.000199 
0.000202 
0.000199 
0.000195 
0.000237 
0.000245 
0.000240 
0.000241 
0.000241 
0.001078 
0.000241 
0.000247 
0.000240 
0.000243 
0.000243 
0.000242 
0.000253 
0.000245 
0.000245 
0.000244 
0.000221 
0.000226 
0.000226 
0.000228 
0.000226 
0.000225 
0.000227 
0.000225 
0.000232 
0.000885 
0.000228 
0.000225 
0.000223 
0.000227 
0.000225 
0.000228 
0.000217 
0.000218 
0.000216 
0.000221 
0.000219 
0.000218 
0.000217 
0.000237 
0.000219 
0.000221 
0.000227 
0.000221 
0.000216 
0.000221 
0.000222 
0.000217 
0.000204 
0.000201 
0.000208 
0.000223 
0.000210 
0.000740 
0.000206 
0.000201 
0.000224 
0.000202 
0.000206 
0.000789 
0.000205 
0.000913 
0.000907 
0.000201 
0.000211 
0.000215 
0.000213 
0.000213 
0.000245 
0.000247 
0.000246 
0.000244 
0.000246 
0.000245 
0.000251 
0.000249 
0.000244 
0.000244 
0.000244 
0.000243 
0.000200 
0.000194 
0.000195 
0.000192 
0.000840 
0.000232 
0.000227 
0.000229 
0.000228 
0.000230 
0.000227 
0.000227 
0.000227 
0.000252 
0.000250 
0.000934 
0.000187 
0.000191 
0.000253 
0.000189 
0.000220 
0.000222 
0.000221 
0.000221 
0.000221 
0.000220 
0.000221 
0.000220 
0.000221 
0.000224 
0.000220 
0.000222 
0.000161 
0.000162 
0.000161 
0.000161 
0.000202 
0.000892 
0.000189 
0.000760 
0.000186 
0.000185 
0.000185 
0.000185 
0.000202 
0.000187 
0.000186 
0.000186 
0.000272 
0.000305 
0.000251 
0.000251 
0.000249 
0.000253 
0.000249 
0.000247 
0.000250 
0.000250 
0.000252 
0.000248 
0.000248 
0.000250 
0.001086 
0.000247 
0.000234 
0.000233 
0.000234 
0.000234 
0.000234 
0.000234 
0.000234 
0.000233 
0.000239 
0.000238 
0.000239 
0.000236 
0.000237 
0.000241 
0.000261 
0.000241 
0.000231 
0.000228 
0.000228 
0.000229 
0.000230 
0.000227 
0.000227 
0.000227 
0.000229 
0.000227 
0.000227 
0.000232 
0.000227 
0.000229 
0.000229 
0.000785 
0.000192 
0.000195 
0.000211 
0.001020 
0.000195 
0.000192 
0.000193 
0.000194 
0.000197 
0.000788 
0.000194 
0.000191 
0.000193 
0.000193 
0.000195 
0.000192 
0.000232 
0.000232 
0.000237 
0.000231 
0.000243 
0.000243 
0.000244 
0.000245 
0.000256 
0.000248 
0.000919 
0.000243 
0.000243 
0.000245 
0.000243 
0.000245 
0.000904 
0.000739 
0.000212 
0.000211 
0.000226 
0.000226 
0.000224 
0.000231 
0.000237 
0.000224 
0.000230 
0.000226 
0.000224 
0.000227 
0.000227 
0.000227 
0.000203 
0.000203 
0.001043 
0.000222 
0.000219 
0.000218 
0.000215 
0.000220 
0.000217 
0.000216 
0.000219 
0.000217 
0.000217 
0.000215 
0.000218 
0.000216 
0.000177 
0.000177 
0.000177 
0.000179 
0.000179 
0.000195 
0.000177 
0.000179 
0.000190 
0.000179 
0.000179 
0.000177 
0.000180 
0.000179 
0.000178 
0.000900 
0.000162 
0.000196 
0.000197 
0.000210 
0.000257 
0.000265 
0.000256 
0.000252 
0.000253 
0.000250 
0.000250 
0.000934 
0.000251 
0.000251 
0.000258 
0.000254 
0.000163 
0.000198 
0.000185 
0.000199 
0.000244 
0.000244 
0.000245 
0.000243 
0.000246 
0.000242 
0.000246 
0.000423 
0.000242 
0.000243 
0.000246 
0.000249 
0.000146 
0.000175 
0.000183 
0.000195 
0.000241 
0.000239 
0.000236 
0.000240 
0.000238 
0.000239 
0.000237 
0.000236 
0.000918 
0.000241 
0.000237 
0.000236 
0.000121 
0.000151 
0.000159 
0.000171 
0.000217 
0.000212 
0.000213 
0.000214 
0.000216 
0.000214 
0.000247 
0.000218 
0.000217 
0.000212 
0.000213 
0.000265 
0.000161 
0.000175 
0.000165 
0.000160 
0.000252 
0.000246 
0.000933 
0.000246 
0.000243 
0.000245 
0.000246 
0.000244 
0.000242 
0.000244 
0.000244 
0.000248 
0.000160 
0.000160 
0.000155 
0.000159 
0.000236 
0.000238 
0.000854 
0.001177 
0.000236 
0.000238 
0.000239 
0.000236 
0.000240 
0.000237 
0.000242 
0.000236 
0.000157 
0.000158 
0.000169 
0.000157 
0.000235 
0.000234 
0.000889 
0.000255 
0.000232 
0.000242 
0.000232 
0.000232 
0.000233 
0.000232 
0.000233 
0.000232 
0.000145 
0.000141 
0.000155 
0.000142 
0.000915 
0.000213 
0.000208 
0.000212 
0.000209 
0.000207 
0.000210 
0.000912 
0.000212 
0.000209 
0.000209 
0.000216 
0.000245 
0.000246 
0.000246 
0.000971 
0.000249 
0.000248 
0.000249 
0.000246 
0.000248 
0.000245 
0.000246 
0.000250 
0.000249 
0.000248 
0.000247 
0.000245 
0.000232 
0.000231 
0.000232 
0.000232 
0.000232 
0.000253 
0.000232 
0.000236 
0.000235 
0.000232 
0.000234 
0.000234 
0.000259 
0.000230 
0.000234 
0.000253 
0.000226 
0.000227 
0.000226 
0.000228 
0.000226 
0.000225 
0.000227 
0.000227 
0.000226 
0.000229 
0.000248 
0.000229 
0.000225 
0.000225 
0.000228 
0.000226 
0.000195 
0.000191 
0.000196 
0.000190 
0.000193 
0.000192 
0.000193 
0.000192 
0.000194 
0.000192 
0.000196 
0.000194 
0.000195 
0.000191 
0.000194 
0.000191 
0.000244 
0.000244 
0.000245 
0.000266 
0.000249 
0.000249 
0.000253 
0.000248 
0.000249 
0.000250 
0.000249 
0.000864 
0.000248 
0.000246 
0.000243 
0.000243 
0.000226 
0.000246 
0.000228 
0.000227 
0.000234 
0.000232 
0.000230 
0.000245 
0.000228 
0.000229 
0.000230 
0.000229 
0.000230 
0.000228 
0.000225 
0.000228 
0.000217 
0.000221 
0.000222 
0.000218 
0.000220 
0.000222 
0.000219 
0.000219 
0.000219 
0.000219 
0.000220 
0.000218 
0.000222 
0.000221 
0.000234 
0.000215 
0.000192 
0.000193 
0.000194 
0.000193 
0.000194 
0.000192 
0.000193 
0.000201 
0.000192 
0.000191 
0.000195 
0.000193 
0.000194 
0.000192 
0.000191 
0.000191 
0.000934 
0.000137 
0.000135 
0.000151 
0.000248 
0.000243 
0.000243 
0.000249 
0.000245 
0.000247 
0.000266 
0.000284 
0.000247 
0.000245 
0.000245 
0.000242 
0.000128 
0.000129 
0.000128 
0.000128 
0.000232 
0.000229 
0.000227 
0.000232 
0.000226 
0.000230 
0.000227 
0.000227 
0.000231 
0.000227 
0.000231 
0.000228 
0.000126 
0.000137 
0.000126 
0.000129 
0.000220 
0.000222 
0.000220 
0.000222 
0.000222 
0.000222 
0.000220 
0.000224 
0.000225 
0.000221 
0.000222 
0.000219 
0.000117 
0.000113 
0.000115 
0.000127 
0.000191 
0.000209 
0.000189 
0.000193 
0.000190 
0.000188 
0.000190 
0.000195 
0.000209 
0.000189 
0.000188 
0.000201 
0.000914 
0.000244 
0.000249 
0.000253 
0.000267 
0.000248 
0.000255 
0.000250 
0.000245 
0.000246 
0.000246 
0.000247 
0.000245 
0.000247 
0.000245 
0.000245 
0.000236 
0.000236 
0.000813 
0.000236 
0.000235 
0.000236 
0.000241 
0.000237 
0.000234 
0.000241 
0.000238 
0.000234 
0.000235 
0.000234 
0.000236 
0.000240 
0.000229 
0.000252 
0.000229 
0.000228 
0.000233 
0.000249 
0.000232 
0.000229 
0.000251 
0.000230 
0.000231 
0.000231 
0.000234 
0.000230 
0.000264 
0.001164 
0.000219 
0.000217 
0.000217 
0.000216 
0.000218 
0.000220 
0.000219 
0.000217 
0.000218 
0.000218 
0.000216 
0.000218 
0.000219 
0.000217 
0.000217 
0.000216 
0.000254 
0.000241 
0.000244 
0.000243 
0.000243 
0.000243 
0.000241 
0.000240 
0.000244 
0.000246 
0.000262 
0.000265 
0.000244 
0.000245 
0.000244 
0.000243 
0.000223 
0.000222 
0.000223 
0.000220 
0.000225 
0.000225 
0.000223 
0.000227 
0.000223 
0.000225 
0.000223 
0.000223 
0.000854 
0.000224 
0.000224 
0.000220 
0.000215 
0.000217 
0.000219 
0.000214 
0.000215 
0.000214 
0.000212 
0.000218 
0.000215 
0.000260 
0.000214 
0.000215 
0.000217 
0.000218 
0.000214 
0.000235 
0.000190 
0.000188 
0.000192 
0.000191 
0.000189 
0.000190 
0.000192 
0.000194 
0.000191 
0.000191 
0.000192 
0.000189 
0.000189 
0.000190 
0.000189 
0.000191 
0.000244 
0.000243 
0.000247 
0.000243 
0.000245 
0.000244 
0.000246 
0.000248 
0.000247 
0.000245 
0.000242 
0.000285 
0.000245 
0.000243 
0.000244 
0.000246 
0.000227 
0.000234 
0.000228 
0.000228 
0.000230 
0.000237 
0.000230 
0.000230 
0.000232 
0.000227 
0.000251 
0.000230 
0.000228 
0.000228 
0.000227 
0.000229 
0.000224 
0.000222 
0.000222 
0.000225 
0.000225 
0.000222 
0.000221 
0.000220 
0.000230 
0.000220 
0.000242 
0.000221 
0.000222 
0.000223 
0.000221 
0.000221 
0.000185 
0.000185 
0.000186 
0.000185 
0.000187 
0.000186 
0.000184 
0.000189 
0.000187 
0.000186 
0.000185 
0.000189 
0.000186 
0.000190 
0.000200 
0.000189 
0.000242 
0.000244 
0.000932 
0.000245 
0.000247 
0.000246 
0.000245 
0.000248 
0.000263 
0.000246 
0.000247 
0.000245 
0.000248 
0.000248 
0.000246 
0.000244 
0.000223 
0.000224 
0.000227 
0.000227 
0.000227 
0.000229 
0.000228 
0.000230 
0.000228 
0.000229 
0.000232 
0.001115 
0.000227 
0.000246 
0.000938 
0.000225 
0.000221 
0.000215 
0.000220 
0.000218 
0.000218 
0.000219 
0.000218 
0.000219 
0.000219 
0.000217 
0.000227 
0.000217 
0.000234 
0.000235 
0.000217 
0.000216 
0.000171 
0.000173 
0.000176 
0.000175 
0.000176 
0.000174 
0.000179 
0.000175 
0.000175 
0.000179 
0.000178 
0.001210 
0.000187 
0.000177 
0.000914 
0.000173 
0.000249 
0.000243 
0.000244 
0.000245 
0.000245 
0.000248 
0.000244 
0.000244 
0.000244 
0.000244 
0.000249 
0.000249 
0.000265 
0.000244 
0.000243 
0.000244 
0.001184 
0.000230 
0.000231 
0.000227 
0.000248 
0.000228 
0.000230 
0.000232 
0.001149 
0.000232 
0.000237 
0.000229 
0.000234 
0.000229 
0.000248 
0.000230 
0.000227 
0.000219 
0.000221 
0.000229 
0.000220 
0.000279 
0.000222 
0.000225 
0.000220 
0.000242 
0.000858 
0.000222 
0.000221 
0.000227 
0.000233 
0.000221 
0.000172 
0.000171 
0.000191 
0.000173 
0.000175 
0.000174 
0.000173 
0.000174 
0.000188 
0.000244 
0.000171 
0.000178 
0.000181 
0.000172 
0.000174 
0.000174 
0.000243 
0.000242 
0.000243 
0.000259 
0.000243 
0.000242 
0.000245 
0.000242 
0.000238 
0.000244 
0.000238 
0.000260 
0.000242 
0.001322 
0.000241 
0.001016 
0.000222 
0.000225 
0.000224 
0.000231 
0.000223 
0.000224 
0.000223 
0.000223 
0.000224 
0.000226 
0.000234 
0.000221 
0.000226 
0.000224 
0.000239 
0.000221 
0.000846 
0.000218 
0.000218 
0.000220 
0.000217 
0.000218 
0.000230 
0.000235 
0.000217 
0.000217 
0.000221 
0.001199 
0.000217 
0.000219 
0.000219 
0.000219 
0.000208 
0.000194 
0.000194 
0.000195 
0.000195 
0.000195 
0.000196 
0.000192 
0.000193 
0.000255 
0.000193 
0.000195 
0.000209 
0.000192 
0.000193 
0.000193 
0.000251 
0.000236 
0.000252 
0.000233 
0.000260 
0.000248 
0.000250 
0.000257 
0.000259 
0.000262 
0.000268 
0.000267 
0.000258 
0.000248 
0.000259 
0.000248 
0.001057 
0.000218 
0.000218 
0.000216 
0.000240 
0.000231 
0.000235 
0.001021 
0.000241 
0.000234 
0.000251 
0.000233 
0.000232 
0.000230 
0.000242 
0.000235 
0.000210 
0.000210 
0.001140 
0.000225 
0.000225 
0.000225 
0.000224 
0.000223 
0.000234 
0.000225 
0.000227 
0.000226 
0.000226 
0.000234 
0.000234 
0.000224 
0.001195 
0.000186 
0.000182 
0.000188 
0.000193 
0.000188 
0.000192 
0.000189 
0.000202 
0.000190 
0.000189 
0.000200 
0.000189 
0.000198 
0.000190 
0.000191 
0.000271 
0.000255 
0.000251 
0.000280 
0.000257 
0.000267 
0.000269 
0.000266 
0.000275 
0.000268 
0.001193 
0.000267 
0.000269 
0.000264 
0.000266 
0.000266 
0.000247 
0.000245 
0.000239 
0.000241 
0.000244 
0.000253 
0.000255 
0.000254 
0.000263 
0.000252 
0.000254 
0.000256 
0.000257 
0.000254 
0.000255 
0.000265 
0.000237 
0.000257 
0.000239 
0.000236 
0.000248 
0.000250 
0.000249 
0.000249 
0.000249 
0.000256 
0.000264 
0.000250 
0.000247 
0.001084 
0.000248 
0.000251 
0.000217 
0.000230 
0.000214 
0.000231 
0.000229 
0.000228 
0.000232 
0.000226 
0.000227 
0.000228 
0.000417 
0.000228 
0.000232 
0.000226 
0.000225 
0.000227 
0.000246 
0.000246 
0.000244 
0.000249 
0.000245 
0.000245 
0.000261 
0.000240 
0.000244 
0.000243 
0.000244 
0.000246 
0.000246 
0.000242 
0.000248 
0.000242 
0.000236 
0.000236 
0.000234 
0.000234 
0.000232 
0.000234 
0.000240 
0.000235 
0.000250 
0.000250 
0.000237 
0.000235 
0.000234 
0.000235 
0.000235 
0.000238 
0.000232 
0.000228 
0.000228 
0.000227 
0.000228 
0.000229 
0.000233 
0.000228 
0.001070 
0.000227 
0.000230 
0.000227 
0.000228 
0.000229 
0.000228 
0.000243 
0.000192 
0.000193 
0.000190 
0.000193 
0.000192 
0.000194 
0.000194 
0.000196 
0.000191 
0.000190 
0.000195 
0.000193 
0.000205 
0.000191 
0.000191 
0.000194 
0.000264 
0.000264 
0.000255 
0.000265 
0.000261 
0.000264 
0.000266 
0.000262 
0.000264 
0.000263 
0.000265 
0.000267 
0.000264 
0.000261 
0.000261 
0.000267 
0.000249 
0.000239 
0.000238 
0.000247 
0.000251 
0.000246 
0.000246 
0.000247 
0.000252 
0.000246 
0.000249 
0.000246 
0.000248 
0.000249 
0.000245 
0.000250 
0.000244 
0.000231 
0.000243 
0.000248 
0.000244 
0.000243 
0.000240 
0.000242 
0.000242 
0.000242 
0.000265 
0.000244 
0.000242 
0.000249 
0.000245 
0.000245 
0.000224 
0.000209 
0.000219 
0.000223 
0.000219 
0.000216 
0.000216 
0.000214 
0.000216 
0.000215 
0.000218 
0.000215 
0.000226 
0.000220 
0.000218 
0.000215 
0.000144 
0.000255 
0.000256 
0.000263 
0.000254 
0.000256 
0.000258 
0.000263 
0.000263 
0.000268 
0.000257 
0.000252 
0.000253 
0.000256 
0.000270 
0.000252 
0.000903 
0.000245 
0.000238 
0.000244 
0.000239 
0.000238 
0.000239 
0.000241 
0.000235 
0.000240 
0.000237 
0.000242 
0.000234 
0.000239 
0.000239 
0.000238 
0.000132 
0.000250 
0.000230 
0.000228 
0.000240 
0.000249 
0.000234 
0.000232 
0.000251 
0.000232 
0.000232 
0.000236 
0.000232 
0.000237 
0.000234 
0.000236 
0.000121 
0.000198 
0.001039 
0.000196 
0.000199 
0.000197 
0.000197 
0.000196 
0.000201 
0.000196 
0.000211 
0.000217 
0.000201 
0.000196 
0.000204 
0.000202 
0.000238 
0.000239 
0.000238 
0.000239 
0.000245 
0.000240 
0.000237 
0.000238 
0.000239 
0.000238 
0.000237 
0.000259 
0.000239 
0.000235 
0.000240 
0.000238 
0.000220 
0.000221 
0.000224 
0.000223 
0.000220 
0.000221 
0.000221 
0.000222 
0.000225 
0.000223 
0.000240 
0.000220 
0.000229 
0.000222 
0.000222 
0.000222 
0.000215 
0.000214 
0.000215 
0.000219 
0.000214 
0.000217 
0.000218 
0.000993 
0.000216 
0.000234 
0.000218 
0.000217 
0.000217 
0.000213 
0.000218 
0.000216 
0.000199 
0.000185 
0.000183 
0.000182 
0.000181 
0.000182 
0.000182 
0.000183 
0.000181 
0.000184 
0.000181 
0.000185 
0.000189 
0.000186 
0.000182 
0.000183 
0.000180 
0.000182 
0.000183 
0.000178 
0.000247 
0.000245 
0.000244 
0.000246 
0.000243 
0.000247 
0.000245 
0.000245 
0.000245 
0.000243 
0.000240 
0.000243 
0.000169 
0.000170 
0.000165 
0.000182 
0.000227 
0.000229 
0.000229 
0.000225 
0.000251 
0.000226 
0.000226 
0.000227 
0.000226 
0.000225 
0.000227 
0.000248 
0.000162 
0.000160 
0.000160 
0.000161 
0.000220 
0.000218 
0.000220 
0.000221 
0.000221 
0.000219 
0.000221 
0.000220 
0.000220 
0.000238 
0.000218 
0.000224 
0.000137 
0.000139 
0.000135 
0.000135 
0.000184 
0.000185 
0.000185 
0.000186 
0.000186 
0.000184 
0.000186 
0.000188 
0.000183 
0.000182 
0.000182 
0.000185 
0.001340 
0.000244 
0.000241 
0.000239 
0.000242 
0.000242 
0.000239 
0.000241 
0.000242 
0.000245 
0.000245 
0.000239 
0.000241 
0.000239 
0.000243 
0.000241 
0.000225 
0.000227 
0.000223 
0.001118 
0.000224 
0.000224 
0.000226 
0.000226 
0.000226 
0.000225 
0.000223 
0.000224 
0.000226 
0.000225 
0.000224 
0.000223 
0.000222 
0.000219 
0.000221 
0.000218 
0.000222 
0.000223 
0.000227 
0.000219 
0.000222 
0.001126 
0.000219 
0.000221 
0.000223 
0.001186 
0.000223 
0.000220 
0.000197 
0.000198 
0.000198 
0.000198 
0.000217 
0.000199 
0.000198 
0.000199 
0.000197 
0.000197 
0.000198 
0.000217 
0.000199 
0.000196 
0.000198 
0.000196 
0.000250 
0.000253 
0.000251 
0.000255 
0.000249 
0.000247 
0.000250 
0.000249 
0.000250 
0.000251 
0.001147 
0.000247 
0.000276 
0.000249 
0.000250 
0.000277 
0.000235 
0.000233 
0.000234 
0.001195 
0.000235 
0.000233 
0.000236 
0.000237 
0.000232 
0.000233 
0.000235 
0.000236 
0.000237 
0.000234 
0.000233 
0.000234 
0.000248 
0.000226 
0.000224 
0.000228 
0.000230 
0.000228 
0.000228 
0.000227 
0.000229 
0.000225 
0.000229 
0.000224 
0.000227 
0.000228 
0.001279 
0.000246 
0.000193 
0.000196 
0.000193 
0.000205 
0.000192 
0.000194 
0.000191 
0.000191 
0.000194 
0.000191 
0.000190 
0.000194 
0.000193 
0.000191 
0.000190 
0.000191 
0.000164 
0.000162 
0.000163 
0.000160 
0.000251 
0.000248 
0.000249 
0.000251 
0.000250 
0.000249 
0.000250 
0.000270 
0.000250 
0.000252 
0.000249 
0.000249 
0.000172 
0.000156 
0.000159 
0.000155 
0.000236 
0.000235 
0.000237 
0.000235 
0.000238 
0.000235 
0.000234 
0.000236 
0.000236 
0.000234 
0.000235 
0.000237 
0.000168 
0.000153 
0.000155 
0.000153 
0.000230 
0.000230 
0.000227 
0.000230 
0.000227 
0.000228 
0.000228 
0.000230 
0.000228 
0.000226 
0.000227 
0.000249 
0.000142 
0.000142 
0.000141 
0.000139 
0.000201 
0.000200 
0.000203 
0.000199 
0.000199 
0.000197 
0.000197 
0.000202 
0.000203 
0.000198 
0.000203 
0.000200 
0.000137 
0.000147 
0.000139 
0.000138 
0.000248 
0.000249 
0.000247 
0.000250 
0.000249 
0.000252 
0.000250 
0.000250 
0.000246 
0.000248 
0.000249 
0.000247 
0.000133 
0.000143 
0.000131 
0.000132 
0.000236 
0.001135 
0.000236 
0.000234 
0.000235 
0.000236 
0.000240 
0.000234 
0.000239 
0.000234 
0.000235 
0.000235 
0.000131 
0.000129 
0.000130 
0.000142 
0.000232 
0.000230 
0.000232 
0.000229 
0.000235 
0.000229 
0.000233 
0.000232 
0.000231 
0.000229 
0.000231 
0.000231 
0.000119 
0.000117 
0.000127 
0.000117 
0.001044 
0.000206 
0.000206 
0.000209 
0.000210 
0.000210 
0.000209 
0.000208 
0.000209 
0.000205 
0.000209 
0.000208 
0.001188 
0.000272 
0.000244 
0.000244 
0.000247 
0.000245 
0.000245 
0.000246 
0.000247 
0.000245 
0.000244 
0.000245 
0.000245 
0.000245 
0.000247 
0.000245 
0.000230 
0.000234 
0.000229 
0.000230 
0.000236 
0.000231 
0.000254 
0.000236 
0.000230 
0.000232 
0.000230 
0.001200 
0.001090 
0.000231 
0.000232 
0.000230 
0.000224 
0.000223 
0.000224 
0.000225 
0.000224 
0.000224 
0.000225 
0.000229 
0.000245 
0.000226 
0.001132 
0.000222 
0.000222 
0.000227 
0.000225 
0.000224 
0.000191 
0.000208 
0.000190 
0.000190 
0.000190 
0.000192 
0.000190 
0.000189 
0.000188 
0.000207 
0.000193 
0.000188 
0.000207 
0.000188 
0.000188 
0.000190 
0.000243 
0.000267 
0.000245 
0.000246 
0.000243 
0.000243 
0.000250 
0.000246 
0.000243 
0.000248 
0.000271 
0.000243 
0.000242 
0.000247 
0.000245 
0.000246 
0.000229 
0.000230 
0.000249 
0.000229 
0.000231 
0.000228 
0.000255 
0.000229 
0.000252 
0.000229 
0.000234 
0.000250 
0.000229 
0.000232 
0.001198 
0.000230 
0.000223 
0.000221 
0.000223 
0.000241 
0.000224 
0.000220 
0.000241 
0.000221 
0.000245 
0.000225 
0.000225 
0.000408 
0.000225 
0.000224 
0.000229 
0.000223 
0.000198 
0.000194 
0.000197 
0.000198 
0.000196 
0.000197 
0.000196 
0.000194 
0.000196 
0.000202 
0.000214 
0.000197 
0.000197 
0.000196 
0.000197 
0.000197 
0.000135 
0.001062 
0.001015 
0.000171 
0.000251 
0.000246 
0.000251 
0.000246 
0.000246 
0.000246 
0.000250 
0.000248 
0.000247 
0.000250 
0.000246 
0.000248 
0.000130 
0.000136 
0.000132 
0.000159 
0.000241 
0.000233 
0.000235 
0.000231 
0.000232 
0.000234 
0.000232 
0.000230 
0.000235 
0.000252 
0.000230 
0.000232 
0.000128 
0.000138 
0.000127 
0.000153 
0.000226 
0.000224 
0.000227 
0.000229 
0.000227 
0.000223 
0.000226 
0.000245 
0.000227 
0.000224 
0.000224 
0.000228 
0.000133 
0.000120 
0.000122 
0.000136 
0.000199 
0.000197 
0.000199 
0.000198 
0.000196 
0.000195 
0.000195 
0.000198 
0.000199 
0.000216 
0.000195 
0.000198 
0.000138 
0.000160 
0.000163 
0.000188 
0.000252 
0.000245 
0.001180 
0.001209 
0.000241 
0.000246 
0.000242 
0.000243 
0.000246 
0.000250 
0.000245 
0.000242 
0.000129 
0.000151 
0.001051 
0.000179 
0.000230 
0.000226 
0.000228 
0.000229 
0.000250 
0.000226 
0.000231 
0.000247 
0.001142 
0.000228 
0.000227 
0.000231 
0.001009 
0.000147 
0.000152 
0.000179 
0.000225 
0.000228 
0.000223 
0.000225 
0.000224 
0.000229 
0.000222 
0.000222 
0.000226 
0.000222 
0.000224 
0.000226 
0.000116 
0.001038 
0.000141 
0.000163 
0.000201 
0.000203 
0.000200 
0.000203 
0.000200 
0.000201 
0.000198 
0.000199 
0.000201 
0.000218 
0.000199 
0.000198 
0.000257 
0.000253 
0.000254 
0.000253 
0.000293 
0.000252 
0.000254 
0.000254 
0.000252 
0.000253 
0.000256 
0.000254 
0.000255 
0.000254 
0.000253 
0.000253 
0.000243 
0.000248 
0.000243 
0.000243 
0.000245 
0.000266 
0.000247 
0.000245 
0.000245 
0.000243 
0.001241 
0.000266 
0.000244 
0.000245 
0.000244 
0.000244 
0.000245 
0.000239 
0.000266 
0.000239 
0.000242 
0.000242 
0.000238 
0.001275 
0.000240 
0.000240 
0.000242 
0.000239 
0.000237 
0.000242 
0.000239 
0.000243 
0.000214 
0.000219 
0.000218 
0.001169 
0.000216 
0.000224 
0.000218 
0.000217 
0.000219 
0.000215 
0.000215 
0.000216 
0.000217 
0.000217 
0.000216 
0.000221 
0.000239 
0.000240 
0.000239 
0.000241 
0.001233 
0.000240 
0.000239 
0.000246 
0.000241 
0.000239 
0.001098 
0.000237 
0.000262 
0.000241 
0.000238 
0.000239 
0.000224 
0.000226 
0.000227 
0.000228 
0.000226 
0.000225 
0.000228 
0.000227 
0.000226 
0.001014 
0.000225 
0.000227 
0.000229 
0.000224 
0.000227 
0.000226 
0.000217 
0.000219 
0.000217 
0.000218 
0.000220 
0.000214 
0.000219 
0.000219 
0.000222 
0.000219 
0.000238 
0.000218 
0.000218 
0.000220 
0.000238 
0.000218 
0.000197 
0.000193 
0.000192 
0.000193 
0.000196 
0.000211 
0.001091 
0.000193 
0.000194 
0.000193 
0.000195 
0.000193 
0.000195 
0.000193 
0.000194 
0.000192 
0.000165 
0.000163 
0.000163 
0.000165 
0.000250 
0.000247 
0.000246 
0.000247 
0.000246 
0.000254 
0.001428 
0.000247 
0.000246 
0.001125 
0.000248 
0.000248 
0.000174 
0.000160 
0.000160 
0.000160 
0.000237 
0.000238 
0.000237 
0.000238 
0.000238 
0.000237 
0.000240 
0.000237 
0.000245 
0.001254 
0.000237 
0.000239 
0.000157 
0.000332 
0.000156 
0.000155 
0.000237 
0.000234 
0.000232 
0.000236 
0.000236 
0.000235 
0.000234 
0.000233 
0.000233 
0.000237 
0.000232 
0.000233 
0.000147 
0.000149 
0.000147 
0.000146 
0.000219 
0.000214 
0.000213 
0.000213 
0.000219 
0.000213 
0.000212 
0.000214 
0.000217 
0.000215 
0.000213 
0.000213 
0.000150 
0.000164 
0.000152 
0.000151 
0.000247 
0.000271 
0.000255 
0.000251 
0.000250 
0.000250 
0.000252 
0.000251 
0.000253 
0.000250 
0.000248 
0.001116 
0.000146 
0.000149 
0.000149 
0.000146 
0.000235 
0.000236 
0.000234 
0.000235 
0.000235 
0.000245 
0.000256 
0.000234 
0.000234 
0.000233 
0.000232 
0.000237 
0.000145 
0.000143 
0.000157 
0.000155 
0.000227 
0.000229 
0.000228 
0.000228 
0.000228 
0.000228 
0.000230 
0.000228 
0.000227 
0.000227 
0.000226 
0.000229 
0.000142 
0.000131 
0.000130 
0.000130 
0.000225 
0.000203 
0.000206 
0.000206 
0.000225 
0.000207 
0.000204 
0.000203 
0.000205 
0.000203 
0.000204 
0.000204 
0.000243 
0.000248 
0.000239 
0.000241 
0.000239 
0.000240 
0.000242 
0.000239 
0.000242 
0.000239 
0.000241 
0.000242 
0.000238 
0.000241 
0.000239 
0.000239 
0.000210 
0.000212 
0.000207 
0.000209 
0.000209 
0.000207 
0.000209 
0.000207 
0.000209 
0.000206 
0.000207 
0.000212 
0.000206 
0.000209 
0.000207 
0.000206 
0.000209 
0.000208 
0.000205 
0.000208 
0.000206 
0.000206 
0.000238 
0.000205 
0.000203 
0.000206 
0.000225 
0.000207 
0.001166 
0.000204 
0.000205 
0.000210 
0.000173 
0.000169 
0.000172 
0.000167 
0.000169 
0.000167 
0.000167 
0.000171 
0.000169 
0.000168 
0.000171 
0.000168 
0.000168 
0.000170 
0.000169 
0.000184 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/moonlight6400_1.dat <==
0.000050 
0.000056 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000053 
0.000050 
0.000055 
0.000050 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000050 
0.000054 
0.000051 
0.000050 
0.000051 
0.000056 
0.000050 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000055 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000055 
0.000050 
0.000051 
0.000052 
0.000055 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000056 
0.000050 
0.000052 
0.000054 
0.000054 
0.000053 
0.000054 
0.000059 
0.000053 
0.000055 
0.000053 
0.000054 
0.000053 
0.000054 
0.000054 
0.000053 
0.000059 
0.000053 
0.000053 
0.000054 
0.000058 
0.000059 
0.000053 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000054 
0.000056 
0.000054 
0.000059 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000058 
0.000054 
0.000053 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000054 
0.000054 
0.000078 
0.000076 
0.000077 
0.000077 
0.000076 
0.000076 
0.000076 
0.000079 
0.000078 
0.000081 
0.000077 
0.000078 
0.000078 
0.000144 
0.000076 
0.000081 
0.000077 
0.000077 
0.000082 
0.000077 
0.000078 
0.000080 
0.000076 
0.000078 
0.000079 
0.000076 
0.000077 
0.000077 
0.000076 
0.000078 
0.000078 
0.000078 
0.000078 
0.000077 
0.000082 
0.000078 
0.000077 
0.000077 
0.000078 
0.000078 
0.000076 
0.000077 
0.000077 
0.000076 
0.000076 
0.000078 
0.000077 
0.000077 
0.000078 
0.000077 
0.000077 
0.000080 
0.000077 
0.000076 
0.000076 
0.000077 
0.000076 
0.000084 
0.000077 
0.000078 
0.000084 
0.000076 
0.000078 
0.000080 
0.000060 
0.000059 
0.000059 
0.000058 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000070 
0.000058 
0.000059 
0.000063 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000060 
0.000064 
0.000059 
0.000058 
0.000059 
0.000060 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000065 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000063 
0.000056 
0.000050 
0.000052 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000055 
0.000050 
0.000057 
0.000050 
0.000050 
0.000051 
0.000051 
0.000056 
0.000052 
0.000050 
0.000057 
0.000050 
0.000056 
0.000050 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000056 
0.000050 
0.000050 
0.000054 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000056 
0.000051 
0.000051 
0.000147 
0.000051 
0.000051 
0.000050 
0.000052 
0.000050 
0.000053 
0.000056 
0.000050 
0.000051 
0.000051 
0.000051 
0.000052 
0.000056 
0.000052 
0.000050 
0.000055 
0.000050 
0.000050 
0.000051 
0.000055 
0.000051 
0.000055 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000050 
0.000052 
0.000052 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000058 
0.000050 
0.000051 
0.000051 
0.000051 
0.000056 
0.000052 
0.000050 
0.000055 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000055 
0.000050 
0.000050 
0.000057 
0.000056 
0.000057 
0.000056 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000056 
0.000061 
0.000056 
0.000056 
0.000056 
0.000057 
0.000055 
0.000056 
0.000056 
0.000061 
0.000056 
0.000056 
0.000057 
0.000055 
0.000056 
0.000056 
0.000061 
0.000125 
0.000055 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000058 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000057 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000062 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000055 
0.000053 
0.000050 
0.000051 
0.000053 
0.000050 
0.000051 
0.000052 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000053 
0.000053 
0.000050 
0.000050 
0.000051 
0.000051 
0.000055 
0.000050 
0.000062 
0.000051 
0.000050 
0.000051 
0.000055 
0.000051 
0.000050 
0.000050 
0.000054 
0.000054 
0.000050 
0.000055 
0.000050 
0.000054 
0.000050 
0.000050 
0.000055 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000083 
0.000054 
0.000054 
0.000050 
0.000051 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000050 
0.000054 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000053 
0.000055 
0.000051 
0.000051 
0.000051 
0.000053 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000050 
0.000058 
0.000051 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000057 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000106 
0.000051 
0.000050 
0.000062 
0.000063 
0.000062 
0.000062 
0.000061 
0.000068 
0.000061 
0.000062 
0.000062 
0.000062 
0.000063 
0.000062 
0.000062 
0.000064 
0.000063 
0.000062 
0.000148 
0.000068 
0.000070 
0.000061 
0.000063 
0.000062 
0.000062 
0.000063 
0.000061 
0.000061 
0.000067 
0.000067 
0.000062 
0.000062 
0.000061 
0.000065 
0.000061 
0.000062 
0.000062 
0.000062 
0.000067 
0.000062 
0.000062 
0.000061 
0.000062 
0.000062 
0.000062 
0.000064 
0.000061 
0.000062 
0.000062 
0.000062 
0.000068 
0.000068 
0.000061 
0.000067 
0.000062 
0.000064 
0.000061 
0.000062 
0.000063 
0.000062 
0.000068 
0.000067 
0.000062 
0.000062 
0.000062 
0.000062 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000064 
0.000106 
0.000057 
0.000057 
0.000059 
0.000056 
0.000053 
0.000053 
0.000053 
0.000059 
0.000054 
0.000058 
0.000056 
0.000060 
0.000056 
0.000056 
0.000056 
0.000062 
0.000056 
0.000058 
0.000057 
0.000055 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000106 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000058 
0.000058 
0.000057 
0.000057 
0.000054 
0.000053 
0.000054 
0.000054 
0.000053 
0.000054 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000057 
0.000056 
0.000053 
0.000054 
0.000053 
0.000054 
0.000059 
0.000053 
0.000076 
0.000079 
0.000077 
0.000077 
0.000078 
0.000078 
0.000079 
0.000077 
0.000078 
0.000084 
0.000077 
0.000078 
0.000077 
0.000077 
0.000079 
0.000077 
0.000077 
0.000079 
0.000079 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000130 
0.000078 
0.000077 
0.000077 
0.000078 
0.000078 
0.000078 
0.000078 
0.000080 
0.000080 
0.000077 
0.000077 
0.000077 
0.000077 
0.000078 
0.000084 
0.000078 
0.000077 
0.000084 
0.000077 
0.000077 
0.000079 
0.000082 
0.000078 
0.000077 
0.000076 
0.000077 
0.000077 
0.000078 
0.000078 
0.000130 
0.000078 
0.000078 
0.000079 
0.000077 
0.000077 
0.000077 
0.000076 
0.000081 
0.000077 
0.000122 
0.000060 
0.000059 
0.000059 
0.000058 
0.000058 
0.000059 
0.000065 
0.000059 
0.000064 
0.000059 
0.000059 
0.000064 
0.000060 
0.000059 
0.000059 
0.000060 
0.000059 
0.000063 
0.000059 
0.000061 
0.000059 
0.000059 
0.000059 
0.000060 
0.000065 
0.000059 
0.000059 
0.000059 
0.000059 
0.000064 
0.000065 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000064 
0.000059 
0.000065 
0.000059 
0.000060 
0.000060 
0.000064 
0.000064 
0.000059 
0.000059 
0.000060 
0.000064 
0.000059 
0.000059 
0.000060 
0.000059 
0.000060 
0.000064 
0.000058 
0.000058 
0.000064 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000127 
0.000050 
0.000051 
0.000051 
0.000052 
0.000056 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000103 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000056 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000052 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000051 
0.000050 
0.000055 
0.000056 
0.000051 
0.000056 
0.000051 
0.000055 
0.000051 
0.000051 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000060 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000064 
0.000061 
0.000060 
0.000059 
0.000059 
0.000060 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000060 
0.000059 
0.000155 
0.000060 
0.000060 
0.000060 
0.000060 
0.000066 
0.000060 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000065 
0.000061 
0.000061 
0.000060 
0.000063 
0.000059 
0.000065 
0.000060 
0.000059 
0.000061 
0.000059 
0.000061 
0.000060 
0.000054 
0.000055 
0.000054 
0.000054 
0.000059 
0.000059 
0.000054 
0.000053 
0.000054 
0.000054 
0.000059 
0.000054 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000056 
0.000056 
0.000054 
0.000054 
0.000055 
0.000058 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000054 
0.000059 
0.000054 
0.000056 
0.000058 
0.000054 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000054 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000056 
0.000054 
0.000054 
0.000054 
0.000055 
0.000103 
0.000055 
0.000054 
0.000073 
0.000073 
0.000073 
0.000072 
0.000073 
0.000080 
0.000073 
0.000073 
0.000073 
0.000073 
0.000073 
0.000074 
0.000072 
0.000073 
0.000073 
0.000072 
0.000074 
0.000080 
0.000075 
0.000073 
0.000072 
0.000073 
0.000079 
0.000073 
0.000085 
0.000072 
0.000072 
0.000072 
0.000073 
0.000072 
0.000196 
0.000073 
0.000073 
0.000073 
0.000073 
0.000080 
0.000073 
0.000082 
0.000072 
0.000073 
0.000072 
0.000073 
0.000072 
0.000080 
0.000073 
0.000074 
0.000073 
0.000073 
0.000072 
0.000073 
0.000073 
0.000073 
0.000073 
0.000072 
0.000073 
0.000073 
0.000073 
0.000073 
0.000073 
0.000072 
0.000073 
0.000080 
0.000073 
0.000074 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000059 
0.000054 
0.000058 
0.000112 
0.000053 
0.000053 
0.000055 
0.000053 
0.000053 
0.000058 
0.000058 
0.000054 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000059 
0.000054 
0.000054 
0.000053 
0.000052 
0.000054 
0.000059 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000056 
0.000056 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000056 
0.000051 
0.000055 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000052 
0.000051 
0.000058 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000056 
0.000051 
0.000051 
0.000051 
0.000054 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000050 
0.000056 
0.000051 
0.000052 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000052 
0.000054 
0.000051 
0.000050 
0.000051 
0.000051 
0.000056 
0.000055 
0.000058 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000056 
0.000050 
0.000051 
0.000051 
0.000051 
0.000053 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000051 
0.000051 
0.000056 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000103 
0.000051 
0.000051 
0.000063 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000051 
0.000056 
0.000054 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000065 
0.000065 
0.000065 
0.000067 
0.000067 
0.000071 
0.000066 
0.000065 
0.000066 
0.000066 
0.000064 
0.000065 
0.000071 
0.000065 
0.000065 
0.000073 
0.000073 
0.000066 
0.000070 
0.000066 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000066 
0.000065 
0.000065 
0.000120 
0.000065 
0.000065 
0.000066 
0.000065 
0.000066 
0.000065 
0.000065 
0.000069 
0.000064 
0.000065 
0.000073 
0.000065 
0.000066 
0.000066 
0.000065 
0.000065 
0.000065 
0.000066 
0.000065 
0.000064 
0.000071 
0.000065 
0.000065 
0.000065 
0.000066 
0.000135 
0.000075 
0.000065 
0.000065 
0.000065 
0.000065 
0.000074 
0.000065 
0.000054 
0.000054 
0.000054 
0.000060 
0.000054 
0.000054 
0.000054 
0.000054 
0.000059 
0.000054 
0.000054 
0.000055 
0.000054 
0.000054 
0.000054 
0.000055 
0.000054 
0.000058 
0.000059 
0.000054 
0.000055 
0.000055 
0.000059 
0.000055 
0.000054 
0.000056 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000137 
0.000054 
0.000054 
0.000130 
0.000054 
0.000054 
0.000060 
0.000054 
0.000056 
0.000054 
0.000054 
0.000054 
0.000055 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000056 
0.000054 
0.000054 
0.000055 
0.000055 
0.000054 
0.000056 
0.000054 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000057 
0.000052 
0.000057 
0.000052 
0.000057 
0.000057 
0.000052 
0.000053 
0.000058 
0.000052 
0.000052 
0.000055 
0.000052 
0.000133 
0.000053 
0.000053 
0.000052 
0.000058 
0.000053 
0.000058 
0.000052 
0.000057 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000052 
0.000054 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000053 
0.000052 
0.000052 
0.000057 
0.000052 
0.000052 
0.000053 
0.000053 
0.000054 
0.000053 
0.000058 
0.000054 
0.000058 
0.000057 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000057 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000059 
0.000056 
0.000053 
0.000053 
0.000053 
0.000053 
0.000059 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000061 
0.000060 
0.000066 
0.000064 
0.000059 
0.000060 
0.000060 
0.000059 
0.000065 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000060 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000060 
0.000059 
0.000059 
0.000059 
0.000065 
0.000060 
0.000060 
0.000060 
0.000059 
0.000066 
0.000060 
0.000060 
0.000060 
0.000064 
0.000065 
0.000061 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000060 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000059 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000060 
0.000060 
0.000051 
0.000054 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000055 
0.000053 
0.000122 
0.000054 
0.000054 
0.000055 
0.000054 
0.000053 
0.000051 
0.000051 
0.000054 
0.000055 
0.000053 
0.000054 
0.000054 
0.000055 
0.000055 
0.000053 
0.000054 
0.000053 
0.000054 
0.000054 
0.000060 
0.000053 
0.000050 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000055 
0.000053 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000056 
0.000054 
0.000055 
0.000055 
0.000053 
0.000053 
0.000056 
0.000055 
0.000053 
0.000054 
0.000055 
0.000053 
0.000054 
0.000054 
0.000054 
0.000061 
0.000069 
0.000074 
0.000070 
0.000071 
0.000072 
0.000068 
0.000069 
0.000069 
0.000071 
0.000070 
0.000069 
0.000070 
0.000068 
0.000069 
0.000068 
0.000069 
0.000073 
0.000068 
0.000070 
0.000069 
0.000071 
0.000069 
0.000068 
0.000068 
0.000068 
0.000069 
0.000068 
0.000068 
0.000069 
0.000066 
0.000068 
0.000068 
0.000069 
0.000069 
0.000069 
0.000069 
0.000070 
0.000071 
0.000069 
0.000071 
0.000069 
0.000069 
0.000069 
0.000069 
0.000068 
0.000069 
0.000069 
0.000068 
0.000069 
0.000069 
0.000069 
0.000069 
0.000068 
0.000070 
0.000069 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000068 
0.000068 
0.000069 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000055 
0.000055 
0.000054 
0.000054 
0.000053 
0.000055 
0.000053 
0.000054 
0.000054 
0.000053 
0.000055 
0.000055 
0.000055 
0.000055 
0.000053 
0.000053 
0.000053 
0.000054 
0.000052 
0.000053 
0.000055 
0.000053 
0.000053 
0.000053 
0.000055 
0.000064 
0.000053 
0.000055 
0.000053 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000055 
0.000055 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000055 
0.000054 
0.000052 
0.000055 
0.000055 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000059 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000058 
0.000054 
0.000053 
0.000054 
0.000054 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000058 
0.000058 
0.000056 
0.000054 
0.000054 
0.000053 
0.000054 
0.000055 
0.000055 
0.000053 
0.000054 
0.000055 
0.000053 
0.000054 
0.000055 
0.000054 
0.000051 
0.000055 
0.000054 
0.000053 
0.000054 
0.000123 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000058 
0.000054 
0.000054 
0.000054 
0.000053 
0.000054 
0.000055 
0.000054 
0.000055 
0.000054 
0.000109 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000054 
0.000071 
0.000070 
0.000072 
0.000071 
0.000072 
0.000069 
0.000070 
0.000069 
0.000067 
0.000070 
0.000070 
0.000072 
0.000069 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000071 
0.000069 
0.000069 
0.000069 
0.000071 
0.000070 
0.000070 
0.000070 
0.000069 
0.000071 
0.000069 
0.000069 
0.000070 
0.000069 
0.000070 
0.000072 
0.000069 
0.000069 
0.000070 
0.000070 
0.000070 
0.000069 
0.000070 
0.000072 
0.000070 
0.000069 
0.000070 
0.000131 
0.000070 
0.000069 
0.000070 
0.000070 
0.000133 
0.000071 
0.000069 
0.000070 
0.000072 
0.000069 
0.000068 
0.000069 
0.000069 
0.000072 
0.000083 
0.000076 
0.000070 
0.000070 
0.000054 
0.000054 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000054 
0.000051 
0.000055 
0.000052 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000051 
0.000061 
0.000051 
0.000057 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000053 
0.000056 
0.000051 
0.000056 
0.000051 
0.000052 
0.000056 
0.000050 
0.000052 
0.000055 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000054 
0.000059 
0.000054 
0.000059 
0.000054 
0.000054 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000075 
0.000054 
0.000054 
0.000055 
0.000054 
0.000054 
0.000058 
0.000054 
0.000053 
0.000057 
0.000058 
0.000081 
0.000057 
0.000068 
0.000058 
0.000057 
0.000057 
0.000054 
0.000055 
0.000059 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000057 
0.000059 
0.000057 
0.000059 
0.000057 
0.000057 
0.000057 
0.000057 
0.000054 
0.000060 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000057 
0.000059 
0.000057 
0.000058 
0.000073 
0.000057 
0.000057 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000055 
0.000050 
0.000053 
0.000050 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000052 
0.000055 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000052 
0.000050 
0.000053 
0.000053 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000050 
0.000053 
0.000053 
0.000051 
0.000050 
0.000051 
0.000052 
0.000051 
0.000051 
0.000052 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000055 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000052 
0.000055 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000056 
0.000051 
0.000057 
0.000119 
0.000050 
0.000051 
0.000056 
0.000050 
0.000053 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000050 
0.000051 
0.000054 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000056 
0.000051 
0.000050 
0.000062 
0.000062 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000058 
0.000059 
0.000058 
0.000060 
0.000062 
0.000060 
0.000060 
0.000150 
0.000059 
0.000120 
0.000058 
0.000058 
0.000060 
0.000058 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000060 
0.000059 
0.000064 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000065 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000065 
0.000059 
0.000059 
0.000059 
0.000058 
0.000058 
0.000059 
0.000060 
0.000060 
0.000059 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000058 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000059 
0.000057 
0.000053 
0.000054 
0.000059 
0.000058 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000054 
0.000059 
0.000053 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000059 
0.000052 
0.000053 
0.000058 
0.000058 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000051 
0.000052 
0.000052 
0.000057 
0.000056 
0.000052 
0.000051 
0.000051 
0.000051 
0.000111 
0.000052 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000055 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000057 
0.000052 
0.000052 
0.000052 
0.000051 
0.000057 
0.000097 
0.000051 
0.000051 
0.000056 
0.000052 
0.000051 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000056 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000053 
0.000088 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000126 
0.000054 
0.000055 
0.000060 
0.000055 
0.000060 
0.000055 
0.000054 
0.000054 
0.000055 
0.000056 
0.000055 
0.000060 
0.000055 
0.000054 
0.000055 
0.000055 
0.000055 
0.000055 
0.000059 
0.000055 
0.000054 
0.000055 
0.000054 
0.000055 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000054 
0.000056 
0.000054 
0.000055 
0.000058 
0.000055 
0.000055 
0.000054 
0.000055 
0.000054 
0.000055 
0.000054 
0.000055 
0.000054 
0.000055 
0.000055 
0.000054 
0.000055 
0.000055 
0.000055 
0.000054 
0.000054 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000054 
0.000060 
0.000055 
0.000055 
0.000055 
0.000051 
0.000051 
0.000054 
0.000052 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000050 
0.000055 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000050 
0.000051 
0.000053 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000056 
0.000050 
0.000056 
0.000051 
0.000051 
0.000051 
0.000056 
0.000056 
0.000054 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000142 
0.000051 
0.000052 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000054 
0.000051 
0.000051 
0.000051 
0.000118 
0.000054 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000055 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000052 
0.000050 
0.000050 
0.000051 
0.000051 
0.000054 
0.000055 
0.000055 
0.000060 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000062 
0.000055 
0.000055 
0.000060 
0.000055 
0.000061 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000058 
0.000055 
0.000060 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000137 
0.000055 
0.000057 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000058 
0.000058 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000063 
0.000057 
0.000058 
0.000057 
0.000057 
0.000062 
0.000057 
0.000062 
0.000058 
0.000057 
0.000057 
0.000057 
0.000058 
0.000060 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000063 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000063 
0.000053 
0.000058 
0.000053 
0.000054 
0.000053 
0.000058 
0.000057 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000055 
0.000059 
0.000053 
0.000058 
0.000053 
0.000053 
0.000121 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000055 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000060 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000059 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000066 
0.000066 
0.000066 
0.000065 
0.000066 
0.000066 
0.000072 
0.000065 
0.000065 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000065 
0.000066 
0.000071 
0.000066 
0.000066 
0.000069 
0.000066 
0.000066 
0.000065 
0.000071 
0.000066 
0.000066 
0.000066 
0.000065 
0.000067 
0.000065 
0.000066 
0.000065 
0.000072 
0.000067 
0.000065 
0.000065 
0.000066 
0.000066 
0.000066 
0.000065 
0.000066 
0.000065 
0.000066 
0.000072 
0.000067 
0.000073 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000065 
0.000065 
0.000066 
0.000066 
0.000052 
0.000051 
0.000051 
0.000053 
0.000051 
0.000051 
0.000051 
0.000052 
0.000056 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000056 
0.000051 
0.000059 
0.000051 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000053 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000081 
0.000079 
0.000080 
0.000080 
0.000079 
0.000079 
0.000081 
0.000079 
0.000082 
0.000079 
0.000079 
0.000081 
0.000079 
0.000082 
0.000079 
0.000082 
0.000079 
0.000082 
0.000085 
0.000079 
0.000080 
0.000080 
0.000079 
0.000081 
0.000080 
0.000079 
0.000079 
0.000087 
0.000080 
0.000080 
0.000080 
0.000080 
0.000079 
0.000080 
0.000079 
0.000079 
0.000079 
0.000082 
0.000079 
0.000079 
0.000079 
0.000082 
0.000081 
0.000080 
0.000087 
0.000081 
0.000079 
0.000085 
0.000159 
0.000079 
0.000079 
0.000079 
0.000080 
0.000079 
0.000080 
0.000079 
0.000080 
0.000080 
0.000082 
0.000080 
0.000079 
0.000080 
0.000081 
0.000087 
0.000063 
0.000064 
0.000064 
0.000070 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000065 
0.000069 
0.000069 
0.000063 
0.000063 
0.000064 
0.000063 
0.000068 
0.000064 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000064 
0.000063 
0.000070 
0.000063 
0.000064 
0.000064 
0.000063 
0.000063 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000063 
0.000063 
0.000065 
0.000064 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000137 
0.000070 
0.000063 
0.000070 
0.000063 
0.000063 
0.000066 
0.000064 
0.000064 
0.000063 
0.000063 
0.000064 
0.000064 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000056 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000128 
0.000056 
0.000051 
0.000056 
0.000057 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000056 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000053 
0.000051 
0.000051 
0.000058 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000054 
0.000054 
0.000054 
0.000054 
0.000058 
0.000053 
0.000059 
0.000059 
0.000059 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000053 
0.000058 
0.000055 
0.000053 
0.000054 
0.000059 
0.000059 
0.000053 
0.000053 
0.000054 
0.000053 
0.000055 
0.000054 
0.000053 
0.000054 
0.000059 
0.000053 
0.000054 
0.000053 
0.000054 
0.000054 
0.000053 
0.000058 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000059 
0.000054 
0.000054 
0.000054 
0.000053 
0.000054 
0.000053 
0.000054 
0.000107 
0.000055 
0.000054 
0.000054 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000058 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000120 
0.000057 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000052 
0.000053 
0.000052 
0.000058 
0.000052 
0.000052 
0.000052 
0.000056 
0.000052 
0.000052 
0.000053 
0.000053 
0.000052 
0.000053 
0.000052 
0.000057 
0.000054 
0.000125 
0.000053 
0.000053 
0.000052 
0.000052 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000058 
0.000054 
0.000053 
0.000052 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000057 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000050 
0.000055 
0.000055 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000056 
0.000050 
0.000055 
0.000050 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000053 
0.000051 
0.000050 
0.000050 
0.000110 
0.000051 
0.000050 
0.000056 
0.000050 
0.000050 
0.000056 
0.000051 
0.000050 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000130 
0.000051 
0.000051 
0.000057 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000056 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000057 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000112 
0.000055 
0.000055 
0.000060 
0.000059 
0.000055 
0.000060 
0.000060 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000054 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000055 
0.000061 
0.000059 
0.000055 
0.000055 
0.000055 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000058 
0.000050 
0.000050 
0.000051 
0.000051 
0.000055 
0.000050 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000055 
0.000050 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000057 
0.000050 
0.000053 
0.000050 
0.000050 
0.000050 
0.000051 
0.000053 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000050 
0.000059 
0.000051 
0.000055 
0.000051 
0.000053 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000050 
0.000051 
0.000050 
0.000075 
0.000051 
0.000052 
0.000051 
0.000050 
0.000051 
0.000051 
0.000056 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000136 
0.000051 
0.000051 
0.000064 
0.000064 
0.000063 
0.000070 
0.000064 
0.000063 
0.000063 
0.000064 
0.000063 
0.000070 
0.000064 
0.000063 
0.000064 
0.000069 
0.000064 
0.000063 
0.000067 
0.000063 
0.000072 
0.000064 
0.000064 
0.000064 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000064 
0.000064 
0.000065 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000063 
0.000070 
0.000063 
0.000063 
0.000063 
0.000063 
0.000069 
0.000063 
0.000063 
0.000064 
0.000064 
0.000064 
0.000063 
0.000065 
0.000064 
0.000063 
0.000064 
0.000064 
0.000061 
0.000061 
0.000061 
0.000061 
0.000060 
0.000061 
0.000062 
0.000061 
0.000061 
0.000061 
0.000066 
0.000060 
0.000060 
0.000061 
0.000061 
0.000060 
0.000066 
0.000060 
0.000066 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000060 
0.000061 
0.000061 
0.000060 
0.000063 
0.000060 
0.000060 
0.000061 
0.000066 
0.000061 
0.000061 
0.000060 
0.000067 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000066 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000061 
0.000061 
0.000062 
0.000061 
0.000060 
0.000068 
0.000060 
0.000060 
0.000061 
0.000060 
0.000061 
0.000066 
0.000057 
0.000063 
0.000058 
0.000058 
0.000058 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000057 
0.000058 
0.000058 
0.000057 
0.000058 
0.000064 
0.000058 
0.000063 
0.000058 
0.000059 
0.000057 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000063 
0.000058 
0.000057 
0.000058 
0.000065 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000059 
0.000058 
0.000059 
0.000058 
0.000058 
0.000057 
0.000058 
0.000058 
0.000063 
0.000058 
0.000057 
0.000064 
0.000057 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000063 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000057 
0.000058 
0.000053 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000057 
0.000052 
0.000052 
0.000052 
0.000053 
0.000130 
0.000058 
0.000057 
0.000052 
0.000053 
0.000058 
0.000053 
0.000054 
0.000053 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000052 
0.000053 
0.000057 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000057 
0.000053 
0.000052 
0.000053 
0.000056 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000058 
0.000058 
0.000058 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000065 
0.000058 
0.000058 
0.000058 
0.000057 
0.000057 
0.000058 
0.000058 
0.000058 
0.000059 
0.000057 
0.000058 
0.000064 
0.000058 
0.000057 
0.000058 
0.000058 
0.000058 
0.000111 
0.000058 
0.000058 
0.000063 
0.000058 
0.000058 
0.000063 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000067 
0.000058 
0.000057 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000057 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000062 
0.000057 
0.000058 
0.000056 
0.000062 
0.000057 
0.000057 
0.000056 
0.000090 
0.000128 
0.000063 
0.000063 
0.000056 
0.000057 
0.000056 
0.000057 
0.000057 
0.000057 
0.000116 
0.000061 
0.000057 
0.000058 
0.000057 
0.000057 
0.000056 
0.000057 
0.000063 
0.000057 
0.000062 
0.000056 
0.000060 
0.000057 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000058 
0.000056 
0.000057 
0.000057 
0.000057 
0.000056 
0.000062 
0.000057 
0.000056 
0.000057 
0.000057 
0.000061 
0.000062 
0.000057 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000056 
0.000057 
0.000057 
0.000052 
0.000052 
0.000052 
0.000054 
0.000052 
0.000052 
0.000052 
0.000053 
0.000052 
0.000053 
0.000053 
0.000052 
0.000052 
0.000061 
0.000052 
0.000052 
0.000052 
0.000058 
0.000057 
0.000058 
0.000053 
0.000053 
0.000052 
0.000056 
0.000058 
0.000053 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000056 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000056 
0.000053 
0.000052 
0.000052 
0.000052 
0.000053 
0.000053 
0.000052 
0.000062 
0.000053 
0.000052 
0.000053 
0.000052 
0.000058 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000053 
0.000053 
0.000058 
0.000058 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000057 
0.000053 
0.000055 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000052 
0.000057 
0.000053 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000058 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000059 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000053 
0.000052 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000057 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000127 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000052 
0.000052 
0.000056 
0.000052 
0.000053 
0.000052 
0.000054 
0.000052 
0.000052 
0.000052 
0.000051 
0.000057 
0.000057 
0.000052 
0.000057 
0.000052 
0.000051 
0.000052 
0.000056 
0.000052 
0.000052 
0.000057 
0.000052 
0.000052 
0.000058 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000053 
0.000052 
0.000052 
0.000052 
0.000057 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000052 
0.000052 
0.000053 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000052 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000052 
0.000052 
0.000052 
0.000056 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000052 
0.000052 
0.000051 
0.000051 
0.000051 
0.000052 
0.000056 
0.000052 
0.000051 
0.000051 
0.000056 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000052 
0.000052 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000054 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000130 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000053 
0.000052 
0.000051 
0.000051 
0.000065 
0.000066 
0.000064 
0.000072 
0.000066 
0.000065 
0.000064 
0.000065 
0.000065 
0.000065 
0.000064 
0.000070 
0.000065 
0.000065 
0.000064 
0.000065 
0.000066 
0.000065 
0.000073 
0.000064 
0.000066 
0.000065 
0.000064 
0.000073 
0.000065 
0.000065 
0.000065 
0.000064 
0.000065 
0.000064 
0.000066 
0.000064 
0.000064 
0.000066 
0.000071 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000066 
0.000065 
0.000065 
0.000065 
0.000066 
0.000065 
0.000065 
0.000066 
0.000065 
0.000143 
0.000064 
0.000072 
0.000066 
0.000065 
0.000065 
0.000065 
0.000066 
0.000064 
0.000065 
0.000064 
0.000064 
0.000065 
0.000065 
0.000056 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000056 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000111 
0.000050 
0.000050 
0.000053 
0.000052 
0.000056 
0.000051 
0.000051 
0.000050 
0.000055 
0.000051 
0.000051 
0.000056 
0.000051 
0.000052 
0.000050 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000053 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000055 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000059 
0.000054 
0.000058 
0.000055 
0.000055 
0.000054 
0.000059 
0.000054 
0.000054 
0.000054 
0.000059 
0.000054 
0.000054 
0.000059 
0.000059 
0.000054 
0.000054 
0.000059 
0.000055 
0.000060 
0.000054 
0.000054 
0.000055 
0.000054 
0.000054 
0.000058 
0.000054 
0.000055 
0.000060 
0.000059 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000053 
0.000057 
0.000055 
0.000054 
0.000055 
0.000054 
0.000054 
0.000055 
0.000054 
0.000060 
0.000055 
0.000054 
0.000054 
0.000057 
0.000059 
0.000054 
0.000054 
0.000055 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000050 
0.000052 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000052 
0.000056 
0.000055 
0.000055 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000105 
0.000056 
0.000050 
0.000053 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000052 
0.000050 
0.000056 
0.000051 
0.000051 
0.000050 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000127 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000055 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000073 
0.000066 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000066 
0.000066 
0.000066 
0.000073 
0.000066 
0.000067 
0.000067 
0.000066 
0.000068 
0.000067 
0.000128 
0.000067 
0.000068 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000065 
0.000066 
0.000068 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000068 
0.000077 
0.000073 
0.000067 
0.000067 
0.000067 
0.000066 
0.000073 
0.000072 
0.000067 
0.000066 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000057 
0.000058 
0.000145 
0.000063 
0.000062 
0.000059 
0.000057 
0.000057 
0.000063 
0.000063 
0.000058 
0.000057 
0.000057 
0.000063 
0.000063 
0.000057 
0.000062 
0.000063 
0.000064 
0.000057 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000059 
0.000057 
0.000061 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000062 
0.000057 
0.000063 
0.000063 
0.000057 
0.000057 
0.000057 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000052 
0.000050 
0.000051 
0.000050 
0.000050 
0.000120 
0.000050 
0.000051 
0.000050 
0.000050 
0.000056 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000055 
0.000056 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000082 
0.000050 
0.000050 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000055 
0.000055 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000055 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000055 
0.000117 
0.000051 
0.000050 
0.000050 
0.000055 
0.000052 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000052 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000055 
0.000055 
0.000055 
0.000050 
0.000050 
0.000050 
0.000055 
0.000051 
0.000052 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000055 
0.000050 
0.000050 
0.000050 
0.000050 
0.000055 
0.000056 
0.000051 
0.000051 
0.000050 
0.000055 
0.000055 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000055 
0.000051 
0.000050 
0.000050 
0.000112 
0.000051 
0.000050 
0.000051 
0.000050 
0.000055 
0.000051 
0.000055 
0.000055 
0.000055 
0.000057 
0.000060 
0.000060 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000059 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000114 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000056 
0.000055 
0.000060 
0.000055 
0.000057 
0.000061 
0.000058 
0.000061 
0.000055 
0.000122 
0.000055 
0.000056 
0.000061 
0.000060 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000062 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000060 
0.000050 
0.000051 
0.000056 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000056 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000054 
0.000052 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000055 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000066 
0.000067 
0.000067 
0.000067 
0.000066 
0.000067 
0.000067 
0.000066 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000072 
0.000067 
0.000066 
0.000066 
0.000066 
0.000068 
0.000067 
0.000067 
0.000066 
0.000067 
0.000067 
0.000068 
0.000067 
0.000066 
0.000067 
0.000067 
0.000066 
0.000066 
0.000067 
0.000067 
0.000066 
0.000070 
0.000067 
0.000066 
0.000068 
0.000067 
0.000073 
0.000066 
0.000067 
0.000067 
0.000066 
0.000074 
0.000067 
0.000066 
0.000071 
0.000066 
0.000067 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000067 
0.000066 
0.000067 
0.000067 
0.000063 
0.000063 
0.000064 
0.000068 
0.000064 
0.000068 
0.000062 
0.000062 
0.000063 
0.000083 
0.000064 
0.000063 
0.000065 
0.000064 
0.000062 
0.000064 
0.000064 
0.000070 
0.000069 
0.000062 
0.000061 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000062 
0.000063 
0.000063 
0.000063 
0.000062 
0.000064 
0.000064 
0.000064 
0.000063 
0.000064 
0.000065 
0.000062 
0.000061 
0.000068 
0.000062 
0.000065 
0.000068 
0.000062 
0.000062 
0.000063 
0.000062 
0.000063 
0.000063 
0.000062 
0.000063 
0.000064 
0.000062 
0.000063 
0.000063 
0.000063 
0.000062 
0.000064 
0.000064 
0.000062 
0.000062 
0.000066 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000059 
0.000059 
0.000060 
0.000065 
0.000061 
0.000060 
0.000061 
0.000060 
0.000061 
0.000060 
0.000061 
0.000067 
0.000060 
0.000111 
0.000068 
0.000062 
0.000061 
0.000059 
0.000059 
0.000062 
0.000062 
0.000061 
0.000068 
0.000061 
0.000063 
0.000066 
0.000067 
0.000074 
0.000062 
0.000062 
0.000062 
0.000063 
0.000059 
0.000059 
0.000060 
0.000060 
0.000068 
0.000059 
0.000066 
0.000060 
0.000067 
0.000060 
0.000059 
0.000060 
0.000060 
0.000068 
0.000061 
0.000060 
0.000068 
0.000060 
0.000061 
0.000060 
0.000061 
0.000061 
0.000061 
0.000068 
0.000062 
0.000061 
0.000060 
0.000060 
0.000067 
0.000067 
0.000062 
0.000060 
0.000074 
0.000061 
0.000062 
0.000061 
0.000060 
0.000061 
0.000062 
0.000063 
0.000061 
0.000060 
0.000061 
0.000062 
0.000063 
0.000064 
0.000062 
0.000064 
0.000061 
0.000063 
0.000061 
0.000061 
0.000063 
0.000061 
0.000066 
0.000067 
0.000060 
0.000062 
0.000061 
0.000061 
0.000067 
0.000066 
0.000062 
0.000062 
0.000061 
0.000062 
0.000060 
0.000063 
0.000064 
0.000062 
0.000061 
0.000060 
0.000061 
0.000065 
0.000060 
0.000067 
0.000061 
0.000060 
0.000062 
0.000062 
0.000062 
0.000068 
0.000060 
0.000062 
0.000059 
0.000060 
0.000063 
0.000063 
0.000198 
0.000063 
0.000062 
0.000064 
0.000071 
0.000064 
0.000063 
0.000064 
0.000066 
0.000063 
0.000064 
0.000066 
0.000070 
0.000073 
0.000064 
0.000065 
0.000064 
0.000069 
0.000072 
0.000064 
0.000071 
0.000069 
0.000067 
0.000064 
0.000070 
0.000066 
0.000064 
0.000065 
0.000065 
0.000071 
0.000065 
0.000064 
0.000064 
0.000064 
0.000071 
0.000065 
0.000064 
0.000066 
0.000063 
0.000065 
0.000067 
0.000065 
0.000063 
0.000063 
0.000064 
0.000067 
0.000065 
0.000065 
0.000063 
0.000071 
0.000066 
0.000066 
0.000065 
0.000066 
0.000064 
0.000064 
0.000063 
0.000070 
0.000065 
0.000065 
0.000065 
0.000079 
0.000064 
0.000065 
0.000070 
0.000071 
0.000065 
0.000061 
0.000062 
0.000060 
0.000060 
0.000061 
0.000068 
0.000060 
0.000066 
0.000061 
0.000062 
0.000061 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000063 
0.000060 
0.000066 
0.000062 
0.000061 
0.000062 
0.000232 
0.000060 
0.000061 
0.000063 
0.000061 
0.000061 
0.000062 
0.000065 
0.000061 
0.000061 
0.000060 
0.000060 
0.000062 
0.000061 
0.000060 
0.000063 
0.000178 
0.000062 
0.000061 
0.000059 
0.000059 
0.000065 
0.000060 
0.000059 
0.000063 
0.000060 
0.000059 
0.000066 
0.000067 
0.000061 
0.000060 
0.000062 
0.000064 
0.000060 
0.000062 
0.000062 
0.000060 
0.000060 
0.000061 
0.000059 
0.000061 
0.000062 
0.000059 
0.000059 
0.000059 
0.000064 
0.000060 
0.000064 
0.000059 
0.000058 
0.000065 
0.000066 
0.000065 
0.000065 
0.000059 
0.000058 
0.000057 
0.000058 
0.000065 
0.000057 
0.000062 
0.000057 
0.000059 
0.000063 
0.000064 
0.000059 
0.000062 
0.000059 
0.000059 
0.000059 
0.000058 
0.000057 
0.000058 
0.000060 
0.000063 
0.000058 
0.000058 
0.000059 
0.000065 
0.000060 
0.000058 
0.000059 
0.000057 
0.000057 
0.000057 
0.000059 
0.000058 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000058 
0.000062 
0.000059 
0.000073 
0.000057 
0.000058 
0.000057 
0.000057 
0.000060 
0.000058 
0.000057 
0.000065 
0.000066 
0.000064 
0.000207 
0.000060 
0.000057 
0.000061 
0.000064 
0.000060 
0.000058 
0.000059 
0.000058 
0.000058 
0.000060 
0.000059 
0.000063 
0.000059 
0.000064 
0.000073 
0.000058 
0.000059 
0.000062 
0.000060 
0.000059 
0.000059 
0.000063 
0.000059 
0.000065 
0.000057 
0.000059 
0.000060 
0.000057 
0.000065 
0.000060 
0.000076 
0.000058 
0.000058 
0.000059 
0.000060 
0.000060 
0.000064 
0.000059 
0.000057 
0.000060 
0.000061 
0.000059 
0.000061 
0.000065 
0.000060 
0.000064 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000057 
0.000058 
0.000059 
0.000058 
0.000060 
0.000060 
0.000060 
0.000058 
0.000058 
0.000057 
0.000059 
0.000058 
0.000060 
0.000058 
0.000059 
0.000059 
0.000059 
0.000065 
0.000059 
0.000057 
0.000060 
0.000065 
0.000064 
0.000061 
0.000058 
0.000059 
0.000062 
0.000058 
0.000059 
0.000060 
0.000058 
0.000059 
0.000057 
0.000057 
0.000068 
0.000058 
0.000059 
0.000057 
0.000059 
0.000057 
0.000059 
0.000060 
0.000059 
0.000065 
0.000059 
0.000060 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000057 
0.000059 
0.000058 
0.000058 
0.000061 
0.000058 
0.000060 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000208 
0.000060 
0.000058 
0.000224 
0.000059 
0.000060 
0.000060 
0.000059 
0.000059 
0.000057 
0.000059 
0.000058 
0.000058 
0.000058 
0.000064 
0.000058 
0.000057 
0.000059 
0.000064 
0.000060 
0.000058 
0.000059 
0.000059 
0.000058 
0.000058 
0.000062 
0.000064 
0.000058 
0.000058 
0.000061 
0.000058 
0.000058 
0.000077 
0.000057 
0.000057 
0.000064 
0.000059 
0.000057 
0.000065 
0.000240 
0.000064 
0.000059 
0.000058 
0.000058 
0.000059 
0.000057 
0.000059 
0.000059 
0.000059 
0.000057 
0.000058 
0.000063 
0.000058 
0.000062 
0.000060 
0.000059 
0.000065 
0.000060 
0.000059 
0.000059 
0.000056 
0.000058 
0.000057 
0.000059 
0.000057 
0.000057 
0.000058 
0.000060 
0.000064 
0.000058 
0.000060 
0.000068 
0.000063 
0.000063 
0.000063 
0.000070 
0.000068 
0.000065 
0.000069 
0.000064 
0.000064 
0.000063 
0.000064 
0.000063 
0.000062 
0.000087 
0.000064 
0.000062 
0.000063 
0.000072 
0.000063 
0.000083 
0.000070 
0.000063 
0.000064 
0.000063 
0.000064 
0.000064 
0.000062 
0.000067 
0.000062 
0.000062 
0.000069 
0.000061 
0.000069 
0.000063 
0.000064 
0.000062 
0.000063 
0.000064 
0.000071 
0.000063 
0.000063 
0.000064 
0.000063 
0.000068 
0.000069 
0.000069 
0.000063 
0.000061 
0.000069 
0.000064 
0.000063 
0.000061 
0.000064 
0.000062 
0.000064 
0.000063 
0.000061 
0.000065 
0.000062 
0.000063 
0.000064 
0.000062 
0.000063 
0.000059 
0.000062 
0.000087 
0.000059 
0.000064 
0.000057 
0.000059 
0.000060 
0.000057 
0.000063 
0.000059 
0.000058 
0.000060 
0.000064 
0.000057 
0.000058 
0.000057 
0.000058 
0.000063 
0.000064 
0.000064 
0.000057 
0.000065 
0.000058 
0.000064 
0.000064 
0.000056 
0.000065 
0.000058 
0.000057 
0.000066 
0.000057 
0.000058 
0.000058 
0.000064 
0.000061 
0.000061 
0.000059 
0.000064 
0.000064 
0.000061 
0.000057 
0.000059 
0.000059 
0.000063 
0.000058 
0.000058 
0.000060 
0.000060 
0.000058 
0.000062 
0.000060 
0.000063 
0.000058 
0.000064 
0.000059 
0.000064 
0.000058 
0.000057 
0.000058 
0.000058 
0.000059 
0.000057 
0.000059 
0.000058 
0.000058 
0.000060 
0.000058 
0.000058 
0.000061 
0.000059 
0.000060 
0.000058 
0.000066 
0.000059 
0.000071 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000064 
0.000059 
0.000057 
0.000058 
0.000066 
0.000058 
0.000058 
0.000080 
0.000057 
0.000069 
0.000059 
0.000058 
0.000058 
0.000058 
0.000061 
0.000059 
0.000059 
0.000084 
0.000059 
0.000080 
0.000057 
0.000058 
0.000058 
0.000059 
0.000058 
0.000057 
0.000058 
0.000058 
0.000060 
0.000058 
0.000057 
0.000059 
0.000066 
0.000058 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000060 
0.000058 
0.000058 
0.000063 
0.000059 
0.000057 
0.000066 
0.000058 
0.000064 
0.000066 
0.000064 
0.000060 
0.000059 
0.000063 
0.000058 
0.000060 
0.000059 
0.000060 
0.000057 
0.000058 
0.000057 
0.000058 
0.000057 
0.000058 
0.000059 
0.000065 
0.000059 
0.000074 
0.000059 
0.000095 
0.000060 
0.000088 
0.000059 
0.000059 
0.000057 
0.000060 
0.000059 
0.000058 
0.000057 
0.000057 
0.000059 
0.000056 
0.000057 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000060 
0.000058 
0.000059 
0.000059 
0.000057 
0.000058 
0.000057 
0.000059 
0.000057 
0.000060 
0.000057 
0.000064 
0.000058 
0.000059 
0.000059 
0.000063 
0.000058 
0.000058 
0.000058 
0.000064 
0.000062 
0.000057 
0.000060 
0.000063 
0.000058 
0.000065 
0.000058 
0.000059 
0.000060 
0.000058 
0.000060 
0.000059 
0.000060 
0.000065 
0.000062 
0.000065 
0.000059 
0.000058 
0.000062 
0.000059 
0.000064 
0.000064 
0.000060 
0.000060 
0.000060 
0.000060 
0.000066 
0.000058 
0.000059 
0.000060 
0.000059 
0.000059 
0.000061 
0.000060 
0.000059 
0.000060 
0.000060 
0.000059 
0.000059 
0.000061 
0.000059 
0.000060 
0.000058 
0.000064 
0.000059 
0.000060 
0.000058 
0.000058 
0.000064 
0.000058 
0.000059 
0.000058 
0.000064 
0.000059 
0.000060 
0.000061 
0.000058 
0.000063 
0.000060 
0.000059 
0.000060 
0.000057 
0.000059 
0.000066 
0.000058 
0.000059 
0.000072 
0.000063 
0.000071 
0.000072 
0.000092 
0.000065 
0.000064 
0.000066 
0.000065 
0.000065 
0.000065 
0.000070 
0.000070 
0.000071 
0.000064 
0.000064 
0.000065 
0.000064 
0.000068 
0.000066 
0.000071 
0.000101 
0.000066 
0.000069 
0.000063 
0.000071 
0.000063 
0.000064 
0.000066 
0.000066 
0.000064 
0.000065 
0.000070 
0.000069 
0.000069 
0.000071 
0.000065 
0.000070 
0.000066 
0.000064 
0.000063 
0.000065 
0.000066 
0.000066 
0.000067 
0.000064 
0.000064 
0.000065 
0.000064 
0.000065 
0.000070 
0.000065 
0.000067 
0.000064 
0.000064 
0.000099 
0.000070 
0.000066 
0.000064 
0.000065 
0.000065 
0.000067 
0.000064 
0.000263 
0.000060 
0.000057 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000064 
0.000064 
0.000057 
0.000057 
0.000064 
0.000057 
0.000065 
0.000059 
0.000059 
0.000064 
0.000063 
0.000062 
0.000060 
0.000060 
0.000064 
0.000059 
0.000058 
0.000059 
0.000059 
0.000057 
0.000058 
0.000057 
0.000058 
0.000058 
0.000059 
0.000057 
0.000059 
0.000058 
0.000091 
0.000060 
0.000059 
0.000059 
0.000057 
0.000057 
0.000058 
0.000065 
0.000059 
0.000057 
0.000058 
0.000064 
0.000064 
0.000057 
0.000065 
0.000059 
0.000059 
0.000058 
0.000057 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000065 
0.000059 
0.000064 
0.000059 
0.000059 
0.000078 
0.000079 
0.000077 
0.000078 
0.000078 
0.000076 
0.000075 
0.000079 
0.000075 
0.000075 
0.000076 
0.000075 
0.000074 
0.000077 
0.000075 
0.000080 
0.000077 
0.000080 
0.000084 
0.000079 
0.000078 
0.000075 
0.000076 
0.000075 
0.000076 
0.000081 
0.000083 
0.000078 
0.000076 
0.000077 
0.000083 
0.000081 
0.000078 
0.000080 
0.000079 
0.000077 
0.000077 
0.000076 
0.000076 
0.000076 
0.000075 
0.000075 
0.000074 
0.000082 
0.000076 
0.000077 
0.000078 
0.000081 
0.000080 
0.000078 
0.000077 
0.000080 
0.000076 
0.000303 
0.000076 
0.000075 
0.000076 
0.000075 
0.000075 
0.000076 
0.000303 
0.000078 
0.000079 
0.000100 
0.000069 
0.000064 
0.000066 
0.000071 
0.000067 
0.000065 
0.000071 
0.000067 
0.000067 
0.000064 
0.000064 
0.000066 
0.000066 
0.000064 
0.000067 
0.000065 
0.000064 
0.000066 
0.000073 
0.000072 
0.000074 
0.000066 
0.000064 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000065 
0.000064 
0.000064 
0.000067 
0.000065 
0.000066 
0.000067 
0.000066 
0.000068 
0.000067 
0.000065 
0.000065 
0.000065 
0.000066 
0.000066 
0.000067 
0.000067 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000065 
0.000072 
0.000078 
0.000064 
0.000064 
0.000068 
0.000070 
0.000066 
0.000069 
0.000066 
0.000066 
0.000065 
0.000065 
0.000066 
0.000076 
0.000071 
0.000075 
0.000069 
0.000071 
0.000070 
0.000075 
0.000071 
0.000070 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000070 
0.000069 
0.000071 
0.000072 
0.000076 
0.000071 
0.000070 
0.000069 
0.000071 
0.000078 
0.000070 
0.000071 
0.000069 
0.000069 
0.000070 
0.000070 
0.000070 
0.000074 
0.000068 
0.000071 
0.000333 
0.000071 
0.000071 
0.000075 
0.000071 
0.000071 
0.000070 
0.000070 
0.000069 
0.000071 
0.000068 
0.000071 
0.000071 
0.000070 
0.000070 
0.000069 
0.000071 
0.000073 
0.000070 
0.000069 
0.000071 
0.000076 
0.000077 
0.000070 
0.000071 
0.000070 
0.000069 
0.000071 
0.000069 
0.000070 
0.000065 
0.000064 
0.000064 
0.000066 
0.000064 
0.000065 
0.000066 
0.000066 
0.000065 
0.000064 
0.000063 
0.000072 
0.000065 
0.000069 
0.000064 
0.000065 
0.000067 
0.000066 
0.000073 
0.000063 
0.000065 
0.000065 
0.000064 
0.000066 
0.000066 
0.000064 
0.000065 
0.000064 
0.000065 
0.000064 
0.000063 
0.000067 
0.000064 
0.000064 
0.000064 
0.000392 
0.000064 
0.000066 
0.000065 
0.000064 
0.000064 
0.000065 
0.000066 
0.000064 
0.000065 
0.000064 
0.000066 
0.000064 
0.000066 
0.000064 
0.000065 
0.000065 
0.000064 
0.000066 
0.000065 
0.000072 
0.000063 
0.000065 
0.000064 
0.000071 
0.000066 
0.000064 
0.000071 
0.000070 


==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/moonlight6400_2.dat <==
0.000062 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000062 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000057 
0.000056 
0.000057 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000058 
0.000055 
0.000059 
0.000133 
0.000055 
0.000062 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000061 
0.000056 
0.000057 
0.000055 
0.000055 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000060 
0.000055 
0.000055 
0.000071 
0.000070 
0.000070 
0.000069 
0.000070 
0.000071 
0.000132 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000075 
0.000069 
0.000069 
0.000070 
0.000071 
0.000081 
0.000070 
0.000140 
0.000069 
0.000069 
0.000069 
0.000070 
0.000070 
0.000069 
0.000069 
0.000070 
0.000073 
0.000069 
0.000070 
0.000070 
0.000070 
0.000069 
0.000070 
0.000070 
0.000069 
0.000069 
0.000079 
0.000074 
0.000069 
0.000069 
0.000069 
0.000069 
0.000071 
0.000074 
0.000069 
0.000122 
0.000069 
0.000069 
0.000069 
0.000122 
0.000070 
0.000137 
0.000069 
0.000069 
0.000069 
0.000069 
0.000073 
0.000069 
0.000070 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000084 
0.000085 
0.000085 
0.000084 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000085 
0.000084 
0.000085 
0.000085 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000089 
0.000084 
0.000084 
0.000085 
0.000086 
0.000090 
0.000084 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000084 
0.000086 
0.000084 
0.000084 
0.000084 
0.000178 
0.000085 
0.000084 
0.000089 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000072 
0.000071 
0.000077 
0.000071 
0.000146 
0.000071 
0.000071 
0.000072 
0.000071 
0.000078 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000070 
0.000074 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000135 
0.000072 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000079 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000077 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000072 
0.000071 
0.000061 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000055 
0.000057 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000127 
0.000055 
0.000055 
0.000109 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000059 
0.000055 
0.000055 
0.000125 
0.000055 
0.000061 
0.000055 
0.000057 
0.000062 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000058 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000060 
0.000056 
0.000055 
0.000059 
0.000055 
0.000056 
0.000055 
0.000057 
0.000112 
0.000057 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000061 
0.000062 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000062 
0.000055 
0.000055 
0.000056 
0.000055 
0.000061 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000057 
0.000101 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000123 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000060 
0.000056 
0.000058 
0.000056 
0.000055 
0.000056 
0.000055 
0.000060 
0.000056 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000066 
0.000067 
0.000067 
0.000066 
0.000065 
0.000068 
0.000065 
0.000067 
0.000067 
0.000065 
0.000066 
0.000066 
0.000067 
0.000065 
0.000065 
0.000067 
0.000065 
0.000072 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000133 
0.000065 
0.000066 
0.000068 
0.000066 
0.000153 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000065 
0.000065 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000072 
0.000067 
0.000067 
0.000065 
0.000067 
0.000133 
0.000065 
0.000066 
0.000066 
0.000066 
0.000066 
0.000065 
0.000072 
0.000066 
0.000065 
0.000066 
0.000067 
0.000068 
0.000066 
0.000066 
0.000065 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000128 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000058 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000056 
0.000056 
0.000055 
0.000060 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000058 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000059 
0.000059 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000058 
0.000074 
0.000059 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000055 
0.000056 
0.000055 
0.000056 
0.000057 
0.000058 
0.000056 
0.000055 
0.000058 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000116 
0.000055 
0.000056 
0.000060 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000127 
0.000055 
0.000061 
0.000055 
0.000056 
0.000061 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000062 
0.000055 
0.000064 
0.000066 
0.000120 
0.000063 
0.000063 
0.000062 
0.000062 
0.000070 
0.000063 
0.000063 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000063 
0.000068 
0.000062 
0.000063 
0.000063 
0.000063 
0.000065 
0.000062 
0.000062 
0.000068 
0.000063 
0.000069 
0.000062 
0.000062 
0.000063 
0.000064 
0.000063 
0.000063 
0.000066 
0.000062 
0.000062 
0.000062 
0.000063 
0.000063 
0.000063 
0.000062 
0.000063 
0.000064 
0.000063 
0.000063 
0.000069 
0.000064 
0.000063 
0.000063 
0.000066 
0.000063 
0.000062 
0.000062 
0.000062 
0.000063 
0.000070 
0.000064 
0.000063 
0.000131 
0.000066 
0.000065 
0.000076 
0.000073 
0.000073 
0.000073 
0.000073 
0.000073 
0.000073 
0.000074 
0.000073 
0.000074 
0.000076 
0.000069 
0.000069 
0.000069 
0.000078 
0.000070 
0.000074 
0.000074 
0.000073 
0.000073 
0.000073 
0.000073 
0.000080 
0.000073 
0.000074 
0.000073 
0.000072 
0.000070 
0.000070 
0.000076 
0.000069 
0.000069 
0.000076 
0.000074 
0.000073 
0.000074 
0.000074 
0.000118 
0.000093 
0.000076 
0.000075 
0.000073 
0.000069 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000076 
0.000074 
0.000074 
0.000074 
0.000076 
0.000074 
0.000073 
0.000073 
0.000074 
0.000073 
0.000073 
0.000071 
0.000069 
0.000069 
0.000069 
0.000071 
0.000084 
0.000084 
0.000084 
0.000089 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000087 
0.000084 
0.000084 
0.000085 
0.000087 
0.000086 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000084 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000084 
0.000171 
0.000085 
0.000086 
0.000084 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000084 
0.000086 
0.000084 
0.000084 
0.000085 
0.000084 
0.000085 
0.000085 
0.000084 
0.000084 
0.000175 
0.000085 
0.000086 
0.000084 
0.000085 
0.000084 
0.000084 
0.000085 
0.000089 
0.000086 
0.000084 
0.000089 
0.000085 
0.000084 
0.000085 
0.000085 
0.000072 
0.000072 
0.000072 
0.000071 
0.000071 
0.000072 
0.000072 
0.000071 
0.000073 
0.000071 
0.000075 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000072 
0.000071 
0.000071 
0.000071 
0.000072 
0.000072 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000072 
0.000075 
0.000134 
0.000071 
0.000146 
0.000071 
0.000071 
0.000077 
0.000078 
0.000072 
0.000071 
0.000071 
0.000073 
0.000072 
0.000071 
0.000072 
0.000071 
0.000075 
0.000072 
0.000151 
0.000076 
0.000075 
0.000071 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000071 
0.000071 
0.000071 
0.000072 
0.000073 
0.000071 
0.000071 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000059 
0.000057 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000056 
0.000056 
0.000062 
0.000057 
0.000055 
0.000055 
0.000061 
0.000057 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000062 
0.000055 
0.000056 
0.000056 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000060 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000066 
0.000059 
0.000058 
0.000059 
0.000064 
0.000059 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000060 
0.000059 
0.000058 
0.000064 
0.000060 
0.000058 
0.000060 
0.000058 
0.000058 
0.000058 
0.000059 
0.000059 
0.000058 
0.000059 
0.000058 
0.000059 
0.000123 
0.000058 
0.000058 
0.000060 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000060 
0.000058 
0.000067 
0.000058 
0.000058 
0.000058 
0.000058 
0.000060 
0.000065 
0.000059 
0.000059 
0.000060 
0.000059 
0.000060 
0.000061 
0.000059 
0.000059 
0.000061 
0.000059 
0.000060 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000061 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000061 
0.000060 
0.000059 
0.000059 
0.000107 
0.000059 
0.000059 
0.000062 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000060 
0.000059 
0.000059 
0.000088 
0.000089 
0.000088 
0.000088 
0.000089 
0.000093 
0.000090 
0.000089 
0.000155 
0.000089 
0.000088 
0.000090 
0.000159 
0.000090 
0.000089 
0.000088 
0.000089 
0.000088 
0.000089 
0.000090 
0.000088 
0.000088 
0.000088 
0.000089 
0.000089 
0.000089 
0.000089 
0.000093 
0.000089 
0.000088 
0.000088 
0.000088 
0.000124 
0.000089 
0.000089 
0.000088 
0.000088 
0.000088 
0.000088 
0.000089 
0.000094 
0.000177 
0.000089 
0.000088 
0.000088 
0.000088 
0.000089 
0.000088 
0.000095 
0.000088 
0.000088 
0.000089 
0.000089 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000097 
0.000089 
0.000088 
0.000089 
0.000089 
0.000089 
0.000077 
0.000079 
0.000076 
0.000077 
0.000090 
0.000076 
0.000077 
0.000076 
0.000077 
0.000083 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000077 
0.000076 
0.000077 
0.000077 
0.000076 
0.000076 
0.000076 
0.000077 
0.000076 
0.000076 
0.000077 
0.000076 
0.000077 
0.000078 
0.000139 
0.000078 
0.000076 
0.000076 
0.000076 
0.000077 
0.000077 
0.000077 
0.000081 
0.000077 
0.000077 
0.000077 
0.000076 
0.000077 
0.000077 
0.000076 
0.000076 
0.000076 
0.000154 
0.000083 
0.000076 
0.000084 
0.000076 
0.000076 
0.000077 
0.000076 
0.000076 
0.000078 
0.000077 
0.000076 
0.000076 
0.000076 
0.000076 
0.000077 
0.000076 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000062 
0.000059 
0.000058 
0.000060 
0.000058 
0.000057 
0.000057 
0.000057 
0.000058 
0.000058 
0.000064 
0.000058 
0.000057 
0.000061 
0.000058 
0.000058 
0.000057 
0.000061 
0.000057 
0.000057 
0.000060 
0.000057 
0.000063 
0.000058 
0.000057 
0.000059 
0.000059 
0.000058 
0.000057 
0.000057 
0.000057 
0.000059 
0.000059 
0.000057 
0.000057 
0.000058 
0.000058 
0.000057 
0.000059 
0.000058 
0.000057 
0.000057 
0.000057 
0.000062 
0.000057 
0.000059 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000058 
0.000058 
0.000058 
0.000057 
0.000055 
0.000055 
0.000062 
0.000055 
0.000059 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000058 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000060 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000059 
0.000055 
0.000055 
0.000055 
0.000065 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000061 
0.000056 
0.000056 
0.000055 
0.000055 
0.000062 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000059 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000057 
0.000056 
0.000122 
0.000055 
0.000056 
0.000056 
0.000055 
0.000057 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000078 
0.000079 
0.000079 
0.000080 
0.000078 
0.000086 
0.000078 
0.000078 
0.000079 
0.000079 
0.000080 
0.000079 
0.000079 
0.000160 
0.000078 
0.000080 
0.000078 
0.000078 
0.000078 
0.000078 
0.000078 
0.000078 
0.000078 
0.000079 
0.000078 
0.000078 
0.000078 
0.000077 
0.000079 
0.000078 
0.000080 
0.000080 
0.000079 
0.000080 
0.000079 
0.000079 
0.000078 
0.000078 
0.000079 
0.000086 
0.000078 
0.000078 
0.000078 
0.000080 
0.000078 
0.000084 
0.000079 
0.000079 
0.000084 
0.000078 
0.000078 
0.000078 
0.000078 
0.000078 
0.000079 
0.000078 
0.000078 
0.000078 
0.000079 
0.000078 
0.000085 
0.000078 
0.000078 
0.000079 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000065 
0.000058 
0.000056 
0.000056 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000056 
0.000058 
0.000056 
0.000058 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000057 
0.000058 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000065 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000057 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000060 
0.000057 
0.000057 
0.000062 
0.000057 
0.000056 
0.000057 
0.000058 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000056 
0.000056 
0.000063 
0.000064 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000068 
0.000065 
0.000067 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000066 
0.000062 
0.000062 
0.000062 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000062 
0.000062 
0.000062 
0.000062 
0.000064 
0.000063 
0.000062 
0.000062 
0.000063 
0.000062 
0.000064 
0.000063 
0.000062 
0.000062 
0.000062 
0.000062 
0.000070 
0.000063 
0.000062 
0.000064 
0.000064 
0.000062 
0.000063 
0.000062 
0.000068 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000063 
0.000066 
0.000063 
0.000072 
0.000064 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000058 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000133 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000058 
0.000062 
0.000057 
0.000056 
0.000056 
0.000057 
0.000059 
0.000056 
0.000057 
0.000062 
0.000056 
0.000057 
0.000056 
0.000061 
0.000057 
0.000056 
0.000131 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000068 
0.000068 
0.000068 
0.000067 
0.000071 
0.000069 
0.000067 
0.000068 
0.000067 
0.000069 
0.000143 
0.000069 
0.000131 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000074 
0.000067 
0.000067 
0.000071 
0.000125 
0.000127 
0.000075 
0.000071 
0.000067 
0.000069 
0.000073 
0.000068 
0.000067 
0.000067 
0.000068 
0.000068 
0.000068 
0.000070 
0.000071 
0.000068 
0.000068 
0.000068 
0.000068 
0.000125 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000072 
0.000126 
0.000068 
0.000069 
0.000068 
0.000071 
0.000073 
0.000212 
0.000067 
0.000068 
0.000144 
0.000068 
0.000130 
0.000138 
0.000069 
0.000068 
0.000055 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000066 
0.000059 
0.000058 
0.000057 
0.000059 
0.000059 
0.000059 
0.000058 
0.000062 
0.000058 
0.000055 
0.000056 
0.000058 
0.000058 
0.000058 
0.000060 
0.000061 
0.000059 
0.000059 
0.000125 
0.000058 
0.000058 
0.000059 
0.000058 
0.000062 
0.000059 
0.000055 
0.000070 
0.000058 
0.000056 
0.000058 
0.000059 
0.000059 
0.000055 
0.000058 
0.000064 
0.000058 
0.000059 
0.000059 
0.000065 
0.000058 
0.000059 
0.000062 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000062 
0.000059 
0.000058 
0.000058 
0.000057 
0.000059 
0.000060 
0.000058 
0.000059 
0.000086 
0.000085 
0.000160 
0.000086 
0.000087 
0.000086 
0.000174 
0.000086 
0.000087 
0.000087 
0.000086 
0.000087 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000087 
0.000086 
0.000088 
0.000089 
0.000086 
0.000086 
0.000089 
0.000086 
0.000086 
0.000086 
0.000085 
0.000087 
0.000086 
0.000086 
0.000097 
0.000086 
0.000086 
0.000083 
0.000087 
0.000086 
0.000086 
0.000086 
0.000087 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000175 
0.000086 
0.000086 
0.000086 
0.000086 
0.000087 
0.000116 
0.000086 
0.000086 
0.000089 
0.000156 
0.000088 
0.000086 
0.000086 
0.000089 
0.000086 
0.000059 
0.000057 
0.000066 
0.000059 
0.000059 
0.000062 
0.000058 
0.000058 
0.000062 
0.000058 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000061 
0.000058 
0.000058 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000059 
0.000137 
0.000058 
0.000059 
0.000059 
0.000058 
0.000060 
0.000059 
0.000057 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000058 
0.000059 
0.000059 
0.000058 
0.000059 
0.000060 
0.000058 
0.000058 
0.000058 
0.000056 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000064 
0.000061 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000061 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000060 
0.000058 
0.000059 
0.000058 
0.000059 
0.000058 
0.000058 
0.000059 
0.000059 
0.000055 
0.000058 
0.000058 
0.000059 
0.000060 
0.000059 
0.000058 
0.000059 
0.000059 
0.000112 
0.000059 
0.000059 
0.000059 
0.000135 
0.000060 
0.000059 
0.000064 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000058 
0.000077 
0.000077 
0.000074 
0.000077 
0.000077 
0.000079 
0.000077 
0.000082 
0.000078 
0.000083 
0.000080 
0.000077 
0.000093 
0.000131 
0.000077 
0.000079 
0.000080 
0.000077 
0.000077 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000080 
0.000077 
0.000077 
0.000077 
0.000077 
0.000079 
0.000077 
0.000079 
0.000077 
0.000078 
0.000078 
0.000088 
0.000077 
0.000077 
0.000078 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000078 
0.000141 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000087 
0.000077 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000079 
0.000059 
0.000069 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000061 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000059 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000058 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000055 
0.000056 
0.000057 
0.000055 
0.000059 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000062 
0.000055 
0.000058 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000110 
0.000055 
0.000055 
0.000058 
0.000056 
0.000056 
0.000055 
0.000055 
0.000061 
0.000062 
0.000062 
0.000062 
0.000064 
0.000061 
0.000064 
0.000065 
0.000064 
0.000066 
0.000065 
0.000065 
0.000064 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000067 
0.000062 
0.000066 
0.000065 
0.000065 
0.000066 
0.000065 
0.000084 
0.000065 
0.000065 
0.000064 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000067 
0.000061 
0.000061 
0.000065 
0.000065 
0.000065 
0.000067 
0.000066 
0.000066 
0.000065 
0.000065 
0.000062 
0.000061 
0.000064 
0.000067 
0.000061 
0.000061 
0.000061 
0.000062 
0.000064 
0.000065 
0.000065 
0.000065 
0.000080 
0.000066 
0.000065 
0.000061 
0.000061 
0.000062 
0.000061 
0.000056 
0.000055 
0.000056 
0.000056 
0.000058 
0.000057 
0.000055 
0.000055 
0.000056 
0.000059 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000075 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000058 
0.000055 
0.000056 
0.000055 
0.000056 
0.000057 
0.000058 
0.000055 
0.000055 
0.000055 
0.000060 
0.000059 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000059 
0.000060 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000058 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000129 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000057 
0.000056 
0.000056 
0.000055 
0.000064 
0.000056 
0.000056 
0.000060 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000060 
0.000056 
0.000056 
0.000064 
0.000055 
0.000055 
0.000056 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000060 
0.000061 
0.000056 
0.000062 
0.000062 
0.000068 
0.000062 
0.000063 
0.000067 
0.000061 
0.000062 
0.000062 
0.000061 
0.000062 
0.000061 
0.000062 
0.000062 
0.000063 
0.000062 
0.000063 
0.000065 
0.000069 
0.000064 
0.000061 
0.000062 
0.000065 
0.000062 
0.000061 
0.000067 
0.000061 
0.000061 
0.000062 
0.000062 
0.000061 
0.000117 
0.000062 
0.000062 
0.000062 
0.000062 
0.000061 
0.000061 
0.000061 
0.000063 
0.000062 
0.000061 
0.000061 
0.000061 
0.000062 
0.000062 
0.000062 
0.000062 
0.000067 
0.000062 
0.000071 
0.000061 
0.000068 
0.000061 
0.000064 
0.000061 
0.000061 
0.000062 
0.000061 
0.000062 
0.000062 
0.000061 
0.000063 
0.000062 
0.000056 
0.000061 
0.000056 
0.000056 
0.000056 
0.000058 
0.000057 
0.000056 
0.000056 
0.000056 
0.000129 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000057 
0.000056 
0.000058 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000058 
0.000056 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000061 
0.000056 
0.000061 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000062 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000073 
0.000063 
0.000062 
0.000063 
0.000063 
0.000063 
0.000070 
0.000062 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000062 
0.000063 
0.000062 
0.000063 
0.000062 
0.000063 
0.000063 
0.000062 
0.000063 
0.000062 
0.000062 
0.000063 
0.000063 
0.000063 
0.000068 
0.000063 
0.000062 
0.000063 
0.000062 
0.000062 
0.000064 
0.000062 
0.000062 
0.000062 
0.000066 
0.000063 
0.000075 
0.000068 
0.000068 
0.000062 
0.000062 
0.000063 
0.000063 
0.000062 
0.000064 
0.000062 
0.000062 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000065 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000071 
0.000065 
0.000064 
0.000066 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000070 
0.000064 
0.000065 
0.000066 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000132 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000064 
0.000066 
0.000120 
0.000064 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000070 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000065 
0.000065 
0.000066 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000055 
0.000057 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000129 
0.000056 
0.000057 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000169 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000059 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000061 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000061 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000061 
0.000059 
0.000057 
0.000055 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000056 
0.000056 
0.000061 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000061 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000122 
0.000056 
0.000056 
0.000057 
0.000055 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000059 
0.000056 
0.000057 
0.000061 
0.000056 
0.000058 
0.000058 
0.000066 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000059 
0.000059 
0.000058 
0.000061 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000060 
0.000065 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000060 
0.000058 
0.000059 
0.000058 
0.000059 
0.000058 
0.000063 
0.000058 
0.000063 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000063 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000148 
0.000068 
0.000068 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000068 
0.000073 
0.000068 
0.000068 
0.000068 
0.000068 
0.000075 
0.000068 
0.000068 
0.000069 
0.000068 
0.000069 
0.000069 
0.000068 
0.000077 
0.000069 
0.000069 
0.000069 
0.000076 
0.000068 
0.000069 
0.000079 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000132 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000057 
0.000056 
0.000056 
0.000055 
0.000056 
0.000057 
0.000058 
0.000056 
0.000056 
0.000058 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000061 
0.000055 
0.000055 
0.000057 
0.000058 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000059 
0.000056 
0.000056 
0.000056 
0.000062 
0.000055 
0.000066 
0.000068 
0.000069 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000068 
0.000068 
0.000072 
0.000066 
0.000066 
0.000067 
0.000068 
0.000066 
0.000066 
0.000067 
0.000067 
0.000066 
0.000066 
0.000067 
0.000067 
0.000067 
0.000068 
0.000074 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000067 
0.000070 
0.000073 
0.000114 
0.000066 
0.000066 
0.000068 
0.000066 
0.000066 
0.000069 
0.000074 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000075 
0.000067 
0.000067 
0.000068 
0.000066 
0.000066 
0.000147 
0.000066 
0.000057 
0.000057 
0.000074 
0.000056 
0.000062 
0.000137 
0.000056 
0.000057 
0.000058 
0.000056 
0.000062 
0.000061 
0.000061 
0.000056 
0.000056 
0.000056 
0.000057 
0.000125 
0.000129 
0.000060 
0.000058 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000057 
0.000058 
0.000057 
0.000056 
0.000056 
0.000058 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000058 
0.000056 
0.000056 
0.000065 
0.000056 
0.000056 
0.000059 
0.000056 
0.000059 
0.000057 
0.000116 
0.000058 
0.000056 
0.000056 
0.000056 
0.000058 
0.000056 
0.000062 
0.000056 
0.000084 
0.000084 
0.000084 
0.000083 
0.000084 
0.000089 
0.000084 
0.000085 
0.000084 
0.000083 
0.000083 
0.000133 
0.000084 
0.000084 
0.000085 
0.000084 
0.000084 
0.000083 
0.000084 
0.000084 
0.000083 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000153 
0.000093 
0.000083 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000083 
0.000083 
0.000084 
0.000085 
0.000084 
0.000091 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000086 
0.000090 
0.000087 
0.000084 
0.000083 
0.000083 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000091 
0.000159 
0.000084 
0.000091 
0.000084 
0.000083 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000145 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000069 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000069 
0.000064 
0.000070 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000144 
0.000063 
0.000063 
0.000066 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000137 
0.000063 
0.000063 
0.000063 
0.000069 
0.000064 
0.000063 
0.000064 
0.000063 
0.000065 
0.000063 
0.000063 
0.000069 
0.000063 
0.000063 
0.000063 
0.000065 
0.000063 
0.000063 
0.000063 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000057 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000147 
0.000055 
0.000055 
0.000056 
0.000148 
0.000055 
0.000055 
0.000059 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000061 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000060 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000056 
0.000058 
0.000057 
0.000056 
0.000062 
0.000056 
0.000057 
0.000144 
0.000056 
0.000056 
0.000056 
0.000060 
0.000058 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000057 
0.000056 
0.000056 
0.000058 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000059 
0.000056 
0.000057 
0.000062 
0.000056 
0.000062 
0.000057 
0.000058 
0.000057 
0.000057 
0.000058 
0.000059 
0.000056 
0.000056 
0.000115 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000061 
0.000061 
0.000061 
0.000062 
0.000061 
0.000061 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000062 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000137 
0.000062 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000066 
0.000071 
0.000062 
0.000063 
0.000061 
0.000061 
0.000061 
0.000061 
0.000068 
0.000068 
0.000061 
0.000066 
0.000061 
0.000062 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000161 
0.000061 
0.000061 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000145 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000131 
0.000055 
0.000058 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000106 
0.000057 
0.000061 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000062 
0.000055 
0.000056 
0.000055 
0.000057 
0.000058 
0.000058 
0.000057 
0.000057 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000059 
0.000057 
0.000057 
0.000057 
0.000060 
0.000057 
0.000057 
0.000056 
0.000058 
0.000057 
0.000057 
0.000057 
0.000130 
0.000057 
0.000056 
0.000057 
0.000057 
0.000117 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000057 
0.000056 
0.000125 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000057 
0.000058 
0.000062 
0.000057 
0.000062 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000062 
0.000056 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000062 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000057 
0.000056 
0.000056 
0.000055 
0.000060 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000065 
0.000061 
0.000060 
0.000060 
0.000060 
0.000122 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000068 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000062 
0.000060 
0.000060 
0.000062 
0.000061 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000064 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000132 
0.000056 
0.000055 
0.000055 
0.000061 
0.000055 
0.000056 
0.000059 
0.000055 
0.000056 
0.000060 
0.000056 
0.000059 
0.000055 
0.000056 
0.000058 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000057 
0.000056 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000063 
0.000064 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000066 
0.000063 
0.000063 
0.000064 
0.000063 
0.000065 
0.000067 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000070 
0.000063 
0.000063 
0.000063 
0.000065 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000071 
0.000063 
0.000063 
0.000064 
0.000068 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000068 
0.000064 
0.000063 
0.000064 
0.000063 
0.000065 
0.000067 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000070 
0.000063 
0.000063 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000071 
0.000072 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000071 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000077 
0.000070 
0.000071 
0.000070 
0.000071 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000117 
0.000070 
0.000070 
0.000070 
0.000072 
0.000070 
0.000070 
0.000070 
0.000070 
0.000123 
0.000155 
0.000070 
0.000076 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000071 
0.000071 
0.000071 
0.000070 
0.000070 
0.000076 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000063 
0.000063 
0.000065 
0.000063 
0.000063 
0.000064 
0.000067 
0.000066 
0.000063 
0.000063 
0.000069 
0.000063 
0.000065 
0.000067 
0.000063 
0.000063 
0.000065 
0.000064 
0.000065 
0.000066 
0.000063 
0.000063 
0.000063 
0.000063 
0.000065 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000064 
0.000065 
0.000065 
0.000063 
0.000063 
0.000064 
0.000065 
0.000067 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000071 
0.000063 
0.000065 
0.000069 
0.000069 
0.000064 
0.000063 
0.000065 
0.000157 
0.000063 
0.000064 
0.000066 
0.000065 
0.000064 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000060 
0.000060 
0.000060 
0.000060 
0.000066 
0.000061 
0.000060 
0.000064 
0.000061 
0.000061 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000060 
0.000061 
0.000061 
0.000061 
0.000062 
0.000060 
0.000061 
0.000061 
0.000060 
0.000061 
0.000061 
0.000060 
0.000067 
0.000060 
0.000063 
0.000060 
0.000060 
0.000060 
0.000062 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000061 
0.000062 
0.000060 
0.000061 
0.000061 
0.000065 
0.000066 
0.000060 
0.000062 
0.000064 
0.000062 
0.000061 
0.000060 
0.000061 
0.000060 
0.000060 
0.000061 
0.000062 
0.000060 
0.000060 
0.000060 
0.000060 
0.000072 
0.000072 
0.000073 
0.000072 
0.000072 
0.000072 
0.000073 
0.000072 
0.000072 
0.000072 
0.000072 
0.000074 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000077 
0.000077 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000073 
0.000072 
0.000072 
0.000072 
0.000072 
0.000073 
0.000072 
0.000074 
0.000073 
0.000072 
0.000072 
0.000072 
0.000072 
0.000076 
0.000073 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000073 
0.000079 
0.000072 
0.000073 
0.000151 
0.000072 
0.000073 
0.000072 
0.000072 
0.000072 
0.000074 
0.000072 
0.000072 
0.000073 
0.000075 
0.000072 
0.000073 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000058 
0.000057 
0.000057 
0.000059 
0.000057 
0.000058 
0.000057 
0.000057 
0.000061 
0.000057 
0.000057 
0.000057 
0.000059 
0.000058 
0.000058 
0.000057 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000057 
0.000057 
0.000058 
0.000114 
0.000058 
0.000057 
0.000057 
0.000058 
0.000058 
0.000071 
0.000061 
0.000057 
0.000058 
0.000057 
0.000060 
0.000057 
0.000059 
0.000058 
0.000057 
0.000062 
0.000057 
0.000063 
0.000057 
0.000058 
0.000063 
0.000058 
0.000057 
0.000057 
0.000058 
0.000058 
0.000059 
0.000059 
0.000057 
0.000057 
0.000059 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000063 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000059 
0.000066 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000133 
0.000122 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000062 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000117 
0.000056 
0.000057 
0.000056 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000068 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000068 
0.000136 
0.000069 
0.000070 
0.000069 
0.000070 
0.000070 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000069 
0.000079 
0.000070 
0.000069 
0.000069 
0.000069 
0.000071 
0.000070 
0.000071 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000055 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000056 
0.000059 
0.000057 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000059 
0.000056 
0.000056 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000132 
0.000055 
0.000055 
0.000056 
0.000061 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000062 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000060 
0.000056 
0.000057 
0.000061 
0.000061 
0.000055 
0.000061 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000060 
0.000055 
0.000059 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000062 
0.000055 
0.000056 
0.000055 
0.000056 
0.000059 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000061 
0.000057 
0.000056 
0.000056 
0.000075 
0.000074 
0.000074 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000074 
0.000075 
0.000081 
0.000074 
0.000074 
0.000074 
0.000074 
0.000078 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000135 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000075 
0.000074 
0.000075 
0.000074 
0.000076 
0.000074 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000146 
0.000075 
0.000074 
0.000074 
0.000074 
0.000153 
0.000075 
0.000075 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000074 
0.000075 
0.000074 
0.000074 
0.000075 
0.000074 
0.000075 
0.000074 
0.000056 
0.000055 
0.000055 
0.000117 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000058 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000058 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000061 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000058 
0.000055 
0.000057 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000061 
0.000058 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000056 
0.000058 
0.000055 
0.000055 
0.000055 
0.000128 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000062 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000062 
0.000055 
0.000060 
0.000055 
0.000056 
0.000055 
0.000069 
0.000069 
0.000069 
0.000068 
0.000071 
0.000070 
0.000132 
0.000068 
0.000070 
0.000141 
0.000073 
0.000068 
0.000069 
0.000070 
0.000068 
0.000135 
0.000069 
0.000069 
0.000070 
0.000070 
0.000070 
0.000068 
0.000068 
0.000068 
0.000072 
0.000071 
0.000069 
0.000071 
0.000069 
0.000069 
0.000070 
0.000070 
0.000069 
0.000071 
0.000070 
0.000068 
0.000073 
0.000068 
0.000068 
0.000067 
0.000122 
0.000126 
0.000068 
0.000072 
0.000071 
0.000074 
0.000074 
0.000069 
0.000143 
0.000069 
0.000074 
0.000069 
0.000069 
0.000068 
0.000068 
0.000069 
0.000068 
0.000070 
0.000070 
0.000074 
0.000070 
0.000068 
0.000069 
0.000075 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000070 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000150 
0.000073 
0.000093 
0.000066 
0.000066 
0.000134 
0.000066 
0.000066 
0.000069 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000067 
0.000067 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000073 
0.000067 
0.000072 
0.000067 
0.000068 
0.000066 
0.000068 
0.000073 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000160 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000102 
0.000055 
0.000056 
0.000055 
0.000055 
0.000061 
0.000057 
0.000055 
0.000055 
0.000055 
0.000134 
0.000057 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000172 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000060 
0.000056 
0.000055 
0.000055 
0.000117 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000060 
0.000058 
0.000055 
0.000055 
0.000059 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000058 
0.000055 
0.000057 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000061 
0.000060 
0.000055 
0.000056 
0.000061 
0.000055 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000061 
0.000056 
0.000055 
0.000061 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000063 
0.000060 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000061 
0.000055 
0.000055 
0.000058 
0.000057 
0.000055 
0.000056 
0.000056 
0.000064 
0.000064 
0.000064 
0.000070 
0.000064 
0.000064 
0.000064 
0.000064 
0.000070 
0.000067 
0.000065 
0.000065 
0.000064 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000065 
0.000069 
0.000068 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000069 
0.000064 
0.000064 
0.000065 
0.000065 
0.000064 
0.000074 
0.000064 
0.000069 
0.000063 
0.000064 
0.000064 
0.000071 
0.000065 
0.000064 
0.000064 
0.000065 
0.000067 
0.000066 
0.000064 
0.000075 
0.000063 
0.000064 
0.000064 
0.000064 
0.000066 
0.000064 
0.000064 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000138 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000057 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000133 
0.000055 
0.000055 
0.000055 
0.000055 
0.000059 
0.000113 
0.000116 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000097 
0.000110 
0.000096 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000095 
0.000096 
0.000096 
0.000095 
0.000095 
0.000095 
0.000098 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000097 
0.000096 
0.000096 
0.000095 
0.000096 
0.000097 
0.000095 
0.000096 
0.000096 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000095 
0.000098 
0.000098 
0.000096 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000103 
0.000097 
0.000096 
0.000096 
0.000096 
0.000095 
0.000096 
0.000095 
0.000096 
0.000096 
0.000095 
0.000095 
0.000099 
0.000096 
0.000097 
0.000096 
0.000080 
0.000074 
0.000085 
0.000072 
0.000073 
0.000075 
0.000076 
0.000074 
0.000075 
0.000074 
0.000073 
0.000074 
0.000076 
0.000074 
0.000130 
0.000075 
0.000075 
0.000074 
0.000072 
0.000072 
0.000077 
0.000072 
0.000073 
0.000074 
0.000073 
0.000075 
0.000093 
0.000072 
0.000072 
0.000075 
0.000074 
0.000075 
0.000080 
0.000073 
0.000073 
0.000075 
0.000072 
0.000073 
0.000074 
0.000074 
0.000075 
0.000081 
0.000090 
0.000073 
0.000072 
0.000073 
0.000074 
0.000073 
0.000080 
0.000076 
0.000080 
0.000073 
0.000073 
0.000073 
0.000072 
0.000073 
0.000073 
0.000080 
0.000092 
0.000075 
0.000072 
0.000074 
0.000075 
0.000073 
0.000075 
0.000066 
0.000075 
0.000070 
0.000068 
0.000067 
0.000067 
0.000066 
0.000074 
0.000067 
0.000065 
0.000066 
0.000067 
0.000066 
0.000068 
0.000067 
0.000067 
0.000067 
0.000069 
0.000066 
0.000069 
0.000067 
0.000068 
0.000067 
0.000066 
0.000065 
0.000068 
0.000067 
0.000068 
0.000067 
0.000067 
0.000066 
0.000067 
0.000068 
0.000066 
0.000068 
0.000069 
0.000067 
0.000067 
0.000069 
0.000073 
0.000067 
0.000074 
0.000068 
0.000068 
0.000066 
0.000068 
0.000066 
0.000072 
0.000067 
0.000069 
0.000066 
0.000069 
0.000068 
0.000081 
0.000068 
0.000066 
0.000080 
0.000069 
0.000066 
0.000073 
0.000068 
0.000070 
0.000067 
0.000063 
0.000063 
0.000064 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000062 
0.000066 
0.000063 
0.000065 
0.000062 
0.000062 
0.000063 
0.000063 
0.000064 
0.000064 
0.000062 
0.000070 
0.000063 
0.000062 
0.000064 
0.000064 
0.000063 
0.000062 
0.000064 
0.000069 
0.000062 
0.000071 
0.000064 
0.000063 
0.000063 
0.000076 
0.000064 
0.000064 
0.000063 
0.000062 
0.000063 
0.000063 
0.000068 
0.000063 
0.000063 
0.000062 
0.000063 
0.000062 
0.000063 
0.000063 
0.000063 
0.000065 
0.000065 
0.000069 
0.000064 
0.000065 
0.000066 
0.000078 
0.000074 
0.000076 
0.000075 
0.000075 
0.000076 
0.000081 
0.000077 
0.000077 
0.000077 
0.000083 
0.000074 
0.000076 
0.000074 
0.000076 
0.000074 
0.000074 
0.000083 
0.000076 
0.000074 
0.000074 
0.000074 
0.000076 
0.000074 
0.000075 
0.000074 
0.000082 
0.000077 
0.000085 
0.000076 
0.000075 
0.000076 
0.000074 
0.000076 
0.000076 
0.000074 
0.000074 
0.000076 
0.000076 
0.000076 
0.000074 
0.000076 
0.000077 
0.000076 
0.000193 
0.000076 
0.000075 
0.000080 
0.000074 
0.000083 
0.000075 
0.000082 
0.000076 
0.000075 
0.000075 
0.000074 
0.000076 
0.000075 
0.000076 
0.000075 
0.000075 
0.000076 
0.000076 
0.000078 
0.000076 
0.000066 
0.000065 
0.000067 
0.000067 
0.000065 
0.000068 
0.000081 
0.000065 
0.000066 
0.000064 
0.000065 
0.000065 
0.000064 
0.000066 
0.000088 
0.000068 
0.000075 
0.000067 
0.000069 
0.000066 
0.000067 
0.000065 
0.000070 
0.000066 
0.000065 
0.000064 
0.000068 
0.000066 
0.000064 
0.000067 
0.000083 
0.000065 
0.000065 
0.000066 
0.000073 
0.000064 
0.000065 
0.000065 
0.000068 
0.000066 
0.000066 
0.000066 
0.000067 
0.000067 
0.000065 
0.000066 
0.000070 
0.000065 
0.000073 
0.000072 
0.000066 
0.000068 
0.000066 
0.000069 
0.000094 
0.000067 
0.000067 
0.000067 
0.000066 
0.000066 
0.000065 
0.000066 
0.000081 
0.000066 
0.000063 
0.000062 
0.000064 
0.000063 
0.000064 
0.000064 
0.000064 
0.000065 
0.000065 
0.000070 
0.000064 
0.000064 
0.000076 
0.000063 
0.000062 
0.000064 
0.000062 
0.000062 
0.000062 
0.000062 
0.000063 
0.000070 
0.000065 
0.000064 
0.000065 
0.000065 
0.000065 
0.000065 
0.000067 
0.000065 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000063 
0.000064 
0.000069 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000062 
0.000064 
0.000063 
0.000064 
0.000062 
0.000070 
0.000063 
0.000065 
0.000096 
0.000063 
0.000063 
0.000064 
0.000198 
0.000064 
0.000063 
0.000062 
0.000063 
0.000064 
0.000064 
0.000065 
0.000063 
0.000070 
0.000238 
0.000077 
0.000083 
0.000072 
0.000075 
0.000072 
0.000072 
0.000071 
0.000071 
0.000095 
0.000070 
0.000070 
0.000070 
0.000071 
0.000072 
0.000077 
0.000072 
0.000072 
0.000071 
0.000071 
0.000071 
0.000070 
0.000071 
0.000070 
0.000070 
0.000071 
0.000071 
0.000070 
0.000070 
0.000071 
0.000072 
0.000070 
0.000071 
0.000071 
0.000071 
0.000070 
0.000070 
0.000072 
0.000073 
0.000208 
0.000077 
0.000069 
0.000070 
0.000070 
0.000071 
0.000079 
0.000072 
0.000077 
0.000069 
0.000071 
0.000071 
0.000069 
0.000072 
0.000231 
0.000070 
0.000072 
0.000071 
0.000070 
0.000082 
0.000075 
0.000071 
0.000077 
0.000071 
0.000063 
0.000062 
0.000065 
0.000063 
0.000068 
0.000062 
0.000064 
0.000063 
0.000064 
0.000065 
0.000065 
0.000066 
0.000065 
0.000064 
0.000069 
0.000069 
0.000064 
0.000063 
0.000063 
0.000066 
0.000070 
0.000063 
0.000065 
0.000066 
0.000063 
0.000065 
0.000063 
0.000065 
0.000064 
0.000063 
0.000063 
0.000063 
0.000062 
0.000064 
0.000064 
0.000062 
0.000064 
0.000068 
0.000064 
0.000066 
0.000063 
0.000068 
0.000065 
0.000063 
0.000064 
0.000065 
0.000064 
0.000066 
0.000116 
0.000063 
0.000063 
0.000064 
0.000074 
0.000065 
0.000063 
0.000064 
0.000063 
0.000081 
0.000065 
0.000065 
0.000077 
0.000065 
0.000064 
0.000063 
0.000063 
0.000062 
0.000065 
0.000065 
0.000065 
0.000065 
0.000062 
0.000064 
0.000063 
0.000091 
0.000063 
0.000070 
0.000063 
0.000064 
0.000065 
0.000066 
0.000061 
0.000063 
0.000063 
0.000063 
0.000065 
0.000062 
0.000064 
0.000064 
0.000062 
0.000064 
0.000063 
0.000063 
0.000063 
0.000061 
0.000063 
0.000062 
0.000062 
0.000070 
0.000063 
0.000064 
0.000064 
0.000062 
0.000063 
0.000061 
0.000070 
0.000078 
0.000061 
0.000065 
0.000070 
0.000065 
0.000064 
0.000065 
0.000067 
0.000061 
0.000063 
0.000063 
0.000062 
0.000069 
0.000064 
0.000064 
0.000062 
0.000062 
0.000063 
0.000063 
0.000083 
0.000063 
0.000063 
0.000063 
0.000067 
0.000066 
0.000067 
0.000066 
0.000066 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000064 
0.000069 
0.000065 
0.000065 
0.000064 
0.000066 
0.000065 
0.000065 
0.000064 
0.000065 
0.000066 
0.000065 
0.000066 
0.000065 
0.000065 
0.000065 
0.000066 
0.000084 
0.000065 
0.000068 
0.000065 
0.000066 
0.000065 
0.000065 
0.000064 
0.000066 
0.000081 
0.000065 
0.000064 
0.000068 
0.000065 
0.000066 
0.000064 
0.000067 
0.000067 
0.000064 
0.000065 
0.000065 
0.000070 
0.000065 
0.000064 
0.000066 
0.000066 
0.000067 
0.000065 
0.000065 
0.000066 
0.000066 
0.000064 
0.000066 
0.000065 
0.000064 
0.000096 
0.000066 
0.000064 
0.000064 
0.000062 
0.000064 
0.000062 
0.000064 
0.000063 
0.000227 
0.000062 
0.000062 
0.000063 
0.000084 
0.000062 
0.000068 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000062 
0.000062 
0.000063 
0.000063 
0.000237 
0.000062 
0.000063 
0.000064 
0.000063 
0.000064 
0.000061 
0.000062 
0.000063 
0.000062 
0.000064 
0.000063 
0.000063 
0.000062 
0.000063 
0.000070 
0.000061 
0.000063 
0.000064 
0.000061 
0.000065 
0.000063 
0.000062 
0.000063 
0.000063 
0.000069 
0.000063 
0.000083 
0.000064 
0.000063 
0.000065 
0.000063 
0.000063 
0.000064 
0.000062 
0.000062 
0.000066 
0.000064 
0.000063 
0.000063 
0.000064 
0.000062 
0.000101 
0.000064 
0.000065 
0.000066 
0.000063 
0.000065 
0.000064 
0.000064 
0.000063 
0.000068 
0.000065 
0.000064 
0.000063 
0.000064 
0.000096 
0.000064 
0.000064 
0.000063 
0.000065 
0.000066 
0.000064 
0.000064 
0.000064 
0.000062 
0.000064 
0.000065 
0.000070 
0.000064 
0.000085 
0.000065 
0.000064 
0.000063 
0.000066 
0.000062 
0.000063 
0.000066 
0.000070 
0.000072 
0.000079 
0.000065 
0.000065 
0.000063 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000069 
0.000062 
0.000063 
0.000065 
0.000063 
0.000063 
0.000063 
0.000062 
0.000065 
0.000063 
0.000063 
0.000067 
0.000062 
0.000065 
0.000065 
0.000070 
0.000063 
0.000063 
0.000066 
0.000064 
0.000064 
0.000062 
0.000063 
0.000064 
0.000062 
0.000063 
0.000064 
0.000062 
0.000068 
0.000064 
0.000064 
0.000064 
0.000062 
0.000063 
0.000064 
0.000064 
0.000064 
0.000062 
0.000069 
0.000063 
0.000064 
0.000064 
0.000074 
0.000063 
0.000064 
0.000064 
0.000062 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000062 
0.000064 
0.000064 
0.000062 
0.000069 
0.000065 
0.000063 
0.000064 
0.000065 
0.000064 
0.000063 
0.000069 
0.000063 
0.000064 
0.000066 
0.000064 
0.000063 
0.000062 
0.000065 
0.000061 
0.000064 
0.000063 
0.000071 
0.000062 
0.000064 
0.000062 
0.000063 
0.000065 
0.000064 
0.000084 
0.000070 
0.000062 
0.000063 
0.000065 
0.000084 
0.000068 
0.000065 
0.000064 
0.000062 
0.000069 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000065 
0.000064 
0.000064 
0.000065 
0.000063 
0.000064 
0.000062 
0.000063 
0.000064 
0.000063 
0.000264 
0.000064 
0.000063 
0.000064 
0.000065 
0.000066 
0.000064 
0.000063 
0.000062 
0.000063 
0.000063 
0.000064 
0.000228 
0.000063 
0.000065 
0.000063 
0.000063 
0.000062 
0.000063 
0.000063 
0.000113 
0.000063 
0.000063 
0.000064 
0.000063 
0.000065 
0.000062 
0.000062 
0.000063 
0.000083 
0.000063 
0.000061 
0.000064 
0.000063 
0.000063 
0.000064 
0.000066 
0.000067 
0.000068 
0.000069 
0.000072 
0.000082 
0.000067 
0.000067 
0.000067 
0.000066 
0.000109 
0.000066 
0.000073 
0.000066 
0.000067 
0.000065 
0.000067 
0.000064 
0.000068 
0.000068 
0.000065 
0.000067 
0.000066 
0.000068 
0.000073 
0.000067 
0.000080 
0.000064 
0.000066 
0.000065 
0.000065 
0.000067 
0.000067 
0.000066 
0.000069 
0.000066 
0.000074 
0.000068 
0.000065 
0.000065 
0.000065 
0.000065 
0.000067 
0.000067 
0.000065 
0.000067 
0.000066 
0.000066 
0.000072 
0.000098 
0.000066 
0.000066 
0.000066 
0.000065 
0.000066 
0.000065 
0.000066 
0.000065 
0.000065 
0.000066 
0.000068 
0.000065 
0.000068 
0.000067 
0.000068 
0.000069 
0.000066 
0.000067 
0.000069 
0.000069 
0.000068 
0.000069 
0.000069 
0.000068 
0.000071 
0.000070 
0.000081 
0.000068 
0.000069 
0.000068 
0.000070 
0.000068 
0.000068 
0.000069 
0.000071 
0.000068 
0.000071 
0.000069 
0.000068 
0.000069 
0.000069 
0.000067 
0.000292 
0.000068 
0.000069 
0.000068 
0.000068 
0.000069 
0.000069 
0.000067 
0.000067 
0.000068 
0.000069 
0.000069 
0.000072 
0.000069 
0.000068 
0.000067 
0.000069 
0.000068 
0.000068 
0.000068 
0.000077 
0.000354 
0.000069 
0.000068 
0.000075 
0.000068 
0.000074 
0.000074 
0.000067 
0.000070 
0.000068 
0.000069 
0.000068 
0.000070 
0.000068 
0.000069 
0.000085 
0.000092 
0.000082 
0.000083 
0.000082 
0.000081 
0.000078 
0.000079 
0.000080 
0.000083 
0.000079 
0.000079 
0.000080 
0.000079 
0.000081 
0.000080 
0.000083 
0.000084 
0.000299 
0.000083 
0.000084 
0.000080 
0.000082 
0.000080 
0.000078 
0.000345 
0.000080 
0.000079 
0.000079 
0.000079 
0.000080 
0.000083 
0.000090 
0.000082 
0.000082 
0.000084 
0.000080 
0.000081 
0.000079 
0.000079 
0.000080 
0.000079 
0.000079 
0.000080 
0.000081 
0.000080 
0.000086 
0.000081 
0.000091 
0.000083 
0.000082 
0.000083 
0.000079 
0.000078 
0.000080 
0.000079 
0.000081 
0.000080 
0.000087 
0.000080 
0.000086 
0.000081 
0.000079 
0.000080 
0.000065 
0.000067 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000069 
0.000065 
0.000067 
0.000065 
0.000067 
0.000066 
0.000067 
0.000066 
0.000281 
0.000064 
0.000067 
0.000066 
0.000066 
0.000065 
0.000081 
0.000066 
0.000067 
0.000066 
0.000067 
0.000068 
0.000066 
0.000067 
0.000066 
0.000065 
0.000075 
0.000065 
0.000064 
0.000064 
0.000068 
0.000065 
0.000092 
0.000067 
0.000066 
0.000067 
0.000065 
0.000067 
0.000067 
0.000066 
0.000067 
0.000066 
0.000089 
0.000070 
0.000066 
0.000067 
0.000067 
0.000068 
0.000267 
0.000068 
0.000066 
0.000067 
0.000067 
0.000066 
0.000065 
0.000067 
0.000066 
0.000067 
0.000334 
0.000069 
0.000078 
0.000075 
0.000070 
0.000069 
0.000069 
0.000071 
0.000069 
0.000071 
0.000074 
0.000069 
0.000069 
0.000070 
0.000070 
0.000096 
0.000071 
0.000070 
0.000071 
0.000069 
0.000069 
0.000069 
0.000072 
0.000070 
0.000069 
0.000075 
0.000076 
0.000071 
0.000069 
0.000070 
0.000070 
0.000080 
0.000081 
0.000070 
0.000068 
0.000071 
0.000069 
0.000069 
0.000069 
0.000070 
0.000070 
0.000069 
0.000070 
0.000069 
0.000070 
0.000070 
0.000071 
0.000097 
0.000070 
0.000076 
0.000068 
0.000071 
0.000070 
0.000069 
0.000072 
0.000087 
0.000069 
0.000070 
0.000085 
0.000069 
0.000069 
0.000070 
0.000070 
0.000070 
0.000070 
0.000065 
0.000065 
0.000062 
0.000064 
0.000069 
0.000063 
0.000065 
0.000064 
0.000090 
0.000070 
0.000065 
0.000066 
0.000066 
0.000064 
0.000065 
0.000065 
0.000066 
0.000066 
0.000064 
0.000064 
0.000071 
0.000065 
0.000065 
0.000065 
0.000087 
0.000064 
0.000064 
0.000063 
0.000065 
0.000064 
0.000064 
0.000064 
0.000066 
0.000064 
0.000071 
0.000066 
0.000064 
0.000070 
0.000067 
0.000066 
0.000066 
0.000066 
0.000071 
0.000064 
0.000064 
0.000066 
0.000068 
0.000066 
0.000069 
0.000067 
0.000064 
0.000064 
0.000064 
0.000065 
0.000063 
0.000066 
0.000063 
0.000063 
0.000348 
0.000065 
0.000066 
0.000065 
0.000064 
0.000065 


==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/moonlight6400_3.dat <==
0.000113 
0.000113 
0.000113 
0.000115 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000114 
0.000113 
0.000113 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000101 
0.000100 
0.000173 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000103 
0.000099 
0.000099 
0.000093 
0.000092 
0.000092 
0.000092 
0.000092 
0.000091 
0.000092 
0.000093 
0.000092 
0.000092 
0.000099 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000075 
0.000077 
0.000076 
0.000076 
0.000075 
0.000076 
0.000075 
0.000080 
0.000077 
0.000075 
0.000076 
0.000075 
0.000075 
0.000076 
0.000076 
0.000076 
0.000118 
0.000120 
0.000118 
0.000119 
0.000117 
0.000117 
0.000119 
0.000117 
0.000118 
0.000118 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000116 
0.000111 
0.000110 
0.000111 
0.000109 
0.000109 
0.000109 
0.000112 
0.000103 
0.000103 
0.000103 
0.000119 
0.000104 
0.000113 
0.000104 
0.000103 
0.000103 
0.000103 
0.000166 
0.000103 
0.000103 
0.000105 
0.000103 
0.000104 
0.000123 
0.000123 
0.000124 
0.000123 
0.000123 
0.000126 
0.000127 
0.000123 
0.000124 
0.000123 
0.000124 
0.000123 
0.000122 
0.000122 
0.000123 
0.000130 
0.000113 
0.000113 
0.000187 
0.000121 
0.000113 
0.000114 
0.000115 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000116 
0.000113 
0.000114 
0.000112 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000109 
0.000111 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000108 
0.000103 
0.000102 
0.000102 
0.000103 
0.000116 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000120 
0.000119 
0.000121 
0.000120 
0.000119 
0.000120 
0.000120 
0.000120 
0.000121 
0.000133 
0.000121 
0.000119 
0.000120 
0.000119 
0.000120 
0.000119 
0.000113 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000120 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000114 
0.000116 
0.000113 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000167 
0.000106 
0.000106 
0.000105 
0.000106 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000105 
0.000107 
0.000105 
0.000108 
0.000106 
0.000106 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000120 
0.000121 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000119 
0.000106 
0.000105 
0.000104 
0.000104 
0.000191 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000103 
0.000104 
0.000105 
0.000103 
0.000105 
0.000104 
0.000101 
0.000101 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000100 
0.000101 
0.000099 
0.000101 
0.000100 
0.000100 
0.000092 
0.000095 
0.000095 
0.000093 
0.000093 
0.000093 
0.000098 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000093 
0.000093 
0.000122 
0.000121 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000132 
0.000121 
0.000120 
0.000127 
0.000131 
0.000120 
0.000121 
0.000119 
0.000120 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000124 
0.000110 
0.000110 
0.000111 
0.000180 
0.000111 
0.000115 
0.000117 
0.000119 
0.000108 
0.000108 
0.000114 
0.000108 
0.000109 
0.000121 
0.000128 
0.000113 
0.000108 
0.000109 
0.000107 
0.000108 
0.000108 
0.000083 
0.000081 
0.000086 
0.000081 
0.000081 
0.000084 
0.000085 
0.000086 
0.000081 
0.000081 
0.000081 
0.000081 
0.000081 
0.000083 
0.000081 
0.000081 
0.000111 
0.000111 
0.000111 
0.000111 
0.000169 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000102 
0.000102 
0.000101 
0.000101 
0.000101 
0.000111 
0.000102 
0.000101 
0.000102 
0.000101 
0.000101 
0.000101 
0.000101 
0.000103 
0.000101 
0.000102 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000101 
0.000102 
0.000178 
0.000101 
0.000101 
0.000192 
0.000102 
0.000101 
0.000102 
0.000101 
0.000092 
0.000092 
0.000092 
0.000092 
0.000094 
0.000091 
0.000092 
0.000092 
0.000103 
0.000091 
0.000092 
0.000092 
0.000093 
0.000104 
0.000092 
0.000092 
0.000118 
0.000118 
0.000119 
0.000118 
0.000125 
0.000119 
0.000119 
0.000119 
0.000120 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000104 
0.000104 
0.000107 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000085 
0.000087 
0.000085 
0.000085 
0.000087 
0.000085 
0.000086 
0.000090 
0.000139 
0.000085 
0.000085 
0.000085 
0.000085 
0.000086 
0.000085 
0.000087 
0.000090 
0.000082 
0.000081 
0.000082 
0.000081 
0.000082 
0.000081 
0.000083 
0.000140 
0.000082 
0.000081 
0.000089 
0.000082 
0.000082 
0.000087 
0.000081 
0.000119 
0.000121 
0.000119 
0.000120 
0.000120 
0.000119 
0.000119 
0.000119 
0.000120 
0.000121 
0.000121 
0.000119 
0.000120 
0.000119 
0.000121 
0.000126 
0.000177 
0.000178 
0.000114 
0.000111 
0.000112 
0.000112 
0.000112 
0.000113 
0.000113 
0.000112 
0.000111 
0.000113 
0.000111 
0.000111 
0.000118 
0.000119 
0.000108 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000115 
0.000116 
0.000092 
0.000092 
0.000092 
0.000097 
0.000092 
0.000092 
0.000091 
0.000093 
0.000097 
0.000093 
0.000097 
0.000094 
0.000092 
0.000092 
0.000093 
0.000182 
0.000114 
0.000117 
0.000116 
0.000115 
0.000114 
0.000113 
0.000114 
0.000113 
0.000114 
0.000124 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000123 
0.000100 
0.000106 
0.000099 
0.000101 
0.000099 
0.000101 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000101 
0.000099 
0.000100 
0.000099 
0.000101 
0.000092 
0.000092 
0.000093 
0.000093 
0.000092 
0.000092 
0.000092 
0.000092 
0.000093 
0.000095 
0.000092 
0.000092 
0.000092 
0.000092 
0.000101 
0.000092 
0.000077 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000075 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000083 
0.000076 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000120 
0.000118 
0.000119 
0.000118 
0.000119 
0.000120 
0.000119 
0.000119 
0.000118 
0.000115 
0.000114 
0.000114 
0.000116 
0.000113 
0.000124 
0.000119 
0.000124 
0.000114 
0.000113 
0.000114 
0.000113 
0.000116 
0.000114 
0.000114 
0.000114 
0.000101 
0.000101 
0.000100 
0.000102 
0.000100 
0.000101 
0.000101 
0.000101 
0.000112 
0.000103 
0.000101 
0.000101 
0.000100 
0.000100 
0.000101 
0.000101 
0.000088 
0.000089 
0.000093 
0.000087 
0.000089 
0.000088 
0.000088 
0.000089 
0.000087 
0.000088 
0.000087 
0.000088 
0.000088 
0.000087 
0.000088 
0.000088 
0.000125 
0.000124 
0.000124 
0.000124 
0.000124 
0.000123 
0.000125 
0.000125 
0.000124 
0.000238 
0.000125 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000118 
0.000119 
0.000119 
0.000118 
0.000136 
0.000118 
0.000119 
0.000118 
0.000118 
0.000113 
0.000112 
0.000113 
0.000112 
0.000114 
0.000115 
0.000116 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000162 
0.000116 
0.000116 
0.000109 
0.000111 
0.000172 
0.000111 
0.000110 
0.000124 
0.000109 
0.000109 
0.000109 
0.000110 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000114 
0.000103 
0.000104 
0.000104 
0.000104 
0.000103 
0.000105 
0.000126 
0.000124 
0.000123 
0.000123 
0.000124 
0.000124 
0.000124 
0.000123 
0.000123 
0.000135 
0.000124 
0.000123 
0.000125 
0.000126 
0.000124 
0.000123 
0.000114 
0.000115 
0.000127 
0.000114 
0.000115 
0.000114 
0.000114 
0.000118 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000120 
0.000115 
0.000122 
0.000110 
0.000109 
0.000110 
0.000109 
0.000118 
0.000109 
0.000173 
0.000111 
0.000116 
0.000110 
0.000109 
0.000109 
0.000110 
0.000111 
0.000110 
0.000102 
0.000103 
0.000103 
0.000102 
0.000102 
0.000103 
0.000103 
0.000103 
0.000102 
0.000104 
0.000107 
0.000102 
0.000103 
0.000103 
0.000102 
0.000103 
0.000121 
0.000120 
0.000132 
0.000120 
0.000121 
0.000122 
0.000121 
0.000121 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000125 
0.000123 
0.000121 
0.000116 
0.000116 
0.000115 
0.000114 
0.000114 
0.000121 
0.000115 
0.000114 
0.000115 
0.000115 
0.000114 
0.000115 
0.000114 
0.000114 
0.000116 
0.000114 
0.000115 
0.000114 
0.000117 
0.000115 
0.000115 
0.000116 
0.000116 
0.000114 
0.000122 
0.000114 
0.000117 
0.000115 
0.000114 
0.000114 
0.000116 
0.000114 
0.000106 
0.000107 
0.000106 
0.000111 
0.000107 
0.000107 
0.000106 
0.000107 
0.000107 
0.000105 
0.000106 
0.000106 
0.000106 
0.000110 
0.000106 
0.000107 
0.000120 
0.000194 
0.000118 
0.000119 
0.000119 
0.000120 
0.000119 
0.000118 
0.000118 
0.000129 
0.000119 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000105 
0.000104 
0.000104 
0.000106 
0.000104 
0.000104 
0.000110 
0.000104 
0.000109 
0.000104 
0.000104 
0.000104 
0.000104 
0.000106 
0.000105 
0.000109 
0.000100 
0.000100 
0.000099 
0.000105 
0.000100 
0.000100 
0.000100 
0.000099 
0.000100 
0.000100 
0.000099 
0.000102 
0.000099 
0.000100 
0.000100 
0.000100 
0.000107 
0.000095 
0.000093 
0.000095 
0.000093 
0.000095 
0.000093 
0.000093 
0.000094 
0.000093 
0.000093 
0.000094 
0.000092 
0.000093 
0.000094 
0.000093 
0.000119 
0.000119 
0.000118 
0.000118 
0.000184 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000119 
0.000118 
0.000118 
0.000121 
0.000119 
0.000118 
0.000113 
0.000111 
0.000111 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000117 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000109 
0.000111 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000108 
0.000109 
0.000109 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000101 
0.000101 
0.000102 
0.000104 
0.000104 
0.000103 
0.000102 
0.000111 
0.000101 
0.000101 
0.000102 
0.000103 
0.000101 
0.000110 
0.000102 
0.000102 
0.000125 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000122 
0.000123 
0.000123 
0.000124 
0.000123 
0.000125 
0.000126 
0.000123 
0.000122 
0.000118 
0.000117 
0.000117 
0.000117 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000114 
0.000116 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000122 
0.000115 
0.000115 
0.000115 
0.000114 
0.000115 
0.000115 
0.000114 
0.000103 
0.000103 
0.000104 
0.000171 
0.000104 
0.000115 
0.000103 
0.000103 
0.000103 
0.000104 
0.000102 
0.000104 
0.000174 
0.000103 
0.000103 
0.000104 
0.000121 
0.000121 
0.000122 
0.000120 
0.000120 
0.000121 
0.000121 
0.000121 
0.000121 
0.000122 
0.000204 
0.000121 
0.000121 
0.000121 
0.000133 
0.000198 
0.000119 
0.000119 
0.000119 
0.000119 
0.000129 
0.000120 
0.000120 
0.000119 
0.000118 
0.000119 
0.000119 
0.000118 
0.000119 
0.000119 
0.000120 
0.000119 
0.000117 
0.000116 
0.000117 
0.000117 
0.000119 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000160 
0.000105 
0.000105 
0.000104 
0.000105 
0.000115 
0.000104 
0.000113 
0.000105 
0.000105 
0.000117 
0.000121 
0.000121 
0.000122 
0.000121 
0.000122 
0.000121 
0.000121 
0.000121 
0.000122 
0.000123 
0.000121 
0.000132 
0.000121 
0.000131 
0.000122 
0.000112 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000117 
0.000183 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000119 
0.000112 
0.000114 
0.000114 
0.000114 
0.000115 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000113 
0.000114 
0.000114 
0.000120 
0.000098 
0.000102 
0.000102 
0.000103 
0.000106 
0.000102 
0.000102 
0.000104 
0.000103 
0.000104 
0.000104 
0.000103 
0.000102 
0.000103 
0.000102 
0.000109 
0.000118 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000108 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000109 
0.000108 
0.000107 
0.000110 
0.000120 
0.000108 
0.000108 
0.000177 
0.000109 
0.000107 
0.000103 
0.000103 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000104 
0.000102 
0.000103 
0.000103 
0.000103 
0.000103 
0.000092 
0.000090 
0.000091 
0.000091 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000092 
0.000091 
0.000136 
0.000092 
0.000092 
0.000091 
0.000091 
0.000118 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000120 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000175 
0.000106 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000107 
0.000106 
0.000177 
0.000108 
0.000103 
0.000103 
0.000101 
0.000107 
0.000101 
0.000104 
0.000101 
0.000101 
0.000101 
0.000102 
0.000101 
0.000103 
0.000101 
0.000101 
0.000101 
0.000101 
0.000100 
0.000100 
0.000165 
0.000100 
0.000100 
0.000104 
0.000100 
0.000100 
0.000099 
0.000100 
0.000106 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000121 
0.000118 
0.000119 
0.000119 
0.000118 
0.000118 
0.000118 
0.000121 
0.000120 
0.000118 
0.000107 
0.000107 
0.000112 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000107 
0.000108 
0.000108 
0.000108 
0.000109 
0.000112 
0.000105 
0.000102 
0.000108 
0.000103 
0.000102 
0.000103 
0.000105 
0.000102 
0.000103 
0.000102 
0.000102 
0.000104 
0.000102 
0.000102 
0.000076 
0.000075 
0.000076 
0.000075 
0.000077 
0.000077 
0.000076 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000127 
0.000128 
0.000128 
0.000129 
0.000127 
0.000126 
0.000127 
0.000126 
0.000126 
0.000128 
0.000126 
0.000128 
0.000126 
0.000127 
0.000127 
0.000139 
0.000122 
0.000122 
0.000122 
0.000122 
0.000123 
0.000122 
0.000122 
0.000130 
0.000122 
0.000122 
0.000123 
0.000130 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000120 
0.000178 
0.000121 
0.000119 
0.000119 
0.000119 
0.000120 
0.000119 
0.000132 
0.000119 
0.000181 
0.000119 
0.000119 
0.000121 
0.000119 
0.000167 
0.000108 
0.000108 
0.000108 
0.000112 
0.000216 
0.000108 
0.000108 
0.000109 
0.000111 
0.000107 
0.000108 
0.000109 
0.000109 
0.000111 
0.000108 
0.000124 
0.000122 
0.000123 
0.000124 
0.000123 
0.000123 
0.000123 
0.000123 
0.000122 
0.000123 
0.000124 
0.000124 
0.000123 
0.000123 
0.000123 
0.000123 
0.000116 
0.000124 
0.000114 
0.000114 
0.000113 
0.000119 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000174 
0.000114 
0.000113 
0.000115 
0.000113 
0.000120 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000157 
0.000097 
0.000099 
0.000097 
0.000098 
0.000168 
0.000097 
0.000097 
0.000097 
0.000098 
0.000096 
0.000097 
0.000097 
0.000104 
0.000096 
0.000173 
0.000118 
0.000118 
0.000118 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000121 
0.000117 
0.000116 
0.000116 
0.000116 
0.000104 
0.000104 
0.000106 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000107 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000103 
0.000112 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000103 
0.000088 
0.000088 
0.000088 
0.000097 
0.000088 
0.000091 
0.000089 
0.000088 
0.000088 
0.000089 
0.000151 
0.000088 
0.000167 
0.000088 
0.000089 
0.000089 
0.000123 
0.000123 
0.000123 
0.000122 
0.000123 
0.000123 
0.000123 
0.000123 
0.000122 
0.000142 
0.000123 
0.000123 
0.000123 
0.000205 
0.000123 
0.000123 
0.000127 
0.000114 
0.000115 
0.000114 
0.000118 
0.000114 
0.000115 
0.000115 
0.000114 
0.000115 
0.000115 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000113 
0.000137 
0.000112 
0.000111 
0.000112 
0.000112 
0.000197 
0.000112 
0.000113 
0.000112 
0.000111 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000102 
0.000100 
0.000106 
0.000101 
0.000111 
0.000101 
0.000100 
0.000100 
0.000100 
0.000119 
0.000119 
0.000118 
0.000119 
0.000119 
0.000118 
0.000125 
0.000118 
0.000120 
0.000119 
0.000120 
0.000118 
0.000118 
0.000120 
0.000119 
0.000119 
0.000104 
0.000103 
0.000108 
0.000101 
0.000102 
0.000102 
0.000101 
0.000101 
0.000101 
0.000101 
0.000103 
0.000102 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000103 
0.000106 
0.000102 
0.000103 
0.000102 
0.000102 
0.000112 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000093 
0.000094 
0.000093 
0.000095 
0.000095 
0.000093 
0.000093 
0.000094 
0.000095 
0.000093 
0.000093 
0.000093 
0.000093 
0.000178 
0.000093 
0.000093 
0.000097 
0.000147 
0.000114 
0.000122 
0.000124 
0.000123 
0.000122 
0.000123 
0.000188 
0.000123 
0.000123 
0.000124 
0.000124 
0.000123 
0.000123 
0.000126 
0.000094 
0.000102 
0.000110 
0.000119 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000129 
0.000120 
0.000120 
0.000124 
0.000121 
0.000092 
0.000106 
0.000109 
0.000117 
0.000117 
0.000118 
0.000118 
0.000114 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000125 
0.000087 
0.000095 
0.000101 
0.000105 
0.000106 
0.000107 
0.000106 
0.000112 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000111 
0.000111 
0.000107 
0.000133 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000134 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000120 
0.000120 
0.000120 
0.000121 
0.000122 
0.000124 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000120 
0.000116 
0.000120 
0.000120 
0.000119 
0.000182 
0.000116 
0.000115 
0.000115 
0.000119 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000117 
0.000103 
0.000106 
0.000107 
0.000103 
0.000103 
0.000103 
0.000098 
0.000103 
0.000104 
0.000103 
0.000103 
0.000102 
0.000103 
0.000103 
0.000103 
0.000103 
0.000134 
0.000130 
0.000130 
0.000132 
0.000130 
0.000130 
0.000130 
0.000333 
0.000129 
0.000129 
0.000130 
0.000129 
0.000133 
0.000129 
0.000130 
0.000130 
0.000119 
0.000120 
0.000120 
0.000128 
0.000119 
0.000120 
0.000120 
0.000173 
0.000120 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000121 
0.000120 
0.000115 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000118 
0.000129 
0.000115 
0.000115 
0.000115 
0.000115 
0.000104 
0.000128 
0.000101 
0.000104 
0.000105 
0.000107 
0.000110 
0.000104 
0.000104 
0.000104 
0.000104 
0.000146 
0.000120 
0.000104 
0.000104 
0.000104 
0.000126 
0.000125 
0.000126 
0.000126 
0.000125 
0.000126 
0.000192 
0.000126 
0.000132 
0.000129 
0.000126 
0.000126 
0.000126 
0.000126 
0.000126 
0.000125 
0.000119 
0.000120 
0.000120 
0.000123 
0.000120 
0.000120 
0.000120 
0.000119 
0.000119 
0.000123 
0.000119 
0.000119 
0.000119 
0.000116 
0.000113 
0.000119 
0.000120 
0.000120 
0.000114 
0.000120 
0.000119 
0.000119 
0.000120 
0.000119 
0.000119 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000119 
0.000119 
0.000114 
0.000116 
0.000114 
0.000114 
0.000114 
0.000114 
0.000185 
0.000115 
0.000118 
0.000114 
0.000118 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000202 
0.000130 
0.000125 
0.000134 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000138 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000118 
0.000120 
0.000120 
0.000120 
0.000122 
0.000120 
0.000120 
0.000121 
0.000115 
0.000120 
0.000124 
0.000120 
0.000120 
0.000120 
0.000120 
0.000119 
0.000113 
0.000115 
0.000115 
0.000128 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000123 
0.000115 
0.000115 
0.000115 
0.000115 
0.000095 
0.000094 
0.000094 
0.000094 
0.000094 
0.000094 
0.000102 
0.000094 
0.000094 
0.000094 
0.000094 
0.000093 
0.000094 
0.000093 
0.000094 
0.000094 
0.000124 
0.000124 
0.000117 
0.000123 
0.000117 
0.000215 
0.000119 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000117 
0.000119 
0.000117 
0.000120 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000113 
0.000173 
0.000114 
0.000113 
0.000113 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000134 
0.000110 
0.000112 
0.000112 
0.000110 
0.000111 
0.000110 
0.000110 
0.000111 
0.000110 
0.000110 
0.000112 
0.000112 
0.000112 
0.000110 
0.000111 
0.000110 
0.000104 
0.000105 
0.000107 
0.000104 
0.000106 
0.000104 
0.000104 
0.000106 
0.000104 
0.000107 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000097 
0.000096 
0.000099 
0.000105 
0.000117 
0.000130 
0.000122 
0.000123 
0.000123 
0.000123 
0.000123 
0.000122 
0.000122 
0.000117 
0.000117 
0.000117 
0.000091 
0.000092 
0.000092 
0.000095 
0.000113 
0.000118 
0.000118 
0.000121 
0.000118 
0.000117 
0.000118 
0.000119 
0.000117 
0.000111 
0.000112 
0.000112 
0.000087 
0.000087 
0.000088 
0.000091 
0.000107 
0.000113 
0.000112 
0.000115 
0.000113 
0.000112 
0.000114 
0.000113 
0.000113 
0.000107 
0.000107 
0.000107 
0.000074 
0.000071 
0.000071 
0.000142 
0.000091 
0.000096 
0.000096 
0.000096 
0.000096 
0.000108 
0.000099 
0.000096 
0.000091 
0.000094 
0.000091 
0.000091 
0.000123 
0.000123 
0.000123 
0.000188 
0.000124 
0.000123 
0.000122 
0.000123 
0.000124 
0.000124 
0.000124 
0.000123 
0.000123 
0.000123 
0.000123 
0.000125 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000126 
0.000119 
0.000118 
0.000115 
0.000115 
0.000116 
0.000158 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000115 
0.000116 
0.000118 
0.000117 
0.000116 
0.000116 
0.000115 
0.000104 
0.000104 
0.000104 
0.000104 
0.000103 
0.000104 
0.000104 
0.000104 
0.000103 
0.000106 
0.000103 
0.000152 
0.000104 
0.000168 
0.000104 
0.000103 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000119 
0.000120 
0.000118 
0.000126 
0.000119 
0.000118 
0.000119 
0.000119 
0.000119 
0.000118 
0.000119 
0.000114 
0.000115 
0.000113 
0.000162 
0.000112 
0.000113 
0.000114 
0.000115 
0.000114 
0.000114 
0.000120 
0.000113 
0.000115 
0.000113 
0.000113 
0.000115 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000114 
0.000120 
0.000115 
0.000113 
0.000114 
0.000113 
0.000113 
0.000105 
0.000104 
0.000105 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000169 
0.000104 
0.000116 
0.000132 
0.000122 
0.000119 
0.000119 
0.000121 
0.000118 
0.000120 
0.000118 
0.000118 
0.000121 
0.000119 
0.000118 
0.000184 
0.000121 
0.000120 
0.000119 
0.000108 
0.000107 
0.000108 
0.000108 
0.000105 
0.000106 
0.000106 
0.000113 
0.000105 
0.000105 
0.000105 
0.000105 
0.000106 
0.000201 
0.000214 
0.000107 
0.000104 
0.000175 
0.000105 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000187 
0.000113 
0.000103 
0.000104 
0.000103 
0.000103 
0.000102 
0.000103 
0.000100 
0.000102 
0.000103 
0.000101 
0.000101 
0.000102 
0.000101 
0.000101 
0.000100 
0.000101 
0.000109 
0.000101 
0.000103 
0.000101 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000189 
0.000123 
0.000124 
0.000123 
0.000123 
0.000123 
0.000183 
0.000124 
0.000123 
0.000114 
0.000167 
0.000116 
0.000114 
0.000114 
0.000116 
0.000114 
0.000115 
0.000126 
0.000129 
0.000114 
0.000115 
0.000114 
0.000123 
0.000115 
0.000114 
0.000110 
0.000109 
0.000109 
0.000109 
0.000113 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000109 
0.000116 
0.000110 
0.000110 
0.000110 
0.000106 
0.000106 
0.000105 
0.000107 
0.000112 
0.000106 
0.000106 
0.000106 
0.000106 
0.000105 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000121 
0.000121 
0.000122 
0.000122 
0.000133 
0.000121 
0.000123 
0.000121 
0.000121 
0.000121 
0.000122 
0.000121 
0.000121 
0.000121 
0.000122 
0.000121 
0.000112 
0.000112 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000112 
0.000112 
0.000116 
0.000112 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000110 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000112 
0.000122 
0.000110 
0.000110 
0.000110 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000100 
0.000100 
0.000110 
0.000100 
0.000101 
0.000100 
0.000101 
0.000101 
0.000100 
0.000101 
0.000100 
0.000102 
0.000100 
0.000102 
0.000100 
0.000101 
0.000123 
0.000122 
0.000121 
0.000123 
0.000122 
0.000120 
0.000120 
0.000121 
0.000120 
0.000173 
0.000120 
0.000121 
0.000121 
0.000120 
0.000136 
0.000121 
0.000112 
0.000112 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000120 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000126 
0.000111 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000106 
0.000107 
0.000107 
0.000109 
0.000106 
0.000108 
0.000108 
0.000168 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000107 
0.000107 
0.000123 
0.000123 
0.000123 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000123 
0.000122 
0.000122 
0.000127 
0.000122 
0.000123 
0.000122 
0.000124 
0.000117 
0.000117 
0.000117 
0.000117 
0.000116 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000116 
0.000118 
0.000117 
0.000118 
0.000117 
0.000117 
0.000116 
0.000118 
0.000116 
0.000116 
0.000116 
0.000116 
0.000123 
0.000118 
0.000121 
0.000116 
0.000118 
0.000119 
0.000200 
0.000116 
0.000117 
0.000125 
0.000109 
0.000108 
0.000175 
0.000108 
0.000109 
0.000108 
0.000108 
0.000109 
0.000119 
0.000108 
0.000108 
0.000108 
0.000108 
0.000109 
0.000108 
0.000122 
0.000122 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000132 
0.000121 
0.000120 
0.000117 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000109 
0.000109 
0.000109 
0.000111 
0.000119 
0.000109 
0.000114 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000095 
0.000096 
0.000093 
0.000092 
0.000093 
0.000093 
0.000097 
0.000093 
0.000093 
0.000094 
0.000093 
0.000124 
0.000123 
0.000123 
0.000278 
0.000123 
0.000123 
0.000128 
0.000123 
0.000124 
0.000123 
0.000124 
0.000123 
0.000124 
0.000124 
0.000124 
0.000124 
0.000116 
0.000114 
0.000116 
0.000115 
0.000114 
0.000130 
0.000124 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000116 
0.000117 
0.000116 
0.000111 
0.000112 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000099 
0.000099 
0.000111 
0.000205 
0.000100 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000100 
0.000103 
0.000180 
0.000099 
0.000099 
0.000099 
0.000121 
0.000122 
0.000122 
0.000122 
0.000141 
0.000121 
0.000121 
0.000122 
0.000122 
0.000124 
0.000121 
0.000121 
0.000122 
0.000122 
0.000122 
0.000121 
0.000115 
0.000113 
0.000113 
0.000113 
0.000112 
0.000113 
0.000113 
0.000115 
0.000113 
0.000119 
0.000113 
0.000114 
0.000113 
0.000115 
0.000115 
0.000115 
0.000110 
0.000111 
0.000113 
0.000113 
0.000111 
0.000114 
0.000113 
0.000111 
0.000111 
0.000111 
0.000122 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000119 
0.000119 
0.000119 
0.000120 
0.000136 
0.000120 
0.000119 
0.000119 
0.000119 
0.000118 
0.000119 
0.000119 
0.000119 
0.000118 
0.000119 
0.000120 
0.000109 
0.000108 
0.000110 
0.000108 
0.000109 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000104 
0.000103 
0.000107 
0.000109 
0.000104 
0.000103 
0.000104 
0.000093 
0.000093 
0.000093 
0.000218 
0.000094 
0.000093 
0.000099 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000094 
0.000093 
0.000094 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000118 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000117 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000115 
0.000118 
0.000118 
0.000117 
0.000118 
0.000105 
0.000104 
0.000106 
0.000104 
0.000105 
0.000105 
0.000104 
0.000104 
0.000104 
0.000106 
0.000104 
0.000105 
0.000105 
0.000198 
0.000104 
0.000104 
0.000100 
0.000101 
0.000100 
0.000104 
0.000135 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000091 
0.000092 
0.000090 
0.000093 
0.000115 
0.000113 
0.000114 
0.000114 
0.000114 
0.000113 
0.000115 
0.000113 
0.000113 
0.000114 
0.000114 
0.000113 
0.000086 
0.000086 
0.000087 
0.000149 
0.000109 
0.000119 
0.000109 
0.000167 
0.000109 
0.000110 
0.000109 
0.000111 
0.000112 
0.000109 
0.000109 
0.000109 
0.000065 
0.000064 
0.000064 
0.000068 
0.000088 
0.000087 
0.000088 
0.000087 
0.000087 
0.000086 
0.000087 
0.000088 
0.000089 
0.000087 
0.000087 
0.000087 
0.000123 
0.000123 
0.000125 
0.000123 
0.000123 
0.000124 
0.000123 
0.000125 
0.000123 
0.000123 
0.000123 
0.000123 
0.000124 
0.000123 
0.000123 
0.000124 
0.000115 
0.000116 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000116 
0.000115 
0.000115 
0.000115 
0.000116 
0.000117 
0.000115 
0.000115 
0.000118 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000114 
0.000113 
0.000113 
0.000124 
0.000113 
0.000113 
0.000113 
0.000126 
0.000113 
0.000117 
0.000104 
0.000105 
0.000104 
0.000104 
0.000105 
0.000104 
0.000105 
0.000105 
0.000104 
0.000105 
0.000115 
0.000105 
0.000105 
0.000106 
0.000106 
0.000124 
0.000123 
0.000123 
0.000124 
0.000123 
0.000123 
0.000125 
0.000123 
0.000123 
0.000123 
0.000123 
0.000128 
0.000123 
0.000195 
0.000123 
0.000124 
0.000114 
0.000114 
0.000116 
0.000117 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000113 
0.000116 
0.000115 
0.000114 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000109 
0.000109 
0.000119 
0.000109 
0.000173 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000090 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000090 
0.000090 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000118 
0.000118 
0.000119 
0.000117 
0.000118 
0.000216 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000123 
0.000118 
0.000118 
0.000118 
0.000104 
0.000108 
0.000111 
0.000104 
0.000104 
0.000115 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000103 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000152 
0.000097 
0.000099 
0.000097 
0.000097 
0.000090 
0.000090 
0.000091 
0.000090 
0.000100 
0.000090 
0.000090 
0.000090 
0.000091 
0.000090 
0.000091 
0.000091 
0.000090 
0.000090 
0.000090 
0.000090 
0.000123 
0.000123 
0.000122 
0.000122 
0.000184 
0.000122 
0.000122 
0.000123 
0.000122 
0.000122 
0.000124 
0.000134 
0.000122 
0.000122 
0.000190 
0.000122 
0.000118 
0.000115 
0.000117 
0.000116 
0.000115 
0.000115 
0.000116 
0.000116 
0.000117 
0.000118 
0.000117 
0.000115 
0.000115 
0.000116 
0.000116 
0.000118 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000121 
0.000114 
0.000113 
0.000114 
0.000115 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000202 
0.000103 
0.000103 
0.000111 
0.000103 
0.000103 
0.000103 
0.000104 
0.000104 
0.000103 
0.000122 
0.000129 
0.000119 
0.000118 
0.000119 
0.000118 
0.000120 
0.000119 
0.000118 
0.000118 
0.000119 
0.000119 
0.000121 
0.000118 
0.000203 
0.000118 
0.000117 
0.000124 
0.000131 
0.000114 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000113 
0.000114 
0.000113 
0.000114 
0.000116 
0.000114 
0.000113 
0.000114 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000111 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000111 
0.000111 
0.000112 
0.000104 
0.000104 
0.000106 
0.000104 
0.000105 
0.000107 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000106 
0.000104 
0.000104 
0.000117 
0.000119 
0.000118 
0.000118 
0.000117 
0.000120 
0.000117 
0.000178 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000119 
0.000117 
0.000117 
0.000109 
0.000109 
0.000108 
0.000108 
0.000109 
0.000109 
0.000119 
0.000118 
0.000108 
0.000108 
0.000109 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000103 
0.000104 
0.000103 
0.000104 
0.000104 
0.000114 
0.000103 
0.000103 
0.000106 
0.000103 
0.000178 
0.000104 
0.000105 
0.000104 
0.000104 
0.000110 
0.000103 
0.000102 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000102 
0.000103 
0.000115 
0.000102 
0.000103 
0.000161 
0.000105 
0.000103 
0.000104 
0.000116 
0.000115 
0.000123 
0.000115 
0.000115 
0.000126 
0.000115 
0.000116 
0.000117 
0.000117 
0.000116 
0.000116 
0.000115 
0.000116 
0.000122 
0.000115 
0.000106 
0.000106 
0.000113 
0.000105 
0.000108 
0.000105 
0.000106 
0.000105 
0.000105 
0.000106 
0.000105 
0.000106 
0.000105 
0.000105 
0.000201 
0.000107 
0.000108 
0.000102 
0.000103 
0.000102 
0.000102 
0.000105 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000109 
0.000102 
0.000102 
0.000102 
0.000104 
0.000155 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000091 
0.000090 
0.000090 
0.000090 
0.000090 
0.000120 
0.000117 
0.000129 
0.000119 
0.000118 
0.000126 
0.000119 
0.000120 
0.000118 
0.000118 
0.000119 
0.000118 
0.000123 
0.000141 
0.000118 
0.000118 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000111 
0.000108 
0.000108 
0.000108 
0.000108 
0.000186 
0.000108 
0.000108 
0.000108 
0.000108 
0.000106 
0.000105 
0.000103 
0.000116 
0.000103 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000113 
0.000104 
0.000116 
0.000103 
0.000092 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000091 
0.000096 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000093 
0.000124 
0.000124 
0.000124 
0.000124 
0.000125 
0.000126 
0.000124 
0.000124 
0.000126 
0.000124 
0.000124 
0.000124 
0.000124 
0.000125 
0.000125 
0.000124 
0.000198 
0.000119 
0.000119 
0.000132 
0.000120 
0.000120 
0.000121 
0.000120 
0.000119 
0.000119 
0.000119 
0.000120 
0.000119 
0.000119 
0.000120 
0.000120 
0.000118 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000128 
0.000117 
0.000108 
0.000110 
0.000108 
0.000110 
0.000108 
0.000107 
0.000110 
0.000110 
0.000107 
0.000108 
0.000108 
0.000108 
0.000107 
0.000114 
0.000108 
0.000108 
0.000117 
0.000117 
0.000117 
0.000117 
0.000116 
0.000117 
0.000119 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000119 
0.000125 
0.000118 
0.000102 
0.000109 
0.000103 
0.000104 
0.000112 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000104 
0.000099 
0.000098 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000098 
0.000099 
0.000099 
0.000101 
0.000108 
0.000098 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000089 
0.000088 
0.000091 
0.000088 
0.000097 
0.000204 
0.000127 
0.000126 
0.000124 
0.000123 
0.000123 
0.000123 
0.000171 
0.000123 
0.000129 
0.000124 
0.000125 
0.000123 
0.000123 
0.000123 
0.000135 
0.000115 
0.000114 
0.000118 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000109 
0.000109 
0.000111 
0.000111 
0.000109 
0.000111 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000111 
0.000109 
0.000109 
0.000109 
0.000119 
0.000095 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000094 
0.000094 
0.000119 
0.000118 
0.000120 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000120 
0.000119 
0.000118 
0.000119 
0.000120 
0.000118 
0.000187 
0.000118 
0.000110 
0.000109 
0.000109 
0.000110 
0.000111 
0.000110 
0.000188 
0.000110 
0.000110 
0.000111 
0.000113 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000107 
0.000121 
0.000107 
0.000187 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000107 
0.000114 
0.000108 
0.000107 
0.000096 
0.000096 
0.000096 
0.000095 
0.000098 
0.000095 
0.000095 
0.000097 
0.000095 
0.000098 
0.000096 
0.000095 
0.000101 
0.000095 
0.000159 
0.000147 
0.000120 
0.000120 
0.000121 
0.000121 
0.000120 
0.000121 
0.000121 
0.000122 
0.000121 
0.000122 
0.000137 
0.000120 
0.000121 
0.000121 
0.000120 
0.000120 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000121 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000124 
0.000111 
0.000111 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000108 
0.000101 
0.000092 
0.000092 
0.000092 
0.000092 
0.000093 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000093 
0.000092 
0.000092 
0.000092 
0.000116 
0.000116 
0.000116 
0.000197 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000127 
0.000111 
0.000110 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000111 
0.000110 
0.000111 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000108 
0.000109 
0.000161 
0.000109 
0.000108 
0.000109 
0.000107 
0.000108 
0.000108 
0.000108 
0.000096 
0.000163 
0.000096 
0.000096 
0.000097 
0.000096 
0.000098 
0.000097 
0.000096 
0.000096 
0.000096 
0.000099 
0.000099 
0.000096 
0.000097 
0.000098 
0.000122 
0.000122 
0.000124 
0.000122 
0.000133 
0.000122 
0.000122 
0.000121 
0.000122 
0.000123 
0.000124 
0.000133 
0.000124 
0.000123 
0.000122 
0.000122 
0.000118 
0.000118 
0.000117 
0.000118 
0.000117 
0.000119 
0.000117 
0.000118 
0.000119 
0.000119 
0.000120 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000115 
0.000115 
0.000116 
0.000126 
0.000115 
0.000115 
0.000115 
0.000115 
0.000117 
0.000114 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000103 
0.000103 
0.000103 
0.000103 
0.000156 
0.000106 
0.000103 
0.000103 
0.000103 
0.000105 
0.000103 
0.000103 
0.000113 
0.000103 
0.000104 
0.000105 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000206 
0.000122 
0.000121 
0.000179 
0.000121 
0.000120 
0.000111 
0.000111 
0.000112 
0.000112 
0.000111 
0.000117 
0.000111 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000113 
0.000107 
0.000107 
0.000107 
0.000112 
0.000107 
0.000107 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000109 
0.000106 
0.000106 
0.000106 
0.000107 
0.000095 
0.000095 
0.000094 
0.000094 
0.000094 
0.000096 
0.000094 
0.000095 
0.000094 
0.000094 
0.000096 
0.000104 
0.000095 
0.000094 
0.000094 
0.000096 
0.000111 
0.000113 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000112 
0.000104 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000106 
0.000103 
0.000167 
0.000101 
0.000100 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000100 
0.000105 
0.000101 
0.000101 
0.000101 
0.000102 
0.000086 
0.000086 
0.000085 
0.000085 
0.000091 
0.000086 
0.000085 
0.000087 
0.000086 
0.000090 
0.000086 
0.000087 
0.000086 
0.000086 
0.000085 
0.000086 
0.000121 
0.000122 
0.000121 
0.000122 
0.000122 
0.000121 
0.000122 
0.000122 
0.000121 
0.000122 
0.000126 
0.000122 
0.000122 
0.000121 
0.000122 
0.000122 
0.000113 
0.000112 
0.000112 
0.000120 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000114 
0.000114 
0.000108 
0.000108 
0.000107 
0.000107 
0.000107 
0.000108 
0.000108 
0.000108 
0.000117 
0.000108 
0.000109 
0.000109 
0.000108 
0.000107 
0.000107 
0.000108 
0.000092 
0.000103 
0.000092 
0.000092 
0.000102 
0.000092 
0.000092 
0.000093 
0.000092 
0.000092 
0.000092 
0.000098 
0.000092 
0.000094 
0.000092 
0.000092 
0.000113 
0.000114 
0.000117 
0.000114 
0.000113 
0.000114 
0.000115 
0.000116 
0.000113 
0.000114 
0.000115 
0.000113 
0.000114 
0.000114 
0.000116 
0.000114 
0.000100 
0.000100 
0.000100 
0.000106 
0.000104 
0.000101 
0.000101 
0.000102 
0.000100 
0.000103 
0.000100 
0.000100 
0.000100 
0.000110 
0.000114 
0.000101 
0.000099 
0.000108 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000103 
0.000099 
0.000148 
0.000095 
0.000094 
0.000098 
0.000095 
0.000094 
0.000095 
0.000095 
0.000095 
0.000095 
0.000094 
0.000095 
0.000094 
0.000094 
0.000101 
0.000094 
0.000094 
0.000115 
0.000114 
0.000114 
0.000113 
0.000114 
0.000116 
0.000114 
0.000115 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000114 
0.000113 
0.000114 
0.000104 
0.000104 
0.000104 
0.000117 
0.000104 
0.000104 
0.000106 
0.000104 
0.000106 
0.000107 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000166 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000104 
0.000103 
0.000103 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000103 
0.000102 
0.000096 
0.000098 
0.000095 
0.000096 
0.000095 
0.000095 
0.000097 
0.000096 
0.000104 
0.000095 
0.000096 
0.000096 
0.000095 
0.000095 
0.000096 
0.000095 
0.000118 
0.000118 
0.000118 
0.000133 
0.000119 
0.000119 
0.000122 
0.000128 
0.000119 
0.000118 
0.000118 
0.000120 
0.000118 
0.000118 
0.000121 
0.000120 
0.000132 
0.000108 
0.000108 
0.000110 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000114 
0.000109 
0.000108 
0.000108 
0.000108 
0.000105 
0.000103 
0.000104 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000154 
0.000103 
0.000103 
0.000104 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000091 
0.000090 
0.000130 
0.000127 
0.000129 
0.000140 
0.000128 
0.000128 
0.000128 
0.000140 
0.000127 
0.000128 
0.000127 
0.000128 
0.000127 
0.000127 
0.000128 
0.000128 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000187 
0.000122 
0.000129 
0.000123 
0.000123 
0.000123 
0.000123 
0.000124 
0.000123 
0.000123 
0.000123 
0.000122 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000121 
0.000195 
0.000122 
0.000134 
0.000122 
0.000121 
0.000132 
0.000121 
0.000120 
0.000120 
0.000111 
0.000109 
0.000112 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000112 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000109 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000128 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000120 
0.000107 
0.000107 
0.000107 
0.000107 
0.000117 
0.000109 
0.000108 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.000116 
0.000107 
0.000109 
0.000107 
0.000104 
0.000103 
0.000103 
0.000103 
0.000102 
0.000102 
0.000102 
0.000112 
0.000108 
0.000104 
0.000104 
0.000102 
0.000102 
0.000102 
0.000103 
0.000103 
0.000094 
0.000096 
0.000226 
0.000092 
0.000092 
0.000093 
0.000154 
0.000093 
0.000101 
0.000093 
0.000093 
0.000104 
0.000092 
0.000098 
0.000093 
0.000093 
0.000120 
0.000118 
0.000118 
0.000117 
0.000117 
0.000117 
0.000119 
0.000118 
0.000117 
0.000122 
0.000118 
0.000117 
0.000117 
0.000119 
0.000118 
0.000118 
0.000112 
0.000112 
0.000111 
0.000111 
0.000123 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000189 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000106 
0.000200 
0.000105 
0.000183 
0.000106 
0.000108 
0.000106 
0.000106 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000111 
0.000105 
0.000105 
0.000096 
0.000095 
0.000095 
0.000095 
0.000095 
0.000146 
0.000096 
0.000095 
0.000095 
0.000097 
0.000095 
0.000094 
0.000094 
0.000095 
0.000095 
0.000095 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000110 
0.000108 
0.000108 
0.000109 
0.000109 
0.000122 
0.000108 
0.000108 
0.000110 
0.000106 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000105 
0.000105 
0.000104 
0.000114 
0.000103 
0.000114 
0.000103 
0.000103 
0.000089 
0.000089 
0.000090 
0.000090 
0.000089 
0.000089 
0.000089 
0.000091 
0.000089 
0.000089 
0.000094 
0.000090 
0.000089 
0.000091 
0.000089 
0.000089 
0.000125 
0.000119 
0.000119 
0.000119 
0.000121 
0.000119 
0.000119 
0.000119 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000119 
0.000119 
0.000119 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000112 
0.000112 
0.000109 
0.000110 
0.000109 
0.000111 
0.000109 
0.000187 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000167 
0.000106 
0.000107 
0.000105 
0.000106 
0.000105 
0.000105 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000098 
0.000099 
0.000098 
0.000100 
0.000098 
0.000098 
0.000122 
0.000121 
0.000121 
0.000121 
0.000120 
0.000124 
0.000122 
0.000121 
0.000121 
0.000128 
0.000121 
0.000120 
0.000121 
0.000121 
0.000121 
0.000121 
0.000116 
0.000115 
0.000116 
0.000114 
0.000115 
0.000115 
0.000114 
0.000114 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000114 
0.000114 
0.000115 
0.000112 
0.000114 
0.000113 
0.000114 
0.000114 
0.000112 
0.000130 
0.000122 
0.000112 
0.000112 
0.000112 
0.000193 
0.000112 
0.000112 
0.000112 
0.000179 
0.000101 
0.000100 
0.000100 
0.000101 
0.000100 
0.000105 
0.000101 
0.000101 
0.000163 
0.000174 
0.000100 
0.000100 
0.000100 
0.000105 
0.000101 
0.000137 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000125 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000115 
0.000115 
0.000113 
0.000113 
0.000123 
0.000114 
0.000113 
0.000113 
0.000114 
0.000124 
0.000113 
0.000115 
0.000113 
0.000113 
0.000113 
0.000114 
0.000111 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000119 
0.000109 
0.000111 
0.000108 
0.000088 
0.000088 
0.000089 
0.000088 
0.000088 
0.000088 
0.000089 
0.000089 
0.000088 
0.000088 
0.000089 
0.000090 
0.000089 
0.000091 
0.000089 
0.000088 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000133 
0.000118 
0.000118 
0.000118 
0.000121 
0.000118 
0.000118 
0.000135 
0.000112 
0.000112 
0.000115 
0.000112 
0.000112 
0.000112 
0.000115 
0.000112 
0.000112 
0.000112 
0.000168 
0.000117 
0.000112 
0.000112 
0.000113 
0.000107 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000110 
0.000116 
0.000109 
0.000108 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000085 
0.000088 
0.000087 
0.000087 
0.000095 
0.000087 
0.000087 
0.000087 
0.000086 
0.000094 
0.000086 
0.000087 
0.000158 
0.000092 
0.000086 
0.000087 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000115 
0.000116 
0.000117 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000116 
0.000115 
0.000116 
0.000101 
0.000101 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000101 
0.000101 
0.000101 
0.000098 
0.000107 
0.000098 
0.000104 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000099 
0.000100 
0.000098 
0.000099 
0.000099 
0.000098 
0.000100 
0.000096 
0.000096 
0.000096 
0.000095 
0.000098 
0.000097 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000097 
0.000097 
0.000096 
0.000096 
0.000096 
0.000127 
0.000120 
0.000119 
0.000119 
0.000131 
0.000119 
0.000126 
0.000120 
0.000121 
0.000119 
0.000119 
0.000119 
0.000124 
0.000119 
0.000121 
0.000119 
0.000112 
0.000120 
0.000110 
0.000110 
0.000110 
0.000111 
0.000111 
0.000112 
0.000114 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000108 
0.000108 
0.000110 
0.000170 
0.000109 
0.000107 
0.000108 
0.000108 
0.000107 
0.000107 
0.000109 
0.000107 
0.000107 
0.000115 
0.000108 
0.000107 
0.000098 
0.000168 
0.000096 
0.000096 
0.000097 
0.000098 
0.000099 
0.000097 
0.000097 
0.000096 
0.000097 
0.000097 
0.000100 
0.000097 
0.000096 
0.000097 
0.000114 
0.000116 
0.000114 
0.000115 
0.000114 
0.000114 
0.000117 
0.000114 
0.000114 
0.000115 
0.000116 
0.000116 
0.000192 
0.000114 
0.000115 
0.000116 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000116 
0.000100 
0.000100 
0.000101 
0.000100 
0.000101 
0.000114 
0.000100 
0.000101 
0.000102 
0.000101 
0.000110 
0.000102 
0.000114 
0.000102 
0.000102 
0.000102 
0.000102 
0.000101 
0.000102 
0.000102 
0.000103 
0.000102 
0.000101 
0.000101 
0.000103 
0.000102 
0.000103 
0.000094 
0.000095 
0.000095 
0.000095 
0.000094 
0.000094 
0.000096 
0.000095 
0.000095 
0.000094 
0.000101 
0.000095 
0.000096 
0.000095 
0.000094 
0.000128 
0.000127 
0.000127 
0.000128 
0.000225 
0.000128 
0.000127 
0.000127 
0.000128 
0.000127 
0.000127 
0.000127 
0.000127 
0.000126 
0.000128 
0.000127 
0.000123 
0.000123 
0.000123 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000140 
0.000123 
0.000188 
0.000122 
0.000122 
0.000122 
0.000133 
0.000119 
0.000120 
0.000119 
0.000131 
0.000119 
0.000119 
0.000121 
0.000119 
0.000119 
0.000121 
0.000120 
0.000120 
0.000119 
0.000119 
0.000120 
0.000119 
0.000109 
0.000110 
0.000108 
0.000107 
0.000108 
0.000108 
0.000109 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000107 
0.000108 
0.000109 
0.000107 
0.000131 
0.000131 
0.000132 
0.000138 
0.000132 
0.000131 
0.000132 
0.000134 
0.000133 
0.000134 
0.000133 
0.000144 
0.000133 
0.000134 
0.000131 
0.000131 
0.000128 
0.000127 
0.000128 
0.000126 
0.000129 
0.000127 
0.000126 
0.000129 
0.000128 
0.000127 
0.000128 
0.000129 
0.000130 
0.000129 
0.000127 
0.000127 
0.000125 
0.000124 
0.000124 
0.000125 
0.000126 
0.000246 
0.000124 
0.000125 
0.000137 
0.000125 
0.000126 
0.000126 
0.000127 
0.000124 
0.000125 
0.000126 
0.000116 
0.000116 
0.000116 
0.000115 
0.000117 
0.000116 
0.000115 
0.000118 
0.000117 
0.000115 
0.000115 
0.000115 
0.000135 
0.000114 
0.000115 
0.000114 
0.000116 
0.000114 
0.000115 
0.000119 
0.000114 
0.000115 
0.000114 
0.000120 
0.000115 
0.000115 
0.000115 
0.000115 
0.000114 
0.000116 
0.000117 
0.000140 
0.000122 
0.000109 
0.000110 
0.000114 
0.000111 
0.000123 
0.000110 
0.000110 
0.000111 
0.000111 
0.000243 
0.000110 
0.000110 
0.000109 
0.000111 
0.000111 
0.000108 
0.000106 
0.000111 
0.000247 
0.000109 
0.000121 
0.000107 
0.000107 
0.000128 
0.000110 
0.000107 
0.000109 
0.000108 
0.000108 
0.000108 
0.000107 
0.000100 
0.000100 
0.000103 
0.000101 
0.000099 
0.000100 
0.000099 
0.000098 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000109 
0.000098 
0.000127 
0.000125 
0.000128 
0.000126 
0.000133 
0.000127 
0.000127 
0.000127 
0.000129 
0.000128 
0.000129 
0.000127 
0.000128 
0.000126 
0.000139 
0.000127 
0.000115 
0.000115 
0.000113 
0.000115 
0.000115 
0.000126 
0.000250 
0.000114 
0.000131 
0.000126 
0.000116 
0.000114 
0.000114 
0.000125 
0.000116 
0.000114 
0.000113 
0.000109 
0.000111 
0.000109 
0.000121 
0.000111 
0.000110 
0.000113 
0.000110 
0.000109 
0.000109 
0.000110 
0.000110 
0.000111 
0.000110 
0.000112 
0.000096 
0.000113 
0.000098 
0.000098 
0.000098 
0.000098 
0.000096 
0.000101 
0.000101 
0.000099 
0.000099 
0.000108 
0.000098 
0.000099 
0.000096 
0.000098 
0.000131 
0.000131 
0.000132 
0.000133 
0.000129 
0.000131 
0.000131 
0.000131 
0.000129 
0.000132 
0.000133 
0.000132 
0.000142 
0.000129 
0.000143 
0.000130 
0.000123 
0.000127 
0.000122 
0.000122 
0.000127 
0.000122 
0.000126 
0.000123 
0.000124 
0.000124 
0.000124 
0.000124 
0.000138 
0.000124 
0.000122 
0.000129 
0.000126 
0.000231 
0.000119 
0.000121 
0.000121 
0.000120 
0.000126 
0.000136 
0.000120 
0.000120 
0.000121 
0.000119 
0.000120 
0.000121 
0.000122 
0.000120 
0.000120 
0.000110 
0.000107 
0.000108 
0.000112 
0.000107 
0.000108 
0.000108 
0.000110 
0.000111 
0.000109 
0.000109 
0.000110 
0.000109 
0.000107 
0.000111 
0.000128 
0.000128 
0.000128 
0.000131 
0.000132 
0.000133 
0.000130 
0.000130 
0.000129 
0.000129 
0.000130 
0.000129 
0.000127 
0.000130 
0.000132 
0.000128 
0.000137 
0.000127 
0.000127 
0.000127 
0.000128 
0.000126 
0.000128 
0.000126 
0.000128 
0.000126 
0.000129 
0.000127 
0.000126 
0.000129 
0.000129 
0.000128 
0.000125 
0.000126 
0.000127 
0.000127 
0.000130 
0.000127 
0.000124 
0.000125 
0.000129 
0.000125 
0.000123 
0.000138 
0.000125 
0.000127 
0.000127 
0.000129 
0.000114 
0.000113 
0.000112 
0.000115 
0.000118 
0.000115 
0.000111 
0.000113 
0.000113 
0.000114 
0.000112 
0.000115 
0.000113 
0.000119 
0.000115 
0.000113 
0.000127 
0.000128 
0.000128 
0.000127 
0.000127 
0.000125 
0.000128 
0.000128 
0.000127 
0.000126 
0.000128 
0.000249 
0.000127 
0.000128 
0.000132 
0.000126 
0.000107 
0.000113 
0.000104 
0.000105 
0.000263 
0.000105 
0.000105 
0.000104 
0.000103 
0.000104 
0.000105 
0.000104 
0.000105 
0.000112 
0.000103 
0.000104 
0.000109 
0.000108 
0.000119 
0.000121 
0.000109 
0.000109 
0.000290 
0.000110 
0.000112 
0.000110 
0.000109 
0.000109 
0.000107 
0.000111 
0.000107 
0.000108 
0.000090 
0.000093 
0.000093 
0.000091 
0.000093 
0.000093 
0.000091 
0.000093 
0.000091 
0.000092 
0.000091 
0.000092 
0.000092 
0.000091 
0.000090 
0.000092 
0.000123 
0.000123 
0.000121 
0.000124 
0.000123 
0.000125 
0.000125 
0.000122 
0.000121 
0.000123 
0.000122 
0.000123 
0.000124 
0.000129 
0.000315 
0.000133 
0.000111 
0.000120 
0.000117 
0.000108 
0.000112 
0.000119 
0.000110 
0.000112 
0.000111 
0.000109 
0.000110 
0.000112 
0.000108 
0.000110 
0.000110 
0.000110 
0.000107 
0.000109 
0.000107 
0.000108 
0.000110 
0.000105 
0.000115 
0.000106 
0.000105 
0.000107 
0.000108 
0.000108 
0.000106 
0.000108 
0.000107 
0.000108 
0.000098 
0.000097 
0.000100 
0.000098 
0.000099 
0.000103 
0.000097 
0.000098 
0.000096 
0.000098 
0.000099 
0.000097 
0.000099 
0.000099 
0.000100 
0.000124 
0.000133 
0.000134 
0.000132 
0.000133 
0.000129 
0.000132 
0.000131 
0.000132 
0.000129 
0.000131 
0.000131 
0.000131 
0.000144 
0.000131 
0.000134 
0.000132 
0.000121 
0.000122 
0.000123 
0.000122 
0.000123 
0.000120 
0.000122 
0.000120 
0.000124 
0.000121 
0.000126 
0.000123 
0.000122 
0.000126 
0.000122 
0.000121 
0.000110 
0.000111 
0.000110 
0.000111 
0.000112 
0.000131 
0.000122 
0.000110 
0.000111 
0.000110 
0.000111 
0.000112 
0.000110 
0.000112 
0.000110 
0.000116 
0.000098 
0.000097 
0.000267 
0.000100 
0.000097 
0.000098 
0.000100 
0.000255 
0.000099 
0.000099 
0.000098 
0.000099 
0.000097 
0.000099 
0.000099 
0.000098 
0.000132 
0.000135 
0.000132 
0.000131 
0.000131 
0.000132 
0.000144 
0.000134 
0.000132 
0.000134 
0.000132 
0.000130 
0.000133 
0.000132 
0.000132 
0.000134 
0.000123 
0.000122 
0.000122 
0.000123 
0.000133 
0.000121 
0.000122 
0.000121 
0.000123 
0.000122 
0.000122 
0.000124 
0.000122 
0.000122 
0.000122 
0.000123 
0.000124 
0.000115 
0.000118 
0.000118 
0.000115 
0.000116 
0.000120 
0.000117 
0.000118 
0.000117 
0.000177 
0.000116 
0.000118 
0.000117 
0.000117 
0.000117 
0.000109 
0.000099 
0.000101 
0.000118 
0.000100 
0.000100 
0.000103 
0.000101 
0.000099 
0.000099 
0.000100 
0.000099 
0.000104 
0.000098 
0.000098 
0.000100 
0.000082 
0.000078 
0.000079 
0.000113 
0.000148 
0.000130 
0.000130 
0.000131 
0.000130 
0.000132 
0.000132 
0.000134 
0.000175 
0.000130 
0.000143 
0.000131 
0.000077 
0.000084 
0.000075 
0.000103 
0.000121 
0.000122 
0.000123 
0.000122 
0.000121 
0.000122 
0.000121 
0.000122 
0.000328 
0.000121 
0.000124 
0.000120 
0.000072 
0.000073 
0.000072 
0.000100 
0.000116 
0.000120 
0.000118 
0.000115 
0.000119 
0.000117 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000119 
0.000068 
0.000065 
0.000066 
0.000091 
0.000105 
0.000102 
0.000104 
0.000103 
0.000103 
0.000113 
0.000102 
0.000104 
0.000101 
0.000102 
0.000102 
0.000103 
0.000127 
0.000128 
0.000128 
0.000130 
0.000156 
0.000129 
0.000128 
0.000131 
0.000128 
0.000128 
0.000126 
0.000128 
0.000131 
0.000320 
0.000130 
0.000131 
0.000123 
0.000120 
0.000121 
0.000122 
0.000134 
0.000123 
0.000125 
0.000126 
0.000125 
0.000123 
0.000121 
0.000124 
0.000122 
0.000122 
0.000121 
0.000120 
0.000122 
0.000121 
0.000120 
0.000123 
0.000121 
0.000120 
0.000119 
0.000123 
0.000302 
0.000120 
0.000121 
0.000121 
0.000124 
0.000120 
0.000123 
0.000119 
0.000114 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000118 
0.000115 
0.000115 
0.000113 
0.000116 
0.000114 
0.000123 
0.000113 
0.000114 
0.000112 
0.000364 
0.000127 
0.000126 
0.000125 
0.000126 
0.000128 
0.000162 
0.000126 
0.000127 
0.000127 
0.000127 
0.000127 
0.000129 
0.000127 
0.000129 
0.000126 
0.000114 
0.000116 
0.000114 
0.000114 
0.000315 
0.000115 
0.000116 
0.000113 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000114 
0.000115 
0.000111 
0.000109 
0.000110 
0.000109 
0.000115 
0.000111 
0.000108 
0.000112 
0.000109 
0.000113 
0.000110 
0.000108 
0.000108 
0.000110 
0.000110 
0.000110 
0.000101 
0.000098 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000101 
0.000098 
0.000098 
0.000102 
0.000101 
0.000150 
0.000101 
0.000099 
0.000128 
0.000127 
0.000125 
0.000131 
0.000125 
0.000126 
0.000127 
0.000124 
0.000125 
0.000125 
0.000125 
0.000125 
0.000127 
0.000126 
0.000125 
0.000126 
0.000115 
0.000115 
0.000112 
0.000113 
0.000112 
0.000112 
0.000113 
0.000114 
0.000123 
0.000115 
0.000113 
0.000113 
0.000112 
0.000115 
0.000113 
0.000112 
0.000110 
0.000109 
0.000110 
0.000111 
0.000110 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000109 
0.000108 
0.000110 
0.000109 
0.000110 
0.000110 
0.000104 
0.000107 
0.000105 
0.000112 
0.000118 
0.000115 
0.000105 
0.000107 
0.000107 
0.000111 
0.000154 
0.000104 
0.000105 
0.000103 
0.000105 
0.000104 
0.000119 
0.000117 
0.000117 
0.000115 
0.000116 
0.000115 
0.000118 
0.000118 
0.000117 
0.000116 
0.000119 
0.000117 
0.000118 
0.000117 
0.000117 
0.000116 
0.000108 
0.000106 
0.000108 
0.000106 
0.000106 
0.000107 
0.000154 
0.000107 
0.000107 
0.000106 
0.000107 
0.000115 
0.000107 
0.000108 
0.000106 
0.000107 
0.000101 
0.000102 
0.000122 
0.000105 
0.000102 
0.000102 
0.000103 
0.000126 
0.000101 
0.000101 
0.000101 
0.000102 
0.000103 
0.000101 
0.000112 
0.000101 
0.000089 
0.000089 
0.000088 
0.000095 
0.000087 
0.000088 
0.000088 
0.000087 
0.000090 
0.000088 
0.000088 
0.000087 
0.000086 
0.000088 
0.000086 
0.000093 
0.000126 
0.000130 
0.000136 
0.000131 
0.000126 
0.000126 
0.000139 
0.000125 
0.000126 
0.000126 
0.000126 
0.000127 
0.000128 
0.000126 
0.000125 
0.000125 
0.000120 
0.000121 
0.000133 
0.000121 
0.000144 
0.000122 
0.000125 
0.000122 
0.000123 
0.000123 
0.000124 
0.000343 
0.000121 
0.000123 
0.000120 
0.000123 
0.000118 
0.000115 
0.000118 
0.000116 
0.000117 
0.000130 
0.000118 
0.000117 
0.000119 
0.000117 
0.000128 
0.000120 
0.000117 
0.000119 
0.000116 
0.000118 
0.000098 
0.000102 
0.000102 
0.000104 
0.000098 
0.000099 
0.000099 
0.000098 
0.000097 
0.000097 
0.000099 
0.000096 
0.000098 
0.000097 
0.000098 
0.000098 
0.000131 
0.000127 
0.000128 
0.000128 
0.000130 
0.000129 
0.000129 
0.000131 
0.000130 
0.000129 
0.000130 
0.000130 
0.000129 
0.000128 
0.000130 
0.000130 
0.000119 
0.000118 
0.000147 
0.000120 
0.000150 
0.000120 
0.000120 
0.000118 
0.000121 
0.000119 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000119 
0.000115 
0.000115 
0.000116 
0.000116 
0.000114 
0.000116 
0.000115 
0.000119 
0.000115 
0.000114 
0.000117 
0.000119 
0.000117 
0.000116 
0.000114 
0.000114 
0.000099 
0.000099 
0.000098 
0.000100 
0.000108 
0.000100 
0.000099 
0.000100 
0.000099 
0.000101 
0.000100 
0.000099 
0.000384 
0.000101 
0.000100 
0.000099 
0.000127 
0.000127 
0.000128 
0.000167 
0.000139 
0.000128 
0.000128 
0.000126 
0.000128 
0.000127 
0.000161 
0.000126 
0.000127 
0.000126 
0.000128 
0.000127 
0.000115 
0.000116 
0.000116 
0.000131 
0.000122 
0.000117 
0.000116 
0.000116 
0.000116 
0.000114 
0.000115 
0.000115 
0.000114 
0.000116 
0.000116 
0.000115 
0.000110 
0.000112 
0.000113 
0.000385 
0.000110 
0.000121 
0.000109 
0.000110 
0.000110 
0.000109 
0.000108 
0.000112 
0.000112 
0.000109 
0.000111 
0.000111 
0.000093 
0.000092 
0.000093 
0.000093 
0.000102 
0.000094 
0.000104 
0.000094 
0.000094 
0.000096 
0.000103 
0.000096 
0.000094 
0.000149 
0.000094 
0.000094 
0.000133 
0.000132 
0.000132 
0.000132 
0.000133 
0.000133 
0.000132 
0.000131 
0.000355 
0.000134 
0.000132 
0.000136 
0.000133 
0.000133 
0.000132 
0.000132 
0.000139 
0.000130 
0.000128 
0.000127 
0.000127 
0.000130 
0.000128 
0.000127 
0.000158 
0.000128 
0.000126 
0.000128 
0.000128 
0.000130 
0.000128 
0.000127 
0.000123 
0.000124 
0.000127 
0.000127 
0.000125 
0.000126 
0.000124 
0.000125 
0.000132 
0.000126 
0.000137 
0.000124 
0.000128 
0.000128 
0.000124 
0.000128 
0.000180 
0.000112 
0.000113 
0.000114 
0.000114 
0.000115 
0.000113 
0.000126 
0.000112 
0.000115 
0.000111 
0.000115 
0.000113 
0.000113 
0.000112 
0.000115 
0.000128 
0.000130 
0.000128 
0.000127 
0.000130 
0.000129 
0.000128 
0.000130 
0.000129 
0.000130 
0.000130 
0.000133 
0.000129 
0.000131 
0.000129 
0.000130 
0.000123 
0.000119 
0.000122 
0.000121 
0.000121 
0.000121 
0.000119 
0.000119 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000121 
0.000119 
0.000115 
0.000115 
0.000113 
0.000113 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000114 
0.000115 
0.000117 
0.000114 
0.000117 
0.000116 
0.000102 
0.000102 
0.000100 
0.000102 
0.000103 
0.000113 
0.000102 
0.000102 
0.000100 
0.000104 
0.000103 
0.000102 
0.000103 
0.000104 
0.000103 
0.000108 
0.000127 
0.000127 
0.000127 
0.000128 
0.000128 
0.000127 
0.000128 
0.000128 
0.000127 
0.000128 
0.000126 
0.000125 
0.000128 
0.000126 
0.000127 
0.000127 
0.000115 
0.000115 
0.000118 
0.000129 
0.000192 
0.000118 
0.000116 
0.000117 
0.000120 
0.000118 
0.000118 
0.000116 
0.000120 
0.000118 
0.000117 
0.000116 
0.000111 
0.000110 
0.000111 
0.000108 
0.000108 
0.000111 
0.000111 
0.000111 
0.000110 
0.000110 
0.000121 
0.000110 
0.000112 
0.000123 
0.000111 
0.000108 
0.000102 
0.000098 
0.000098 
0.000097 
0.000096 
0.000098 
0.000097 
0.000097 
0.000096 
0.000099 
0.000099 
0.000097 
0.000097 
0.000098 
0.000096 
0.000367 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/moonlight6400_4.dat <==
0.000113 
0.000113 
0.000135 
0.000112 
0.000115 
0.000134 
0.000112 
0.000115 
0.000113 
0.000112 
0.000112 
0.000126 
0.000113 
0.000112 
0.000113 
0.000113 
0.000098 
0.000097 
0.000155 
0.000098 
0.000099 
0.000098 
0.000099 
0.000097 
0.000098 
0.000098 
0.000099 
0.000098 
0.000098 
0.000098 
0.000097 
0.000098 
0.000092 
0.000091 
0.000097 
0.000096 
0.000091 
0.000091 
0.000091 
0.000104 
0.000091 
0.000177 
0.000094 
0.000091 
0.000091 
0.000091 
0.000092 
0.000091 
0.000147 
0.000073 
0.000073 
0.000073 
0.000071 
0.000136 
0.000074 
0.000069 
0.000074 
0.000074 
0.000074 
0.000069 
0.000072 
0.000073 
0.000070 
0.000073 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000115 
0.000117 
0.000116 
0.000117 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000106 
0.000105 
0.000110 
0.000111 
0.000105 
0.000106 
0.000104 
0.000105 
0.000104 
0.000104 
0.000106 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000102 
0.000101 
0.000100 
0.000100 
0.000100 
0.000099 
0.000102 
0.000081 
0.000078 
0.000078 
0.000078 
0.000078 
0.000082 
0.000078 
0.000077 
0.000078 
0.000078 
0.000078 
0.000077 
0.000078 
0.000078 
0.000078 
0.000077 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000120 
0.000117 
0.000119 
0.000117 
0.000138 
0.000117 
0.000118 
0.000124 
0.000135 
0.000117 
0.000117 
0.000103 
0.000103 
0.000103 
0.000103 
0.000106 
0.000104 
0.000105 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000103 
0.000105 
0.000108 
0.000104 
0.000097 
0.000096 
0.000097 
0.000097 
0.000105 
0.000097 
0.000099 
0.000097 
0.000098 
0.000098 
0.000097 
0.000096 
0.000097 
0.000097 
0.000097 
0.000097 
0.000074 
0.000074 
0.000073 
0.000081 
0.000074 
0.000073 
0.000078 
0.000075 
0.000075 
0.000073 
0.000074 
0.000073 
0.000074 
0.000074 
0.000074 
0.000074 
0.000118 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000120 
0.000115 
0.000114 
0.000116 
0.000115 
0.000195 
0.000116 
0.000126 
0.000114 
0.000104 
0.000105 
0.000104 
0.000103 
0.000104 
0.000128 
0.000104 
0.000104 
0.000103 
0.000104 
0.000104 
0.000104 
0.000104 
0.000108 
0.000104 
0.000104 
0.000101 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000083 
0.000083 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000088 
0.000083 
0.000087 
0.000083 
0.000082 
0.000083 
0.000082 
0.000083 
0.000090 
0.000118 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000118 
0.000118 
0.000118 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000117 
0.000105 
0.000103 
0.000104 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000104 
0.000104 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000100 
0.000101 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000099 
0.000100 
0.000086 
0.000084 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000084 
0.000083 
0.000083 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000084 
0.000117 
0.000115 
0.000126 
0.000115 
0.000115 
0.000116 
0.000116 
0.000117 
0.000117 
0.000115 
0.000126 
0.000116 
0.000115 
0.000116 
0.000116 
0.000115 
0.000106 
0.000105 
0.000105 
0.000105 
0.000107 
0.000106 
0.000165 
0.000105 
0.000106 
0.000106 
0.000105 
0.000218 
0.000107 
0.000105 
0.000106 
0.000105 
0.000108 
0.000100 
0.000109 
0.000100 
0.000100 
0.000100 
0.000101 
0.000102 
0.000102 
0.000100 
0.000102 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000078 
0.000077 
0.000077 
0.000077 
0.000079 
0.000077 
0.000079 
0.000080 
0.000078 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000116 
0.000114 
0.000116 
0.000114 
0.000114 
0.000115 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000107 
0.000116 
0.000107 
0.000106 
0.000107 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000107 
0.000102 
0.000102 
0.000189 
0.000102 
0.000103 
0.000102 
0.000103 
0.000120 
0.000086 
0.000086 
0.000084 
0.000085 
0.000088 
0.000084 
0.000085 
0.000084 
0.000085 
0.000084 
0.000085 
0.000085 
0.000087 
0.000085 
0.000086 
0.000090 
0.000112 
0.000113 
0.000115 
0.000112 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000112 
0.000113 
0.000112 
0.000113 
0.000113 
0.000112 
0.000113 
0.000101 
0.000100 
0.000100 
0.000101 
0.000100 
0.000101 
0.000100 
0.000102 
0.000100 
0.000100 
0.000101 
0.000102 
0.000100 
0.000101 
0.000100 
0.000100 
0.000096 
0.000096 
0.000095 
0.000096 
0.000096 
0.000096 
0.000105 
0.000095 
0.000096 
0.000096 
0.000096 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000075 
0.000076 
0.000075 
0.000075 
0.000077 
0.000075 
0.000075 
0.000074 
0.000076 
0.000079 
0.000075 
0.000076 
0.000075 
0.000121 
0.000075 
0.000075 
0.000120 
0.000119 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000223 
0.000124 
0.000106 
0.000106 
0.000105 
0.000106 
0.000106 
0.000106 
0.000106 
0.000107 
0.000107 
0.000115 
0.000106 
0.000106 
0.000106 
0.000105 
0.000112 
0.000112 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000102 
0.000103 
0.000101 
0.000102 
0.000102 
0.000102 
0.000189 
0.000101 
0.000101 
0.000105 
0.000107 
0.000082 
0.000082 
0.000082 
0.000082 
0.000082 
0.000084 
0.000083 
0.000082 
0.000082 
0.000188 
0.000082 
0.000082 
0.000082 
0.000082 
0.000084 
0.000087 
0.000113 
0.000113 
0.000113 
0.000115 
0.000113 
0.000113 
0.000113 
0.000131 
0.000113 
0.000113 
0.000175 
0.000113 
0.000113 
0.000112 
0.000113 
0.000112 
0.000098 
0.000100 
0.000098 
0.000100 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000104 
0.000104 
0.000099 
0.000098 
0.000104 
0.000098 
0.000105 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000092 
0.000094 
0.000091 
0.000074 
0.000072 
0.000073 
0.000072 
0.000076 
0.000075 
0.000074 
0.000073 
0.000069 
0.000073 
0.000076 
0.000076 
0.000075 
0.000071 
0.000072 
0.000073 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000117 
0.000120 
0.000118 
0.000117 
0.000119 
0.000117 
0.000118 
0.000118 
0.000117 
0.000118 
0.000106 
0.000107 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000109 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000103 
0.000102 
0.000101 
0.000102 
0.000101 
0.000102 
0.000102 
0.000102 
0.000101 
0.000105 
0.000101 
0.000101 
0.000101 
0.000103 
0.000101 
0.000102 
0.000080 
0.000079 
0.000079 
0.000087 
0.000079 
0.000079 
0.000078 
0.000078 
0.000078 
0.000079 
0.000078 
0.000079 
0.000079 
0.000078 
0.000079 
0.000079 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000124 
0.000123 
0.000124 
0.000159 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000111 
0.000111 
0.000111 
0.000132 
0.000110 
0.000111 
0.000111 
0.000113 
0.000111 
0.000111 
0.000105 
0.000105 
0.000106 
0.000105 
0.000107 
0.000105 
0.000106 
0.000106 
0.000106 
0.000112 
0.000106 
0.000149 
0.000106 
0.000106 
0.000116 
0.000113 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000079 
0.000082 
0.000082 
0.000082 
0.000083 
0.000079 
0.000079 
0.000078 
0.000078 
0.000079 
0.000078 
0.000120 
0.000117 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000124 
0.000126 
0.000117 
0.000117 
0.000133 
0.000118 
0.000118 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000114 
0.000104 
0.000104 
0.000116 
0.000104 
0.000106 
0.000104 
0.000104 
0.000099 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000098 
0.000097 
0.000098 
0.000097 
0.000098 
0.000097 
0.000098 
0.000098 
0.000100 
0.000073 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000075 
0.000073 
0.000076 
0.000075 
0.000074 
0.000078 
0.000074 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000122 
0.000115 
0.000117 
0.000115 
0.000115 
0.000115 
0.000116 
0.000202 
0.000115 
0.000118 
0.000114 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000108 
0.000105 
0.000104 
0.000101 
0.000100 
0.000100 
0.000100 
0.000099 
0.000101 
0.000100 
0.000099 
0.000100 
0.000099 
0.000100 
0.000100 
0.000099 
0.000102 
0.000101 
0.000158 
0.000090 
0.000083 
0.000082 
0.000083 
0.000083 
0.000084 
0.000082 
0.000082 
0.000084 
0.000082 
0.000083 
0.000082 
0.000083 
0.000085 
0.000082 
0.000083 
0.000117 
0.000117 
0.000182 
0.000119 
0.000118 
0.000119 
0.000118 
0.000117 
0.000117 
0.000169 
0.000117 
0.000118 
0.000118 
0.000117 
0.000140 
0.000117 
0.000103 
0.000108 
0.000104 
0.000106 
0.000103 
0.000110 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000113 
0.000104 
0.000104 
0.000103 
0.000101 
0.000099 
0.000100 
0.000099 
0.000101 
0.000100 
0.000101 
0.000099 
0.000099 
0.000101 
0.000164 
0.000103 
0.000099 
0.000099 
0.000100 
0.000100 
0.000084 
0.000086 
0.000095 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000089 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000188 
0.000114 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000114 
0.000104 
0.000105 
0.000103 
0.000115 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000105 
0.000105 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000100 
0.000100 
0.000100 
0.000101 
0.000100 
0.000099 
0.000101 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000088 
0.000087 
0.000087 
0.000090 
0.000090 
0.000087 
0.000087 
0.000087 
0.000088 
0.000097 
0.000088 
0.000089 
0.000088 
0.000087 
0.000087 
0.000087 
0.000118 
0.000117 
0.000118 
0.000118 
0.000118 
0.000117 
0.000120 
0.000119 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000119 
0.000118 
0.000118 
0.000196 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000109 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000108 
0.000109 
0.000107 
0.000108 
0.000106 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000107 
0.000096 
0.000095 
0.000096 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000096 
0.000095 
0.000096 
0.000098 
0.000096 
0.000095 
0.000095 
0.000095 
0.000116 
0.000116 
0.000116 
0.000115 
0.000115 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000115 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000106 
0.000106 
0.000113 
0.000106 
0.000107 
0.000106 
0.000106 
0.000112 
0.000108 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000109 
0.000102 
0.000102 
0.000102 
0.000101 
0.000169 
0.000101 
0.000101 
0.000102 
0.000101 
0.000122 
0.000111 
0.000103 
0.000101 
0.000102 
0.000102 
0.000101 
0.000084 
0.000083 
0.000083 
0.000083 
0.000083 
0.000084 
0.000083 
0.000176 
0.000083 
0.000083 
0.000087 
0.000113 
0.000083 
0.000082 
0.000084 
0.000084 
0.000110 
0.000119 
0.000119 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000119 
0.000225 
0.000118 
0.000123 
0.000100 
0.000109 
0.000109 
0.000110 
0.000109 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000108 
0.000109 
0.000097 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000106 
0.000109 
0.000105 
0.000106 
0.000106 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000075 
0.000076 
0.000082 
0.000086 
0.000084 
0.000084 
0.000085 
0.000086 
0.000084 
0.000087 
0.000085 
0.000084 
0.000085 
0.000085 
0.000084 
0.000085 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000120 
0.000118 
0.000118 
0.000119 
0.000124 
0.000118 
0.000118 
0.000117 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000108 
0.000109 
0.000109 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000165 
0.000104 
0.000104 
0.000104 
0.000104 
0.000084 
0.000086 
0.000085 
0.000084 
0.000084 
0.000085 
0.000086 
0.000136 
0.000088 
0.000084 
0.000085 
0.000084 
0.000093 
0.000085 
0.000086 
0.000085 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000122 
0.000103 
0.000103 
0.000103 
0.000104 
0.000107 
0.000103 
0.000104 
0.000110 
0.000103 
0.000103 
0.000104 
0.000104 
0.000105 
0.000104 
0.000103 
0.000113 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000089 
0.000089 
0.000090 
0.000089 
0.000090 
0.000091 
0.000090 
0.000090 
0.000090 
0.000089 
0.000089 
0.000089 
0.000090 
0.000089 
0.000089 
0.000089 
0.000117 
0.000117 
0.000125 
0.000118 
0.000117 
0.000118 
0.000117 
0.000117 
0.000119 
0.000117 
0.000118 
0.000117 
0.000119 
0.000117 
0.000124 
0.000117 
0.000106 
0.000105 
0.000106 
0.000116 
0.000106 
0.000106 
0.000107 
0.000107 
0.000106 
0.000106 
0.000106 
0.000107 
0.000106 
0.000105 
0.000106 
0.000106 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000103 
0.000100 
0.000101 
0.000101 
0.000103 
0.000101 
0.000101 
0.000101 
0.000101 
0.000103 
0.000101 
0.000085 
0.000085 
0.000086 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000084 
0.000084 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000122 
0.000122 
0.000138 
0.000131 
0.000122 
0.000123 
0.000122 
0.000124 
0.000122 
0.000122 
0.000122 
0.000123 
0.000122 
0.000122 
0.000122 
0.000124 
0.000112 
0.000112 
0.000113 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000113 
0.000114 
0.000112 
0.000112 
0.000112 
0.000108 
0.000171 
0.000110 
0.000109 
0.000107 
0.000108 
0.000108 
0.000107 
0.000110 
0.000108 
0.000109 
0.000109 
0.000108 
0.000108 
0.000110 
0.000108 
0.000084 
0.000092 
0.000084 
0.000084 
0.000084 
0.000085 
0.000085 
0.000085 
0.000084 
0.000084 
0.000085 
0.000084 
0.000087 
0.000086 
0.000085 
0.000085 
0.000122 
0.000120 
0.000120 
0.000121 
0.000120 
0.000121 
0.000122 
0.000120 
0.000120 
0.000120 
0.000122 
0.000121 
0.000120 
0.000120 
0.000121 
0.000120 
0.000112 
0.000111 
0.000111 
0.000112 
0.000118 
0.000113 
0.000111 
0.000111 
0.000118 
0.000111 
0.000111 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000107 
0.000108 
0.000114 
0.000108 
0.000109 
0.000108 
0.000108 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000095 
0.000095 
0.000097 
0.000096 
0.000095 
0.000095 
0.000165 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000096 
0.000098 
0.000096 
0.000095 
0.000116 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000123 
0.000114 
0.000115 
0.000114 
0.000114 
0.000115 
0.000115 
0.000106 
0.000105 
0.000104 
0.000104 
0.000104 
0.000114 
0.000104 
0.000104 
0.000104 
0.000107 
0.000105 
0.000104 
0.000104 
0.000105 
0.000111 
0.000104 
0.000100 
0.000101 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000099 
0.000100 
0.000100 
0.000100 
0.000101 
0.000100 
0.000101 
0.000100 
0.000100 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000177 
0.000121 
0.000182 
0.000121 
0.000120 
0.000123 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000124 
0.000122 
0.000121 
0.000113 
0.000112 
0.000112 
0.000112 
0.000113 
0.000113 
0.000180 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000111 
0.000109 
0.000171 
0.000109 
0.000110 
0.000119 
0.000110 
0.000109 
0.000112 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000109 
0.000114 
0.000100 
0.000097 
0.000099 
0.000098 
0.000099 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000100 
0.000098 
0.000100 
0.000098 
0.000098 
0.000098 
0.000123 
0.000114 
0.000113 
0.000136 
0.000113 
0.000123 
0.000114 
0.000115 
0.000113 
0.000114 
0.000115 
0.000114 
0.000114 
0.000189 
0.000113 
0.000114 
0.000102 
0.000103 
0.000103 
0.000103 
0.000102 
0.000103 
0.000104 
0.000102 
0.000102 
0.000103 
0.000102 
0.000103 
0.000104 
0.000102 
0.000103 
0.000102 
0.000097 
0.000097 
0.000097 
0.000098 
0.000097 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000097 
0.000174 
0.000098 
0.000096 
0.000139 
0.000075 
0.000074 
0.000076 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000073 
0.000074 
0.000073 
0.000076 
0.000091 
0.000125 
0.000177 
0.000114 
0.000120 
0.000176 
0.000119 
0.000120 
0.000120 
0.000123 
0.000162 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000086 
0.000089 
0.000096 
0.000104 
0.000110 
0.000112 
0.000110 
0.000110 
0.000110 
0.000110 
0.000109 
0.000114 
0.000110 
0.000110 
0.000110 
0.000110 
0.000086 
0.000091 
0.000094 
0.000101 
0.000108 
0.000109 
0.000108 
0.000106 
0.000111 
0.000108 
0.000107 
0.000108 
0.000109 
0.000108 
0.000107 
0.000111 
0.000078 
0.000077 
0.000078 
0.000077 
0.000096 
0.000095 
0.000095 
0.000101 
0.000099 
0.000095 
0.000095 
0.000095 
0.000096 
0.000100 
0.000141 
0.000095 
0.000133 
0.000124 
0.000125 
0.000129 
0.000124 
0.000124 
0.000128 
0.000124 
0.000124 
0.000131 
0.000124 
0.000124 
0.000124 
0.000124 
0.000124 
0.000124 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000110 
0.000105 
0.000109 
0.000109 
0.000115 
0.000127 
0.000106 
0.000109 
0.000107 
0.000109 
0.000110 
0.000104 
0.000104 
0.000104 
0.000108 
0.000104 
0.000108 
0.000104 
0.000112 
0.000162 
0.000104 
0.000105 
0.000104 
0.000105 
0.000104 
0.000104 
0.000105 
0.000079 
0.000079 
0.000083 
0.000079 
0.000079 
0.000080 
0.000079 
0.000079 
0.000079 
0.000087 
0.000081 
0.000079 
0.000079 
0.000080 
0.000079 
0.000079 
0.000128 
0.000129 
0.000129 
0.000132 
0.000128 
0.000128 
0.000128 
0.000128 
0.000128 
0.000128 
0.000128 
0.000128 
0.000129 
0.000128 
0.000128 
0.000128 
0.000118 
0.000119 
0.000119 
0.000118 
0.000118 
0.000118 
0.000142 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000126 
0.000119 
0.000119 
0.000113 
0.000114 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000114 
0.000163 
0.000113 
0.000115 
0.000122 
0.000114 
0.000207 
0.000137 
0.000113 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000092 
0.000098 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000124 
0.000123 
0.000124 
0.000184 
0.000124 
0.000124 
0.000127 
0.000124 
0.000123 
0.000127 
0.000127 
0.000124 
0.000124 
0.000124 
0.000124 
0.000123 
0.000115 
0.000115 
0.000117 
0.000117 
0.000115 
0.000115 
0.000186 
0.000115 
0.000119 
0.000118 
0.000115 
0.000115 
0.000115 
0.000111 
0.000115 
0.000115 
0.000113 
0.000113 
0.000115 
0.000114 
0.000112 
0.000113 
0.000117 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000116 
0.000100 
0.000100 
0.000106 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000105 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000117 
0.000125 
0.000119 
0.000124 
0.000125 
0.000124 
0.000124 
0.000124 
0.000124 
0.000129 
0.000124 
0.000124 
0.000124 
0.000124 
0.000124 
0.000124 
0.000101 
0.000112 
0.000188 
0.000113 
0.000112 
0.000164 
0.000112 
0.000112 
0.000112 
0.000112 
0.000116 
0.000112 
0.000112 
0.000113 
0.000113 
0.000112 
0.000156 
0.000106 
0.000107 
0.000107 
0.000108 
0.000108 
0.000108 
0.000107 
0.000191 
0.000108 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000078 
0.000079 
0.000083 
0.000083 
0.000083 
0.000083 
0.000089 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000125 
0.000124 
0.000118 
0.000118 
0.000119 
0.000118 
0.000117 
0.000120 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000117 
0.000117 
0.000121 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000116 
0.000115 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000128 
0.000113 
0.000129 
0.000111 
0.000111 
0.000176 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000130 
0.000111 
0.000110 
0.000105 
0.000098 
0.000101 
0.000099 
0.000100 
0.000099 
0.000099 
0.000108 
0.000186 
0.000099 
0.000099 
0.000100 
0.000101 
0.000099 
0.000099 
0.000098 
0.000098 
0.000098 
0.000097 
0.000098 
0.000117 
0.000122 
0.000133 
0.000124 
0.000124 
0.000124 
0.000137 
0.000124 
0.000140 
0.000118 
0.000118 
0.000117 
0.000084 
0.000084 
0.000085 
0.000084 
0.000104 
0.000111 
0.000110 
0.000109 
0.000110 
0.000111 
0.000110 
0.000109 
0.000113 
0.000104 
0.000104 
0.000104 
0.000080 
0.000080 
0.000080 
0.000080 
0.000100 
0.000105 
0.000105 
0.000108 
0.000105 
0.000104 
0.000105 
0.000105 
0.000104 
0.000099 
0.000099 
0.000100 
0.000061 
0.000061 
0.000062 
0.000061 
0.000077 
0.000079 
0.000080 
0.000079 
0.000080 
0.000079 
0.000144 
0.000079 
0.000075 
0.000078 
0.000075 
0.000075 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000121 
0.000123 
0.000121 
0.000123 
0.000120 
0.000121 
0.000121 
0.000120 
0.000116 
0.000126 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000124 
0.000114 
0.000114 
0.000114 
0.000114 
0.000197 
0.000107 
0.000109 
0.000175 
0.000108 
0.000108 
0.000109 
0.000108 
0.000107 
0.000107 
0.000108 
0.000106 
0.000107 
0.000107 
0.000120 
0.000113 
0.000117 
0.000117 
0.000118 
0.000117 
0.000118 
0.000117 
0.000119 
0.000118 
0.000118 
0.000125 
0.000116 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000111 
0.000108 
0.000108 
0.000108 
0.000107 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000106 
0.000106 
0.000105 
0.000106 
0.000106 
0.000204 
0.000105 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000107 
0.000106 
0.000105 
0.000106 
0.000186 
0.000175 
0.000095 
0.000094 
0.000094 
0.000093 
0.000094 
0.000094 
0.000093 
0.000094 
0.000096 
0.000093 
0.000095 
0.000093 
0.000184 
0.000094 
0.000114 
0.000114 
0.000183 
0.000113 
0.000114 
0.000113 
0.000114 
0.000178 
0.000113 
0.000113 
0.000112 
0.000112 
0.000114 
0.000113 
0.000113 
0.000114 
0.000101 
0.000100 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000101 
0.000100 
0.000100 
0.000095 
0.000095 
0.000096 
0.000100 
0.000097 
0.000095 
0.000094 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000097 
0.000095 
0.000095 
0.000087 
0.000087 
0.000086 
0.000086 
0.000088 
0.000088 
0.000087 
0.000086 
0.000088 
0.000090 
0.000087 
0.000087 
0.000088 
0.000088 
0.000087 
0.000088 
0.000120 
0.000120 
0.000121 
0.000119 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000122 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000171 
0.000113 
0.000113 
0.000193 
0.000113 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000112 
0.000112 
0.000111 
0.000107 
0.000106 
0.000105 
0.000106 
0.000107 
0.000106 
0.000105 
0.000115 
0.000107 
0.000108 
0.000106 
0.000111 
0.000107 
0.000106 
0.000105 
0.000106 
0.000095 
0.000094 
0.000093 
0.000094 
0.000095 
0.000094 
0.000094 
0.000094 
0.000094 
0.000094 
0.000096 
0.000094 
0.000094 
0.000094 
0.000094 
0.000099 
0.000118 
0.000118 
0.000119 
0.000117 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000121 
0.000118 
0.000118 
0.000118 
0.000117 
0.000117 
0.000104 
0.000106 
0.000105 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000111 
0.000105 
0.000104 
0.000105 
0.000105 
0.000106 
0.000099 
0.000099 
0.000109 
0.000102 
0.000099 
0.000101 
0.000099 
0.000109 
0.000099 
0.000099 
0.000101 
0.000100 
0.000099 
0.000100 
0.000100 
0.000099 
0.000087 
0.000150 
0.000087 
0.000089 
0.000087 
0.000087 
0.000087 
0.000088 
0.000086 
0.000086 
0.000087 
0.000086 
0.000086 
0.000091 
0.000086 
0.000086 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000120 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000106 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000121 
0.000107 
0.000107 
0.000109 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000109 
0.000102 
0.000104 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000111 
0.000102 
0.000102 
0.000102 
0.000087 
0.000087 
0.000087 
0.000088 
0.000150 
0.000087 
0.000087 
0.000086 
0.000087 
0.000089 
0.000089 
0.000088 
0.000087 
0.000087 
0.000088 
0.000087 
0.000120 
0.000121 
0.000120 
0.000122 
0.000120 
0.000122 
0.000120 
0.000120 
0.000121 
0.000120 
0.000121 
0.000121 
0.000121 
0.000121 
0.000120 
0.000121 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000110 
0.000111 
0.000111 
0.000112 
0.000111 
0.000132 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000108 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000107 
0.000110 
0.000108 
0.000108 
0.000108 
0.000108 
0.000107 
0.000107 
0.000108 
0.000096 
0.000095 
0.000096 
0.000097 
0.000096 
0.000097 
0.000095 
0.000096 
0.000096 
0.000105 
0.000095 
0.000097 
0.000095 
0.000096 
0.000096 
0.000096 
0.000118 
0.000118 
0.000118 
0.000130 
0.000118 
0.000118 
0.000119 
0.000118 
0.000121 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000109 
0.000108 
0.000108 
0.000110 
0.000111 
0.000109 
0.000109 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000086 
0.000085 
0.000085 
0.000085 
0.000086 
0.000086 
0.000085 
0.000086 
0.000086 
0.000086 
0.000085 
0.000086 
0.000087 
0.000085 
0.000085 
0.000085 
0.000120 
0.000126 
0.000129 
0.000120 
0.000120 
0.000120 
0.000119 
0.000119 
0.000119 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000119 
0.000120 
0.000111 
0.000111 
0.000110 
0.000111 
0.000110 
0.000110 
0.000111 
0.000110 
0.000110 
0.000121 
0.000110 
0.000110 
0.000111 
0.000111 
0.000111 
0.000113 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000106 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000110 
0.000107 
0.000106 
0.000108 
0.000106 
0.000095 
0.000094 
0.000095 
0.000095 
0.000095 
0.000097 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000117 
0.000115 
0.000115 
0.000132 
0.000115 
0.000105 
0.000108 
0.000103 
0.000103 
0.000103 
0.000104 
0.000105 
0.000105 
0.000103 
0.000103 
0.000111 
0.000104 
0.000103 
0.000103 
0.000106 
0.000103 
0.000097 
0.000098 
0.000101 
0.000098 
0.000098 
0.000100 
0.000099 
0.000099 
0.000097 
0.000110 
0.000098 
0.000098 
0.000097 
0.000099 
0.000100 
0.000098 
0.000085 
0.000085 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000084 
0.000084 
0.000085 
0.000085 
0.000084 
0.000084 
0.000123 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000119 
0.000118 
0.000118 
0.000105 
0.000106 
0.000105 
0.000105 
0.000106 
0.000104 
0.000105 
0.000105 
0.000105 
0.000105 
0.000104 
0.000105 
0.000113 
0.000105 
0.000105 
0.000106 
0.000102 
0.000101 
0.000101 
0.000111 
0.000101 
0.000108 
0.000101 
0.000102 
0.000102 
0.000101 
0.000105 
0.000102 
0.000102 
0.000102 
0.000102 
0.000111 
0.000095 
0.000096 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000096 
0.000095 
0.000097 
0.000159 
0.000095 
0.000102 
0.000095 
0.000095 
0.000095 
0.000113 
0.000113 
0.000135 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000214 
0.000113 
0.000113 
0.000113 
0.000113 
0.000127 
0.000101 
0.000101 
0.000102 
0.000113 
0.000102 
0.000101 
0.000104 
0.000100 
0.000101 
0.000102 
0.000101 
0.000101 
0.000101 
0.000102 
0.000102 
0.000101 
0.000099 
0.000098 
0.000098 
0.000099 
0.000098 
0.000097 
0.000099 
0.000098 
0.000098 
0.000099 
0.000098 
0.000098 
0.000099 
0.000109 
0.000098 
0.000100 
0.000085 
0.000085 
0.000086 
0.000086 
0.000086 
0.000085 
0.000086 
0.000086 
0.000086 
0.000088 
0.000086 
0.000086 
0.000085 
0.000085 
0.000086 
0.000085 
0.000098 
0.000098 
0.000098 
0.000098 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000122 
0.000120 
0.000120 
0.000126 
0.000121 
0.000089 
0.000089 
0.000089 
0.000089 
0.000112 
0.000112 
0.000111 
0.000124 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000087 
0.000087 
0.000087 
0.000087 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000119 
0.000108 
0.000106 
0.000106 
0.000108 
0.000076 
0.000074 
0.000116 
0.000074 
0.000085 
0.000083 
0.000084 
0.000082 
0.000087 
0.000083 
0.000083 
0.000083 
0.000085 
0.000083 
0.000083 
0.000083 
0.000117 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000118 
0.000117 
0.000117 
0.000210 
0.000117 
0.000117 
0.000117 
0.000103 
0.000103 
0.000114 
0.000105 
0.000103 
0.000103 
0.000104 
0.000171 
0.000104 
0.000103 
0.000104 
0.000103 
0.000103 
0.000104 
0.000104 
0.000104 
0.000099 
0.000101 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000202 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000100 
0.000076 
0.000077 
0.000075 
0.000076 
0.000076 
0.000076 
0.000075 
0.000075 
0.000076 
0.000075 
0.000075 
0.000076 
0.000076 
0.000082 
0.000076 
0.000079 
0.000190 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000105 
0.000122 
0.000106 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000107 
0.000179 
0.000105 
0.000103 
0.000113 
0.000106 
0.000100 
0.000183 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000104 
0.000100 
0.000100 
0.000100 
0.000100 
0.000083 
0.000083 
0.000082 
0.000083 
0.000083 
0.000082 
0.000082 
0.000082 
0.000084 
0.000082 
0.000082 
0.000082 
0.000083 
0.000147 
0.000082 
0.000082 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000128 
0.000117 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000107 
0.000104 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000096 
0.000096 
0.000097 
0.000096 
0.000096 
0.000096 
0.000097 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000098 
0.000097 
0.000097 
0.000081 
0.000081 
0.000081 
0.000090 
0.000081 
0.000081 
0.000081 
0.000080 
0.000081 
0.000082 
0.000082 
0.000081 
0.000080 
0.000081 
0.000080 
0.000080 
0.000125 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000119 
0.000119 
0.000204 
0.000208 
0.000121 
0.000120 
0.000119 
0.000119 
0.000121 
0.000120 
0.000115 
0.000114 
0.000114 
0.000115 
0.000115 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000115 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000187 
0.000111 
0.000121 
0.000114 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000101 
0.000102 
0.000100 
0.000101 
0.000100 
0.000100 
0.000102 
0.000100 
0.000100 
0.000102 
0.000100 
0.000102 
0.000102 
0.000101 
0.000101 
0.000100 
0.000118 
0.000118 
0.000118 
0.000119 
0.000120 
0.000118 
0.000119 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000132 
0.000119 
0.000120 
0.000119 
0.000110 
0.000118 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000112 
0.000110 
0.000110 
0.000110 
0.000163 
0.000110 
0.000110 
0.000110 
0.000110 
0.000107 
0.000104 
0.000105 
0.000104 
0.000115 
0.000105 
0.000107 
0.000104 
0.000106 
0.000105 
0.000121 
0.000166 
0.000106 
0.000104 
0.000105 
0.000106 
0.000091 
0.000091 
0.000091 
0.000096 
0.000091 
0.000091 
0.000091 
0.000091 
0.000169 
0.000091 
0.000100 
0.000091 
0.000091 
0.000095 
0.000091 
0.000160 
0.000117 
0.000117 
0.000118 
0.000117 
0.000118 
0.000119 
0.000117 
0.000118 
0.000215 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000118 
0.000112 
0.000115 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000111 
0.000111 
0.000113 
0.000112 
0.000112 
0.000112 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000114 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000089 
0.000089 
0.000089 
0.000089 
0.000091 
0.000089 
0.000089 
0.000092 
0.000089 
0.000091 
0.000095 
0.000089 
0.000090 
0.000091 
0.000089 
0.000089 
0.000113 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000097 
0.000099 
0.000099 
0.000095 
0.000094 
0.000094 
0.000094 
0.000096 
0.000094 
0.000094 
0.000094 
0.000095 
0.000095 
0.000094 
0.000094 
0.000095 
0.000096 
0.000095 
0.000096 
0.000084 
0.000083 
0.000083 
0.000084 
0.000091 
0.000083 
0.000083 
0.000083 
0.000084 
0.000082 
0.000082 
0.000082 
0.000083 
0.000083 
0.000083 
0.000085 
0.000119 
0.000129 
0.000119 
0.000128 
0.000118 
0.000118 
0.000118 
0.000119 
0.000119 
0.000119 
0.000118 
0.000118 
0.000118 
0.000118 
0.000133 
0.000134 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000114 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000112 
0.000111 
0.000112 
0.000118 
0.000117 
0.000185 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000110 
0.000121 
0.000111 
0.000099 
0.000099 
0.000099 
0.000099 
0.000151 
0.000111 
0.000099 
0.000099 
0.000099 
0.000099 
0.000108 
0.000099 
0.000099 
0.000099 
0.000101 
0.000101 
0.000121 
0.000132 
0.000120 
0.000121 
0.000121 
0.000122 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000188 
0.000121 
0.000121 
0.000122 
0.000120 
0.000112 
0.000110 
0.000110 
0.000111 
0.000111 
0.000110 
0.000111 
0.000111 
0.000110 
0.000111 
0.000111 
0.000110 
0.000114 
0.000112 
0.000124 
0.000112 
0.000110 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000109 
0.000108 
0.000109 
0.000109 
0.000118 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000097 
0.000097 
0.000107 
0.000099 
0.000097 
0.000097 
0.000099 
0.000098 
0.000097 
0.000098 
0.000097 
0.000098 
0.000097 
0.000097 
0.000098 
0.000097 
0.000116 
0.000116 
0.000115 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000139 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000102 
0.000103 
0.000103 
0.000103 
0.000104 
0.000102 
0.000097 
0.000096 
0.000101 
0.000097 
0.000096 
0.000097 
0.000096 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000098 
0.000098 
0.000096 
0.000097 
0.000077 
0.000076 
0.000075 
0.000075 
0.000076 
0.000075 
0.000075 
0.000075 
0.000076 
0.000075 
0.000075 
0.000075 
0.000076 
0.000076 
0.000076 
0.000076 
0.000118 
0.000117 
0.000120 
0.000117 
0.000132 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000105 
0.000105 
0.000109 
0.000184 
0.000106 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000107 
0.000109 
0.000101 
0.000100 
0.000101 
0.000114 
0.000101 
0.000103 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000086 
0.000087 
0.000084 
0.000086 
0.000085 
0.000085 
0.000085 
0.000084 
0.000086 
0.000094 
0.000085 
0.000085 
0.000086 
0.000085 
0.000085 
0.000084 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000112 
0.000168 
0.000114 
0.000113 
0.000112 
0.000113 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000097 
0.000097 
0.000097 
0.000103 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000098 
0.000099 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000091 
0.000091 
0.000093 
0.000093 
0.000091 
0.000091 
0.000113 
0.000092 
0.000078 
0.000077 
0.000078 
0.000078 
0.000077 
0.000077 
0.000077 
0.000078 
0.000077 
0.000161 
0.000078 
0.000077 
0.000078 
0.000078 
0.000078 
0.000078 
0.000116 
0.000115 
0.000117 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000116 
0.000115 
0.000118 
0.000115 
0.000115 
0.000107 
0.000107 
0.000110 
0.000107 
0.000107 
0.000108 
0.000110 
0.000108 
0.000107 
0.000107 
0.000108 
0.000118 
0.000108 
0.000107 
0.000107 
0.000109 
0.000114 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000105 
0.000106 
0.000082 
0.000082 
0.000132 
0.000082 
0.000082 
0.000082 
0.000082 
0.000082 
0.000081 
0.000083 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000117 
0.000117 
0.000117 
0.000116 
0.000118 
0.000117 
0.000119 
0.000117 
0.000117 
0.000116 
0.000118 
0.000117 
0.000116 
0.000117 
0.000121 
0.000116 
0.000106 
0.000105 
0.000104 
0.000105 
0.000106 
0.000105 
0.000105 
0.000104 
0.000105 
0.000107 
0.000104 
0.000104 
0.000104 
0.000106 
0.000104 
0.000106 
0.000100 
0.000100 
0.000099 
0.000100 
0.000100 
0.000099 
0.000101 
0.000101 
0.000099 
0.000100 
0.000099 
0.000100 
0.000100 
0.000100 
0.000100 
0.000099 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000086 
0.000085 
0.000086 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000119 
0.000126 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000116 
0.000115 
0.000115 
0.000117 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000105 
0.000105 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000104 
0.000105 
0.000105 
0.000105 
0.000105 
0.000100 
0.000100 
0.000102 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000109 
0.000100 
0.000100 
0.000100 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000089 
0.000089 
0.000088 
0.000090 
0.000089 
0.000177 
0.000088 
0.000089 
0.000088 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000137 
0.000108 
0.000110 
0.000109 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000118 
0.000107 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000102 
0.000103 
0.000110 
0.000102 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000093 
0.000094 
0.000091 
0.000092 
0.000093 
0.000092 
0.000093 
0.000092 
0.000093 
0.000093 
0.000169 
0.000092 
0.000093 
0.000092 
0.000092 
0.000091 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000112 
0.000113 
0.000114 
0.000113 
0.000113 
0.000123 
0.000113 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000101 
0.000100 
0.000100 
0.000100 
0.000103 
0.000100 
0.000100 
0.000100 
0.000095 
0.000096 
0.000095 
0.000095 
0.000096 
0.000095 
0.000163 
0.000096 
0.000095 
0.000096 
0.000101 
0.000095 
0.000095 
0.000095 
0.000095 
0.000096 
0.000084 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000089 
0.000083 
0.000154 
0.000083 
0.000084 
0.000083 
0.000083 
0.000083 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000128 
0.000119 
0.000117 
0.000104 
0.000114 
0.000104 
0.000104 
0.000105 
0.000115 
0.000103 
0.000107 
0.000191 
0.000104 
0.000103 
0.000112 
0.000103 
0.000103 
0.000104 
0.000103 
0.000097 
0.000096 
0.000105 
0.000096 
0.000096 
0.000096 
0.000097 
0.000096 
0.000096 
0.000096 
0.000098 
0.000097 
0.000097 
0.000098 
0.000096 
0.000096 
0.000075 
0.000075 
0.000075 
0.000075 
0.000076 
0.000076 
0.000075 
0.000075 
0.000075 
0.000075 
0.000079 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000113 
0.000113 
0.000112 
0.000114 
0.000113 
0.000115 
0.000113 
0.000116 
0.000112 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000115 
0.000113 
0.000098 
0.000106 
0.000097 
0.000098 
0.000098 
0.000097 
0.000098 
0.000099 
0.000097 
0.000100 
0.000098 
0.000099 
0.000097 
0.000104 
0.000097 
0.000097 
0.000093 
0.000092 
0.000093 
0.000093 
0.000092 
0.000092 
0.000094 
0.000093 
0.000093 
0.000092 
0.000092 
0.000092 
0.000092 
0.000094 
0.000093 
0.000093 
0.000082 
0.000082 
0.000082 
0.000082 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000114 
0.000203 
0.000112 
0.000113 
0.000112 
0.000119 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000112 
0.000112 
0.000122 
0.000112 
0.000181 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000103 
0.000099 
0.000099 
0.000099 
0.000099 
0.000098 
0.000098 
0.000098 
0.000097 
0.000098 
0.000098 
0.000094 
0.000094 
0.000095 
0.000093 
0.000094 
0.000096 
0.000094 
0.000094 
0.000095 
0.000094 
0.000094 
0.000094 
0.000098 
0.000093 
0.000094 
0.000094 
0.000085 
0.000084 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000091 
0.000083 
0.000090 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000117 
0.000123 
0.000116 
0.000117 
0.000117 
0.000116 
0.000119 
0.000118 
0.000116 
0.000117 
0.000117 
0.000194 
0.000119 
0.000125 
0.000119 
0.000119 
0.000107 
0.000106 
0.000107 
0.000117 
0.000107 
0.000107 
0.000115 
0.000111 
0.000109 
0.000107 
0.000107 
0.000107 
0.000115 
0.000107 
0.000107 
0.000108 
0.000104 
0.000104 
0.000102 
0.000113 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000103 
0.000102 
0.000102 
0.000105 
0.000102 
0.000102 
0.000088 
0.000089 
0.000088 
0.000096 
0.000088 
0.000089 
0.000088 
0.000088 
0.000088 
0.000179 
0.000089 
0.000179 
0.000088 
0.000088 
0.000096 
0.000094 
0.000122 
0.000122 
0.000122 
0.000122 
0.000121 
0.000122 
0.000121 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000195 
0.000122 
0.000129 
0.000122 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000114 
0.000112 
0.000113 
0.000113 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000110 
0.000109 
0.000108 
0.000107 
0.000108 
0.000107 
0.000107 
0.000108 
0.000109 
0.000110 
0.000108 
0.000191 
0.000108 
0.000107 
0.000108 
0.000107 
0.000089 
0.000088 
0.000089 
0.000089 
0.000088 
0.000088 
0.000088 
0.000088 
0.000087 
0.000089 
0.000088 
0.000088 
0.000162 
0.000089 
0.000088 
0.000090 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000127 
0.000116 
0.000127 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000108 
0.000121 
0.000218 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000102 
0.000104 
0.000102 
0.000102 
0.000102 
0.000188 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000102 
0.000103 
0.000103 
0.000102 
0.000104 
0.000088 
0.000087 
0.000087 
0.000086 
0.000086 
0.000086 
0.000086 
0.000087 
0.000086 
0.000086 
0.000086 
0.000095 
0.000086 
0.000086 
0.000086 
0.000086 
0.000115 
0.000116 
0.000117 
0.000115 
0.000115 
0.000116 
0.000117 
0.000116 
0.000205 
0.000122 
0.000115 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000108 
0.000105 
0.000105 
0.000105 
0.000209 
0.000105 
0.000105 
0.000105 
0.000106 
0.000185 
0.000105 
0.000105 
0.000108 
0.000105 
0.000105 
0.000105 
0.000101 
0.000101 
0.000100 
0.000100 
0.000100 
0.000103 
0.000100 
0.000100 
0.000100 
0.000100 
0.000102 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000088 
0.000086 
0.000091 
0.000087 
0.000087 
0.000089 
0.000086 
0.000086 
0.000087 
0.000086 
0.000087 
0.000088 
0.000091 
0.000086 
0.000087 
0.000086 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000112 
0.000103 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000113 
0.000103 
0.000103 
0.000103 
0.000099 
0.000098 
0.000098 
0.000098 
0.000098 
0.000101 
0.000099 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000076 
0.000078 
0.000077 
0.000076 
0.000085 
0.000076 
0.000077 
0.000078 
0.000077 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000077 
0.000076 
0.000114 
0.000113 
0.000113 
0.000113 
0.000113 
0.000115 
0.000128 
0.000114 
0.000114 
0.000119 
0.000114 
0.000113 
0.000113 
0.000114 
0.000114 
0.000120 
0.000100 
0.000099 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000099 
0.000099 
0.000099 
0.000101 
0.000100 
0.000100 
0.000100 
0.000101 
0.000100 
0.000093 
0.000093 
0.000094 
0.000093 
0.000093 
0.000093 
0.000092 
0.000092 
0.000092 
0.000094 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000081 
0.000078 
0.000078 
0.000078 
0.000077 
0.000079 
0.000078 
0.000078 
0.000085 
0.000078 
0.000078 
0.000077 
0.000078 
0.000078 
0.000078 
0.000077 
0.000117 
0.000118 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000116 
0.000117 
0.000117 
0.000117 
0.000119 
0.000117 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000106 
0.000103 
0.000103 
0.000103 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000096 
0.000097 
0.000106 
0.000100 
0.000098 
0.000097 
0.000096 
0.000097 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000155 
0.000096 
0.000096 
0.000086 
0.000078 
0.000078 
0.000079 
0.000079 
0.000079 
0.000079 
0.000079 
0.000086 
0.000078 
0.000079 
0.000080 
0.000078 
0.000079 
0.000079 
0.000078 
0.000144 
0.000121 
0.000132 
0.000122 
0.000122 
0.000121 
0.000122 
0.000206 
0.000122 
0.000121 
0.000123 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000114 
0.000112 
0.000113 
0.000112 
0.000114 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000107 
0.000108 
0.000109 
0.000107 
0.000109 
0.000108 
0.000108 
0.000107 
0.000109 
0.000108 
0.000108 
0.000107 
0.000107 
0.000108 
0.000107 
0.000109 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000086 
0.000085 
0.000086 
0.000085 
0.000087 
0.000085 
0.000086 
0.000086 
0.000086 
0.000085 
0.000085 
0.000113 
0.000117 
0.000120 
0.000125 
0.000119 
0.000117 
0.000119 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000119 
0.000119 
0.000117 
0.000117 
0.000104 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000113 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000100 
0.000102 
0.000102 
0.000103 
0.000102 
0.000104 
0.000109 
0.000102 
0.000102 
0.000102 
0.000102 
0.000104 
0.000102 
0.000104 
0.000102 
0.000112 
0.000093 
0.000092 
0.000092 
0.000156 
0.000093 
0.000093 
0.000094 
0.000092 
0.000093 
0.000092 
0.000092 
0.000092 
0.000093 
0.000092 
0.000191 
0.000092 
0.000117 
0.000116 
0.000116 
0.000114 
0.000116 
0.000115 
0.000114 
0.000116 
0.000114 
0.000116 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000101 
0.000101 
0.000103 
0.000101 
0.000101 
0.000102 
0.000101 
0.000102 
0.000101 
0.000102 
0.000101 
0.000173 
0.000102 
0.000101 
0.000101 
0.000101 
0.000096 
0.000097 
0.000098 
0.000097 
0.000098 
0.000096 
0.000105 
0.000096 
0.000106 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000097 
0.000096 
0.000084 
0.000083 
0.000083 
0.000089 
0.000083 
0.000082 
0.000082 
0.000083 
0.000084 
0.000096 
0.000082 
0.000084 
0.000084 
0.000082 
0.000082 
0.000083 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000117 
0.000117 
0.000115 
0.000103 
0.000105 
0.000103 
0.000103 
0.000104 
0.000105 
0.000103 
0.000105 
0.000103 
0.000104 
0.000104 
0.000103 
0.000103 
0.000104 
0.000103 
0.000104 
0.000100 
0.000099 
0.000098 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000090 
0.000090 
0.000089 
0.000089 
0.000090 
0.000089 
0.000099 
0.000089 
0.000089 
0.000089 
0.000089 
0.000090 
0.000089 
0.000089 
0.000089 
0.000090 
0.000126 
0.000112 
0.000116 
0.000112 
0.000113 
0.000112 
0.000114 
0.000112 
0.000112 
0.000112 
0.000114 
0.000112 
0.000112 
0.000112 
0.000113 
0.000113 
0.000104 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000102 
0.000103 
0.000102 
0.000115 
0.000104 
0.000102 
0.000097 
0.000098 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000098 
0.000097 
0.000097 
0.000097 
0.000098 
0.000097 
0.000098 
0.000097 
0.000097 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000089 
0.000082 
0.000082 
0.000082 
0.000083 
0.000088 
0.000119 
0.000119 
0.000120 
0.000119 
0.000119 
0.000120 
0.000120 
0.000120 
0.000122 
0.000120 
0.000120 
0.000120 
0.000120 
0.000119 
0.000121 
0.000119 
0.000110 
0.000113 
0.000110 
0.000110 
0.000111 
0.000110 
0.000110 
0.000111 
0.000112 
0.000110 
0.000114 
0.000111 
0.000110 
0.000110 
0.000110 
0.000111 
0.000106 
0.000106 
0.000107 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000105 
0.000105 
0.000105 
0.000178 
0.000106 
0.000105 
0.000106 
0.000105 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000083 
0.000083 
0.000082 
0.000086 
0.000082 
0.000082 
0.000088 
0.000082 
0.000083 
0.000082 
0.000130 
0.000130 
0.000129 
0.000131 
0.000130 
0.000129 
0.000130 
0.000141 
0.000129 
0.000128 
0.000129 
0.000130 
0.000131 
0.000128 
0.000140 
0.000130 
0.000120 
0.000119 
0.000120 
0.000118 
0.000120 
0.000121 
0.000121 
0.000127 
0.000125 
0.000120 
0.000119 
0.000123 
0.000120 
0.000123 
0.000147 
0.000121 
0.000116 
0.000115 
0.000116 
0.000115 
0.000115 
0.000116 
0.000114 
0.000232 
0.000117 
0.000115 
0.000118 
0.000115 
0.000115 
0.000115 
0.000115 
0.000120 
0.000095 
0.000094 
0.000095 
0.000097 
0.000096 
0.000098 
0.000114 
0.000096 
0.000095 
0.000095 
0.000098 
0.000099 
0.000097 
0.000099 
0.000097 
0.000096 
0.000116 
0.000116 
0.000115 
0.000121 
0.000115 
0.000115 
0.000115 
0.000125 
0.000114 
0.000116 
0.000115 
0.000114 
0.000116 
0.000116 
0.000120 
0.000116 
0.000103 
0.000103 
0.000104 
0.000104 
0.000106 
0.000105 
0.000105 
0.000102 
0.000104 
0.000103 
0.000103 
0.000104 
0.000127 
0.000104 
0.000104 
0.000103 
0.000102 
0.000099 
0.000101 
0.000101 
0.000103 
0.000102 
0.000101 
0.000103 
0.000102 
0.000101 
0.000105 
0.000100 
0.000100 
0.000102 
0.000102 
0.000100 
0.000088 
0.000088 
0.000087 
0.000089 
0.000088 
0.000088 
0.000087 
0.000088 
0.000089 
0.000097 
0.000089 
0.000089 
0.000093 
0.000096 
0.000087 
0.000088 
0.000122 
0.000260 
0.000121 
0.000123 
0.000119 
0.000124 
0.000131 
0.000122 
0.000120 
0.000119 
0.000121 
0.000122 
0.000122 
0.000120 
0.000120 
0.000121 
0.000249 
0.000112 
0.000115 
0.000113 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000113 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000116 
0.000106 
0.000126 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000127 
0.000108 
0.000125 
0.000108 
0.000108 
0.000107 
0.000096 
0.000098 
0.000096 
0.000098 
0.000097 
0.000097 
0.000100 
0.000096 
0.000097 
0.000096 
0.000098 
0.000098 
0.000098 
0.000098 
0.000097 
0.000098 
0.000124 
0.000125 
0.000127 
0.000125 
0.000126 
0.000124 
0.000126 
0.000126 
0.000126 
0.000126 
0.000125 
0.000126 
0.000126 
0.000125 
0.000139 
0.000125 
0.000116 
0.000115 
0.000116 
0.000135 
0.000115 
0.000114 
0.000116 
0.000116 
0.000115 
0.000115 
0.000115 
0.000114 
0.000114 
0.000117 
0.000138 
0.000114 
0.000109 
0.000110 
0.000111 
0.000108 
0.000110 
0.000111 
0.000108 
0.000110 
0.000108 
0.000110 
0.000109 
0.000110 
0.000112 
0.000111 
0.000111 
0.000112 
0.000098 
0.000095 
0.000230 
0.000098 
0.000096 
0.000095 
0.000096 
0.000095 
0.000096 
0.000098 
0.000095 
0.000097 
0.000099 
0.000096 
0.000098 
0.000096 
0.000127 
0.000147 
0.000299 
0.000127 
0.000128 
0.000125 
0.000127 
0.000128 
0.000129 
0.000138 
0.000128 
0.000128 
0.000127 
0.000130 
0.000125 
0.000127 
0.000119 
0.000121 
0.000168 
0.000121 
0.000120 
0.000120 
0.000117 
0.000119 
0.000120 
0.000122 
0.000187 
0.000120 
0.000120 
0.000117 
0.000118 
0.000119 
0.000116 
0.000117 
0.000274 
0.000120 
0.000119 
0.000119 
0.000119 
0.000117 
0.000116 
0.000115 
0.000119 
0.000117 
0.000121 
0.000115 
0.000116 
0.000116 
0.000106 
0.000106 
0.000124 
0.000107 
0.000107 
0.000106 
0.000105 
0.000104 
0.000108 
0.000154 
0.000106 
0.000104 
0.000108 
0.000104 
0.000104 
0.000104 
0.000124 
0.000291 
0.000126 
0.000159 
0.000124 
0.000126 
0.000125 
0.000125 
0.000126 
0.000126 
0.000126 
0.000125 
0.000125 
0.000126 
0.000127 
0.000124 
0.000170 
0.000111 
0.000111 
0.000110 
0.000112 
0.000112 
0.000111 
0.000110 
0.000111 
0.000111 
0.000112 
0.000112 
0.000111 
0.000113 
0.000110 
0.000113 
0.000130 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000112 
0.000108 
0.000109 
0.000107 
0.000108 
0.000131 
0.000107 
0.000108 
0.000096 
0.000096 
0.000100 
0.000106 
0.000096 
0.000098 
0.000094 
0.000096 
0.000096 
0.000095 
0.000095 
0.000096 
0.000096 
0.000095 
0.000094 
0.000098 
0.000121 
0.000119 
0.000121 
0.000120 
0.000121 
0.000119 
0.000121 
0.000122 
0.000119 
0.000120 
0.000119 
0.000120 
0.000122 
0.000123 
0.000122 
0.000120 
0.000110 
0.000106 
0.000108 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000106 
0.000105 
0.000106 
0.000105 
0.000107 
0.000108 
0.000109 
0.000104 
0.000103 
0.000105 
0.000103 
0.000103 
0.000104 
0.000102 
0.000144 
0.000104 
0.000105 
0.000102 
0.000101 
0.000103 
0.000102 
0.000249 
0.000105 
0.000089 
0.000089 
0.000087 
0.000088 
0.000089 
0.000136 
0.000089 
0.000090 
0.000088 
0.000087 
0.000101 
0.000089 
0.000088 
0.000088 
0.000088 
0.000087 
0.000128 
0.000130 
0.000131 
0.000130 
0.000133 
0.000131 
0.000138 
0.000128 
0.000130 
0.000131 
0.000128 
0.000130 
0.000129 
0.000130 
0.000132 
0.000128 
0.000126 
0.000120 
0.000123 
0.000120 
0.000121 
0.000123 
0.000120 
0.000120 
0.000120 
0.000119 
0.000119 
0.000120 
0.000121 
0.000119 
0.000121 
0.000121 
0.000135 
0.000117 
0.000116 
0.000164 
0.000118 
0.000116 
0.000119 
0.000117 
0.000181 
0.000115 
0.000115 
0.000146 
0.000116 
0.000117 
0.000117 
0.000118 
0.000094 
0.000094 
0.000092 
0.000094 
0.000093 
0.000142 
0.000094 
0.000092 
0.000096 
0.000093 
0.000093 
0.000092 
0.000093 
0.000094 
0.000092 
0.000092 
0.000130 
0.000128 
0.000130 
0.000131 
0.000129 
0.000129 
0.000130 
0.000130 
0.000131 
0.000131 
0.000131 
0.000131 
0.000130 
0.000131 
0.000130 
0.000129 
0.000120 
0.000156 
0.000120 
0.000122 
0.000122 
0.000121 
0.000121 
0.000121 
0.000124 
0.000120 
0.000119 
0.000154 
0.000121 
0.000120 
0.000121 
0.000119 
0.000115 
0.000138 
0.000117 
0.000115 
0.000117 
0.000117 
0.000122 
0.000115 
0.000116 
0.000116 
0.000118 
0.000121 
0.000114 
0.000127 
0.000141 
0.000118 
0.000097 
0.000096 
0.000097 
0.000095 
0.000094 
0.000097 
0.000097 
0.000095 
0.000094 
0.000096 
0.000113 
0.000105 
0.000094 
0.000097 
0.000096 
0.000096 
0.000078 
0.000079 
0.000080 
0.000106 
0.000128 
0.000130 
0.000132 
0.000127 
0.000126 
0.000129 
0.000128 
0.000129 
0.000126 
0.000132 
0.000127 
0.000127 
0.000074 
0.000073 
0.000073 
0.000093 
0.000119 
0.000118 
0.000120 
0.000119 
0.000118 
0.000118 
0.000119 
0.000119 
0.000118 
0.000173 
0.000118 
0.000119 
0.000069 
0.000068 
0.000069 
0.000290 
0.000117 
0.000119 
0.000355 
0.000118 
0.000117 
0.000116 
0.000115 
0.000116 
0.000118 
0.000117 
0.000116 
0.000116 
0.000065 
0.000066 
0.000066 
0.000074 
0.000103 
0.000105 
0.000106 
0.000103 
0.000109 
0.000107 
0.000102 
0.000104 
0.000261 
0.000104 
0.000104 
0.000103 
0.000127 
0.000129 
0.000129 
0.000131 
0.000127 
0.000129 
0.000129 
0.000128 
0.000126 
0.000127 
0.000127 
0.000128 
0.000130 
0.000127 
0.000144 
0.000128 
0.000122 
0.000120 
0.000131 
0.000120 
0.000122 
0.000122 
0.000123 
0.000125 
0.000122 
0.000119 
0.000120 
0.000120 
0.000121 
0.000123 
0.000119 
0.000123 
0.000120 
0.000119 
0.000117 
0.000117 
0.000120 
0.000154 
0.000118 
0.000120 
0.000118 
0.000343 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000119 
0.000109 
0.000110 
0.000110 
0.000108 
0.000109 
0.000109 
0.000108 
0.000108 
0.000110 
0.000108 
0.000110 
0.000108 
0.000109 
0.000131 
0.000108 
0.000107 
0.000126 
0.000125 
0.000125 
0.000128 
0.000127 
0.000125 
0.000124 
0.000125 
0.000127 
0.000126 
0.000127 
0.000124 
0.000128 
0.000139 
0.000126 
0.000124 
0.000115 
0.000113 
0.000115 
0.000117 
0.000115 
0.000112 
0.000114 
0.000115 
0.000113 
0.000114 
0.000115 
0.000113 
0.000113 
0.000112 
0.000114 
0.000114 
0.000109 
0.000108 
0.000119 
0.000108 
0.000115 
0.000109 
0.000136 
0.000110 
0.000108 
0.000108 
0.000107 
0.000109 
0.000109 
0.000110 
0.000110 
0.000109 
0.000094 
0.000093 
0.000092 
0.000093 
0.000095 
0.000092 
0.000093 
0.000094 
0.000093 
0.000092 
0.000095 
0.000093 
0.000093 
0.000093 
0.000093 
0.000094 
0.000123 
0.000123 
0.000123 
0.000125 
0.000125 
0.000126 
0.000125 
0.000125 
0.000126 
0.000127 
0.000126 
0.000137 
0.000124 
0.000124 
0.000127 
0.000125 
0.000112 
0.000110 
0.000111 
0.000113 
0.000111 
0.000113 
0.000111 
0.000111 
0.000112 
0.000110 
0.000112 
0.000111 
0.000112 
0.000292 
0.000112 
0.000111 
0.000108 
0.000107 
0.000107 
0.000105 
0.000107 
0.000105 
0.000107 
0.000106 
0.000108 
0.000105 
0.000106 
0.000111 
0.000107 
0.000106 
0.000107 
0.000106 
0.000094 
0.000094 
0.000094 
0.000094 
0.000093 
0.000094 
0.000096 
0.000096 
0.000094 
0.000095 
0.000093 
0.000094 
0.000094 
0.000096 
0.000094 
0.000099 
0.000122 
0.000121 
0.000121 
0.000123 
0.000122 
0.000121 
0.000122 
0.000121 
0.000121 
0.000157 
0.000121 
0.000121 
0.000122 
0.000121 
0.000123 
0.000120 
0.000104 
0.000105 
0.000105 
0.000104 
0.000104 
0.000157 
0.000104 
0.000104 
0.000104 
0.000106 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000356 
0.000100 
0.000110 
0.000099 
0.000098 
0.000098 
0.000101 
0.000141 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000101 
0.000099 
0.000100 
0.000102 
0.000074 
0.000074 
0.000075 
0.000082 
0.000074 
0.000077 
0.000077 
0.000076 
0.000081 
0.000077 
0.000074 
0.000075 
0.000075 
0.000085 
0.000076 
0.000079 
0.000129 
0.000131 
0.000128 
0.000131 
0.000126 
0.000128 
0.000126 
0.000127 
0.000127 
0.000129 
0.000128 
0.000127 
0.000127 
0.000126 
0.000130 
0.000127 
0.000119 
0.000119 
0.000118 
0.000159 
0.000120 
0.000119 
0.000119 
0.000118 
0.000123 
0.000119 
0.000120 
0.000121 
0.000120 
0.000119 
0.000118 
0.000120 
0.000435 
0.000123 
0.000117 
0.000118 
0.000117 
0.000121 
0.000118 
0.000116 
0.000120 
0.000117 
0.000118 
0.000117 
0.000120 
0.000117 
0.000120 
0.000118 
0.000106 
0.000109 
0.000108 
0.000107 
0.000106 
0.000107 
0.000106 
0.000106 
0.000108 
0.000106 
0.000108 
0.000105 
0.000107 
0.000105 
0.000108 
0.000104 
0.000122 
0.000123 
0.000123 
0.000122 
0.000123 
0.000121 
0.000122 
0.000122 
0.000123 
0.000123 
0.000123 
0.000122 
0.000120 
0.000121 
0.000124 
0.000123 
0.000113 
0.000112 
0.000111 
0.000111 
0.000111 
0.000112 
0.000113 
0.000111 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000176 
0.000112 
0.000110 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000110 
0.000108 
0.000111 
0.000111 
0.000109 
0.000109 
0.000110 
0.000109 
0.000112 
0.000110 
0.000110 
0.000086 
0.000088 
0.000099 
0.000095 
0.000088 
0.000087 
0.000089 
0.000087 
0.000087 
0.000088 
0.000088 
0.000089 
0.000088 
0.000089 
0.000088 
0.000088 
0.000121 
0.000123 
0.000120 
0.000121 
0.000121 
0.000123 
0.000122 
0.000121 
0.000122 
0.000121 
0.000126 
0.000136 
0.000120 
0.000120 
0.000123 
0.000121 
0.000105 
0.000106 
0.000105 
0.000105 
0.000127 
0.000104 
0.000104 
0.000106 
0.000106 
0.000104 
0.000103 
0.000156 
0.000106 
0.000105 
0.000106 
0.000105 
0.000100 
0.000099 
0.000100 
0.000099 
0.000099 
0.000108 
0.000099 
0.000099 
0.000100 
0.000100 
0.000102 
0.000097 
0.000099 
0.000097 
0.000098 
0.000098 
0.000083 
0.000086 
0.000084 
0.000130 
0.000083 
0.000083 
0.000084 
0.000083 
0.000083 
0.000086 
0.000083 
0.000082 
0.000082 
0.000083 
0.000084 
0.000083 
0.000126 
0.000128 
0.000138 
0.000369 
0.000127 
0.000125 
0.000128 
0.000127 
0.000128 
0.000127 
0.000126 
0.000132 
0.000127 
0.000129 
0.000138 
0.000127 
0.000123 
0.000122 
0.000121 
0.000121 
0.000123 
0.000120 
0.000120 
0.000120 
0.000120 
0.000123 
0.000121 
0.000181 
0.000123 
0.000121 
0.000121 
0.000122 
0.000119 
0.000120 
0.000130 
0.000118 
0.000121 
0.000118 
0.000126 
0.000118 
0.000121 
0.000121 
0.000121 
0.000418 
0.000119 
0.000119 
0.000119 
0.000120 
0.000109 
0.000108 
0.000109 
0.000108 
0.000108 
0.000105 
0.000109 
0.000107 
0.000109 
0.000110 
0.000105 
0.000107 
0.000108 
0.000105 
0.000107 
0.000107 
0.000122 
0.000123 
0.000122 
0.000122 
0.000123 
0.000391 
0.000120 
0.000122 
0.000123 
0.000121 
0.000122 
0.000122 
0.000119 
0.000123 
0.000122 
0.000122 
0.000112 
0.000113 
0.000113 
0.000112 
0.000110 
0.000111 
0.000111 
0.000112 
0.000113 
0.000110 
0.000110 
0.000112 
0.000114 
0.000112 
0.000115 
0.000112 
0.000109 
0.000110 
0.000110 
0.000110 
0.000110 
0.000112 
0.000108 
0.000109 
0.000111 
0.000109 
0.000111 
0.000108 
0.000108 
0.000109 
0.000121 
0.000109 
0.000105 
0.000103 
0.000101 
0.000101 
0.000103 
0.000103 
0.000101 
0.000103 
0.000103 
0.000103 
0.000102 
0.000103 
0.000104 
0.000101 
0.000102 
0.000107 
0.000137 
0.000124 
0.000122 
0.000124 
0.000125 
0.000125 
0.000125 
0.000124 
0.000125 
0.000123 
0.000124 
0.000125 
0.000125 
0.000124 
0.000516 
0.000126 
0.000116 
0.000113 
0.000113 
0.000116 
0.000115 
0.000116 
0.000114 
0.000122 
0.000116 
0.000113 
0.000114 
0.000116 
0.000115 
0.000117 
0.000116 
0.000116 
0.000109 
0.000109 
0.000110 
0.000110 
0.000112 
0.000110 
0.000113 
0.000111 
0.000110 
0.000119 
0.000109 
0.000119 
0.000111 
0.000121 
0.000109 
0.000109 
0.000114 
0.000097 
0.000097 
0.000098 
0.000106 
0.000108 
0.000098 
0.000100 
0.000098 
0.000098 
0.000099 
0.000108 
0.000098 
0.000178 
0.000099 
0.000097 

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/staliro12800_1.dat <==
0.000299  
0.000302  
0.000307  
0.000300  
0.000300  
0.000299  
0.000307  
0.000301  
0.000307  
0.000303  
0.000306  
0.000304  
0.000304  
0.000305  
0.000305  
0.000303  
0.000301  
0.000303  
0.000315  
0.000331  
0.000298  
0.000308  
0.000301  
0.000302  
0.000303  
0.000300  
0.000298  
0.000296  
0.000297  
0.000300  
0.000307  
0.000300  
0.000305  
0.000299  
0.000302  
0.000301  
0.000301  
0.000301  
0.000302  
0.000307  
0.000302  
0.000299  
0.000304  
0.000307  
0.000301  
0.000305  
0.000307  
0.000300  
0.000303  
0.000299  
0.000315  
0.000303  
0.000301  
0.000303  
0.000300  
0.000298  
0.000303  
0.000299  
0.000310  
0.000295  
0.000302  
0.000302  
0.000305  
0.000299  
0.000315  
0.000313  
0.000315  
0.000315  
0.000314  
0.000312  
0.000311  
0.000314  
0.000316  
0.000315  
0.000315  
0.000315  
0.000318  
0.000331  
0.000316  
0.000318  
0.000310  
0.000307  
0.000324  
0.000317  
0.000316  
0.000318  
0.000314  
0.000315  
0.000330  
0.000315  
0.000315  
0.000312  
0.000317  
0.000318  
0.000314  
0.000320  
0.000313  
0.000317  
0.000314  
0.000314  
0.000324  
0.000321  
0.000322  
0.000316  
0.000313  
0.000323  
0.000326  
0.000327  
0.000312  
0.000318  
0.000313  
0.000316  
0.000327  
0.000320  
0.000315  
0.000314  
0.000342  
0.000324  
0.000322  
0.000315  
0.000329  
0.000322  
0.000321  
0.000326  
0.000317  
0.000314  
0.000317  
0.000318  
0.000304  
0.000304  
0.000300  
0.000303  
0.000304  
0.000304  
0.000302  
0.000304  
0.000307  
0.000308  
0.000305  
0.000310  
0.000310  
0.000308  
0.000316  
0.000305  
0.000308  
0.000305  
0.000309  
0.000304  
0.000301  
0.000304  
0.000311  
0.000305  
0.000311  
0.000305  
0.000310  
0.000308  
0.000312  
0.000308  
0.000307  
0.000306  
0.000308  
0.000303  
0.000306  
0.000303  
0.000309  
0.000299  
0.000315  
0.000314  
0.000314  
0.000305  
0.000311  
0.000305  
0.000308  
0.000307  
0.000316  
0.000314  
0.000306  
0.000303  
0.000304  
0.000304  
0.000329  
0.000301  
0.000305  
0.000308  
0.000312  
0.000308  
0.000312  
0.000307  
0.000310  
0.000308  
0.000304  
0.000307  
0.000340  
0.000333  
0.000335  
0.000334  
0.000336  
0.000335  
0.000339  
0.000336  
0.000340  
0.000331  
0.000334  
0.000338  
0.000334  
0.000331  
0.000330  
0.000336  
0.000335  
0.000338  
0.000338  
0.000337  
0.000333  
0.000334  
0.000331  
0.000335  
0.000336  
0.000332  
0.000341  
0.000330  
0.000335  
0.000337  
0.000332  
0.000336  
0.000337  
0.000337  
0.000336  
0.000335  
0.000333  
0.000341  
0.000332  
0.000332  
0.000330  
0.000334  
0.000335  
0.000332  
0.000332  
0.000334  
0.000332  
0.000344  
0.000337  
0.000338  
0.000337  
0.000342  
0.000502  
0.000341  
0.000330  
0.000339  
0.000334  
0.000333  
0.000336  
0.000333  
0.000332  
0.000337  
0.000341  
0.000336  
0.000310  
0.000306  
0.000311  
0.000311  
0.000308  
0.000308  
0.000313  
0.000329  
0.000314  
0.000325  
0.000309  
0.000318  
0.000316  
0.000320  
0.000307  
0.000308  
0.000312  
0.000318  
0.000316  
0.000313  
0.000311  
0.000308  
0.000316  
0.000309  
0.000320  
0.000313  
0.000317  
0.000318  
0.000307  
0.000310  
0.000308  
0.000314  
0.000310  
0.000309  
0.000308  
0.000309  
0.000313  
0.000307  
0.000310  
0.000313  
0.000331  
0.000326  
0.000316  
0.000309  
0.000319  
0.000310  
0.000310  
0.000311  
0.000309  
0.000310  
0.000311  
0.000309  
0.000495  
0.000315  
0.000309  
0.000314  
0.000310  
0.000325  
0.000311  
0.000314  
0.000306  
0.000316  
0.000306  
0.000308  
0.000306  
0.000307  
0.000305  
0.000307  
0.000306  
0.000305  
0.000411  
0.000303  
0.000306  
0.000304  
0.000308  
0.000305  
0.000304  
0.000308  
0.000305  
0.000304  
0.000307  
0.000303  
0.000302  
0.000313  
0.000313  
0.000305  
0.000301  
0.000302  
0.000312  
0.000314  
0.000307  
0.000307  
0.000305  
0.000305  
0.000304  
0.000304  
0.000308  
0.000305  
0.000306  
0.000304  
0.000304  
0.000314  
0.000305  
0.000301  
0.000308  
0.000310  
0.000305  
0.000304  
0.000308  
0.000307  
0.000306  
0.000301  
0.000307  
0.000307  
0.000304  
0.000305  
0.000483  
0.000305  
0.000302  
0.000305  
0.000308  
0.000309  
0.000300  
0.000302  
0.000308  
0.000304  
0.000307  
0.000313  
0.000350  
0.000343  
0.000348  
0.000347  
0.000350  
0.000346  
0.000348  
0.000347  
0.000361  
0.000360  
0.000352  
0.000352  
0.000355  
0.000352  
0.000351  
0.000354  
0.000348  
0.000344  
0.000350  
0.000347  
0.000348  
0.000347  
0.000350  
0.000344  
0.000354  
0.000352  
0.000350  
0.000353  
0.000352  
0.000361  
0.000351  
0.000352  
0.000344  
0.000351  
0.000347  
0.000344  
0.000345  
0.000349  
0.000345  
0.000350  
0.000349  
0.000351  
0.000351  
0.000357  
0.000354  
0.000359  
0.000350  
0.000352  
0.000347  
0.000356  
0.000349  
0.000349  
0.000371  
0.000345  
0.000352  
0.000354  
0.000357  
0.000356  
0.000352  
0.000352  
0.000353  
0.000353  
0.000352  
0.000353  
0.000320  
0.000316  
0.000319  
0.000319  
0.000318  
0.000319  
0.000319  
0.000317  
0.000327  
0.000323  
0.000324  
0.000322  
0.000323  
0.000321  
0.000319  
0.000323  
0.000320  
0.000319  
0.000324  
0.000314  
0.000319  
0.000326  
0.000322  
0.000317  
0.000323  
0.000323  
0.000322  
0.000323  
0.000321  
0.000324  
0.000321  
0.000322  
0.000319  
0.000317  
0.000322  
0.000317  
0.000318  
0.000319  
0.000320  
0.000327  
0.000322  
0.000318  
0.000321  
0.000322  
0.000324  
0.000325  
0.000322  
0.000323  
0.000318  
0.000317  
0.000324  
0.000319  
0.000350  
0.000317  
0.000320  
0.000323  
0.000320  
0.000324  
0.000323  
0.000324  
0.000319  
0.000324  
0.000326  
0.000320  
0.000382  
0.000380  
0.000379  
0.000379  
0.000392  
0.000380  
0.000387  
0.000381  
0.000380  
0.000384  
0.000393  
0.000381  
0.000380  
0.000394  
0.000376  
0.000375  
0.000378  
0.000384  
0.000378  
0.000382  
0.000384  
0.000381  
0.000382  
0.000386  
0.000385  
0.000383  
0.000391  
0.000387  
0.000381  
0.000374  
0.000374  
0.000376  
0.000386  
0.000379  
0.000372  
0.000382  
0.000379  
0.000383  
0.000386  
0.000384  
0.000383  
0.000380  
0.000382  
0.000392  
0.000381  
0.000375  
0.000380  
0.000378  
0.000380  
0.000377  
0.000379  
0.000381  
0.000413  
0.000381  
0.000383  
0.000387  
0.000388  
0.000381  
0.000381  
0.000380  
0.000385  
0.000375  
0.000371  
0.000378  
0.000361  
0.000364  
0.000358  
0.000360  
0.000356  
0.000363  
0.000359  
0.000361  
0.000352  
0.000365  
0.000358  
0.000362  
0.000353  
0.000363  
0.000360  
0.000361  
0.000359  
0.000370  
0.000355  
0.000354  
0.000349  
0.000351  
0.000354  
0.000354  
0.000359  
0.000352  
0.000361  
0.000358  
0.000360  
0.000360  
0.000370  
0.000361  
0.000355  
0.000356  
0.000354  
0.000354  
0.000364  
0.000358  
0.000354  
0.000357  
0.000354  
0.000351  
0.000355  
0.000357  
0.000358  
0.000360  
0.000361  
0.000359  
0.000360  
0.000357  
0.000360  
0.000359  
0.000383  
0.000356  
0.000353  
0.000354  
0.000361  
0.000357  
0.000370  
0.000359  
0.000356  
0.000356  
0.000364  
0.000352  
0.000333  
0.000328  
0.000334  
0.000326  
0.000340  
0.000338  
0.000332  
0.000330  
0.000332  
0.000332  
0.000331  
0.000337  
0.000331  
0.000331  
0.000337  
0.000333  
0.000328  
0.000329  
0.000330  
0.000328  
0.000329  
0.000341  
0.000329  
0.000337  
0.000329  
0.000337  
0.000332  
0.000329  
0.000332  
0.000332  
0.000339  
0.000332  
0.000330  
0.000332  
0.000328  
0.000325  
0.000325  
0.000332  
0.000334  
0.000331  
0.000333  
0.000329  
0.000330  
0.000328  
0.000329  
0.000330  
0.000335  
0.000331  
0.000329  
0.000327  
0.000332  
0.000330  
0.000354  
0.000331  
0.000332  
0.000330  
0.000332  
0.000330  
0.000328  
0.000331  
0.000332  
0.000336  
0.000332  
0.000329  
0.000314  
0.000309  
0.000323  
0.000309  
0.000313  
0.000311  
0.000307  
0.000308  
0.000313  
0.000310  
0.000310  
0.000311  
0.000310  
0.000314  
0.000308  
0.000312  
0.000310  
0.000315  
0.000311  
0.000306  
0.000313  
0.000308  
0.000308  
0.000309  
0.000312  
0.000309  
0.000314  
0.000309  
0.000307  
0.000309  
0.000306  
0.000308  
0.000308  
0.000314  
0.000306  
0.000332  
0.000305  
0.000307  
0.000308  
0.000310  
0.000304  
0.000309  
0.000307  
0.000307  
0.000310  
0.000308  
0.000307  
0.000314  
0.000316  
0.000312  
0.000326  
0.000319  
0.000330  
0.000308  
0.000314  
0.000307  
0.000307  
0.000311  
0.000309  
0.000311  
0.000305  
0.000311  
0.000314  
0.000314  
0.000384  
0.000377  
0.000374  
0.000379  
0.000377  
0.000383  
0.000373  
0.000377  
0.000382  
0.000375  
0.000375  
0.000386  
0.000388  
0.000381  
0.000391  
0.000378  
0.000376  
0.000378  
0.000392  
0.000382  
0.000382  
0.000384  
0.000389  
0.000382  
0.000384  
0.000378  
0.000384  
0.000382  
0.000387  
0.000384  
0.000380  
0.000377  
0.000383  
0.000385  
0.000375  
0.000384  
0.000387  
0.000380  
0.000375  
0.000383  
0.000377  
0.000376  
0.000383  
0.000385  
0.000380  
0.000386  
0.000380  
0.000388  
0.000386  
0.000377  
0.000376  
0.000382  
0.000410  
0.000379  
0.000378  
0.000385  
0.000377  
0.000377  
0.000378  
0.000384  
0.000390  
0.000380  
0.000376  
0.000372  
0.000346  
0.000345  
0.000343  
0.000340  
0.000343  
0.000343  
0.000348  
0.000348  
0.000340  
0.000340  
0.000346  
0.000361  
0.000363  
0.000349  
0.000349  
0.000352  
0.000351  
0.000344  
0.000340  
0.000344  
0.000343  
0.000351  
0.000341  
0.000344  
0.000341  
0.000351  
0.000346  
0.000349  
0.000341  
0.000353  
0.000346  
0.000345  
0.000350  
0.000347  
0.000354  
0.000339  
0.000345  
0.000342  
0.000342  
0.000346  
0.000343  
0.000341  
0.000342  
0.000347  
0.000342  
0.000345  
0.000340  
0.000346  
0.000344  
0.000346  
0.000342  
0.000337  
0.000372  
0.000344  
0.000349  
0.000340  
0.000347  
0.000343  
0.000345  
0.000348  
0.000339  
0.000348  
0.000348  
0.000346  
0.000319  
0.000317  
0.000319  
0.000322  
0.000324  
0.000324  
0.000321  
0.000325  
0.000329  
0.000325  
0.000316  
0.000329  
0.000347  
0.000322  
0.000318  
0.000321  
0.000336  
0.000324  
0.000323  
0.000320  
0.000317  
0.000321  
0.000326  
0.000325  
0.000327  
0.000323  
0.000327  
0.000321  
0.000322  
0.000322  
0.000325  
0.000318  
0.000319  
0.000330  
0.000331  
0.000329  
0.000318  
0.000327  
0.000321  
0.000322  
0.000321  
0.000321  
0.000323  
0.000322  
0.000325  
0.000321  
0.000331  
0.000321  
0.000319  
0.000321  
0.000331  
0.000319  
0.000500  
0.000321  
0.000323  
0.000320  
0.000321  
0.000323  
0.000325  
0.000318  
0.000323  
0.000319  
0.000317  
0.000318  
0.000386  
0.000386  
0.000385  
0.000387  
0.000385  
0.000392  
0.000395  
0.000385  
0.000388  
0.000392  
0.000391  
0.000402  
0.000392  
0.000388  
0.000394  
0.000394  
0.000386  
0.000390  
0.000384  
0.000411  
0.000381  
0.000388  
0.000392  
0.000385  
0.000388  
0.000401  
0.000389  
0.000387  
0.000386  
0.000400  
0.000394  
0.000388  
0.000384  
0.000388  
0.000382  
0.000386  
0.000385  
0.000390  
0.000394  
0.000388  
0.000396  
0.000387  
0.000390  
0.000386  
0.000390  
0.000388  
0.000387  
0.000388  
0.000385  
0.000387  
0.000384  
0.000380  
0.000408  
0.000385  
0.000440  
0.000390  
0.000393  
0.000386  
0.000391  
0.000392  
0.000387  
0.000391  
0.000392  
0.000390  
0.000364  
0.000361  
0.000353  
0.000361  
0.000353  
0.000361  
0.000361  
0.000358  
0.000356  
0.000359  
0.000355  
0.000359  
0.000356  
0.000362  
0.000361  
0.000366  
0.000365  
0.000359  
0.000358  
0.000356  
0.000360  
0.000365  
0.000362  
0.000358  
0.000355  
0.000359  
0.000361  
0.000385  
0.000366  
0.000363  
0.000361  
0.000356  
0.000362  
0.000359  
0.000359  
0.000357  
0.000360  
0.000355  
0.000362  
0.000356  
0.000365  
0.000361  
0.000357  
0.000355  
0.000355  
0.000360  
0.000361  
0.000357  
0.000352  
0.000358  
0.000357  
0.000357  
0.000386  
0.000362  
0.000379  
0.000358  
0.000362  
0.000355  
0.000358  
0.000356  
0.000361  
0.000356  
0.000361  
0.000358  
0.000337  
0.000334  
0.000329  
0.000335  
0.000338  
0.000334  
0.000335  
0.000330  
0.000329  
0.000336  
0.000332  
0.000338  
0.000336  
0.000338  
0.000340  
0.000338  
0.000357  
0.000334  
0.000337  
0.000338  
0.000335  
0.000334  
0.000335  
0.000336  
0.000336  
0.000334  
0.000340  
0.000336  
0.000335  
0.000339  
0.000341  
0.000342  
0.000341  
0.000333  
0.000336  
0.000333  
0.000338  
0.000352  
0.000334  
0.000345  
0.000338  
0.000331  
0.000336  
0.000341  
0.000339  
0.000335  
0.000341  
0.000339  
0.000338  
0.000331  
0.000339  
0.000338  
0.000392  
0.000334  
0.000332  
0.000330  
0.000334  
0.000333  
0.000340  
0.000332  
0.000339  
0.000335  
0.000338  
0.000336  
0.000312  
0.000309  
0.000310  
0.000310  
0.000309  
0.000310  
0.000312  
0.000317  
0.000312  
0.000310  
0.000311  
0.000312  
0.000309  
0.000310  
0.000309  
0.000317  
0.000316  
0.000309  
0.000313  
0.000312  
0.000311  
0.000311  
0.000312  
0.000309  
0.000311  
0.000331  
0.000310  
0.000314  
0.000312  
0.000312  
0.000308  
0.000310  
0.000310  
0.000312  
0.000306  
0.000319  
0.000312  
0.000313  
0.000309  
0.000311  
0.000317  
0.000310  
0.000318  
0.000312  
0.000314  
0.000316  
0.000310  
0.000320  
0.000310  
0.000313  
0.000318  
0.000318  
0.000335  
0.000319  
0.000310  
0.000310  
0.000312  
0.000310  
0.000305  
0.000314  
0.000314  
0.000312  
0.000311  
0.000309  
0.000397  
0.000410  
0.000390  
0.000410  
0.000398  
0.000391  
0.000390  
0.000383  
0.000387  
0.000384  
0.000387  
0.000396  
0.000402  
0.000390  
0.000392  
0.000390  
0.000394  
0.000394  
0.000391  
0.000404  
0.000403  
0.000394  
0.000388  
0.000384  
0.000390  
0.000385  
0.000381  
0.000400  
0.000402  
0.000390  
0.000400  
0.000388  
0.000391  
0.000393  
0.000406  
0.000400  
0.000393  
0.000395  
0.000382  
0.000384  
0.000385  
0.000394  
0.000383  
0.000391  
0.000397  
0.000395  
0.000385  
0.000393  
0.000398  
0.000396  
0.000394  
0.000391  
0.000420  
0.000391  
0.000386  
0.000387  
0.000383  
0.000389  
0.000384  
0.000398  
0.000391  
0.000392  
0.000388  
0.000390  
0.000369  
0.000358  
0.000357  
0.000357  
0.000361  
0.000358  
0.000365  
0.000362  
0.000351  
0.000360  
0.000365  
0.000356  
0.000394  
0.000357  
0.000357  
0.000350  
0.000364  
0.000361  
0.000359  
0.000359  
0.000360  
0.000357  
0.000366  
0.000354  
0.000350  
0.000376  
0.000359  
0.000359  
0.000357  
0.000356  
0.000364  
0.000356  
0.000355  
0.000362  
0.000369  
0.000361  
0.000366  
0.000360  
0.000355  
0.000356  
0.000352  
0.000357  
0.000365  
0.000358  
0.000355  
0.000362  
0.000351  
0.000348  
0.000360  
0.000356  
0.000370  
0.000360  
0.000389  
0.000363  
0.000351  
0.000354  
0.000352  
0.000370  
0.000358  
0.000358  
0.000360  
0.000359  
0.000352  
0.000349  
0.000331  
0.000323  
0.000335  
0.000328  
0.000328  
0.000327  
0.000324  
0.000326  
0.000324  
0.000371  
0.000327  
0.000327  
0.000331  
0.000331  
0.000321  
0.000326  
0.000329  
0.000324  
0.000325  
0.000331  
0.000330  
0.000333  
0.000325  
0.000325  
0.000325  
0.000330  
0.000333  
0.000325  
0.000330  
0.000327  
0.000329  
0.000327  
0.000329  
0.000326  
0.000327  
0.000330  
0.000336  
0.000327  
0.000332  
0.000327  
0.000331  
0.000325  
0.000326  
0.000326  
0.000329  
0.000329  
0.000326  
0.000328  
0.000330  
0.000328  
0.000327  
0.000330  
0.000351  
0.000335  
0.000326  
0.000335  
0.000326  
0.000326  
0.000333  
0.000327  
0.000328  
0.000328  
0.000330  
0.000330  
0.000309  
0.000314  
0.000314  
0.000311  
0.000314  
0.000309  
0.000311  
0.000307  
0.000309  
0.000313  
0.000314  
0.000309  
0.000311  
0.000307  
0.000311  
0.000313  
0.000332  
0.000308  
0.000310  
0.000309  
0.000310  
0.000313  
0.000315  
0.000318  
0.000323  
0.000317  
0.000313  
0.000311  
0.000310  
0.000307  
0.000307  
0.000310  
0.000330  
0.000313  
0.000317  
0.000310  
0.000312  
0.000341  
0.000315  
0.000310  
0.000307  
0.000307  
0.000308  
0.000309  
0.000315  
0.000310  
0.000307  
0.000312  
0.000333  
0.000312  
0.000308  
0.000310  
0.000496  
0.000313  
0.000312  
0.000307  
0.000307  
0.000307  
0.000307  
0.000313  
0.000310  
0.000312  
0.000308  
0.000308  
0.000393  
0.000399  
0.000398  
0.000397  
0.000395  
0.000393  
0.000397  
0.000390  
0.000391  
0.000392  
0.000395  
0.000390  
0.000386  
0.000398  
0.000397  
0.000395  
0.000399  
0.000397  
0.000402  
0.000409  
0.000403  
0.000398  
0.000396  
0.000393  
0.000394  
0.000387  
0.000401  
0.000397  
0.000408  
0.000387  
0.000393  
0.000393  
0.000397  
0.000398  
0.000403  
0.000398  
0.000391  
0.000395  
0.000393  
0.000396  
0.000392  
0.000391  
0.000389  
0.000388  
0.000400  
0.000396  
0.000405  
0.000396  
0.000398  
0.000406  
0.000403  
0.000398  
0.000427  
0.000396  
0.000392  
0.000408  
0.000395  
0.000393  
0.000394  
0.000394  
0.000391  
0.000396  
0.000388  
0.000406  
0.000366  
0.000369  
0.000372  
0.000366  
0.000363  
0.000366  
0.000358  
0.000364  
0.000359  
0.000358  
0.000365  
0.000369  
0.000382  
0.000371  
0.000361  
0.000362  
0.000363  
0.000365  
0.000362  
0.000361  
0.000363  
0.000366  
0.000357  
0.000394  
0.000364  
0.000370  
0.000360  
0.000362  
0.000361  
0.000361  
0.000363  
0.000367  
0.000363  
0.000368  
0.000364  
0.000360  
0.000363  
0.000367  
0.000362  
0.000361  
0.000363  
0.000358  
0.000367  
0.000361  
0.000366  
0.000365  
0.000356  
0.000361  
0.000365  
0.000362  
0.000365  
0.000364  
0.000391  
0.000360  
0.000358  
0.000359  
0.000358  
0.000360  
0.000360  
0.000358  
0.000363  
0.000361  
0.000421  
0.000370  
0.000329  
0.000333  
0.000329  
0.000339  
0.000348  
0.000330  
0.000335  
0.000332  
0.000330  
0.000331  
0.000334  
0.000340  
0.000333  
0.000334  
0.000332  
0.000332  
0.000334  
0.000343  
0.000337  
0.000338  
0.000329  
0.000336  
0.000335  
0.000349  
0.000333  
0.000329  
0.000337  
0.000332  
0.000334  
0.000332  
0.000331  
0.000337  
0.000332  
0.000336  
0.000338  
0.000331  
0.000328  
0.000327  
0.000334  
0.000330  
0.000334  
0.000329  
0.000332  
0.000326  
0.000332  
0.000338  
0.000335  
0.000336  
0.000330  
0.000331  
0.000335  
0.000329  
0.000495  
0.000335  
0.000332  
0.000330  
0.000338  
0.000332  
0.000333  
0.000335  
0.000330  
0.000335  
0.000332  
0.000335  
0.000322  
0.000318  
0.000321  
0.000317  
0.000314  
0.000318  
0.000317  
0.000326  
0.000315  
0.000327  
0.000325  
0.000317  
0.000321  
0.000324  
0.000320  
0.000323  
0.000316  
0.000328  
0.000317  
0.000319  
0.000313  
0.000317  
0.000316  
0.000319  
0.000316  
0.000323  
0.000334  
0.000325  
0.000317  
0.000330  
0.000322  
0.000319  
0.000319  
0.000318  
0.000317  
0.000313  
0.000321  
0.000317  
0.000318  
0.000325  
0.000321  
0.000326  
0.000318  
0.000320  
0.000323  
0.000326  
0.000320  
0.000324  
0.000316  
0.000317  
0.000315  
0.000318  
0.000358  
0.000316  
0.000315  
0.000316  
0.000320  
0.000319  
0.000322  
0.000320  
0.000320  
0.000320  
0.000322  
0.000320  
0.000397  
0.000396  
0.000401  
0.000399  
0.000425  
0.000399  
0.000393  
0.000400  
0.000400  
0.000397  
0.000393  
0.000395  
0.000394  
0.000406  
0.000400  
0.000409  
0.000392  
0.000401  
0.000395  
0.000404  
0.000400  
0.000421  
0.000394  
0.000398  
0.000400  
0.000404  
0.000400  
0.000397  
0.000397  
0.000394  
0.000396  
0.000397  
0.000398  
0.000397  
0.000400  
0.000402  
0.000399  
0.000405  
0.000401  
0.000403  
0.000400  
0.000394  
0.000395  
0.000399  
0.000396  
0.000405  
0.000396  
0.000399  
0.000400  
0.000398  
0.000402  
0.000401  
0.000433  
0.000412  
0.000404  
0.000400  
0.000404  
0.000459  
0.000396  
0.000396  
0.000399  
0.000406  
0.000398  
0.000401  
0.000512  
0.000368  
0.000371  
0.000370  
0.000368  
0.000383  
0.000387  
0.000397  
0.000386  
0.000388  
0.000391  
0.000388  
0.000390  
0.000371  
0.000363  
0.000367  
0.000371  
0.000374  
0.000372  
0.000368  
0.000370  
0.000391  
0.000389  
0.000385  
0.000388  
0.000390  
0.000387  
0.000387  
0.000386  
0.000368  
0.000365  
0.000363  
0.000367  
0.000367  
0.000372  
0.000372  
0.000375  
0.000386  
0.000385  
0.000390  
0.000385  
0.000400  
0.000382  
0.000382  
0.000393  
0.000365  
0.000372  
0.000364  
0.000371  
0.000371  
0.000377  
0.000383  
0.000406  
0.000385  
0.000385  
0.000387  
0.000389  
0.000386  
0.000384  
0.000383  
0.000390  
0.000367  
0.000362  
0.000366  
0.000342  
0.000337  
0.000340  
0.000350  
0.000345  
0.000337  
0.000342  
0.000342  
0.000340  
0.000344  
0.000342  
0.000338  
0.000346  
0.000342  
0.000340  
0.000341  
0.000337  
0.000340  
0.000354  
0.000343  
0.000343  
0.000348  
0.000339  
0.000340  
0.000336  
0.000343  
0.000337  
0.000356  
0.000342  
0.000341  
0.000340  
0.000342  
0.000338  
0.000338  
0.000337  
0.000346  
0.000342  
0.000338  
0.000347  
0.000340  
0.000338  
0.000339  
0.000338  
0.000360  
0.000342  
0.000340  
0.000341  
0.000338  
0.000341  
0.000348  
0.000338  
0.000340  
0.000362  
0.000338  
0.000339  
0.000340  
0.000334  
0.000336  
0.000345  
0.000338  
0.000337  
0.000340  
0.000340  
0.000347  
0.000395  
0.000404  
0.000395  
0.000399  
0.000398  
0.000402  
0.000400  
0.000400  
0.000403  
0.000395  
0.000397  
0.000408  
0.000401  
0.000399  
0.000396  
0.000405  
0.000402  
0.000394  
0.000401  
0.000400  
0.000398  
0.000401  
0.000403  
0.000398  
0.000408  
0.000407  
0.000400  
0.000409  
0.000398  
0.000400  
0.000400  
0.000398  
0.000399  
0.000404  
0.000403  
0.000398  
0.000417  
0.000397  
0.000400  
0.000398  
0.000403  
0.000403  
0.000400  
0.000398  
0.000402  
0.000401  
0.000401  
0.000394  
0.000397  
0.000400  
0.000395  
0.000399  
0.000442  
0.000406  
0.000396  
0.000419  
0.000395  
0.000396  
0.000399  
0.000400  
0.000402  
0.000399  
0.000401  
0.000400  
0.000388  
0.000385  
0.000376  
0.000381  
0.000376  
0.000377  
0.000381  
0.000387  
0.000399  
0.000391  
0.000375  
0.000377  
0.000382  
0.000386  
0.000382  
0.000379  
0.000383  
0.000385  
0.000377  
0.000378  
0.000381  
0.000378  
0.000383  
0.000382  
0.000384  
0.000374  
0.000380  
0.000378  
0.000372  
0.000376  
0.000377  
0.000379  
0.000385  
0.000381  
0.000383  
0.000381  
0.000378  
0.000383  
0.000385  
0.000388  
0.000382  
0.000375  
0.000377  
0.000378  
0.000381  
0.000378  
0.000375  
0.000379  
0.000387  
0.000377  
0.000376  
0.000381  
0.000405  
0.000385  
0.000380  
0.000383  
0.000377  
0.000379  
0.000374  
0.000380  
0.000381  
0.000383  
0.000376  
0.000381  
0.000367  
0.000359  
0.000365  
0.000360  
0.000363  
0.000366  
0.000359  
0.000364  
0.000361  
0.000357  
0.000360  
0.000364  
0.000357  
0.000366  
0.000361  
0.000363  
0.000363  
0.000360  
0.000362  
0.000361  
0.000355  
0.000355  
0.000363  
0.000357  
0.000359  
0.000356  
0.000360  
0.000358  
0.000357  
0.000363  
0.000362  
0.000368  
0.000358  
0.000360  
0.000367  
0.000364  
0.000356  
0.000356  
0.000356  
0.000361  
0.000365  
0.000359  
0.000357  
0.000362  
0.000357  
0.000358  
0.000362  
0.000364  
0.000366  
0.000358  
0.000361  
0.000369  
0.000385  
0.000364  
0.000361  
0.000358  
0.000362  
0.000363  
0.000358  
0.000357  
0.000360  
0.000362  
0.000362  
0.000369  
0.000339  
0.000338  
0.000331  
0.000340  
0.000331  
0.000337  
0.000336  
0.000333  
0.000340  
0.000338  
0.000337  
0.000333  
0.000337  
0.000340  
0.000332  
0.000334  
0.000333  
0.000335  
0.000335  
0.000333  
0.000340  
0.000344  
0.000334  
0.000334  
0.000341  
0.000340  
0.000334  
0.000334  
0.000347  
0.000359  
0.000333  
0.000339  
0.000338  
0.000334  
0.000331  
0.000337  
0.000330  
0.000337  
0.000340  
0.000333  
0.000336  
0.000332  
0.000335  
0.000332  
0.000333  
0.000329  
0.000337  
0.000334  
0.000342  
0.000346  
0.000367  
0.000331  
0.000506  
0.000336  
0.000335  
0.000332  
0.000336  
0.000333  
0.000345  
0.000337  
0.000345  
0.000331  
0.000337  
0.000334  
0.000401  
0.000401  
0.000408  
0.000400  
0.000405  
0.000393  
0.000392  
0.000405  
0.000399  
0.000396  
0.000396  
0.000401  
0.000399  
0.000397  
0.000416  
0.000403  
0.000405  
0.000400  
0.000403  
0.000404  
0.000402  
0.000399  
0.000397  
0.000400  
0.000398  
0.000394  
0.000404  
0.000397  
0.000405  
0.000400  
0.000403  
0.000398  
0.000401  
0.000403  
0.000399  
0.000402  
0.000403  
0.000398  
0.000399  
0.000399  
0.000393  
0.000396  
0.000392  
0.000398  
0.000406  
0.000402  
0.000408  
0.000401  
0.000405  
0.000398  
0.000406  
0.000402  
0.000557  
0.000396  
0.000410  
0.000402  
0.000396  
0.000397  
0.000400  
0.000403  
0.000404  
0.000398  
0.000405  
0.000417  
0.000364  
0.000365  
0.000370  
0.000362  
0.000366  
0.000368  
0.000369  
0.000365  
0.000374  
0.000368  
0.000364  
0.000368  
0.000367  
0.000370  
0.000362  
0.000362  
0.000375  
0.000373  
0.000406  
0.000369  
0.000374  
0.000368  
0.000366  
0.000369  
0.000364  
0.000367  
0.000367  
0.000387  
0.000372  
0.000363  
0.000365  
0.000360  
0.000369  
0.000369  
0.000364  
0.000362  
0.000367  
0.000365  
0.000367  
0.000364  
0.000365  
0.000364  
0.000366  
0.000366  
0.000367  
0.000368  
0.000365  
0.000363  
0.000362  
0.000369  
0.000363  
0.000367  
0.000393  
0.000366  
0.000359  
0.000362  
0.000374  
0.000362  
0.000370  
0.000370  
0.000365  
0.000367  
0.000365  
0.000370  
0.000352  
0.000358  
0.000350  
0.000347  
0.000344  
0.000342  
0.000342  
0.000343  
0.000343  
0.000345  
0.000344  
0.000345  
0.000342  
0.000339  
0.000341  
0.000344  
0.000346  
0.000348  
0.000349  
0.000347  
0.000341  
0.000351  
0.000362  
0.000342  
0.000343  
0.000344  
0.000343  
0.000340  
0.000341  
0.000343  
0.000340  
0.000341  
0.000349  
0.000355  
0.000348  
0.000345  
0.000343  
0.000342  
0.000348  
0.000347  
0.000351  
0.000343  
0.000342  
0.000346  
0.000345  
0.000343  
0.000343  
0.000342  
0.000347  
0.000346  
0.000350  
0.000345  
0.000369  
0.000351  
0.000347  
0.000343  
0.000339  
0.000345  
0.000344  
0.000346  
0.000352  
0.000341  
0.000348  
0.000345  
0.000324  
0.000328  
0.000326  
0.000322  
0.000329  
0.000321  
0.000324  
0.000320  
0.000325  
0.000328  
0.000354  
0.000319  
0.000324  
0.000319  
0.000329  
0.000321  
0.000325  
0.000324  
0.000335  
0.000325  
0.000324  
0.000329  
0.000323  
0.000353  
0.000323  
0.000328  
0.000319  
0.000326  
0.000322  
0.000322  
0.000320  
0.000320  
0.000321  
0.000327  
0.000332  
0.000327  
0.000323  
0.000320  
0.000324  
0.000323  
0.000326  
0.000324  
0.000320  
0.000321  
0.000328  
0.000320  
0.000331  
0.000321  
0.000319  
0.000324  
0.000324  
0.000326  
0.000490  
0.000320  
0.000322  
0.000326  
0.000323  
0.000318  
0.000322  
0.000321  
0.000323  
0.000326  
0.000320  
0.000318  
0.000401  
0.000404  
0.000402  
0.000400  
0.000399  
0.000406  
0.000409  
0.000404  
0.000404  
0.000404  
0.000403  
0.000400  
0.000403  
0.000406  
0.000399  
0.000411  
0.000401  
0.000403  
0.000399  
0.000404  
0.000400  
0.000401  
0.000396  
0.000399  
0.000401  
0.000403  
0.000405  
0.000399  
0.000399  
0.000399  
0.000401  
0.000410  
0.000405  
0.000399  
0.000400  
0.000398  
0.000408  
0.000399  
0.000400  
0.000406  
0.000413  
0.000401  
0.000403  
0.000404  
0.000402  
0.000411  
0.000403  
0.000405  
0.000405  
0.000407  
0.000408  
0.000401  
0.000432  
0.000402  
0.000400  
0.000397  
0.000404  
0.000405  
0.000408  
0.000403  
0.000402  
0.000402  
0.000406  
0.000401  
0.000364  
0.000372  
0.000362  
0.000362  
0.000360  
0.000368  
0.000364  
0.000365  
0.000377  
0.000368  
0.000372  
0.000379  
0.000367  
0.000375  
0.000384  
0.000369  
0.000369  
0.000366  
0.000362  
0.000365  
0.000366  
0.000368  
0.000373  
0.000364  
0.000371  
0.000368  
0.000369  
0.000369  
0.000369  
0.000372  
0.000364  
0.000379  
0.000368  
0.000368  
0.000361  
0.000366  
0.000368  
0.000363  
0.000376  
0.000363  
0.000371  
0.000373  
0.000369  
0.000363  
0.000373  
0.000368  
0.000370  
0.000370  
0.000363  
0.000370  
0.000370  
0.000372  
0.000397  
0.000365  
0.000365  
0.000368  
0.000372  
0.000367  
0.000366  
0.000369  
0.000373  
0.000374  
0.000369  
0.000370  
0.000333  
0.000336  
0.000334  
0.000348  
0.000344  
0.000348  
0.000347  
0.000348  
0.000339  
0.000341  
0.000342  
0.000344  
0.000356  
0.000355  
0.000350  
0.000337  
0.000335  
0.000335  
0.000342  
0.000342  
0.000339  
0.000345  
0.000339  
0.000340  
0.000344  
0.000346  
0.000343  
0.000339  
0.000343  
0.000339  
0.000343  
0.000342  
0.000334  
0.000337  
0.000339  
0.000342  
0.000336  
0.000341  
0.000341  
0.000340  
0.000348  
0.000341  
0.000341  
0.000352  
0.000355  
0.000340  
0.000343  
0.000339  
0.000338  
0.000338  
0.000338  
0.000341  
0.000362  
0.000339  
0.000340  
0.000344  
0.000352  
0.000339  
0.000345  
0.000346  
0.000350  
0.000344  
0.000342  
0.000338  
0.000317  
0.000313  
0.000320  
0.000321  
0.000323  
0.000317  
0.000316  
0.000320  
0.000317  
0.000317  
0.000320  
0.000316  
0.000320  
0.000317  
0.000322  
0.000319  
0.000318  
0.000311  
0.000328  
0.000319  
0.000316  
0.000322  
0.000322  
0.000319  
0.000325  
0.000319  
0.000316  
0.000320  
0.000321  
0.000323  
0.000319  
0.000323  
0.000322  
0.000317  
0.000321  
0.000325  
0.000341  
0.000319  
0.000321  
0.000319  
0.000323  
0.000317  
0.000325  
0.000318  
0.000322  
0.000320  
0.000316  
0.000319  
0.000318  
0.000323  
0.000336  
0.000317  
0.000344  
0.000325  
0.000319  
0.000320  
0.000319  
0.000317  
0.000320  
0.000316  
0.000328  
0.000322  
0.000325  
0.000320  
0.000419  
0.000406  
0.000402  
0.000395  
0.000430  
0.000401  
0.000401  
0.000397  
0.000408  
0.000405  
0.000401  
0.000400  
0.000395  
0.000402  
0.000400  
0.000399  
0.000407  
0.000406  
0.000407  
0.000402  
0.000398  
0.000398  
0.000405  
0.000400  
0.000400  
0.000401  
0.000409  
0.000409  
0.000395  
0.000394  
0.000404  
0.000405  
0.000415  
0.000403  
0.000396  
0.000399  
0.000400  
0.000410  
0.000399  
0.000405  
0.000397  
0.000397  
0.000414  
0.000400  
0.000395  
0.000394  
0.000401  
0.000404  
0.000414  
0.000406  
0.000400  
0.000399  
0.000427  
0.000404  
0.000396  
0.000397  
0.000398  
0.000394  
0.000410  
0.000396  
0.000407  
0.000401  
0.000403  
0.000406  
0.000374  
0.000375  
0.000374  
0.000368  
0.000375  
0.000373  
0.000382  
0.000376  
0.000379  
0.000378  
0.000380  
0.000377  
0.000397  
0.000378  
0.000379  
0.000376  
0.000378  
0.000370  
0.000366  
0.000379  
0.000369  
0.000374  
0.000380  
0.000374  
0.000376  
0.000374  
0.000372  
0.000378  
0.000378  
0.000373  
0.000377  
0.000372  
0.000370  
0.000373  
0.000374  
0.000376  
0.000367  
0.000381  
0.000375  
0.000373  
0.000382  
0.000373  
0.000380  
0.000376  
0.000399  
0.000384  
0.000389  
0.000390  
0.000377  
0.000371  
0.000370  
0.000377  
0.000401  
0.000373  
0.000380  
0.000385  
0.000378  
0.000384  
0.000377  
0.000379  
0.000381  
0.000376  
0.000376  
0.000374  
0.000348  
0.000352  
0.000350  
0.000348  
0.000353  
0.000348  
0.000393  
0.000346  
0.000352  
0.000352  
0.000347  
0.000349  
0.000352  
0.000349  
0.000348  
0.000350  
0.000345  
0.000351  
0.000348  
0.000347  
0.000355  
0.000357  
0.000345  
0.000343  
0.000356  
0.000350  
0.000351  
0.000349  
0.000347  
0.000356  
0.000355  
0.000354  
0.000352  
0.000348  
0.000355  
0.000371  
0.000348  
0.000353  
0.000348  
0.000363  
0.000350  
0.000358  
0.000345  
0.000350  
0.000354  
0.000353  
0.000352  
0.000349  
0.000349  
0.000349  
0.000350  
0.000353  
0.000378  
0.000351  
0.000345  
0.000360  
0.000364  
0.000348  
0.000355  
0.000353  
0.000360  
0.000345  
0.000361  
0.000353  
0.000400  
0.000396  
0.000396  
0.000395  
0.000399  
0.000403  
0.000395  
0.000401  
0.000403  
0.000404  
0.000399  
0.000400  
0.000410  
0.000401  
0.000403  
0.000397  
0.000398  
0.000393  
0.000399  
0.000398  
0.000396  
0.000393  
0.000397  
0.000408  
0.000410  
0.000399  
0.000403  
0.000401  
0.000401  
0.000417  
0.000412  
0.000406  
0.000395  
0.000396  
0.000392  
0.000396  
0.000403  
0.000403  
0.000400  
0.000405  
0.000402  
0.000403  
0.000403  
0.000402  
0.000401  
0.000403  
0.000397  
0.000394  
0.000395  
0.000399  
0.000397  
0.000402  
0.000549  
0.000398  
0.000401  
0.000407  
0.000416  
0.000406  
0.000409  
0.000401  
0.000405  
0.000403  
0.000405  
0.000394  
0.000388  
0.000386  
0.000390  
0.000389  
0.000391  
0.000388  
0.000388  
0.000395  
0.000400  
0.000393  
0.000400  
0.000396  
0.000398  
0.000392  
0.000392  
0.000391  
0.000386  
0.000388  
0.000389  
0.000393  
0.000391  
0.000396  
0.000396  
0.000395  
0.000399  
0.000398  
0.000394  
0.000394  
0.000391  
0.000399  
0.000391  
0.000393  
0.000399  
0.000388  
0.000396  
0.000385  
0.000387  
0.000388  
0.000402  
0.000390  
0.000399  
0.000397  
0.000393  
0.000393  
0.000391  
0.000394  
0.000403  
0.000397  
0.000395  
0.000394  
0.000388  
0.000390  
0.000420  
0.000387  
0.000399  
0.000394  
0.000395  
0.000390  
0.000394  
0.000395  
0.000393  
0.000398  
0.000396  
0.000397  
0.000364  
0.000370  
0.000367  
0.000375  
0.000370  
0.000371  
0.000371  
0.000369  
0.000377  
0.000374  
0.000369  
0.000374  
0.000368  
0.000378  
0.000369  
0.000373  
0.000365  
0.000365  
0.000365  
0.000373  
0.000367  
0.000370  
0.000364  
0.000380  
0.000373  
0.000369  
0.000370  
0.000368  
0.000368  
0.000371  
0.000379  
0.000367  
0.000368  
0.000365  
0.000369  
0.000372  
0.000372  
0.000368  
0.000371  
0.000370  
0.000369  
0.000372  
0.000372  
0.000370  
0.000372  
0.000368  
0.000372  
0.000369  
0.000365  
0.000364  
0.000363  
0.000370  
0.000391  
0.000373  
0.000368  
0.000379  
0.000369  
0.000368  
0.000368  
0.000371  
0.000378  
0.000374  
0.000372  
0.000371  
0.000342  
0.000336  
0.000338  
0.000338  
0.000341  
0.000345  
0.000344  
0.000339  
0.000344  
0.000341  
0.000340  
0.000344  
0.000339  
0.000338  
0.000338  
0.000338  
0.000337  
0.000342  
0.000340  
0.000343  
0.000364  
0.000338  
0.000338  
0.000341  
0.000341  
0.000341  
0.000337  
0.000339  
0.000343  
0.000345  
0.000338  
0.000343  
0.000340  
0.000338  
0.000341  
0.000339  
0.000337  
0.000336  
0.000338  
0.000346  
0.000338  
0.000343  
0.000340  
0.000342  
0.000340  
0.000345  
0.000338  
0.000336  
0.000339  
0.000340  
0.000338  
0.000340  
0.000370  
0.000338  
0.000344  
0.000351  
0.000343  
0.000338  
0.000339  
0.000343  
0.000337  
0.000338  
0.000345  
0.000340  
0.000406  
0.000402  
0.000396  
0.000403  
0.000407  
0.000404  
0.000404  
0.000408  
0.000412  
0.000402  
0.000402  
0.000401  
0.000404  
0.000399  
0.000400  
0.000400  
0.000440  
0.000400  
0.000396  
0.000402  
0.000404  
0.000405  
0.000410  
0.000408  
0.000406  
0.000403  
0.000401  
0.000400  
0.000411  
0.000398  
0.000405  
0.000394  
0.000398  
0.000404  
0.000411  
0.000398  
0.000405  
0.000410  
0.000402  
0.000400  
0.000417  
0.000404  
0.000406  
0.000414  
0.000408  
0.000397  
0.000397  
0.000398  
0.000403  
0.000400  
0.000397  
0.000404  
0.000437  
0.000406  
0.000411  
0.000405  
0.000405  
0.000415  
0.000402  
0.000405  
0.000405  
0.000393  
0.000402  
0.000403  
0.000401  
0.000402  
0.000395  
0.000406  
0.000404  
0.000402  
0.000406  
0.000405  
0.000402  
0.000402  
0.000414  
0.000403  
0.000392  
0.000398  
0.000393  
0.000395  
0.000402  
0.000393  
0.000393  
0.000401  
0.000403  
0.000399  
0.000402  
0.000410  
0.000405  
0.000405  
0.000398  
0.000400  
0.000398  
0.000402  
0.000409  
0.000396  
0.000414  
0.000392  
0.000402  
0.000403  
0.000399  
0.000402  
0.000401  
0.000403  
0.000401  
0.000402  
0.000403  
0.000408  
0.000405  
0.000396  
0.000408  
0.000398  
0.000394  
0.000396  
0.000401  
0.000401  
0.000435  
0.000404  
0.000423  
0.000409  
0.000407  
0.000402  
0.000399  
0.000402  
0.000405  
0.000400  
0.000391  
0.000397  
0.000364  
0.000379  
0.000371  
0.000380  
0.000365  
0.000368  
0.000368  
0.000374  
0.000371  
0.000369  
0.000368  
0.000374  
0.000362  
0.000370  
0.000365  
0.000367  
0.000363  
0.000363  
0.000369  
0.000366  
0.000370  
0.000368  
0.000366  
0.000369  
0.000369  
0.000369  
0.000369  
0.000364  
0.000361  
0.000358  
0.000363  
0.000362  
0.000367  
0.000361  
0.000366  
0.000370  
0.000377  
0.000374  
0.000375  
0.000375  
0.000365  
0.000366  
0.000365  
0.000370  
0.000358  
0.000359  
0.000363  
0.000362  
0.000357  
0.000374  
0.000371  
0.000370  
0.000394  
0.000377  
0.000366  
0.000394  
0.000367  
0.000367  
0.000364  
0.000365  
0.000367  
0.000366  
0.000365  
0.000364  
0.000337  
0.000344  
0.000330  
0.000329  
0.000332  
0.000335  
0.000334  
0.000333  
0.000344  
0.000333  
0.000338  
0.000340  
0.000330  
0.000331  
0.000333  
0.000340  
0.000338  
0.000333  
0.000334  
0.000333  
0.000335  
0.000336  
0.000349  
0.000335  
0.000344  
0.000332  
0.000332  
0.000334  
0.000334  
0.000330  
0.000332  
0.000335  
0.000332  
0.000336  
0.000336  
0.000332  
0.000336  
0.000331  
0.000333  
0.000335  
0.000336  
0.000330  
0.000329  
0.000329  
0.000337  
0.000336  
0.000332  
0.000331  
0.000347  
0.000334  
0.000339  
0.000369  
0.000357  
0.000332  
0.000331  
0.000333  
0.000336  
0.000336  
0.000331  
0.000331  
0.000332  
0.000334  
0.000339  
0.000335  
0.000414  
0.000406  
0.000400  
0.000399  
0.000406  
0.000406  
0.000405  
0.000406  
0.000401  
0.000409  
0.000410  
0.000402  
0.000441  
0.000406  
0.000409  
0.000407  
0.000407  
0.000403  
0.000402  
0.000401  
0.000402  
0.000411  
0.000408  
0.000409  
0.000406  
0.000406  
0.000408  
0.000413  
0.000405  
0.000405  
0.000406  
0.000410  
0.000414  
0.000400  
0.000404  
0.000403  
0.000405  
0.000404  
0.000404  
0.000423  
0.000410  
0.000405  
0.000409  
0.000407  
0.000429  
0.000413  
0.000407  
0.000410  
0.000410  
0.000398  
0.000403  
0.000405  
0.000536  
0.000407  
0.000405  
0.000401  
0.000404  
0.000414  
0.000406  
0.000417  
0.000408  
0.000406  
0.000417  
0.000407  
0.000385  
0.000389  
0.000398  
0.000384  
0.000383  
0.000393  
0.000390  
0.000394  
0.000395  
0.000388  
0.000391  
0.000390  
0.000394  
0.000392  
0.000406  
0.000391  
0.000388  
0.000382  
0.000397  
0.000385  
0.000389  
0.000386  
0.000392  
0.000391  
0.000394  
0.000394  
0.000395  
0.000389  
0.000390  
0.000391  
0.000391  
0.000393  
0.000387  
0.000389  
0.000386  
0.000382  
0.000390  
0.000393  
0.000392  
0.000389  
0.000386  
0.000387  
0.000394  
0.000394  
0.000390  
0.000392  
0.000386  
0.000390  
0.000384  
0.000390  
0.000387  
0.000383  
0.000423  
0.000387  
0.000392  
0.000396  
0.000397  
0.000402  
0.000397  
0.000392  
0.000393  
0.000388  
0.000391  
0.000392  
0.000369  
0.000369  
0.000369  
0.000366  
0.000370  
0.000394  
0.000365  
0.000368  
0.000373  
0.000371  
0.000366  
0.000366  
0.000360  
0.000366  
0.000360  
0.000370  
0.000367  
0.000367  
0.000370  
0.000370  
0.000369  
0.000369  
0.000366  
0.000358  
0.000362  
0.000363  
0.000360  
0.000360  
0.000364  
0.000362  
0.000375  
0.000368  
0.000367  
0.000389  
0.000371  
0.000367  
0.000369  
0.000367  
0.000367  
0.000359  
0.000364  
0.000364  
0.000362  
0.000362  
0.000362  
0.000361  
0.000394  
0.000375  
0.000369  
0.000370  
0.000385  
0.000367  
0.000409  
0.000365  
0.000360  
0.000361  
0.000364  
0.000362  
0.000365  
0.000371  
0.000381  
0.000362  
0.000366  
0.000379  
0.000343  
0.000340  
0.000337  
0.000339  
0.000337  
0.000333  
0.000336  
0.000340  
0.000337  
0.000336  
0.000335  
0.000342  
0.000338  
0.000333  
0.000336  
0.000347  
0.000341  
0.000338  
0.000334  
0.000337  
0.000335  
0.000338  
0.000338  
0.000337  
0.000340  
0.000336  
0.000334  
0.000338  
0.000337  
0.000337  
0.000336  
0.000339  
0.000335  
0.000340  
0.000334  
0.000335  
0.000335  
0.000336  
0.000336  
0.000340  
0.000340  
0.000339  
0.000340  
0.000336  
0.000335  
0.000343  
0.000347  
0.000336  
0.000339  
0.000337  
0.000337  
0.000341  
0.000370  
0.000344  
0.000341  
0.000336  
0.000344  
0.000337  
0.000337  
0.000336  
0.000332  
0.000338  
0.000337  
0.000339  
0.000394  
0.000399  
0.000410  
0.000405  
0.000407  
0.000414  
0.000410  
0.000406  
0.000407  
0.000411  
0.000408  
0.000404  
0.000414  
0.000407  
0.000408  
0.000409  
0.000405  
0.000402  
0.000406  
0.000414  
0.000415  
0.000406  
0.000405  
0.000407  
0.000413  
0.000404  
0.000410  
0.000408  
0.000414  
0.000408  
0.000406  
0.000403  
0.000410  
0.000399  
0.000416  
0.000418  
0.000404  
0.000408  
0.000403  
0.000415  
0.000412  
0.000409  
0.000408  
0.000404  
0.000409  
0.000424  
0.000409  
0.000406  
0.000405  
0.000405  
0.000410  
0.000405  
0.000436  
0.000411  
0.000406  
0.000406  
0.000413  
0.000405  
0.000405  
0.000411  
0.000406  
0.000402  
0.000409  
0.000409  
0.000384  
0.000389  
0.000390  
0.000386  
0.000386  
0.000386  
0.000386  
0.000387  
0.000385  
0.000377  
0.000379  
0.000383  
0.000386  
0.000390  
0.000391  
0.000385  
0.000381  
0.000392  
0.000392  
0.000388  
0.000386  
0.000392  
0.000381  
0.000393  
0.000382  
0.000389  
0.000388  
0.000385  
0.000385  
0.000388  
0.000385  
0.000382  
0.000389  
0.000385  
0.000385  
0.000385  
0.000391  
0.000390  
0.000384  
0.000378  
0.000379  
0.000387  
0.000388  
0.000384  
0.000392  
0.000389  
0.000388  
0.000390  
0.000387  
0.000394  
0.000389  
0.000386  
0.000417  
0.000383  
0.000382  
0.000379  
0.000388  
0.000383  
0.000393  
0.000383  
0.000387  
0.000387  
0.000385  
0.000387  
0.000368  
0.000374  
0.000368  
0.000363  
0.000365  
0.000361  
0.000362  
0.000371  
0.000360  
0.000357  
0.000362  
0.000360  
0.000356  
0.000362  
0.000357  
0.000363  
0.000362  
0.000357  
0.000360  
0.000365  
0.000363  
0.000365  
0.000361  
0.000394  
0.000363  
0.000362  
0.000360  
0.000362  
0.000354  
0.000361  
0.000373  
0.000358  
0.000363  
0.000363  
0.000361  
0.000365  
0.000361  
0.000364  
0.000362  
0.000360  
0.000360  
0.000365  
0.000360  
0.000358  
0.000364  
0.000362  
0.000361  
0.000355  
0.000364  
0.000362  
0.000359  
0.000359  
0.000385  
0.000365  
0.000369  
0.000362  
0.000363  
0.000363  
0.000363  
0.000363  
0.000353  
0.000356  
0.000365  
0.000359  
0.000334  
0.000333  
0.000329  
0.000330  
0.000324  
0.000325  
0.000331  
0.000328  
0.000327  
0.000336  
0.000329  
0.000331  
0.000333  
0.000331  
0.000336  
0.000327  
0.000343  
0.000328  
0.000328  
0.000333  
0.000325  
0.000356  
0.000328  
0.000329  
0.000327  
0.000327  
0.000322  
0.000332  
0.000330  
0.000326  
0.000324  
0.000329  
0.000343  
0.000335  
0.000331  
0.000324  
0.000336  
0.000330  
0.000326  
0.000333  
0.000326  
0.000325  
0.000327  
0.000329  
0.000328  
0.000330  
0.000328  
0.000327  
0.000332  
0.000324  
0.000327  
0.000331  
0.000347  
0.000331  
0.000332  
0.000329  
0.000326  
0.000326  
0.000327  
0.000327  
0.000333  
0.000325  
0.000329  
0.000325  
0.000401  
0.000408  
0.000403  
0.000399  
0.000399  
0.000400  
0.000400  
0.000404  
0.000408  
0.000396  
0.000402  
0.000444  
0.000400  
0.000413  
0.000412  
0.000409  
0.000400  
0.000401  
0.000407  
0.000400  
0.000403  
0.000399  
0.000401  
0.000401  
0.000399  
0.000400  
0.000404  
0.000404  
0.000394  
0.000411  
0.000417  
0.000422  
0.000397  
0.000398  
0.000398  
0.000397  
0.000397  
0.000403  
0.000403  
0.000399  
0.000409  
0.000402  
0.000404  
0.000400  
0.000404  
0.000413  
0.000417  
0.000407  
0.000403  
0.000398  
0.000399  
0.000398  
0.000434  
0.000410  
0.000397  
0.000405  
0.000404  
0.000404  
0.000403  
0.000399  
0.000405  
0.000404  
0.000407  
0.000406  
0.000405  
0.000404  
0.000396  
0.000403  
0.000414  
0.000397  
0.000399  
0.000397  
0.000411  
0.000394  
0.000393  
0.000396  
0.000402  
0.000406  
0.000403  
0.000400  
0.000395  
0.000404  
0.000409  
0.000404  
0.000404  
0.000397  
0.000399  
0.000399  
0.000406  
0.000393  
0.000400  
0.000396  
0.000426  
0.000401  
0.000398  
0.000401  
0.000404  
0.000411  
0.000401  
0.000397  
0.000402  
0.000396  
0.000396  
0.000401  
0.000398  
0.000393  
0.000397  
0.000397  
0.000423  
0.000399  
0.000398  
0.000400  
0.000399  
0.000399  
0.000402  
0.000406  
0.000431  
0.000395  
0.000401  
0.000399  
0.000394  
0.000394  
0.000403  
0.000401  
0.000395  
0.000397  
0.000405  
0.000398  
0.000364  
0.000367  
0.000371  
0.000371  
0.000370  
0.000376  
0.000367  
0.000369  
0.000368  
0.000371  
0.000372  
0.000392  
0.000365  
0.000365  
0.000372  
0.000368  
0.000378  
0.000363  
0.000364  
0.000374  
0.000366  
0.000382  
0.000376  
0.000365  
0.000369  
0.000370  
0.000366  
0.000376  
0.000368  
0.000369  
0.000366  
0.000369  
0.000365  
0.000368  
0.000364  
0.000370  
0.000366  
0.000366  
0.000366  
0.000369  
0.000366  
0.000370  
0.000367  
0.000368  
0.000367  
0.000368  
0.000386  
0.000366  
0.000373  
0.000362  
0.000364  
0.000372  
0.000399  
0.000372  
0.000379  
0.000365  
0.000367  
0.000368  
0.000368  
0.000367  
0.000368  
0.000375  
0.000368  
0.000373  
0.000334  
0.000341  
0.000329  
0.000337  
0.000331  
0.000334  
0.000333  
0.000330  
0.000334  
0.000334  
0.000337  
0.000332  
0.000333  
0.000345  
0.000331  
0.000340  
0.000342  
0.000332  
0.000338  
0.000335  
0.000334  
0.000329  
0.000332  
0.000335  
0.000338  
0.000338  
0.000334  
0.000335  
0.000338  
0.000339  
0.000334  
0.000333  
0.000331  
0.000335  
0.000333  
0.000337  
0.000335  
0.000332  
0.000331  
0.000337  
0.000340  
0.000355  
0.000334  
0.000336  
0.000339  
0.000337  
0.000330  
0.000334  
0.000333  
0.000326  
0.000336  
0.000331  
0.000359  
0.000329  
0.000332  
0.000334  
0.000331  
0.000334  
0.000375  
0.000341  
0.000338  
0.000332  
0.000328  
0.000331  
0.000401  
0.000405  
0.000414  
0.000410  
0.000404  
0.000402  
0.000407  
0.000409  
0.000411  
0.000410  
0.000410  
0.000408  
0.000403  
0.000408  
0.000412  
0.000407  
0.000404  
0.000404  
0.000399  
0.000404  
0.000398  
0.000402  
0.000410  
0.000417  
0.000407  
0.000412  
0.000406  
0.000406  
0.000400  
0.000410  
0.000423  
0.000403  
0.000400  
0.000403  
0.000410  
0.000403  
0.000406  
0.000409  
0.000400  
0.000419  
0.000405  
0.000419  
0.000401  
0.000403  
0.000403  
0.000423  
0.000414  
0.000403  
0.000402  
0.000412  
0.000409  
0.000405  
0.000564  
0.000409  
0.000414  
0.000404  
0.000403  
0.000409  
0.000405  
0.000409  
0.000414  
0.000409  
0.000446  
0.000405  
0.000392  
0.000394  
0.000395  
0.000431  
0.000389  
0.000393  
0.000392  
0.000388  
0.000396  
0.000391  
0.000394  
0.000394  
0.000395  
0.000399  
0.000394  
0.000386  
0.000389  
0.000387  
0.000391  
0.000392  
0.000397  
0.000386  
0.000390  
0.000390  
0.000395  
0.000396  
0.000398  
0.000396  
0.000396  
0.000398  
0.000397  
0.000388  
0.000390  
0.000391  
0.000391  
0.000391  
0.000397  
0.000394  
0.000393  
0.000388  
0.000394  
0.000395  
0.000396  
0.000393  
0.000395  
0.000396  
0.000395  
0.000387  
0.000394  
0.000395  
0.000389  
0.000387  
0.000419  
0.000388  
0.000388  
0.000393  
0.000386  
0.000397  
0.000395  
0.000393  
0.000402  
0.000394  
0.000390  
0.000396  
0.000372  
0.000372  
0.000375  
0.000391  
0.000375  
0.000378  
0.000366  
0.000371  
0.000369  
0.000373  
0.000368  
0.000375  
0.000375  
0.000376  
0.000372  
0.000386  
0.000372  
0.000375  
0.000384  
0.000396  
0.000374  
0.000367  
0.000374  
0.000368  
0.000394  
0.000369  
0.000373  
0.000373  
0.000371  
0.000382  
0.000373  
0.000371  
0.000370  
0.000369  
0.000376  
0.000375  
0.000373  
0.000369  
0.000371  
0.000408  
0.000595  
0.000365  
0.000371  
0.000371  
0.000372  
0.000374  
0.000372  
0.000379  
0.000383  
0.000379  
0.000372  
0.000378  
0.000395  
0.000402  
0.000366  
0.000370  
0.000395  
0.000368  
0.000374  
0.000377  
0.000378  
0.000375  
0.000369  
0.000372  
0.000347  
0.000364  
0.000344  
0.000350  
0.000345  
0.000342  
0.000340  
0.000343  
0.000342  
0.000346  
0.000351  
0.000344  
0.000345  
0.000349  
0.000345  
0.000352  
0.000358  
0.000358  
0.000345  
0.000341  
0.000343  
0.000343  
0.000349  
0.000344  
0.000345  
0.000353  
0.000347  
0.000347  
0.000343  
0.000352  
0.000370  
0.000339  
0.000347  
0.000341  
0.000339  
0.000343  
0.000344  
0.000343  
0.000342  
0.000341  
0.000347  
0.000348  
0.000345  
0.000341  
0.000344  
0.000347  
0.000349  
0.000346  
0.000350  
0.000342  
0.000342  
0.000352  
0.000365  
0.000342  
0.000351  
0.000344  
0.000347  
0.000347  
0.000349  
0.000343  
0.000348  
0.000346  
0.000350  
0.000369  
0.000410  
0.000408  
0.000401  
0.000399  
0.000401  
0.000403  
0.000448  
0.000401  
0.000406  
0.000399  
0.000408  
0.000401  
0.000412  
0.000401  
0.000403  
0.000405  
0.000405  
0.000403  
0.000398  
0.000411  
0.000401  
0.000414  
0.000407  
0.000406  
0.000413  
0.000398  
0.000398  
0.000407  
0.000399  
0.000400  
0.000453  
0.000408  
0.000399  
0.000414  
0.000407  
0.000410  
0.000410  
0.000403  
0.000405  
0.000397  
0.000405  
0.000401  
0.000409  
0.000403  
0.000398  
0.000394  
0.000420  
0.000414  
0.000401  
0.000405  
0.000400  
0.000409  
0.000428  
0.000401  
0.000399  
0.000404  
0.000403  
0.000403  
0.000404  
0.000401  
0.000399  
0.000403  
0.000407  
0.000393  
0.000394  
0.000396  
0.000396  
0.000400  
0.000397  
0.000401  
0.000394  
0.000396  
0.000396  
0.000388  
0.000392  
0.000389  
0.000397  
0.000395  
0.000394  
0.000392  
0.000401  
0.000400  
0.000394  
0.000398  
0.000401  
0.000402  
0.000399  
0.000392  
0.000395  
0.000391  
0.000389  
0.000388  
0.000389  
0.000389  
0.000406  
0.000389  
0.000400  
0.000398  
0.000396  
0.000400  
0.000396  
0.000399  
0.000586  
0.000397  
0.000397  
0.000390  
0.000390  
0.000389  
0.000388  
0.000389  
0.000389  
0.000392  
0.000395  
0.000399  
0.000399  
0.000400  
0.000424  
0.000403  
0.000400  
0.000407  
0.000390  
0.000391  
0.000389  
0.000399  
0.000400  
0.000396  
0.000393  
0.000396  
0.000376  
0.000369  
0.000371  
0.000369  
0.000369  
0.000372  
0.000370  
0.000371  
0.000364  
0.000366  
0.000375  
0.000373  
0.000370  
0.000388  
0.000376  
0.000373  
0.000367  
0.000369  
0.000372  
0.000359  
0.000363  
0.000369  
0.000372  
0.000369  
0.000380  
0.000372  
0.000367  
0.000368  
0.000375  
0.000384  
0.000374  
0.000365  
0.000369  
0.000370  
0.000370  
0.000364  
0.000364  
0.000400  
0.000374  
0.000369  
0.000371  
0.000370  
0.000369  
0.000363  
0.000376  
0.000372  
0.000375  
0.000381  
0.000367  
0.000378  
0.000368  
0.000360  
0.000514  
0.000379  
0.000373  
0.000363  
0.000363  
0.000374  
0.000365  
0.000372  
0.000374  
0.000399  
0.000371  
0.000372  
0.000336  
0.000333  
0.000367  
0.000340  
0.000334  
0.000339  
0.000350  
0.000339  
0.000349  
0.000336  
0.000334  
0.000334  
0.000350  
0.000354  
0.000352  
0.000353  
0.000335  
0.000334  
0.000338  
0.000341  
0.000336  
0.000338  
0.000348  
0.000335  
0.000345  
0.000331  
0.000333  
0.000336  
0.000335  
0.000344  
0.000352  
0.000342  
0.000333  
0.000335  
0.000344  
0.000342  
0.000339  
0.000344  
0.000347  
0.000342  
0.000350  
0.000343  
0.000347  
0.000337  
0.000336  
0.000346  
0.000335  
0.000352  
0.000335  
0.000336  
0.000369  
0.000336  
0.000497  
0.000340  
0.000340  
0.000343  
0.000347  
0.000333  
0.000337  
0.000349  
0.000334  
0.000345  
0.000332  
0.000342  
0.000415  
0.000418  
0.000410  
0.000403  
0.000403  
0.000410  
0.000406  
0.000404  
0.000403  
0.000407  
0.000415  
0.000404  
0.000413  
0.000408  
0.000405  
0.000407  
0.000410  
0.000412  
0.000420  
0.000402  
0.000405  
0.000405  
0.000407  
0.000412  
0.000416  
0.000406  
0.000409  
0.000403  
0.000407  
0.000405  
0.000403  
0.000405  
0.000407  
0.000422  
0.000417  
0.000400  
0.000404  
0.000411  
0.000405  
0.000408  
0.000402  
0.000404  
0.000400  
0.000402  
0.000408  
0.000411  
0.000403  
0.000407  
0.000410  
0.000410  
0.000405  
0.000400  
0.000437  
0.000401  
0.000406  
0.000413  
0.000404  
0.000408  
0.000403  
0.000403  
0.000403  
0.000405  
0.000401  
0.000405  
0.000393  
0.000397  
0.000390  
0.000408  
0.000400  
0.000401  
0.000427  
0.000395  
0.000392  
0.000393  
0.000392  
0.000395  
0.000390  
0.000394  
0.000398  
0.000393  
0.000391  
0.000391  
0.000401  
0.000403  
0.000401  
0.000404  
0.000406  
0.000392  
0.000397  
0.000552  
0.000402  
0.000392  
0.000394  
0.000396  
0.000393  
0.000399  
0.000397  
0.000392  
0.000399  
0.000405  
0.000399  
0.000392  
0.000396  
0.000400  
0.000396  
0.000442  
0.000397  
0.000396  
0.000401  
0.000389  
0.000398  
0.000399  
0.000405  
0.000410  
0.000400  
0.000399  
0.000438  
0.000400  
0.000392  
0.000396  
0.000394  
0.000393  
0.000393  
0.000389  
0.000398  
0.000394  
0.000394  
0.000393  
0.000363  
0.000372  
0.000366  
0.000368  
0.000380  
0.000376  
0.000370  
0.000373  
0.000376  
0.000371  
0.000375  
0.000380  
0.000373  
0.000378  
0.000373  
0.000369  
0.000365  
0.000367  
0.000367  
0.000367  
0.000376  
0.000375  
0.000374  
0.000378  
0.000372  
0.000375  
0.000375  
0.000373  
0.000373  
0.000404  
0.000374  
0.000374  
0.000366  
0.000370  
0.000370  
0.000363  
0.000375  
0.000379  
0.000371  
0.000374  
0.000384  
0.000381  
0.000376  
0.000377  
0.000375  
0.000375  
0.000376  
0.000370  
0.000368  
0.000365  
0.000367  
0.000371  
0.000399  
0.000375  
0.000371  
0.000371  
0.000381  
0.000370  
0.000385  
0.000372  
0.000375  
0.000374  
0.000374  
0.000373  
0.000341  
0.000630  
0.000338  
0.000338  
0.000337  
0.000343  
0.000348  
0.000345  
0.000345  
0.000342  
0.000344  
0.000348  
0.000345  
0.000345  
0.000351  
0.000344  
0.000342  
0.000334  
0.000335  
0.000338  
0.000334  
0.000342  
0.000344  
0.000345  
0.000355  
0.000343  
0.000349  
0.000379  
0.000343  
0.000344  
0.000342  
0.000351  
0.000340  
0.000339  
0.000344  
0.000335  
0.000332  
0.000341  
0.000342  
0.000345  
0.000341  
0.000345  
0.000338  
0.000356  
0.000345  
0.000347  
0.000342  
0.000342  
0.000341  
0.000342  
0.000341  
0.000338  
0.000364  
0.000344  
0.000355  
0.000346  
0.000346  
0.000341  
0.000342  
0.000341  
0.000346  
0.000345  
0.000345  
0.000340  
0.000431  
0.000426  
0.000430  
0.000428  
0.000424  
0.000424  
0.000423  
0.000427  
0.000439  
0.000436  
0.000426  
0.000431  
0.000433  
0.000429  
0.000428  
0.000430  
0.000433  
0.000429  
0.000429  
0.000425  
0.000428  
0.000427  
0.000430  
0.000428  
0.000440  
0.000435  
0.000429  
0.000431  
0.000436  
0.000424  
0.000436  
0.000432  
0.000431  
0.000434  
0.000430  
0.000428  
0.000433  
0.000424  
0.000427  
0.000434  
0.000431  
0.000439  
0.000428  
0.000430  
0.000432  
0.000423  
0.000426  
0.000434  
0.000429  
0.000435  
0.000429  
0.000426  
0.000457  
0.000427  
0.000429  
0.000435  
0.000438  
0.000430  
0.000430  
0.000431  
0.000438  
0.000423  
0.000424  
0.000427  
0.000416  
0.000414  
0.000414  
0.000419  
0.000418  
0.000430  
0.000419  
0.000412  
0.000414  
0.000418  
0.000420  
0.000416  
0.000427  
0.000418  
0.000414  
0.000418  
0.000417  
0.000412  
0.000416  
0.000416  
0.000427  
0.000419  
0.000413  
0.000418  
0.000418  
0.000419  
0.000416  
0.000420  
0.000413  
0.000416  
0.000417  
0.000420  
0.000419  
0.000421  
0.000417  
0.000415  
0.000433  
0.000421  
0.000436  
0.000415  
0.000419  
0.000418  
0.000417  
0.000418  
0.000421  
0.000415  
0.000417  
0.000417  
0.000418  
0.000412  
0.000416  
0.000418  
0.000440  
0.000422  
0.000416  
0.000419  
0.000420  
0.000418  
0.000415  
0.000443  
0.000424  
0.000413  
0.000417  
0.000418  
0.000387  
0.000399  
0.000390  
0.000386  
0.000385  
0.000385  
0.000399  
0.000387  
0.000387  
0.000390  
0.000395  
0.000383  
0.000398  
0.000384  
0.000386  
0.000389  
0.000383  
0.000382  
0.000387  
0.000389  
0.000389  
0.000387  
0.000393  
0.000387  
0.000396  
0.000386  
0.000381  
0.000385  
0.000391  
0.000387  
0.000392  
0.000389  
0.000384  
0.000394  
0.000384  
0.000383  
0.000384  
0.000390  
0.000400  
0.000385  
0.000391  
0.000388  
0.000394  
0.000381  
0.000386  
0.000382  
0.000384  
0.000404  
0.000386  
0.000387  
0.000384  
0.000391  
0.000413  
0.000394  
0.000389  
0.000388  
0.000388  
0.000384  
0.000394  
0.000383  
0.000381  
0.000383  
0.000385  
0.000391  
0.000358  
0.000359  
0.000358  
0.000361  
0.000373  
0.000372  
0.000358  
0.000356  
0.000375  
0.000373  
0.000382  
0.000358  
0.000357  
0.000357  
0.000365  
0.000359  
0.000366  
0.000358  
0.000361  
0.000359  
0.000359  
0.000356  
0.000358  
0.000357  
0.000387  
0.000371  
0.000380  
0.000358  
0.000356  
0.000361  
0.000357  
0.000355  
0.000358  
0.000359  
0.000356  
0.000363  
0.000356  
0.000353  
0.000356  
0.000355  
0.000395  
0.000378  
0.000390  
0.000361  
0.000359  
0.000357  
0.000364  
0.000356  
0.000359  
0.000366  
0.000358  
0.000356  
0.000374  
0.000359  
0.000358  
0.000360  
0.000381  
0.000373  
0.000353  
0.000360  
0.000356  
0.000357  
0.000356  
0.000354  
0.000433  
0.000430  
0.000428  
0.000433  
0.000432  
0.000429  
0.000428  
0.000432  
0.000427  
0.000447  
0.000441  
0.000426  
0.000429  
0.000426  
0.000431  
0.000426  
0.000451  
0.000437  
0.000430  
0.000461  
0.000443  
0.000432  
0.000434  
0.000428  
0.000440  
0.000429  
0.000423  
0.000428  
0.000488  
0.000435  
0.000428  
0.000424  
0.000433  
0.000426  
0.000429  
0.000436  
0.000427  
0.000435  
0.000430  
0.000422  
0.000424  
0.000451  
0.000423  
0.000430  
0.000422  
0.000425  
0.000424  
0.000430  
0.000430  
0.000429  
0.000429  
0.000431  
0.000453  
0.000434  
0.000431  
0.000427  
0.000428  
0.000425  
0.000425  
0.000433  
0.000430  
0.000430  
0.000433  
0.000431  
0.000422  
0.000424  
0.000431  
0.000418  
0.000419  
0.000416  
0.000435  
0.000445  
0.000419  
0.000417  
0.000419  
0.000435  
0.000436  
0.000463  
0.000458  
0.000426  
0.000421  
0.000417  
0.000432  
0.000418  
0.000418  
0.000470  
0.000443  
0.000441  
0.000420  
0.000415  
0.000435  
0.000437  
0.000430  
0.000469  
0.000467  
0.000452  
0.000424  
0.000422  
0.000421  
0.000415  
0.000422  
0.000441  
0.000437  
0.000439  
0.000420  
0.000419  
0.000439  
0.000437  
0.000489  
0.000460  
0.000441  
0.000494  
0.000432  
0.000425  
0.000427  
0.000416  
0.000443  
0.000439  
0.000433  
0.000437  
0.000443  
0.000413  
0.000435  
0.000437  
0.000456  
0.000460  
0.000457  
0.000434  
0.000382  
0.000384  
0.000412  
0.000376  
0.000409  
0.000379  
0.000393  
0.000393  
0.000379  
0.000387  
0.000380  
0.000393  
0.000441  
0.000389  
0.000391  
0.000385  
0.000384  
0.000399  
0.000387  
0.000382  
0.000430  
0.000375  
0.000380  
0.000392  
0.000378  
0.000381  
0.000412  
0.000384  
0.000381  
0.000400  
0.000380  
0.000385  
0.000382  
0.000389  
0.000381  
0.000376  
0.000384  
0.000416  
0.000384  
0.000418  
0.000383  
0.000378  
0.000408  
0.000376  
0.000376  
0.000378  
0.000383  
0.000395  
0.000394  
0.000388  
0.000377  
0.000383  
0.000541  
0.000380  
0.000391  
0.000414  
0.000377  
0.000381  
0.000390  
0.000382  
0.000373  
0.000373  
0.000382  
0.000406  
0.000410  
0.000414  
0.000412  
0.000410  
0.000414  
0.000405  
0.000411  
0.000407  
0.000408  
0.000407  
0.000413  
0.000409  
0.000408  
0.000410  
0.000415  
0.000407  
0.000416  
0.000409  
0.000408  
0.000415  
0.000404  
0.000410  
0.000405  
0.000406  
0.000410  
0.000402  
0.000406  
0.000405  
0.000415  
0.000417  
0.000406  
0.000410  
0.000408  
0.000410  
0.000429  
0.000413  
0.000408  
0.000408  
0.000402  
0.000404  
0.000412  
0.000407  
0.000410  
0.000407  
0.000405  
0.000414  
0.000407  
0.000412  
0.000425  
0.000419  
0.000425  
0.000415  
0.000436  
0.000407  
0.000408  
0.000415  
0.000412  
0.000402  
0.000405  
0.000405  
0.000407  
0.000406  
0.000409  
0.000409  
0.000379  
0.000382  
0.000386  
0.000393  
0.000385  
0.000384  
0.000385  
0.000387  
0.000382  
0.000387  
0.000383  
0.000384  
0.000380  
0.000386  
0.000380  
0.000378  
0.000390  
0.000384  
0.000388  
0.000385  
0.000385  
0.000387  
0.000390  
0.000394  
0.000392  
0.000382  
0.000386  
0.000383  
0.000381  
0.000379  
0.000384  
0.000379  
0.000379  
0.000384  
0.000400  
0.000384  
0.000386  
0.000386  
0.000394  
0.000386  
0.000386  
0.000388  
0.000385  
0.000387  
0.000384  
0.000385  
0.000388  
0.000377  
0.000382  
0.000387  
0.000382  
0.000385  
0.000544  
0.000388  
0.000386  
0.000384  
0.000387  
0.000396  
0.000386  
0.000384  
0.000383  
0.000388  
0.000382  
0.000378  
0.000370  
0.000378  
0.000377  
0.000414  
0.000380  
0.000372  
0.000376  
0.000367  
0.000378  
0.000376  
0.000382  
0.000376  
0.000372  
0.000381  
0.000374  
0.000378  
0.000375  
0.000374  
0.000374  
0.000372  
0.000370  
0.000376  
0.000372  
0.000371  
0.000374  
0.000371  
0.000377  
0.000374  
0.000380  
0.000373  
0.000370  
0.000375  
0.000378  
0.000374  
0.000368  
0.000377  
0.000377  
0.000377  
0.000377  
0.000370  
0.000369  
0.000380  
0.000373  
0.000560  
0.000370  
0.000377  
0.000374  
0.000373  
0.000382  
0.000375  
0.000368  
0.000375  
0.000393  
0.000376  
0.000367  
0.000371  
0.000374  
0.000377  
0.000384  
0.000380  
0.000376  
0.000371  
0.000379  
0.000375  
0.000350  
0.000406  
0.000352  
0.000350  
0.000353  
0.000349  
0.000357  
0.000352  
0.000358  
0.000359  
0.000361  
0.000351  
0.000355  
0.000360  
0.000350  
0.000354  
0.000351  
0.000350  
0.000382  
0.000351  
0.000355  
0.000363  
0.000349  
0.000349  
0.000353  
0.000355  
0.000352  
0.000346  
0.000393  
0.000370  
0.000353  
0.000348  
0.000357  
0.000352  
0.000353  
0.000352  
0.000348  
0.000354  
0.000351  
0.000349  
0.000353  
0.000364  
0.000354  
0.000348  
0.000361  
0.000363  
0.000349  
0.000352  
0.000354  
0.000352  
0.000350  
0.000353  
0.000375  
0.000353  
0.000375  
0.000350  
0.000356  
0.000355  
0.000350  
0.000353  
0.000358  
0.000355  
0.000360  
0.000350  
0.000390  
0.000393  
0.000389  
0.000398  
0.000413  
0.000384  
0.000388  
0.000382  
0.000388  
0.000382  
0.000389  
0.000392  
0.000386  
0.000387  
0.000392  
0.000388  
0.000397  
0.000408  
0.000398  
0.000433  
0.000416  
0.000393  
0.000385  
0.000390  
0.000384  
0.000384  
0.000391  
0.000386  
0.000384  
0.000384  
0.000387  
0.000391  
0.000388  
0.000401  
0.000393  
0.000397  
0.000388  
0.000389  
0.000387  
0.000396  
0.000388  
0.000384  
0.000381  
0.000393  
0.000386  
0.000385  
0.000388  
0.000387  
0.000389  
0.000395  
0.000385  
0.000392  
0.000418  
0.000398  
0.000386  
0.000386  
0.000395  
0.000384  
0.000392  
0.000387  
0.000392  
0.000386  
0.000387  
0.000390  
0.000368  
0.000363  
0.000368  
0.000371  
0.000369  
0.000369  
0.000363  
0.000364  
0.000360  
0.000360  
0.000360  
0.000389  
0.000359  
0.000362  
0.000367  
0.000366  
0.000359  
0.000364  
0.000360  
0.000359  
0.000358  
0.000369  
0.000366  
0.000359  
0.000365  
0.000367  
0.000361  
0.000357  
0.000370  
0.000360  
0.000369  
0.000368  
0.000360  
0.000376  
0.000366  
0.000361  
0.000370  
0.000368  
0.000361  
0.000372  
0.000359  
0.000358  
0.000365  
0.000361  
0.000369  
0.000361  
0.000363  
0.000369  
0.000358  
0.000368  
0.000360  
0.000367  
0.000395  
0.000360  
0.000369  
0.000360  
0.000363  
0.000362  
0.000364  
0.000373  
0.000367  
0.000392  
0.000362  
0.000363  
0.000340  
0.000342  
0.000342  
0.000339  
0.000347  
0.000335  
0.000343  
0.000345  
0.000349  
0.000337  
0.000340  
0.000340  
0.000339  
0.000332  
0.000338  
0.000338  
0.000340  
0.000344  
0.000346  
0.000345  
0.000337  
0.000344  
0.000341  
0.000342  
0.000340  
0.000342  
0.000338  
0.000346  
0.000339  
0.000342  
0.000336  
0.000335  
0.000344  
0.000353  
0.000340  
0.000341  
0.000338  
0.000336  
0.000340  
0.000339  
0.000346  
0.000340  
0.000337  
0.000342  
0.000336  
0.000334  
0.000333  
0.000329  
0.000340  
0.000346  
0.000339  
0.000338  
0.000361  
0.000340  
0.000336  
0.000350  
0.000337  
0.000342  
0.000338  
0.000343  
0.000333  
0.000330  
0.000339  
0.000333  
0.000326  
0.000316  
0.000315  
0.000318  
0.000323  
0.000325  
0.000314  
0.000316  
0.000318  
0.000318  
0.000316  
0.000318  
0.000317  
0.000320  
0.000316  
0.000320  
0.000324  
0.000321  
0.000324  
0.000325  
0.000320  
0.000319  
0.000321  
0.000322  
0.000331  
0.000331  
0.000317  
0.000312  
0.000321  
0.000324  
0.000320  
0.000319  
0.000318  
0.000319  
0.000317  
0.000321  
0.000327  
0.000325  
0.000320  
0.000317  
0.000326  
0.000316  
0.000315  
0.000329  
0.000316  
0.000315  
0.000317  
0.000325  
0.000319  
0.000327  
0.000323  
0.000318  
0.000494  
0.000317  
0.000318  
0.000330  
0.000315  
0.000319  
0.000317  
0.000321  
0.000320  
0.000317  
0.000319  
0.000321  
0.000408  
0.000422  
0.000409  
0.000419  
0.000413  
0.000404  
0.000404  
0.000402  
0.000407  
0.000416  
0.000422  
0.000406  
0.000405  
0.000409  
0.000401  
0.000405  
0.000408  
0.000414  
0.000414  
0.000405  
0.000402  
0.000403  
0.000401  
0.000404  
0.000410  
0.000407  
0.000415  
0.000408  
0.000404  
0.000398  
0.000401  
0.000405  
0.000413  
0.000418  
0.000424  
0.000399  
0.000409  
0.000409  
0.000414  
0.000407  
0.000407  
0.000411  
0.000402  
0.000401  
0.000404  
0.000401  
0.000402  
0.000401  
0.000414  
0.000405  
0.000403  
0.000401  
0.000434  
0.000402  
0.000421  
0.000403  
0.000408  
0.000411  
0.000413  
0.000419  
0.000399  
0.000401  
0.000403  
0.000407  
0.000410  
0.000402  
0.000410  
0.000400  
0.000401  
0.000398  
0.000397  
0.000400  
0.000400  
0.000399  
0.000392  
0.000397  
0.000401  
0.000397  
0.000419  
0.000394  
0.000407  
0.000413  
0.000402  
0.000404  
0.000404  
0.000401  
0.000448  
0.000401  
0.000401  
0.000404  
0.000397  
0.000394  
0.000393  
0.000394  
0.000397  
0.000402  
0.000401  
0.000403  
0.000407  
0.000399  
0.000407  
0.000396  
0.000398  
0.000403  
0.000413  
0.000406  
0.000399  
0.000406  
0.000416  
0.000397  
0.000400  
0.000402  
0.000400  
0.000400  
0.000402  
0.000402  
0.000429  
0.000411  
0.000412  
0.000398  
0.000404  
0.000391  
0.000396  
0.000405  
0.000393  
0.000395  
0.000403  
0.000397  
0.000361  
0.000370  
0.000360  
0.000360  
0.000360  
0.000365  
0.000358  
0.000365  
0.000369  
0.000363  
0.000364  
0.000363  
0.000372  
0.000359  
0.000366  
0.000365  
0.000371  
0.000359  
0.000361  
0.000360  
0.000360  
0.000372  
0.000361  
0.000367  
0.000372  
0.000362  
0.000359  
0.000362  
0.000360  
0.000359  
0.000365  
0.000364  
0.000372  
0.000361  
0.000369  
0.000366  
0.000369  
0.000361  
0.000366  
0.000367  
0.000366  
0.000364  
0.000366  
0.000359  
0.000362  
0.000372  
0.000365  
0.000371  
0.000359  
0.000362  
0.000361  
0.000359  
0.000392  
0.000356  
0.000367  
0.000365  
0.000363  
0.000359  
0.000362  
0.000361  
0.000361  
0.000369  
0.000365  
0.000362  
0.000332  
0.000328  
0.000326  
0.000330  
0.000331  
0.000326  
0.000338  
0.000329  
0.000332  
0.000331  
0.000329  
0.000329  
0.000333  
0.000330  
0.000330  
0.000333  
0.000325  
0.000330  
0.000330  
0.000334  
0.000328  
0.000328  
0.000333  
0.000330  
0.000330  
0.000330  
0.000334  
0.000330  
0.000337  
0.000333  
0.000335  
0.000335  
0.000331  
0.000333  
0.000327  
0.000330  
0.000327  
0.000328  
0.000325  
0.000336  
0.000333  
0.000334  
0.000332  
0.000335  
0.000329  
0.000339  
0.000338  
0.000333  
0.000331  
0.000330  
0.000329  
0.000328  
0.000369  
0.000332  
0.000325  
0.000333  
0.000331  
0.000330  
0.000333  
0.000336  
0.000333  
0.000339  
0.000328  
0.000329  
0.000316  
0.000321  
0.000314  
0.000320  
0.000317  
0.000318  
0.000315  
0.000325  
0.000318  
0.000322  
0.000321  
0.000323  
0.000323  
0.000319  
0.000311  
0.000320  
0.000320  
0.000314  
0.000314  
0.000318  
0.000322  
0.000319  
0.000311  
0.000318  
0.000318  
0.000327  
0.000317  
0.000320  
0.000320  
0.000321  
0.000314  
0.000317  
0.000319  
0.000318  
0.000318  
0.000319  
0.000319  
0.000317  
0.000325  
0.000314  
0.000316  
0.000319  
0.000320  
0.000320  
0.000328  
0.000321  
0.000326  
0.000321  
0.000322  
0.000316  
0.000316  
0.000316  
0.000333  
0.000319  
0.000315  
0.000317  
0.000316  
0.000319  
0.000324  
0.000319  
0.000328  
0.000314  
0.000326  
0.000319  
0.000415  
0.000403  
0.000408  
0.000405  
0.000405  
0.000406  
0.000403  
0.000404  
0.000409  
0.000404  
0.000410  
0.000407  
0.000402  
0.000406  
0.000401  
0.000408  
0.000405  
0.000414  
0.000408  
0.000408  
0.000411  
0.000405  
0.000407  
0.000402  
0.000405  
0.000409  
0.000400  
0.000399  
0.000403  
0.000406  
0.000408  
0.000400  
0.000402  
0.000414  
0.000410  
0.000410  
0.000408  
0.000411  
0.000403  
0.000405  
0.000403  
0.000403  
0.000404  
0.000400  
0.000403  
0.000401  
0.000398  
0.000398  
0.000405  
0.000409  
0.000404  
0.000408  
0.000437  
0.000404  
0.000407  
0.000405  
0.000403  
0.000400  
0.000404  
0.000402  
0.000400  
0.000409  
0.000399  
0.000401  
0.000385  
0.000383  
0.000395  
0.000387  
0.000382  
0.000386  
0.000388  
0.000388  
0.000387  
0.000389  
0.000385  
0.000374  
0.000395  
0.000390  
0.000387  
0.000382  
0.000393  
0.000383  
0.000382  
0.000391  
0.000384  
0.000384  
0.000384  
0.000385  
0.000390  
0.000390  
0.000388  
0.000382  
0.000382  
0.000382  
0.000381  
0.000388  
0.000385  
0.000382  
0.000391  
0.000385  
0.000386  
0.000386  
0.000385  
0.000383  
0.000387  
0.000384  
0.000378  
0.000391  
0.000384  
0.000384  
0.000389  
0.000385  
0.000390  
0.000387  
0.000385  
0.000387  
0.000410  
0.000386  
0.000389  
0.000408  
0.000381  
0.000385  
0.000380  
0.000386  
0.000382  
0.000390  
0.000382  
0.000387  
0.000366  
0.000362  
0.000368  
0.000382  
0.000365  
0.000354  
0.000360  
0.000360  
0.000362  
0.000357  
0.000361  
0.000358  
0.000362  
0.000353  
0.000366  
0.000358  
0.000355  
0.000359  
0.000358  
0.000364  
0.000382  
0.000362  
0.000365  
0.000362  
0.000366  
0.000357  
0.000356  
0.000359  
0.000354  
0.000388  
0.000366  
0.000353  
0.000359  
0.000360  
0.000355  
0.000356  
0.000368  
0.000360  
0.000357  
0.000364  
0.000358  
0.000356  
0.000352  
0.000359  
0.000360  
0.000363  
0.000483  
0.000361  
0.000352  
0.000365  
0.000357  
0.000362  
0.000390  
0.000360  
0.000359  
0.000362  
0.000350  
0.000354  
0.000359  
0.000356  
0.000356  
0.000363  
0.000357  
0.000366  

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/staliro12800_2.dat <==
0.000376  
0.000373  
0.000380  
0.000379  
0.000373  
0.000382  
0.000371  
0.000379  
0.000374  
0.000377  
0.000373  
0.000372  
0.000370  
0.000380  
0.000372  
0.000382  
0.000381  
0.000374  
0.000370  
0.000377  
0.000378  
0.000374  
0.000380  
0.000381  
0.000369  
0.000383  
0.000370  
0.000384  
0.000369  
0.000380  
0.000376  
0.000380  
0.000368  
0.000409  
0.000376  
0.000377  
0.000382  
0.000369  
0.000373  
0.000371  
0.000376  
0.000379  
0.000374  
0.000374  
0.000374  
0.000381  
0.000387  
0.000370  
0.000376  
0.000371  
0.000376  
0.000370  
0.000374  
0.000376  
0.000371  
0.000383  
0.000368  
0.000385  
0.000373  
0.000382  
0.000373  
0.000381  
0.000371  
0.000379  
0.000390  
0.000390  
0.000391  
0.000394  
0.000385  
0.000394  
0.000384  
0.000392  
0.000394  
0.000387  
0.000388  
0.000387  
0.000386  
0.000389  
0.000389  
0.000391  
0.000390  
0.000391  
0.000385  
0.000391  
0.000384  
0.000386  
0.000384  
0.000384  
0.000398  
0.000388  
0.000391  
0.000386  
0.000391  
0.000398  
0.000393  
0.000389  
0.000382  
0.000384  
0.000393  
0.000388  
0.000387  
0.000386  
0.000385  
0.000385  
0.000389  
0.000383  
0.000387  
0.000386  
0.000392  
0.000390  
0.000398  
0.000392  
0.000385  
0.000387  
0.000387  
0.000388  
0.000387  
0.000391  
0.000390  
0.000384  
0.000387  
0.000390  
0.000394  
0.000392  
0.000386  
0.000387  
0.000394  
0.000393  
0.000378  
0.000380  
0.000381  
0.000378  
0.000379  
0.000375  
0.000379  
0.000376  
0.000380  
0.000380  
0.000374  
0.000375  
0.000383  
0.000381  
0.000382  
0.000379  
0.000376  
0.000374  
0.000374  
0.000374  
0.000373  
0.000378  
0.000381  
0.000378  
0.000385  
0.000378  
0.000375  
0.000378  
0.000376  
0.000377  
0.000380  
0.000385  
0.000377  
0.000375  
0.000378  
0.000382  
0.000376  
0.000382  
0.000376  
0.000375  
0.000377  
0.000385  
0.000378  
0.000390  
0.000379  
0.000387  
0.000377  
0.000380  
0.000383  
0.000379  
0.000383  
0.000374  
0.000379  
0.000379  
0.000384  
0.000384  
0.000384  
0.000378  
0.000374  
0.000380  
0.000385  
0.000379  
0.000380  
0.000374  
0.000414  
0.000408  
0.000407  
0.000409  
0.000417  
0.000437  
0.000404  
0.000404  
0.000406  
0.000405  
0.000403  
0.000406  
0.000414  
0.000408  
0.000413  
0.000402  
0.000409  
0.000405  
0.000410  
0.000410  
0.000410  
0.000408  
0.000405  
0.000405  
0.000412  
0.000405  
0.000407  
0.000402  
0.000404  
0.000448  
0.000403  
0.000408  
0.000403  
0.000407  
0.000411  
0.000410  
0.000403  
0.000412  
0.000403  
0.000409  
0.000410  
0.000404  
0.000402  
0.000399  
0.000403  
0.000403  
0.000407  
0.000408  
0.000411  
0.000408  
0.000404  
0.000406  
0.000405  
0.000405  
0.000403  
0.000402  
0.000404  
0.000407  
0.000416  
0.000412  
0.000408  
0.000412  
0.000403  
0.000407  
0.000380  
0.000385  
0.000403  
0.000382  
0.000380  
0.000382  
0.000389  
0.000384  
0.000384  
0.000384  
0.000385  
0.000383  
0.000388  
0.000381  
0.000379  
0.000379  
0.000383  
0.000378  
0.000384  
0.000386  
0.000381  
0.000380  
0.000388  
0.000389  
0.000383  
0.000390  
0.000383  
0.000385  
0.000383  
0.000381  
0.000381  
0.000380  
0.000378  
0.000389  
0.000383  
0.000383  
0.000384  
0.000382  
0.000416  
0.000398  
0.000395  
0.000383  
0.000388  
0.000377  
0.000385  
0.000386  
0.000387  
0.000395  
0.000383  
0.000390  
0.000393  
0.000403  
0.000381  
0.000385  
0.000379  
0.000401  
0.000401  
0.000393  
0.000391  
0.000384  
0.000382  
0.000378  
0.000387  
0.000389  
0.000380  
0.000393  
0.000378  
0.000377  
0.000378  
0.000375  
0.000377  
0.000379  
0.000375  
0.000373  
0.000377  
0.000377  
0.000382  
0.000378  
0.000381  
0.000380  
0.000379  
0.000392  
0.000380  
0.000377  
0.000374  
0.000379  
0.000375  
0.000380  
0.000376  
0.000378  
0.000379  
0.000381  
0.000378  
0.000378  
0.000379  
0.000375  
0.000388  
0.000378  
0.000381  
0.000379  
0.000380  
0.000384  
0.000377  
0.000376  
0.000387  
0.000377  
0.000379  
0.000380  
0.000387  
0.000377  
0.000379  
0.000380  
0.000377  
0.000375  
0.000376  
0.000376  
0.000375  
0.000377  
0.000381  
0.000376  
0.000374  
0.000380  
0.000380  
0.000376  
0.000378  
0.000379  
0.000380  
0.000378  
0.000421  
0.000422  
0.000420  
0.000421  
0.000423  
0.000419  
0.000416  
0.000421  
0.000418  
0.000430  
0.000423  
0.000433  
0.000422  
0.000425  
0.000424  
0.000426  
0.000421  
0.000423  
0.000431  
0.000417  
0.000427  
0.000421  
0.000418  
0.000420  
0.000424  
0.000423  
0.000425  
0.000422  
0.000426  
0.000425  
0.000428  
0.000429  
0.000432  
0.000423  
0.000419  
0.000420  
0.000418  
0.000417  
0.000426  
0.000419  
0.000430  
0.000430  
0.000423  
0.000424  
0.000424  
0.000429  
0.000423  
0.000425  
0.000421  
0.000422  
0.000418  
0.000413  
0.000421  
0.000422  
0.000421  
0.000422  
0.000428  
0.000423  
0.000430  
0.000428  
0.000425  
0.000431  
0.000429  
0.000423  
0.000392  
0.000390  
0.000394  
0.000391  
0.000392  
0.000393  
0.000390  
0.000387  
0.000390  
0.000401  
0.000394  
0.000395  
0.000393  
0.000392  
0.000393  
0.000389  
0.000388  
0.000390  
0.000388  
0.000386  
0.000384  
0.000389  
0.000386  
0.000400  
0.000397  
0.000396  
0.000397  
0.000394  
0.000393  
0.000391  
0.000409  
0.000391  
0.000390  
0.000389  
0.000401  
0.000396  
0.000398  
0.000397  
0.000392  
0.000391  
0.000393  
0.000394  
0.000392  
0.000389  
0.000397  
0.000401  
0.000395  
0.000396  
0.000396  
0.000392  
0.000390  
0.000386  
0.000388  
0.000395  
0.000387  
0.000394  
0.000394  
0.000398  
0.000394  
0.000389  
0.000390  
0.000398  
0.000394  
0.000390  
0.000452  
0.000451  
0.000448  
0.000452  
0.000455  
0.000456  
0.000455  
0.000473  
0.000458  
0.000454  
0.000457  
0.000455  
0.000458  
0.000458  
0.000447  
0.000452  
0.000464  
0.000456  
0.000455  
0.000453  
0.000460  
0.000452  
0.000454  
0.000456  
0.000453  
0.000453  
0.000454  
0.000460  
0.000463  
0.000444  
0.000446  
0.000454  
0.000454  
0.000443  
0.000469  
0.000457  
0.000455  
0.000456  
0.000459  
0.000454  
0.000456  
0.000457  
0.000458  
0.000459  
0.000468  
0.000457  
0.000450  
0.000454  
0.000445  
0.000454  
0.000448  
0.000460  
0.000456  
0.000455  
0.000461  
0.000451  
0.000459  
0.000454  
0.000457  
0.000461  
0.000456  
0.000450  
0.000443  
0.000448  
0.000440  
0.000437  
0.000425  
0.000435  
0.000427  
0.000426  
0.000432  
0.000437  
0.000423  
0.000422  
0.000427  
0.000433  
0.000436  
0.000436  
0.000435  
0.000432  
0.000434  
0.000431  
0.000437  
0.000426  
0.000429  
0.000427  
0.000427  
0.000427  
0.000433  
0.000425  
0.000430  
0.000440  
0.000431  
0.000434  
0.000437  
0.000437  
0.000430  
0.000437  
0.000425  
0.000427  
0.000433  
0.000426  
0.000427  
0.000430  
0.000435  
0.000423  
0.000433  
0.000445  
0.000428  
0.000430  
0.000440  
0.000458  
0.000429  
0.000426  
0.000426  
0.000421  
0.000431  
0.000427  
0.000427  
0.000423  
0.000423  
0.000434  
0.000431  
0.000434  
0.000433  
0.000428  
0.000441  
0.000421  
0.000404  
0.000397  
0.000401  
0.000420  
0.000413  
0.000435  
0.000406  
0.000404  
0.000404  
0.000399  
0.000403  
0.000400  
0.000401  
0.000415  
0.000404  
0.000406  
0.000408  
0.000405  
0.000400  
0.000400  
0.000403  
0.000401  
0.000403  
0.000402  
0.000413  
0.000404  
0.000399  
0.000410  
0.000407  
0.000403  
0.000410  
0.000405  
0.000399  
0.000402  
0.000400  
0.000399  
0.000398  
0.000408  
0.000404  
0.000403  
0.000401  
0.000410  
0.000406  
0.000402  
0.000402  
0.000405  
0.000405  
0.000403  
0.000400  
0.000399  
0.000408  
0.000404  
0.000397  
0.000415  
0.000403  
0.000399  
0.000399  
0.000401  
0.000407  
0.000402  
0.000404  
0.000421  
0.000412  
0.000403  
0.000385  
0.000382  
0.000385  
0.000382  
0.000385  
0.000385  
0.000374  
0.000387  
0.000383  
0.000381  
0.000378  
0.000379  
0.000384  
0.000378  
0.000380  
0.000389  
0.000384  
0.000386  
0.000386  
0.000380  
0.000387  
0.000380  
0.000386  
0.000377  
0.000381  
0.000389  
0.000377  
0.000375  
0.000382  
0.000379  
0.000378  
0.000379  
0.000380  
0.000381  
0.000391  
0.000379  
0.000386  
0.000379  
0.000377  
0.000379  
0.000378  
0.000378  
0.000376  
0.000379  
0.000380  
0.000384  
0.000379  
0.000383  
0.000379  
0.000382  
0.000373  
0.000391  
0.000384  
0.000381  
0.000380  
0.000385  
0.000383  
0.000384  
0.000381  
0.000377  
0.000381  
0.000378  
0.000381  
0.000386  
0.000452  
0.000452  
0.000448  
0.000464  
0.000457  
0.000456  
0.000449  
0.000457  
0.000452  
0.000460  
0.000456  
0.000452  
0.000452  
0.000458  
0.000452  
0.000458  
0.000455  
0.000452  
0.000448  
0.000469  
0.000454  
0.000451  
0.000447  
0.000449  
0.000448  
0.000460  
0.000452  
0.000463  
0.000465  
0.000454  
0.000456  
0.000451  
0.000457  
0.000449  
0.000449  
0.000464  
0.000467  
0.000456  
0.000450  
0.000453  
0.000464  
0.000449  
0.000457  
0.000460  
0.000458  
0.000456  
0.000451  
0.000459  
0.000452  
0.000460  
0.000451  
0.000454  
0.000457  
0.000455  
0.000447  
0.000456  
0.000454  
0.000457  
0.000458  
0.000452  
0.000452  
0.000456  
0.000452  
0.000459  
0.000415  
0.000419  
0.000418  
0.000420  
0.000414  
0.000414  
0.000414  
0.000413  
0.000418  
0.000423  
0.000419  
0.000423  
0.000416  
0.000415  
0.000418  
0.000410  
0.000417  
0.000415  
0.000420  
0.000417  
0.000416  
0.000415  
0.000422  
0.000413  
0.000416  
0.000416  
0.000419  
0.000411  
0.000420  
0.000421  
0.000416  
0.000415  
0.000417  
0.000412  
0.000427  
0.000417  
0.000418  
0.000417  
0.000416  
0.000413  
0.000417  
0.000416  
0.000416  
0.000415  
0.000425  
0.000419  
0.000418  
0.000416  
0.000417  
0.000418  
0.000418  
0.000417  
0.000414  
0.000417  
0.000418  
0.000418  
0.000414  
0.000415  
0.000413  
0.000417  
0.000413  
0.000417  
0.000418  
0.000412  
0.000398  
0.000390  
0.000392  
0.000397  
0.000396  
0.000392  
0.000392  
0.000391  
0.000394  
0.000399  
0.000395  
0.000407  
0.000396  
0.000390  
0.000392  
0.000398  
0.000390  
0.000399  
0.000396  
0.000393  
0.000390  
0.000395  
0.000393  
0.000401  
0.000395  
0.000393  
0.000391  
0.000389  
0.000396  
0.000402  
0.000392  
0.000394  
0.000390  
0.000389  
0.000401  
0.000402  
0.000399  
0.000395  
0.000393  
0.000400  
0.000393  
0.000391  
0.000391  
0.000386  
0.000402  
0.000398  
0.000392  
0.000396  
0.000391  
0.000390  
0.000395  
0.000394  
0.000391  
0.000391  
0.000396  
0.000393  
0.000401  
0.000399  
0.000401  
0.000390  
0.000390  
0.000397  
0.000388  
0.000392  
0.000460  
0.000458  
0.000458  
0.000470  
0.000453  
0.000463  
0.000496  
0.000469  
0.000463  
0.000465  
0.000469  
0.000467  
0.000470  
0.000461  
0.000466  
0.000473  
0.000467  
0.000457  
0.000454  
0.000616  
0.000460  
0.000460  
0.000465  
0.000465  
0.000469  
0.000467  
0.000465  
0.000462  
0.000465  
0.000463  
0.000463  
0.000468  
0.000463  
0.000457  
0.000458  
0.000460  
0.000455  
0.000457  
0.000464  
0.000513  
0.000505  
0.000465  
0.000487  
0.000470  
0.000473  
0.000463  
0.000462  
0.000469  
0.000460  
0.000456  
0.000461  
0.000457  
0.000465  
0.000456  
0.000465  
0.000460  
0.000457  
0.000465  
0.000463  
0.000467  
0.000463  
0.000466  
0.000477  
0.000463  
0.000441  
0.000427  
0.000431  
0.000432  
0.000430  
0.000432  
0.000429  
0.000428  
0.000434  
0.000428  
0.000429  
0.000429  
0.000436  
0.000483  
0.000435  
0.000438  
0.000430  
0.000431  
0.000433  
0.000431  
0.000426  
0.000431  
0.000431  
0.000433  
0.000429  
0.000430  
0.000436  
0.000441  
0.000437  
0.000437  
0.000426  
0.000438  
0.000434  
0.000434  
0.000430  
0.000429  
0.000434  
0.000430  
0.000428  
0.000435  
0.000432  
0.000432  
0.000432  
0.000430  
0.000429  
0.000440  
0.000433  
0.000428  
0.000432  
0.000437  
0.000430  
0.000432  
0.000428  
0.000425  
0.000428  
0.000440  
0.000431  
0.000431  
0.000429  
0.000433  
0.000434  
0.000434  
0.000431  
0.000430  
0.000410  
0.000406  
0.000405  
0.000405  
0.000405  
0.000406  
0.000418  
0.000401  
0.000398  
0.000408  
0.000403  
0.000416  
0.000410  
0.000412  
0.000407  
0.000409  
0.000410  
0.000414  
0.000406  
0.000410  
0.000407  
0.000405  
0.000404  
0.000403  
0.000404  
0.000404  
0.000409  
0.000421  
0.000415  
0.000413  
0.000408  
0.000412  
0.000409  
0.000417  
0.000408  
0.000414  
0.000410  
0.000408  
0.000404  
0.000409  
0.000402  
0.000403  
0.000413  
0.000408  
0.000409  
0.000418  
0.000415  
0.000410  
0.000415  
0.000408  
0.000407  
0.000415  
0.000406  
0.000408  
0.000405  
0.000402  
0.000410  
0.000400  
0.000411  
0.000407  
0.000410  
0.000416  
0.000413  
0.000452  
0.000384  
0.000389  
0.000383  
0.000405  
0.000383  
0.000378  
0.000382  
0.000382  
0.000383  
0.000394  
0.000385  
0.000418  
0.000380  
0.000414  
0.000414  
0.000380  
0.000382  
0.000385  
0.000382  
0.000384  
0.000383  
0.000384  
0.000392  
0.000385  
0.000384  
0.000387  
0.000380  
0.000379  
0.000390  
0.000386  
0.000384  
0.000386  
0.000388  
0.000385  
0.000381  
0.000381  
0.000382  
0.000379  
0.000388  
0.000385  
0.000387  
0.000376  
0.000384  
0.000387  
0.000381  
0.000381  
0.000388  
0.000382  
0.000381  
0.000381  
0.000391  
0.000384  
0.000413  
0.000381  
0.000386  
0.000385  
0.000384  
0.000381  
0.000385  
0.000397  
0.000388  
0.000381  
0.000385  
0.000380  
0.000470  
0.000465  
0.000469  
0.000470  
0.000478  
0.000470  
0.000467  
0.000469  
0.000458  
0.000455  
0.000461  
0.000469  
0.000464  
0.000468  
0.000469  
0.000477  
0.000475  
0.000464  
0.000472  
0.000468  
0.000472  
0.000468  
0.000459  
0.000461  
0.000464  
0.000458  
0.000465  
0.000468  
0.000470  
0.000469  
0.000477  
0.000469  
0.000469  
0.000476  
0.000466  
0.000476  
0.000463  
0.000471  
0.000461  
0.000461  
0.000460  
0.000457  
0.000475  
0.000465  
0.000476  
0.000472  
0.000470  
0.000466  
0.000467  
0.000469  
0.000468  
0.000466  
0.000472  
0.000469  
0.000461  
0.000468  
0.000471  
0.000462  
0.000463  
0.000468  
0.000465  
0.000471  
0.000473  
0.000461  
0.000428  
0.000435  
0.000441  
0.000429  
0.000437  
0.000443  
0.000432  
0.000422  
0.000426  
0.000421  
0.000484  
0.000437  
0.000435  
0.000442  
0.000448  
0.000427  
0.000436  
0.000435  
0.000431  
0.000430  
0.000447  
0.000439  
0.000429  
0.000422  
0.000426  
0.000454  
0.000433  
0.000434  
0.000427  
0.000433  
0.000431  
0.000423  
0.000437  
0.000430  
0.000432  
0.000434  
0.000435  
0.000428  
0.000426  
0.000428  
0.000441  
0.000432  
0.000432  
0.000446  
0.000435  
0.000430  
0.000425  
0.000426  
0.000434  
0.000429  
0.000431  
0.000430  
0.000452  
0.000431  
0.000429  
0.000429  
0.000424  
0.000437  
0.000430  
0.000434  
0.000432  
0.000431  
0.000422  
0.000424  
0.000405  
0.000395  
0.000400  
0.000401  
0.000396  
0.000403  
0.000399  
0.000396  
0.000399  
0.000399  
0.000399  
0.000406  
0.000403  
0.000412  
0.000397  
0.000399  
0.000412  
0.000399  
0.000409  
0.000412  
0.000405  
0.000406  
0.000399  
0.000402  
0.000398  
0.000406  
0.000403  
0.000406  
0.000403  
0.000410  
0.000397  
0.000402  
0.000401  
0.000400  
0.000395  
0.000399  
0.000404  
0.000397  
0.000408  
0.000399  
0.000401  
0.000398  
0.000398  
0.000399  
0.000398  
0.000395  
0.000398  
0.000403  
0.000401  
0.000407  
0.000399  
0.000402  
0.000401  
0.000406  
0.000399  
0.000401  
0.000408  
0.000399  
0.000403  
0.000398  
0.000405  
0.000400  
0.000408  
0.000398  
0.000403  
0.000388  
0.000387  
0.000385  
0.000381  
0.000384  
0.000381  
0.000384  
0.000394  
0.000391  
0.000383  
0.000388  
0.000386  
0.000385  
0.000380  
0.000383  
0.000406  
0.000386  
0.000390  
0.000382  
0.000381  
0.000382  
0.000385  
0.000386  
0.000385  
0.000381  
0.000383  
0.000387  
0.000386  
0.000387  
0.000383  
0.000389  
0.000400  
0.000383  
0.000388  
0.000389  
0.000385  
0.000381  
0.000382  
0.000381  
0.000390  
0.000381  
0.000383  
0.000389  
0.000378  
0.000385  
0.000392  
0.000385  
0.000392  
0.000385  
0.000382  
0.000382  
0.000383  
0.000386  
0.000386  
0.000382  
0.000388  
0.000388  
0.000381  
0.000383  
0.000383  
0.000389  
0.000385  
0.000396  
0.000466  
0.000478  
0.000472  
0.000474  
0.000471  
0.000476  
0.000473  
0.000466  
0.000473  
0.000466  
0.000477  
0.000524  
0.000468  
0.000461  
0.000471  
0.000470  
0.000469  
0.000471  
0.000472  
0.000471  
0.000476  
0.000471  
0.000467  
0.000470  
0.000466  
0.000471  
0.000472  
0.000479  
0.000471  
0.000468  
0.000466  
0.000466  
0.000472  
0.000472  
0.000477  
0.000474  
0.000471  
0.000471  
0.000469  
0.000470  
0.000472  
0.000476  
0.000474  
0.000468  
0.000465  
0.000471  
0.000468  
0.000479  
0.000472  
0.000471  
0.000474  
0.000475  
0.000478  
0.000471  
0.000468  
0.000465  
0.000477  
0.000465  
0.000464  
0.000466  
0.000470  
0.000469  
0.000474  
0.000473  
0.000432  
0.000446  
0.000452  
0.000442  
0.000437  
0.000434  
0.000434  
0.000429  
0.000432  
0.000432  
0.000436  
0.000428  
0.000432  
0.000435  
0.000429  
0.000433  
0.000439  
0.000441  
0.000437  
0.000443  
0.000438  
0.000436  
0.000430  
0.000428  
0.000445  
0.000431  
0.000434  
0.000439  
0.000445  
0.000435  
0.000435  
0.000456  
0.000436  
0.000434  
0.000435  
0.000438  
0.000452  
0.000441  
0.000428  
0.000435  
0.000430  
0.000435  
0.000438  
0.000436  
0.000431  
0.000431  
0.000435  
0.000428  
0.000434  
0.000433  
0.000437  
0.000481  
0.000435  
0.000432  
0.000431  
0.000454  
0.000435  
0.000430  
0.000430  
0.000437  
0.000434  
0.000443  
0.000432  
0.000431  
0.000405  
0.000407  
0.000403  
0.000405  
0.000454  
0.000407  
0.000401  
0.000407  
0.000404  
0.000409  
0.000402  
0.000410  
0.000403  
0.000410  
0.000403  
0.000402  
0.000404  
0.000403  
0.000402  
0.000416  
0.000401  
0.000404  
0.000417  
0.000406  
0.000405  
0.000404  
0.000408  
0.000408  
0.000412  
0.000413  
0.000435  
0.000408  
0.000404  
0.000412  
0.000406  
0.000408  
0.000400  
0.000401  
0.000405  
0.000401  
0.000408  
0.000405  
0.000406  
0.000403  
0.000408  
0.000414  
0.000405  
0.000410  
0.000412  
0.000414  
0.000406  
0.000414  
0.000403  
0.000400  
0.000410  
0.000402  
0.000429  
0.000400  
0.000408  
0.000410  
0.000407  
0.000404  
0.000407  
0.000406  
0.000390  
0.000388  
0.000394  
0.000396  
0.000393  
0.000386  
0.000390  
0.000391  
0.000387  
0.000406  
0.000421  
0.000388  
0.000404  
0.000397  
0.000386  
0.000397  
0.000389  
0.000387  
0.000381  
0.000398  
0.000396  
0.000384  
0.000387  
0.000386  
0.000390  
0.000416  
0.000391  
0.000393  
0.000391  
0.000401  
0.000386  
0.000393  
0.000394  
0.000396  
0.000392  
0.000394  
0.000385  
0.000399  
0.000387  
0.000386  
0.000387  
0.000405  
0.000402  
0.000392  
0.000403  
0.000392  
0.000389  
0.000388  
0.000392  
0.000409  
0.000391  
0.000397  
0.000390  
0.000385  
0.000384  
0.000390  
0.000392  
0.000387  
0.000386  
0.000390  
0.000392  
0.000395  
0.000392  
0.000396  
0.000480  
0.000473  
0.000479  
0.000475  
0.000482  
0.000481  
0.000473  
0.000476  
0.000474  
0.000472  
0.000471  
0.000469  
0.000510  
0.000478  
0.000467  
0.000474  
0.000472  
0.000471  
0.000474  
0.000477  
0.000474  
0.000491  
0.000474  
0.000475  
0.000478  
0.000476  
0.000475  
0.000474  
0.000473  
0.000471  
0.000472  
0.000478  
0.000479  
0.000471  
0.000475  
0.000476  
0.000480  
0.000469  
0.000478  
0.000477  
0.000476  
0.000476  
0.000472  
0.000477  
0.000481  
0.000483  
0.000473  
0.000476  
0.000474  
0.000477  
0.000478  
0.000476  
0.000470  
0.000478  
0.000483  
0.000475  
0.000479  
0.000478  
0.000472  
0.000477  
0.000473  
0.000499  
0.000476  
0.000473  
0.000462  
0.000440  
0.000444  
0.000446  
0.000445  
0.000485  
0.000460  
0.000462  
0.000468  
0.000469  
0.000460  
0.000472  
0.000461  
0.000443  
0.000444  
0.000439  
0.000454  
0.000450  
0.000446  
0.000451  
0.000442  
0.000468  
0.000466  
0.000459  
0.000466  
0.000471  
0.000460  
0.000466  
0.000466  
0.000447  
0.000440  
0.000437  
0.000444  
0.000453  
0.000447  
0.000443  
0.000444  
0.000463  
0.000469  
0.000463  
0.000466  
0.000467  
0.000462  
0.000460  
0.000465  
0.000437  
0.000438  
0.000447  
0.000439  
0.000443  
0.000442  
0.000449  
0.000467  
0.000465  
0.000465  
0.000465  
0.000472  
0.000465  
0.000458  
0.000460  
0.000463  
0.000443  
0.000447  
0.000439  
0.000410  
0.000409  
0.000418  
0.000413  
0.000413  
0.000406  
0.000410  
0.000411  
0.000408  
0.000409  
0.000407  
0.000412  
0.000413  
0.000417  
0.000413  
0.000411  
0.000411  
0.000420  
0.000411  
0.000412  
0.000410  
0.000414  
0.000410  
0.000404  
0.000408  
0.000411  
0.000408  
0.000411  
0.000412  
0.000413  
0.000414  
0.000410  
0.000414  
0.000412  
0.000418  
0.000415  
0.000408  
0.000408  
0.000410  
0.000411  
0.000415  
0.000417  
0.000409  
0.000442  
0.000411  
0.000415  
0.000412  
0.000416  
0.000411  
0.000414  
0.000405  
0.000410  
0.000410  
0.000413  
0.000421  
0.000411  
0.000407  
0.000416  
0.000410  
0.000411  
0.000411  
0.000413  
0.000414  
0.000410  
0.000470  
0.000478  
0.000472  
0.000484  
0.000472  
0.000481  
0.000476  
0.000484  
0.000476  
0.000473  
0.000473  
0.000479  
0.000477  
0.000475  
0.000475  
0.000481  
0.000476  
0.000487  
0.000474  
0.000478  
0.000478  
0.000479  
0.000486  
0.000476  
0.000480  
0.000478  
0.000475  
0.000488  
0.000471  
0.000474  
0.000479  
0.000474  
0.000471  
0.000475  
0.000482  
0.000472  
0.000475  
0.000473  
0.000480  
0.000474  
0.000476  
0.000472  
0.000473  
0.000472  
0.000472  
0.000476  
0.000477  
0.000472  
0.000478  
0.000481  
0.000473  
0.000471  
0.000481  
0.000472  
0.000476  
0.000481  
0.000476  
0.000473  
0.000475  
0.000485  
0.000477  
0.000481  
0.000475  
0.000478  
0.000451  
0.000451  
0.000454  
0.000450  
0.000454  
0.000466  
0.000462  
0.000451  
0.000455  
0.000452  
0.000460  
0.000450  
0.000449  
0.000447  
0.000456  
0.000457  
0.000460  
0.000458  
0.000449  
0.000452  
0.000454  
0.000450  
0.000455  
0.000455  
0.000454  
0.000449  
0.000452  
0.000450  
0.000447  
0.000452  
0.000455  
0.000458  
0.000458  
0.000462  
0.000456  
0.000454  
0.000452  
0.000462  
0.000452  
0.000463  
0.000453  
0.000451  
0.000452  
0.000450  
0.000463  
0.000453  
0.000448  
0.000447  
0.000456  
0.000455  
0.000454  
0.000452  
0.000454  
0.000453  
0.000456  
0.000458  
0.000452  
0.000454  
0.000449  
0.000451  
0.000453  
0.000459  
0.000452  
0.000451  
0.000441  
0.000433  
0.000436  
0.000435  
0.000437  
0.000440  
0.000432  
0.000439  
0.000432  
0.000436  
0.000433  
0.000429  
0.000436  
0.000440  
0.000437  
0.000431  
0.000432  
0.000430  
0.000429  
0.000444  
0.000433  
0.000439  
0.000435  
0.000437  
0.000433  
0.000428  
0.000426  
0.000432  
0.000430  
0.000432  
0.000431  
0.000436  
0.000437  
0.000431  
0.000432  
0.000441  
0.000429  
0.000440  
0.000433  
0.000436  
0.000430  
0.000435  
0.000430  
0.000430  
0.000438  
0.000438  
0.000612  
0.000433  
0.000438  
0.000431  
0.000434  
0.000433  
0.000444  
0.000437  
0.000428  
0.000438  
0.000432  
0.000430  
0.000435  
0.000436  
0.000431  
0.000431  
0.000435  
0.000444  
0.000409  
0.000417  
0.000405  
0.000410  
0.000414  
0.000409  
0.000412  
0.000405  
0.000414  
0.000413  
0.000409  
0.000417  
0.000408  
0.000408  
0.000416  
0.000412  
0.000412  
0.000415  
0.000439  
0.000406  
0.000402  
0.000418  
0.000407  
0.000407  
0.000406  
0.000416  
0.000416  
0.000414  
0.000402  
0.000407  
0.000411  
0.000405  
0.000405  
0.000405  
0.000402  
0.000405  
0.000404  
0.000405  
0.000406  
0.000402  
0.000412  
0.000408  
0.000412  
0.000407  
0.000413  
0.000405  
0.000408  
0.000404  
0.000413  
0.000408  
0.000408  
0.000408  
0.000406  
0.000413  
0.000411  
0.000410  
0.000408  
0.000407  
0.000414  
0.000419  
0.000411  
0.000406  
0.000403  
0.000420  
0.000474  
0.000475  
0.000487  
0.000475  
0.000486  
0.000477  
0.000469  
0.000469  
0.000484  
0.000475  
0.000473  
0.000493  
0.000475  
0.000476  
0.000480  
0.000474  
0.000478  
0.000477  
0.000477  
0.000478  
0.000477  
0.000477  
0.000475  
0.000483  
0.000474  
0.000474  
0.000489  
0.000479  
0.000480  
0.000486  
0.000475  
0.000475  
0.000476  
0.000477  
0.000473  
0.000478  
0.000472  
0.000482  
0.000469  
0.000466  
0.000467  
0.000478  
0.000469  
0.000475  
0.000484  
0.000473  
0.000481  
0.000481  
0.000475  
0.000476  
0.000477  
0.000473  
0.000470  
0.000469  
0.000472  
0.000477  
0.000472  
0.000471  
0.000481  
0.000476  
0.000484  
0.000473  
0.000487  
0.000485  
0.000442  
0.000438  
0.000441  
0.000441  
0.000440  
0.000442  
0.000440  
0.000438  
0.000436  
0.000443  
0.000433  
0.000438  
0.000433  
0.000439  
0.000437  
0.000435  
0.000435  
0.000440  
0.000438  
0.000441  
0.000448  
0.000442  
0.000434  
0.000444  
0.000436  
0.000433  
0.000437  
0.000440  
0.000442  
0.000437  
0.000436  
0.000437  
0.000439  
0.000437  
0.000435  
0.000438  
0.000439  
0.000446  
0.000438  
0.000443  
0.000447  
0.000443  
0.000432  
0.000436  
0.000443  
0.000445  
0.000443  
0.000435  
0.000435  
0.000441  
0.000444  
0.000445  
0.000435  
0.000435  
0.000435  
0.000442  
0.000442  
0.000439  
0.000436  
0.000440  
0.000435  
0.000438  
0.000439  
0.000440  
0.000420  
0.000426  
0.000427  
0.000423  
0.000414  
0.000420  
0.000411  
0.000414  
0.000420  
0.000416  
0.000413  
0.000413  
0.000412  
0.000416  
0.000413  
0.000416  
0.000419  
0.000420  
0.000416  
0.000422  
0.000412  
0.000414  
0.000417  
0.000418  
0.000414  
0.000416  
0.000422  
0.000413  
0.000418  
0.000416  
0.000414  
0.000418  
0.000417  
0.000418  
0.000425  
0.000408  
0.000419  
0.000416  
0.000417  
0.000411  
0.000409  
0.000413  
0.000420  
0.000445  
0.000421  
0.000416  
0.000418  
0.000414  
0.000421  
0.000419  
0.000418  
0.000418  
0.000415  
0.000415  
0.000415  
0.000432  
0.000413  
0.000415  
0.000414  
0.000415  
0.000422  
0.000411  
0.000416  
0.000417  
0.000395  
0.000392  
0.000398  
0.000393  
0.000397  
0.000397  
0.000397  
0.000397  
0.000399  
0.000396  
0.000389  
0.000397  
0.000393  
0.000393  
0.000395  
0.000395  
0.000392  
0.000400  
0.000402  
0.000393  
0.000398  
0.000392  
0.000391  
0.000395  
0.000394  
0.000394  
0.000393  
0.000394  
0.000394  
0.000397  
0.000390  
0.000393  
0.000393  
0.000389  
0.000398  
0.000403  
0.000396  
0.000396  
0.000388  
0.000395  
0.000408  
0.000395  
0.000393  
0.000400  
0.000388  
0.000387  
0.000394  
0.000394  
0.000393  
0.000398  
0.000393  
0.000394  
0.000393  
0.000396  
0.000395  
0.000393  
0.000395  
0.000396  
0.000396  
0.000394  
0.000390  
0.000388  
0.000389  
0.000392  
0.000474  
0.000480  
0.000480  
0.000479  
0.000479  
0.000483  
0.000477  
0.000478  
0.000481  
0.000483  
0.000474  
0.000478  
0.000477  
0.000478  
0.000485  
0.000479  
0.000479  
0.000476  
0.000472  
0.000478  
0.000478  
0.000478  
0.000476  
0.000477  
0.000476  
0.000478  
0.000482  
0.000476  
0.000479  
0.000486  
0.000487  
0.000501  
0.000481  
0.000478  
0.000475  
0.000476  
0.000477  
0.000479  
0.000483  
0.000484  
0.000492  
0.000482  
0.000476  
0.000483  
0.000485  
0.000487  
0.000486  
0.000490  
0.000481  
0.000478  
0.000486  
0.000474  
0.000476  
0.000479  
0.000476  
0.000475  
0.000479  
0.000529  
0.000492  
0.000491  
0.000475  
0.000481  
0.000480  
0.000478  
0.000442  
0.000436  
0.000439  
0.000436  
0.000436  
0.000435  
0.000443  
0.000437  
0.000442  
0.000444  
0.000441  
0.000438  
0.000441  
0.000438  
0.000451  
0.000445  
0.000442  
0.000436  
0.000443  
0.000438  
0.000444  
0.000435  
0.000439  
0.000436  
0.000447  
0.000440  
0.000444  
0.000442  
0.000442  
0.000448  
0.000450  
0.000445  
0.000461  
0.000436  
0.000434  
0.000434  
0.000438  
0.000443  
0.000442  
0.000429  
0.000440  
0.000442  
0.000443  
0.000443  
0.000439  
0.000439  
0.000443  
0.000441  
0.000434  
0.000434  
0.000438  
0.000438  
0.000436  
0.000433  
0.000440  
0.000444  
0.000445  
0.000443  
0.000440  
0.000440  
0.000443  
0.000438  
0.000438  
0.000447  
0.000407  
0.000429  
0.000414  
0.000414  
0.000414  
0.000413  
0.000415  
0.000417  
0.000414  
0.000415  
0.000412  
0.000417  
0.000412  
0.000414  
0.000416  
0.000413  
0.000407  
0.000403  
0.000419  
0.000413  
0.000412  
0.000424  
0.000410  
0.000412  
0.000410  
0.000412  
0.000425  
0.000414  
0.000414  
0.000408  
0.000410  
0.000414  
0.000424  
0.000409  
0.000413  
0.000412  
0.000413  
0.000417  
0.000413  
0.000413  
0.000414  
0.000413  
0.000416  
0.000407  
0.000413  
0.000414  
0.000411  
0.000411  
0.000405  
0.000413  
0.000409  
0.000413  
0.000417  
0.000411  
0.000414  
0.000415  
0.000414  
0.000409  
0.000408  
0.000413  
0.000411  
0.000411  
0.000412  
0.000407  
0.000396  
0.000390  
0.000390  
0.000393  
0.000404  
0.000389  
0.000394  
0.000398  
0.000390  
0.000394  
0.000398  
0.000392  
0.000392  
0.000399  
0.000394  
0.000392  
0.000401  
0.000393  
0.000390  
0.000388  
0.000392  
0.000392  
0.000397  
0.000394  
0.000389  
0.000392  
0.000390  
0.000390  
0.000392  
0.000392  
0.000396  
0.000394  
0.000392  
0.000393  
0.000397  
0.000391  
0.000393  
0.000391  
0.000391  
0.000390  
0.000397  
0.000387  
0.000392  
0.000389  
0.000391  
0.000395  
0.000395  
0.000393  
0.000387  
0.000390  
0.000395  
0.000389  
0.000391  
0.000397  
0.000394  
0.000394  
0.000395  
0.000397  
0.000392  
0.000389  
0.000390  
0.000396  
0.000396  
0.000390  
0.000495  
0.000489  
0.000479  
0.000472  
0.000472  
0.000480  
0.000480  
0.000475  
0.000482  
0.000472  
0.000476  
0.000479  
0.000474  
0.000482  
0.000474  
0.000473  
0.000483  
0.000485  
0.000477  
0.000476  
0.000472  
0.000479  
0.000480  
0.000481  
0.000481  
0.000479  
0.000487  
0.000477  
0.000478  
0.000476  
0.000486  
0.000475  
0.000483  
0.000474  
0.000477  
0.000478  
0.000476  
0.000487  
0.000487  
0.000476  
0.000480  
0.000472  
0.000479  
0.000485  
0.000474  
0.000478  
0.000483  
0.000483  
0.000489  
0.000476  
0.000476  
0.000475  
0.000476  
0.000483  
0.000473  
0.000483  
0.000478  
0.000478  
0.000478  
0.000483  
0.000478  
0.000473  
0.000485  
0.000481  
0.000472  
0.000447  
0.000440  
0.000441  
0.000443  
0.000449  
0.000449  
0.000455  
0.000457  
0.000450  
0.000445  
0.000452  
0.000452  
0.000449  
0.000443  
0.000450  
0.000446  
0.000445  
0.000447  
0.000444  
0.000448  
0.000454  
0.000449  
0.000449  
0.000458  
0.000446  
0.000447  
0.000450  
0.000453  
0.000451  
0.000447  
0.000446  
0.000450  
0.000447  
0.000440  
0.000445  
0.000444  
0.000454  
0.000449  
0.000447  
0.000451  
0.000446  
0.000445  
0.000459  
0.000449  
0.000448  
0.000451  
0.000452  
0.000441  
0.000446  
0.000439  
0.000441  
0.000444  
0.000452  
0.000453  
0.000445  
0.000455  
0.000452  
0.000446  
0.000448  
0.000451  
0.000453  
0.000449  
0.000451  
0.000427  
0.000431  
0.000421  
0.000421  
0.000421  
0.000422  
0.000417  
0.000422  
0.000430  
0.000431  
0.000423  
0.000428  
0.000420  
0.000430  
0.000420  
0.000430  
0.000417  
0.000424  
0.000422  
0.000430  
0.000431  
0.000422  
0.000421  
0.000421  
0.000425  
0.000430  
0.000420  
0.000420  
0.000425  
0.000426  
0.000424  
0.000423  
0.000419  
0.000423  
0.000429  
0.000422  
0.000421  
0.000428  
0.000423  
0.000422  
0.000424  
0.000419  
0.000418  
0.000429  
0.000420  
0.000424  
0.000420  
0.000422  
0.000428  
0.000419  
0.000426  
0.000419  
0.000423  
0.000428  
0.000417  
0.000423  
0.000426  
0.000421  
0.000427  
0.000459  
0.000422  
0.000422  
0.000424  
0.000419  
0.000474  
0.000476  
0.000471  
0.000481  
0.000480  
0.000475  
0.000479  
0.000477  
0.000479  
0.000479  
0.000478  
0.000477  
0.000482  
0.000478  
0.000477  
0.000472  
0.000474  
0.000472  
0.000475  
0.000475  
0.000471  
0.000478  
0.000477  
0.000478  
0.000482  
0.000481  
0.000482  
0.000476  
0.000482  
0.000489  
0.000679  
0.000471  
0.000469  
0.000468  
0.000471  
0.000481  
0.000477  
0.000476  
0.000474  
0.000484  
0.000477  
0.000482  
0.000478  
0.000487  
0.000481  
0.000489  
0.000474  
0.000471  
0.000474  
0.000473  
0.000478  
0.000478  
0.000477  
0.000474  
0.000480  
0.000484  
0.000475  
0.000475  
0.000486  
0.000478  
0.000483  
0.000480  
0.000473  
0.000471  
0.000459  
0.000466  
0.000458  
0.000465  
0.000463  
0.000466  
0.000472  
0.000465  
0.000467  
0.000470  
0.000473  
0.000478  
0.000471  
0.000485  
0.000468  
0.000477  
0.000465  
0.000473  
0.000467  
0.000462  
0.000466  
0.000467  
0.000468  
0.000468  
0.000473  
0.000496  
0.000474  
0.000469  
0.000466  
0.000469  
0.000471  
0.000478  
0.000458  
0.000467  
0.000462  
0.000466  
0.000463  
0.000468  
0.000475  
0.000470  
0.000471  
0.000465  
0.000473  
0.000500  
0.000469  
0.000471  
0.000467  
0.000473  
0.000465  
0.000462  
0.000461  
0.000461  
0.000460  
0.000467  
0.000484  
0.000473  
0.000469  
0.000472  
0.000471  
0.000475  
0.000469  
0.000470  
0.000467  
0.000476  
0.000440  
0.000444  
0.000441  
0.000436  
0.000445  
0.000439  
0.000442  
0.000456  
0.000449  
0.000454  
0.000475  
0.000443  
0.000442  
0.000444  
0.000446  
0.000441  
0.000446  
0.000441  
0.000443  
0.000446  
0.000442  
0.000445  
0.000440  
0.000443  
0.000442  
0.000444  
0.000443  
0.000444  
0.000442  
0.000442  
0.000444  
0.000436  
0.000440  
0.000438  
0.000437  
0.000443  
0.000439  
0.000441  
0.000438  
0.000440  
0.000445  
0.000441  
0.000441  
0.000440  
0.000440  
0.000447  
0.000444  
0.000439  
0.000437  
0.000437  
0.000436  
0.000442  
0.000441  
0.000444  
0.000444  
0.000446  
0.000447  
0.000438  
0.000444  
0.000446  
0.000441  
0.000445  
0.000439  
0.000438  
0.000414  
0.000412  
0.000412  
0.000415  
0.000411  
0.000413  
0.000411  
0.000417  
0.000414  
0.000412  
0.000412  
0.000419  
0.000416  
0.000410  
0.000404  
0.000412  
0.000412  
0.000411  
0.000411  
0.000412  
0.000408  
0.000409  
0.000413  
0.000410  
0.000416  
0.000409  
0.000443  
0.000417  
0.000414  
0.000411  
0.000453  
0.000416  
0.000411  
0.000406  
0.000413  
0.000407  
0.000408  
0.000415  
0.000413  
0.000413  
0.000411  
0.000410  
0.000408  
0.000414  
0.000412  
0.000414  
0.000407  
0.000409  
0.000410  
0.000413  
0.000413  
0.000412  
0.000407  
0.000416  
0.000412  
0.000407  
0.000412  
0.000420  
0.000447  
0.000442  
0.000409  
0.000423  
0.000415  
0.000410  
0.000480  
0.000470  
0.000469  
0.000479  
0.000479  
0.000479  
0.000493  
0.000493  
0.000483  
0.000479  
0.000483  
0.000484  
0.000481  
0.000472  
0.000479  
0.000477  
0.000474  
0.000473  
0.000480  
0.000517  
0.000480  
0.000479  
0.000491  
0.000482  
0.000476  
0.000498  
0.000486  
0.000478  
0.000493  
0.000475  
0.000481  
0.000471  
0.000478  
0.000487  
0.000479  
0.000515  
0.000489  
0.000482  
0.000482  
0.000484  
0.000482  
0.000478  
0.000481  
0.000478  
0.000485  
0.000470  
0.000482  
0.000477  
0.000488  
0.000479  
0.000471  
0.000487  
0.000479  
0.000512  
0.000481  
0.000479  
0.000479  
0.000479  
0.000479  
0.000488  
0.000470  
0.000473  
0.000474  
0.000480  
0.000484  
0.000476  
0.000469  
0.000481  
0.000479  
0.000479  
0.000480  
0.000481  
0.000477  
0.000482  
0.000483  
0.000480  
0.000475  
0.000472  
0.000471  
0.000476  
0.000472  
0.000480  
0.000471  
0.000477  
0.000479  
0.000475  
0.000483  
0.000476  
0.000477  
0.000482  
0.000476  
0.000477  
0.000471  
0.000476  
0.000472  
0.000470  
0.000486  
0.000473  
0.000473  
0.000480  
0.000473  
0.000484  
0.000478  
0.000480  
0.000481  
0.000476  
0.000483  
0.000489  
0.000471  
0.000472  
0.000475  
0.000473  
0.000473  
0.000472  
0.000477  
0.000481  
0.000486  
0.000480  
0.000479  
0.000484  
0.000484  
0.000483  
0.000480  
0.000483  
0.000474  
0.000484  
0.000483  
0.000474  
0.000437  
0.000441  
0.000445  
0.000440  
0.000443  
0.000441  
0.000446  
0.000437  
0.000438  
0.000443  
0.000438  
0.000439  
0.000436  
0.000435  
0.000445  
0.000437  
0.000439  
0.000436  
0.000442  
0.000437  
0.000440  
0.000440  
0.000441  
0.000439  
0.000440  
0.000443  
0.000448  
0.000442  
0.000437  
0.000432  
0.000437  
0.000441  
0.000432  
0.000432  
0.000442  
0.000444  
0.000445  
0.000441  
0.000441  
0.000449  
0.000442  
0.000450  
0.000441  
0.000441  
0.000429  
0.000444  
0.000437  
0.000437  
0.000442  
0.000441  
0.000438  
0.000443  
0.000442  
0.000441  
0.000439  
0.000442  
0.000442  
0.000443  
0.000442  
0.000445  
0.000428  
0.000439  
0.000431  
0.000435  
0.000406  
0.000416  
0.000401  
0.000412  
0.000409  
0.000411  
0.000406  
0.000401  
0.000405  
0.000408  
0.000407  
0.000407  
0.000401  
0.000406  
0.000406  
0.000412  
0.000408  
0.000405  
0.000404  
0.000408  
0.000404  
0.000405  
0.000404  
0.000405  
0.000405  
0.000406  
0.000407  
0.000409  
0.000405  
0.000406  
0.000412  
0.000412  
0.000405  
0.000404  
0.000405  
0.000403  
0.000400  
0.000405  
0.000411  
0.000407  
0.000401  
0.000407  
0.000402  
0.000405  
0.000408  
0.000403  
0.000409  
0.000403  
0.000401  
0.000419  
0.000403  
0.000406  
0.000412  
0.000406  
0.000418  
0.000406  
0.000402  
0.000403  
0.000404  
0.000409  
0.000410  
0.000404  
0.000404  
0.000403  
0.000490  
0.000485  
0.000478  
0.000473  
0.000488  
0.000493  
0.000492  
0.000492  
0.000477  
0.000484  
0.000480  
0.000478  
0.000485  
0.000482  
0.000487  
0.000491  
0.000481  
0.000482  
0.000484  
0.000475  
0.000483  
0.000484  
0.000484  
0.000482  
0.000479  
0.000486  
0.000483  
0.000484  
0.000479  
0.000480  
0.000484  
0.000482  
0.000483  
0.000481  
0.000473  
0.000480  
0.000486  
0.000486  
0.000484  
0.000499  
0.000485  
0.000483  
0.000486  
0.000484  
0.000496  
0.000500  
0.000484  
0.000490  
0.000479  
0.000471  
0.000475  
0.000483  
0.000480  
0.000482  
0.000488  
0.000491  
0.000484  
0.000485  
0.000487  
0.000496  
0.000480  
0.000479  
0.000481  
0.000483  
0.000464  
0.000461  
0.000460  
0.000466  
0.000475  
0.000466  
0.000464  
0.000469  
0.000473  
0.000465  
0.000471  
0.000464  
0.000461  
0.000469  
0.000466  
0.000471  
0.000459  
0.000464  
0.000458  
0.000461  
0.000463  
0.000460  
0.000469  
0.000462  
0.000462  
0.000473  
0.000463  
0.000467  
0.000464  
0.000500  
0.000469  
0.000467  
0.000460  
0.000459  
0.000466  
0.000459  
0.000463  
0.000461  
0.000463  
0.000471  
0.000467  
0.000467  
0.000460  
0.000466  
0.000465  
0.000462  
0.000473  
0.000461  
0.000459  
0.000459  
0.000462  
0.000468  
0.000464  
0.000465  
0.000465  
0.000457  
0.000476  
0.000470  
0.000465  
0.000497  
0.000462  
0.000468  
0.000464  
0.000464  
0.000436  
0.000445  
0.000442  
0.000454  
0.000448  
0.000445  
0.000436  
0.000439  
0.000439  
0.000437  
0.000432  
0.000438  
0.000436  
0.000438  
0.000435  
0.000437  
0.000448  
0.000441  
0.000443  
0.000446  
0.000443  
0.000438  
0.000438  
0.000434  
0.000436  
0.000435  
0.000435  
0.000432  
0.000437  
0.000436  
0.000432  
0.000444  
0.000441  
0.000443  
0.000438  
0.000445  
0.000448  
0.000440  
0.000441  
0.000434  
0.000440  
0.000431  
0.000436  
0.000433  
0.000432  
0.000432  
0.000440  
0.000440  
0.000444  
0.000452  
0.000447  
0.000447  
0.000451  
0.000441  
0.000437  
0.000434  
0.000431  
0.000436  
0.000437  
0.000432  
0.000435  
0.000438  
0.000440  
0.000441  
0.000410  
0.000407  
0.000406  
0.000411  
0.000406  
0.000408  
0.000417  
0.000410  
0.000408  
0.000422  
0.000410  
0.000411  
0.000410  
0.000408  
0.000413  
0.000409  
0.000404  
0.000412  
0.000406  
0.000409  
0.000409  
0.000410  
0.000415  
0.000408  
0.000411  
0.000412  
0.000410  
0.000411  
0.000419  
0.000413  
0.000410  
0.000416  
0.000415  
0.000412  
0.000411  
0.000407  
0.000404  
0.000409  
0.000403  
0.000409  
0.000411  
0.000418  
0.000407  
0.000414  
0.000410  
0.000411  
0.000408  
0.000403  
0.000413  
0.000409  
0.000409  
0.000412  
0.000406  
0.000412  
0.000413  
0.000415  
0.000415  
0.000420  
0.000408  
0.000411  
0.000418  
0.000410  
0.000408  
0.000412  
0.000485  
0.000480  
0.000496  
0.000487  
0.000487  
0.000490  
0.000491  
0.000486  
0.000500  
0.000484  
0.000494  
0.000484  
0.000488  
0.000493  
0.000487  
0.000497  
0.000489  
0.000481  
0.000478  
0.000485  
0.000489  
0.000489  
0.000491  
0.000485  
0.000489  
0.000494  
0.000485  
0.000485  
0.000488  
0.000486  
0.000487  
0.000484  
0.000484  
0.000477  
0.000486  
0.000480  
0.000485  
0.000490  
0.000495  
0.000494  
0.000490  
0.000487  
0.000480  
0.000485  
0.000498  
0.000495  
0.000491  
0.000498  
0.000479  
0.000485  
0.000484  
0.000481  
0.000482  
0.000486  
0.000487  
0.000483  
0.000485  
0.000492  
0.000484  
0.000492  
0.000486  
0.000479  
0.000487  
0.000490  
0.000467  
0.000459  
0.000457  
0.000463  
0.000458  
0.000470  
0.000458  
0.000460  
0.000458  
0.000460  
0.000459  
0.000462  
0.000460  
0.000456  
0.000468  
0.000470  
0.000460  
0.000460  
0.000459  
0.000460  
0.000467  
0.000462  
0.000463  
0.000450  
0.000453  
0.000452  
0.000455  
0.000466  
0.000458  
0.000465  
0.000462  
0.000459  
0.000472  
0.000462  
0.000463  
0.000461  
0.000457  
0.000458  
0.000461  
0.000453  
0.000456  
0.000455  
0.000457  
0.000462  
0.000455  
0.000466  
0.000460  
0.000471  
0.000462  
0.000461  
0.000460  
0.000460  
0.000463  
0.000460  
0.000461  
0.000454  
0.000450  
0.000455  
0.000461  
0.000460  
0.000466  
0.000462  
0.000460  
0.000456  
0.000439  
0.000438  
0.000439  
0.000436  
0.000434  
0.000431  
0.000434  
0.000444  
0.000435  
0.000435  
0.000439  
0.000429  
0.000432  
0.000430  
0.000425  
0.000431  
0.000432  
0.000430  
0.000433  
0.000440  
0.000431  
0.000437  
0.000435  
0.000436  
0.000436  
0.000436  
0.000434  
0.000433  
0.000425  
0.000426  
0.000427  
0.000432  
0.000440  
0.000440  
0.000433  
0.000433  
0.000431  
0.000433  
0.000438  
0.000434  
0.000438  
0.000435  
0.000433  
0.000432  
0.000429  
0.000434  
0.000433  
0.000441  
0.000435  
0.000434  
0.000435  
0.000435  
0.000435  
0.000435  
0.000440  
0.000434  
0.000435  
0.000434  
0.000433  
0.000438  
0.000427  
0.000431  
0.000473  
0.000432  
0.000398  
0.000399  
0.000403  
0.000401  
0.000398  
0.000399  
0.000401  
0.000398  
0.000401  
0.000409  
0.000398  
0.000409  
0.000403  
0.000403  
0.000408  
0.000400  
0.000429  
0.000394  
0.000402  
0.000401  
0.000403  
0.000400  
0.000398  
0.000399  
0.000400  
0.000402  
0.000397  
0.000403  
0.000406  
0.000405  
0.000392  
0.000402  
0.000407  
0.000401  
0.000404  
0.000398  
0.000396  
0.000406  
0.000399  
0.000402  
0.000400  
0.000399  
0.000403  
0.000401  
0.000399  
0.000409  
0.000395  
0.000400  
0.000405  
0.000398  
0.000400  
0.000400  
0.000398  
0.000404  
0.000405  
0.000398  
0.000404  
0.000406  
0.000398  
0.000400  
0.000401  
0.000401  
0.000404  
0.000399  
0.000479  
0.000481  
0.000482  
0.000477  
0.000480  
0.000482  
0.000484  
0.000481  
0.000478  
0.000476  
0.000483  
0.000486  
0.000483  
0.000489  
0.000485  
0.000492  
0.000480  
0.000486  
0.000474  
0.000475  
0.000481  
0.000478  
0.000486  
0.000483  
0.000477  
0.000476  
0.000482  
0.000480  
0.000483  
0.000484  
0.000489  
0.000493  
0.000477  
0.000479  
0.000480  
0.000473  
0.000480  
0.000482  
0.000479  
0.000481  
0.000480  
0.000478  
0.000478  
0.000489  
0.000483  
0.000494  
0.000501  
0.000490  
0.000486  
0.000478  
0.000478  
0.000484  
0.000474  
0.000481  
0.000475  
0.000476  
0.000484  
0.000480  
0.000481  
0.000481  
0.000489  
0.000487  
0.000483  
0.000487  
0.000474  
0.000475  
0.000485  
0.000474  
0.000493  
0.000478  
0.000481  
0.000477  
0.000473  
0.000469  
0.000468  
0.000472  
0.000478  
0.000487  
0.000484  
0.000472  
0.000476  
0.000480  
0.000484  
0.000476  
0.000487  
0.000477  
0.000477  
0.000479  
0.000474  
0.000470  
0.000480  
0.000473  
0.000499  
0.000477  
0.000475  
0.000476  
0.000477  
0.000490  
0.000487  
0.000476  
0.000487  
0.000471  
0.000476  
0.000472  
0.000481  
0.000470  
0.000667  
0.000477  
0.000496  
0.000476  
0.000482  
0.000481  
0.000479  
0.000483  
0.000488  
0.000478  
0.000475  
0.000474  
0.000477  
0.000477  
0.000475  
0.000475  
0.000471  
0.000488  
0.000478  
0.000475  
0.000476  
0.000495  
0.000433  
0.000436  
0.000435  
0.000433  
0.000461  
0.000441  
0.000444  
0.000440  
0.000444  
0.000448  
0.000443  
0.000444  
0.000443  
0.000446  
0.000441  
0.000442  
0.000434  
0.000433  
0.000436  
0.000441  
0.000456  
0.000447  
0.000439  
0.000474  
0.000442  
0.000442  
0.000439  
0.000437  
0.000450  
0.000465  
0.000439  
0.000439  
0.000437  
0.000436  
0.000437  
0.000443  
0.000445  
0.000441  
0.000443  
0.000441  
0.000443  
0.000437  
0.000446  
0.000439  
0.000443  
0.000441  
0.000439  
0.000447  
0.000437  
0.000435  
0.000439  
0.000436  
0.000439  
0.000443  
0.000438  
0.000440  
0.000446  
0.000441  
0.000439  
0.000442  
0.000448  
0.000438  
0.000439  
0.000437  
0.000408  
0.000407  
0.000404  
0.000404  
0.000404  
0.000414  
0.000404  
0.000409  
0.000412  
0.000432  
0.000451  
0.000410  
0.000418  
0.000428  
0.000403  
0.000406  
0.000411  
0.000402  
0.000405  
0.000407  
0.000414  
0.000405  
0.000402  
0.000405  
0.000406  
0.000409  
0.000415  
0.000409  
0.000413  
0.000408  
0.000407  
0.000405  
0.000405  
0.000402  
0.000410  
0.000406  
0.000404  
0.000405  
0.000404  
0.000405  
0.000416  
0.000419  
0.000406  
0.000409  
0.000409  
0.000410  
0.000399  
0.000403  
0.000413  
0.000410  
0.000410  
0.000411  
0.000416  
0.000408  
0.000400  
0.000407  
0.000410  
0.000417  
0.000408  
0.000435  
0.000407  
0.000402  
0.000401  
0.000402  
0.000482  
0.000480  
0.000488  
0.000498  
0.000479  
0.000478  
0.000474  
0.000485  
0.000523  
0.000487  
0.000491  
0.000479  
0.000481  
0.000496  
0.000498  
0.000492  
0.000553  
0.000482  
0.000479  
0.000479  
0.000522  
0.000482  
0.000480  
0.000482  
0.000486  
0.000492  
0.000482  
0.000486  
0.000482  
0.000490  
0.000504  
0.000480  
0.000478  
0.000486  
0.000484  
0.000478  
0.000484  
0.000516  
0.000486  
0.000488  
0.000484  
0.000494  
0.000512  
0.000479  
0.000480  
0.000496  
0.000485  
0.000477  
0.000479  
0.000484  
0.000494  
0.000482  
0.000477  
0.000480  
0.000492  
0.000485  
0.000483  
0.000488  
0.000505  
0.000483  
0.000492  
0.000490  
0.000478  
0.000481  
0.000468  
0.000463  
0.000465  
0.000463  
0.000464  
0.000471  
0.000463  
0.000461  
0.000467  
0.000475  
0.000472  
0.000472  
0.000473  
0.000473  
0.000478  
0.000462  
0.000464  
0.000465  
0.000473  
0.000466  
0.000462  
0.000466  
0.000467  
0.000471  
0.000466  
0.000467  
0.000468  
0.000475  
0.000468  
0.000478  
0.000476  
0.000465  
0.000459  
0.000466  
0.000465  
0.000480  
0.000466  
0.000468  
0.000466  
0.000468  
0.000464  
0.000474  
0.000474  
0.000473  
0.000476  
0.000470  
0.000465  
0.000464  
0.000472  
0.000465  
0.000464  
0.000471  
0.000464  
0.000469  
0.000463  
0.000463  
0.000475  
0.000470  
0.000478  
0.000472  
0.000474  
0.000471  
0.000469  
0.000466  
0.000443  
0.000454  
0.000443  
0.000446  
0.000450  
0.000457  
0.000443  
0.000438  
0.000441  
0.000447  
0.000445  
0.000445  
0.000453  
0.000447  
0.000446  
0.000451  
0.000480  
0.000446  
0.000454  
0.000647  
0.000455  
0.000437  
0.000449  
0.000476  
0.000459  
0.000443  
0.000451  
0.000456  
0.000454  
0.000444  
0.000445  
0.000450  
0.000450  
0.000452  
0.000440  
0.000444  
0.000451  
0.000457  
0.000444  
0.000451  
0.000447  
0.000449  
0.000448  
0.000448  
0.000455  
0.000451  
0.000446  
0.000451  
0.000448  
0.000453  
0.000449  
0.000449  
0.000457  
0.000449  
0.000439  
0.000439  
0.000438  
0.000437  
0.000448  
0.000453  
0.000444  
0.000447  
0.000451  
0.000451  
0.000428  
0.000435  
0.000416  
0.000420  
0.000419  
0.000411  
0.000416  
0.000411  
0.000420  
0.000425  
0.000418  
0.000421  
0.000448  
0.000418  
0.000416  
0.000415  
0.000624  
0.000593  
0.000412  
0.000418  
0.000418  
0.000420  
0.000411  
0.000416  
0.000420  
0.000419  
0.000418  
0.000417  
0.000421  
0.000422  
0.000436  
0.000413  
0.000419  
0.000422  
0.000419  
0.000422  
0.000418  
0.000420  
0.000440  
0.000413  
0.000431  
0.000420  
0.000423  
0.000422  
0.000419  
0.000422  
0.000412  
0.000412  
0.000425  
0.000416  
0.000415  
0.000427  
0.000415  
0.000418  
0.000417  
0.000413  
0.000418  
0.000416  
0.000418  
0.000425  
0.000416  
0.000419  
0.000415  
0.000417  
0.000483  
0.000485  
0.000478  
0.000474  
0.000480  
0.000481  
0.000480  
0.000476  
0.000478  
0.000480  
0.000477  
0.000478  
0.000478  
0.000479  
0.000476  
0.000485  
0.000496  
0.000478  
0.000482  
0.000484  
0.000487  
0.000482  
0.000479  
0.000476  
0.000488  
0.000480  
0.000481  
0.000483  
0.000477  
0.000477  
0.000486  
0.000476  
0.000474  
0.000491  
0.000479  
0.000510  
0.000486  
0.000486  
0.000479  
0.000475  
0.000483  
0.000476  
0.000487  
0.000485  
0.000471  
0.000477  
0.000493  
0.000488  
0.000507  
0.000475  
0.000481  
0.000486  
0.000478  
0.000475  
0.000479  
0.000478  
0.000478  
0.000480  
0.000480  
0.000476  
0.000472  
0.000484  
0.000481  
0.000475  
0.000471  
0.000471  
0.000476  
0.000478  
0.000467  
0.000472  
0.000477  
0.000472  
0.000477  
0.000465  
0.000470  
0.000471  
0.000463  
0.000466  
0.000471  
0.000466  
0.000472  
0.000487  
0.000476  
0.000473  
0.000471  
0.000482  
0.000471  
0.000472  
0.000481  
0.000471  
0.000471  
0.000464  
0.000470  
0.000468  
0.000493  
0.000467  
0.000481  
0.000472  
0.000473  
0.000470  
0.000473  
0.000475  
0.000475  
0.000481  
0.000470  
0.000465  
0.000486  
0.000464  
0.000468  
0.000464  
0.000471  
0.000463  
0.000469  
0.000475  
0.000472  
0.000476  
0.000473  
0.000479  
0.000480  
0.000476  
0.000470  
0.000467  
0.000470  
0.000460  
0.000463  
0.000466  
0.000467  
0.000470  
0.000445  
0.000440  
0.000443  
0.000444  
0.000440  
0.000438  
0.000458  
0.000446  
0.000432  
0.000450  
0.000446  
0.000473  
0.000445  
0.000451  
0.000611  
0.000434  
0.000436  
0.000440  
0.000448  
0.000439  
0.000432  
0.000435  
0.000445  
0.000442  
0.000445  
0.000441  
0.000443  
0.000445  
0.000449  
0.000457  
0.000453  
0.000471  
0.000437  
0.000442  
0.000450  
0.000443  
0.000435  
0.000443  
0.000442  
0.000438  
0.000438  
0.000442  
0.000441  
0.000444  
0.000451  
0.000447  
0.000439  
0.000439  
0.000440  
0.000441  
0.000442  
0.000436  
0.000437  
0.000441  
0.000449  
0.000440  
0.000436  
0.000447  
0.000441  
0.000445  
0.000461  
0.000454  
0.000442  
0.000449  
0.000413  
0.000405  
0.000415  
0.000405  
0.000408  
0.000413  
0.000409  
0.000412  
0.000413  
0.000408  
0.000410  
0.000414  
0.000407  
0.000454  
0.000415  
0.000440  
0.000409  
0.000407  
0.000413  
0.000412  
0.000411  
0.000438  
0.000428  
0.000410  
0.000414  
0.000419  
0.000411  
0.000409  
0.000404  
0.000420  
0.000414  
0.000416  
0.000409  
0.000412  
0.000405  
0.000405  
0.000409  
0.000414  
0.000418  
0.000406  
0.000416  
0.000406  
0.000409  
0.000406  
0.000406  
0.000419  
0.000411  
0.000414  
0.000405  
0.000415  
0.000407  
0.000411  
0.000405  
0.000420  
0.000412  
0.000417  
0.000416  
0.000409  
0.000406  
0.000411  
0.000408  
0.000420  
0.000414  
0.000421  
0.000486  
0.000501  
0.000492  
0.000484  
0.000481  
0.000493  
0.000483  
0.000488  
0.000486  
0.000488  
0.000490  
0.000483  
0.000496  
0.000481  
0.000480  
0.000480  
0.000486  
0.000500  
0.000486  
0.000480  
0.000481  
0.000482  
0.000481  
0.000487  
0.000484  
0.000489  
0.000487  
0.000490  
0.000486  
0.000485  
0.000479  
0.000482  
0.000500  
0.000493  
0.000502  
0.000490  
0.000482  
0.000488  
0.000490  
0.000482  
0.000483  
0.000487  
0.000485  
0.000488  
0.000489  
0.000482  
0.000491  
0.000482  
0.000489  
0.000504  
0.000489  
0.000496  
0.000481  
0.000479  
0.000496  
0.000479  
0.000478  
0.000482  
0.000484  
0.000489  
0.000484  
0.000482  
0.000481  
0.000483  
0.000470  
0.000467  
0.000469  
0.000482  
0.000481  
0.000476  
0.000482  
0.000472  
0.000477  
0.000477  
0.000472  
0.000468  
0.000473  
0.000474  
0.000474  
0.000477  
0.000469  
0.000469  
0.000470  
0.000473  
0.000474  
0.000483  
0.000483  
0.000473  
0.000470  
0.000476  
0.000469  
0.000479  
0.000473  
0.000472  
0.000471  
0.000475  
0.000479  
0.000481  
0.000478  
0.000478  
0.000478  
0.000468  
0.000470  
0.000476  
0.000469  
0.000481  
0.000476  
0.000471  
0.000471  
0.000471  
0.000472  
0.000478  
0.000472  
0.000476  
0.000480  
0.000623  
0.000474  
0.000474  
0.000470  
0.000474  
0.000479  
0.000465  
0.000470  
0.000469  
0.000481  
0.000470  
0.000475  
0.000471  
0.000441  
0.000439  
0.000439  
0.000441  
0.000447  
0.000448  
0.000451  
0.000440  
0.000446  
0.000446  
0.000447  
0.000450  
0.000451  
0.000445  
0.000452  
0.000445  
0.000442  
0.000449  
0.000445  
0.000447  
0.000449  
0.000447  
0.000443  
0.000448  
0.000447  
0.000452  
0.000461  
0.000447  
0.000442  
0.000448  
0.000445  
0.000446  
0.000439  
0.000437  
0.000441  
0.000441  
0.000451  
0.000453  
0.000445  
0.000445  
0.000453  
0.000460  
0.000447  
0.000447  
0.000448  
0.000443  
0.000441  
0.000444  
0.000437  
0.000446  
0.000445  
0.000439  
0.000442  
0.000449  
0.000442  
0.000453  
0.000445  
0.000447  
0.000454  
0.000451  
0.000444  
0.000439  
0.000446  
0.000446  
0.000446  
0.000408  
0.000408  
0.000409  
0.000412  
0.000422  
0.000411  
0.000411  
0.000415  
0.000427  
0.000418  
0.000413  
0.000409  
0.000425  
0.000413  
0.000414  
0.000431  
0.000414  
0.000411  
0.000413  
0.000408  
0.000415  
0.000415  
0.000441  
0.000414  
0.000415  
0.000418  
0.000414  
0.000415  
0.000422  
0.000412  
0.000420  
0.000421  
0.000409  
0.000416  
0.000409  
0.000409  
0.000416  
0.000427  
0.000436  
0.000423  
0.000412  
0.000416  
0.000412  
0.000410  
0.000417  
0.000417  
0.000413  
0.000451  
0.000414  
0.000409  
0.000406  
0.000411  
0.000411  
0.000411  
0.000412  
0.000413  
0.000416  
0.000454  
0.000416  
0.000414  
0.000414  
0.000415  
0.000420  
0.000515  
0.000513  
0.000514  
0.000505  
0.000508  
0.000510  
0.000534  
0.000511  
0.000520  
0.000526  
0.000512  
0.000510  
0.000509  
0.000529  
0.000509  
0.000510  
0.000535  
0.000509  
0.000513  
0.000516  
0.000506  
0.000511  
0.000515  
0.000509  
0.000517  
0.000514  
0.000514  
0.000510  
0.000510  
0.000511  
0.000520  
0.000513  
0.000515  
0.000510  
0.000513  
0.000517  
0.000512  
0.000508  
0.000516  
0.000514  
0.000512  
0.000517  
0.000509  
0.000510  
0.000539  
0.000511  
0.000534  
0.000510  
0.000509  
0.000510  
0.000511  
0.000513  
0.000507  
0.000505  
0.000509  
0.000514  
0.000549  
0.000515  
0.000518  
0.000513  
0.000514  
0.000514  
0.000519  
0.000525  
0.000502  
0.000494  
0.000492  
0.000493  
0.000504  
0.000493  
0.000495  
0.000514  
0.000521  
0.000501  
0.000508  
0.000499  
0.000499  
0.000498  
0.000492  
0.000499  
0.000496  
0.000493  
0.000496  
0.000499  
0.000497  
0.000500  
0.000505  
0.000496  
0.000504  
0.000495  
0.000504  
0.000499  
0.000495  
0.000494  
0.000506  
0.000499  
0.000505  
0.000496  
0.000496  
0.000496  
0.000499  
0.000499  
0.000502  
0.000502  
0.000505  
0.000496  
0.000498  
0.000504  
0.000492  
0.000497  
0.000508  
0.000498  
0.000495  
0.000493  
0.000495  
0.000500  
0.000492  
0.000496  
0.000499  
0.000496  
0.000493  
0.000503  
0.000500  
0.000496  
0.000493  
0.000497  
0.000496  
0.000499  
0.000468  
0.000463  
0.000467  
0.000460  
0.000461  
0.000467  
0.000462  
0.000466  
0.000469  
0.000464  
0.000458  
0.000473  
0.000458  
0.000461  
0.000466  
0.000466  
0.000460  
0.000473  
0.000468  
0.000491  
0.000464  
0.000465  
0.000463  
0.000459  
0.000466  
0.000465  
0.000460  
0.000465  
0.000456  
0.000456  
0.000464  
0.000464  
0.000460  
0.000462  
0.000474  
0.000466  
0.000472  
0.000489  
0.000463  
0.000465  
0.000465  
0.000461  
0.000470  
0.000459  
0.000459  
0.000464  
0.000465  
0.000465  
0.000463  
0.000464  
0.000461  
0.000464  
0.000470  
0.000464  
0.000461  
0.000464  
0.000465  
0.000464  
0.000461  
0.000475  
0.000460  
0.000462  
0.000465  
0.000468  
0.000432  
0.000436  
0.000433  
0.000438  
0.000434  
0.000432  
0.000439  
0.000434  
0.000451  
0.000449  
0.000458  
0.000432  
0.000435  
0.000435  
0.000432  
0.000437  
0.000433  
0.000435  
0.000433  
0.000437  
0.000439  
0.000438  
0.000435  
0.000439  
0.000460  
0.000453  
0.000451  
0.000434  
0.000445  
0.000429  
0.000433  
0.000433  
0.000435  
0.000432  
0.000429  
0.000432  
0.000431  
0.000429  
0.000432  
0.000430  
0.000457  
0.000465  
0.000455  
0.000447  
0.000438  
0.000431  
0.000438  
0.000428  
0.000432  
0.000437  
0.000432  
0.000437  
0.000443  
0.000428  
0.000436  
0.000428  
0.000457  
0.000467  
0.000432  
0.000442  
0.000436  
0.000438  
0.000431  
0.000434  
0.000515  
0.000510  
0.000507  
0.000511  
0.000513  
0.000526  
0.000508  
0.000510  
0.000510  
0.000514  
0.000513  
0.000512  
0.000510  
0.000510  
0.000519  
0.000508  
0.000515  
0.000508  
0.000510  
0.000507  
0.000537  
0.000508  
0.000526  
0.000508  
0.000507  
0.000527  
0.000509  
0.000508  
0.000508  
0.000505  
0.000509  
0.000511  
0.000513  
0.000519  
0.000517  
0.000516  
0.000509  
0.000508  
0.000508  
0.000509  
0.000507  
0.000522  
0.000544  
0.000507  
0.000508  
0.000511  
0.000510  
0.000506  
0.000506  
0.000508  
0.000509  
0.000514  
0.000509  
0.000518  
0.000511  
0.000508  
0.000520  
0.000507  
0.000509  
0.000514  
0.000507  
0.000510  
0.000508  
0.000513  
0.000501  
0.000506  
0.000501  
0.000497  
0.000499  
0.000498  
0.000523  
0.000519  
0.000504  
0.000502  
0.000509  
0.000523  
0.000522  
0.000547  
0.000541  
0.000508  
0.000506  
0.000505  
0.000500  
0.000502  
0.000499  
0.000559  
0.000589  
0.000579  
0.000496  
0.000494  
0.000520  
0.000526  
0.000528  
0.000545  
0.000520  
0.000539  
0.000499  
0.000510  
0.000502  
0.000504  
0.000502  
0.000521  
0.000520  
0.000522  
0.000504  
0.000495  
0.000526  
0.000517  
0.000543  
0.000545  
0.000527  
0.000521  
0.000508  
0.000500  
0.000505  
0.000495  
0.000508  
0.000519  
0.000518  
0.000500  
0.000499  
0.000504  
0.000525  
0.000537  
0.000551  
0.000549  
0.000508  
0.000523  
0.000452  
0.000462  
0.000488  
0.000452  
0.000484  
0.000447  
0.000456  
0.000458  
0.000457  
0.000522  
0.000491  
0.000483  
0.000501  
0.000466  
0.000466  
0.000463  
0.000476  
0.000459  
0.000451  
0.000452  
0.000463  
0.000460  
0.000457  
0.000464  
0.000457  
0.000460  
0.000487  
0.000452  
0.000453  
0.000445  
0.000462  
0.000518  
0.000460  
0.000464  
0.000453  
0.000457  
0.000463  
0.000462  
0.000480  
0.000484  
0.000463  
0.000458  
0.000489  
0.000453  
0.000452  
0.000454  
0.000450  
0.000464  
0.000467  
0.000460  
0.000458  
0.000509  
0.000451  
0.000460  
0.000474  
0.000488  
0.000453  
0.000462  
0.000465  
0.000454  
0.000449  
0.000448  
0.000453  
0.000483  
0.000490  
0.000492  
0.000496  
0.000504  
0.000483  
0.000488  
0.000482  
0.000485  
0.000486  
0.000489  
0.000490  
0.000482  
0.000486  
0.000499  
0.000493  
0.000491  
0.000488  
0.000494  
0.000493  
0.000489  
0.000489  
0.000502  
0.000490  
0.000485  
0.000486  
0.000486  
0.000483  
0.000491  
0.000494  
0.000489  
0.000482  
0.000491  
0.000484  
0.000491  
0.000501  
0.000490  
0.000493  
0.000485  
0.000493  
0.000493  
0.000490  
0.000486  
0.000489  
0.000485  
0.000485  
0.000486  
0.000491  
0.000483  
0.000497  
0.000497  
0.000496  
0.000487  
0.000481  
0.000496  
0.000487  
0.000486  
0.000486  
0.000486  
0.000489  
0.000490  
0.000486  
0.000541  
0.000486  
0.000488  
0.000453  
0.000469  
0.000462  
0.000460  
0.000462  
0.000457  
0.000464  
0.000460  
0.000458  
0.000468  
0.000456  
0.000461  
0.000457  
0.000457  
0.000454  
0.000452  
0.000469  
0.000462  
0.000457  
0.000461  
0.000470  
0.000457  
0.000468  
0.000462  
0.000464  
0.000462  
0.000457  
0.000454  
0.000464  
0.000455  
0.000451  
0.000458  
0.000454  
0.000460  
0.000463  
0.000460  
0.000461  
0.000459  
0.000462  
0.000463  
0.000457  
0.000460  
0.000457  
0.000456  
0.000460  
0.000456  
0.000455  
0.000458  
0.000457  
0.000462  
0.000457  
0.000459  
0.000459  
0.000460  
0.000460  
0.000458  
0.000463  
0.000457  
0.000454  
0.000452  
0.000454  
0.000466  
0.000457  
0.000456  
0.000449  
0.000444  
0.000449  
0.000444  
0.000442  
0.000444  
0.000449  
0.000440  
0.000445  
0.000446  
0.000453  
0.000457  
0.000447  
0.000445  
0.000446  
0.000447  
0.000447  
0.000448  
0.000447  
0.000451  
0.000457  
0.000451  
0.000442  
0.000444  
0.000446  
0.000450  
0.000454  
0.000445  
0.000445  
0.000449  
0.000444  
0.000453  
0.000449  
0.000454  
0.000439  
0.000444  
0.000440  
0.000443  
0.000443  
0.000443  
0.000455  
0.000454  
0.000445  
0.000450  
0.000446  
0.000447  
0.000449  
0.000460  
0.000453  
0.000447  
0.000440  
0.000444  
0.000447  
0.000451  
0.000447  
0.000445  
0.000461  
0.000448  
0.000452  
0.000452  
0.000461  
0.000447  
0.000449  
0.000459  
0.000427  
0.000430  
0.000430  
0.000426  
0.000420  
0.000424  
0.000420  
0.000425  
0.000426  
0.000436  
0.000429  
0.000425  
0.000427  
0.000422  
0.000424  
0.000431  
0.000426  
0.000424  
0.000428  
0.000431  
0.000424  
0.000427  
0.000425  
0.000427  
0.000427  
0.000431  
0.000424  
0.000424  
0.000434  
0.000430  
0.000427  
0.000423  
0.000423  
0.000427  
0.000423  
0.000425  
0.000425  
0.000423  
0.000426  
0.000418  
0.000434  
0.000433  
0.000428  
0.000438  
0.000426  
0.000423  
0.000421  
0.000423  
0.000428  
0.000427  
0.000423  
0.000425  
0.000427  
0.000421  
0.000427  
0.000428  
0.000430  
0.000428  
0.000423  
0.000443  
0.000422  
0.000419  
0.000423  
0.000436  
0.000466  
0.000464  
0.000461  
0.000464  
0.000492  
0.000476  
0.000459  
0.000460  
0.000465  
0.000461  
0.000460  
0.000463  
0.000469  
0.000462  
0.000462  
0.000473  
0.000467  
0.000462  
0.000461  
0.000500  
0.000466  
0.000465  
0.000460  
0.000468  
0.000462  
0.000456  
0.000459  
0.000468  
0.000465  
0.000460  
0.000461  
0.000466  
0.000473  
0.000519  
0.000463  
0.000473  
0.000466  
0.000466  
0.000464  
0.000463  
0.000464  
0.000468  
0.000469  
0.000461  
0.000465  
0.000473  
0.000464  
0.000465  
0.000472  
0.000468  
0.000460  
0.000459  
0.000472  
0.000464  
0.000464  
0.000459  
0.000460  
0.000461  
0.000460  
0.000463  
0.000462  
0.000461  
0.000467  
0.000461  
0.000438  
0.000435  
0.000432  
0.000433  
0.000441  
0.000437  
0.000437  
0.000430  
0.000431  
0.000436  
0.000437  
0.000438  
0.000429  
0.000434  
0.000434  
0.000440  
0.000426  
0.000441  
0.000435  
0.000433  
0.000432  
0.000438  
0.000436  
0.000437  
0.000437  
0.000434  
0.000432  
0.000431  
0.000438  
0.000433  
0.000446  
0.000446  
0.000436  
0.000429  
0.000436  
0.000435  
0.000457  
0.000459  
0.000439  
0.000434  
0.000433  
0.000436  
0.000433  
0.000434  
0.000432  
0.000434  
0.000448  
0.000443  
0.000443  
0.000428  
0.000435  
0.000439  
0.000438  
0.000438  
0.000439  
0.000431  
0.000435  
0.000435  
0.000433  
0.000427  
0.000428  
0.000436  
0.000436  
0.000440  
0.000417  
0.000410  
0.000421  
0.000410  
0.000417  
0.000416  
0.000411  
0.000412  
0.000407  
0.000411  
0.000422  
0.000408  
0.000424  
0.000400  
0.000413  
0.000409  
0.000412  
0.000420  
0.000407  
0.000409  
0.000412  
0.000410  
0.000416  
0.000411  
0.000412  
0.000423  
0.000417  
0.000412  
0.000420  
0.000404  
0.000404  
0.000411  
0.000416  
0.000418  
0.000413  
0.000419  
0.000420  
0.000412  
0.000417  
0.000410  
0.000412  
0.000412  
0.000410  
0.000411  
0.000408  
0.000405  
0.000414  
0.000415  
0.000422  
0.000407  
0.000414  
0.000411  
0.000406  
0.000406  
0.000411  
0.000409  
0.000411  
0.000412  
0.000410  
0.000410  
0.000406  
0.000407  
0.000407  
0.000416  
0.000392  
0.000397  
0.000389  
0.000403  
0.000397  
0.000393  
0.000391  
0.000396  
0.000396  
0.000395  
0.000390  
0.000395  
0.000394  
0.000387  
0.000415  
0.000397  
0.000395  
0.000391  
0.000394  
0.000447  
0.000386  
0.000391  
0.000385  
0.000388  
0.000400  
0.000387  
0.000386  
0.000390  
0.000396  
0.000390  
0.000391  
0.000391  
0.000394  
0.000405  
0.000422  
0.000394  
0.000391  
0.000395  
0.000405  
0.000389  
0.000392  
0.000392  
0.000395  
0.000392  
0.000393  
0.000392  
0.000396  
0.000392  
0.000395  
0.000395  
0.000397  
0.000394  
0.000398  
0.000392  
0.000394  
0.000397  
0.000394  
0.000392  
0.000391  
0.000396  
0.000400  
0.000395  
0.000391  
0.000392  
0.000491  
0.000490  
0.000489  
0.000486  
0.000485  
0.000482  
0.000480  
0.000478  
0.000508  
0.000494  
0.000489  
0.000479  
0.000477  
0.000488  
0.000483  
0.000478  
0.000488  
0.000487  
0.000483  
0.000483  
0.000498  
0.000481  
0.000487  
0.000481  
0.000483  
0.000485  
0.000489  
0.000482  
0.000478  
0.000475  
0.000489  
0.000482  
0.000484  
0.000485  
0.000492  
0.000476  
0.000481  
0.000487  
0.000477  
0.000483  
0.000486  
0.000485  
0.000485  
0.000478  
0.000483  
0.000477  
0.000479  
0.000479  
0.000491  
0.000484  
0.000488  
0.000478  
0.000485  
0.000474  
0.000496  
0.000484  
0.000486  
0.000495  
0.000500  
0.000484  
0.000481  
0.000478  
0.000486  
0.000482  
0.000484  
0.000483  
0.000481  
0.000479  
0.000481  
0.000479  
0.000482  
0.000476  
0.000478  
0.000479  
0.000485  
0.000472  
0.000482  
0.000478  
0.000475  
0.000470  
0.000476  
0.000486  
0.000479  
0.000478  
0.000479  
0.000481  
0.000480  
0.000477  
0.000478  
0.000479  
0.000478  
0.000476  
0.000476  
0.000473  
0.000472  
0.000469  
0.000478  
0.000477  
0.000483  
0.000484  
0.000482  
0.000475  
0.000478  
0.000482  
0.000491  
0.000479  
0.000470  
0.000478  
0.000486  
0.000473  
0.000479  
0.000476  
0.000479  
0.000476  
0.000479  
0.000482  
0.000482  
0.000485  
0.000484  
0.000483  
0.000485  
0.000471  
0.000473  
0.000476  
0.000466  
0.000472  
0.000474  
0.000473  
0.000436  
0.000447  
0.000430  
0.000435  
0.000431  
0.000434  
0.000434  
0.000436  
0.000438  
0.000440  
0.000428  
0.000437  
0.000435  
0.000433  
0.000438  
0.000432  
0.000438  
0.000440  
0.000438  
0.000438  
0.000439  
0.000435  
0.000435  
0.000438  
0.000437  
0.000433  
0.000437  
0.000437  
0.000434  
0.000436  
0.000432  
0.000436  
0.000438  
0.000434  
0.000434  
0.000432  
0.000435  
0.000435  
0.000434  
0.000440  
0.000442  
0.000431  
0.000444  
0.000484  
0.000433  
0.000440  
0.000432  
0.000439  
0.000444  
0.000451  
0.000617  
0.000431  
0.000436  
0.000431  
0.000441  
0.000439  
0.000441  
0.000434  
0.000437  
0.000433  
0.000440  
0.000444  
0.000447  
0.000432  
0.000407  
0.000394  
0.000407  
0.000404  
0.000401  
0.000409  
0.000403  
0.000399  
0.000404  
0.000401  
0.000412  
0.000403  
0.000402  
0.000403  
0.000404  
0.000402  
0.000401  
0.000395  
0.000412  
0.000400  
0.000408  
0.000412  
0.000421  
0.000404  
0.000402  
0.000403  
0.000406  
0.000402  
0.000410  
0.000398  
0.000397  
0.000396  
0.000403  
0.000403  
0.000407  
0.000402  
0.000401  
0.000403  
0.000400  
0.000406  
0.000406  
0.000404  
0.000405  
0.000403  
0.000408  
0.000407  
0.000421  
0.000400  
0.000403  
0.000397  
0.000397  
0.000401  
0.000401  
0.000405  
0.000399  
0.000406  
0.000404  
0.000403  
0.000401  
0.000404  
0.000404  
0.000405  
0.000402  
0.000402  
0.000390  
0.000395  
0.000388  
0.000401  
0.000390  
0.000390  
0.000399  
0.000386  
0.000388  
0.000392  
0.000386  
0.000396  
0.000389  
0.000389  
0.000388  
0.000389  
0.000391  
0.000390  
0.000388  
0.000398  
0.000386  
0.000406  
0.000385  
0.000386  
0.000388  
0.000391  
0.000390  
0.000393  
0.000391  
0.000390  
0.000388  
0.000389  
0.000389  
0.000387  
0.000396  
0.000390  
0.000388  
0.000403  
0.000387  
0.000395  
0.000392  
0.000393  
0.000395  
0.000392  
0.000403  
0.000383  
0.000390  
0.000390  
0.000387  
0.000388  
0.000388  
0.000392  
0.000396  
0.000398  
0.000390  
0.000386  
0.000382  
0.000390  
0.000388  
0.000390  
0.000389  
0.000392  
0.000390  
0.000397  
0.000483  
0.000489  
0.000484  
0.000482  
0.000482  
0.000489  
0.000482  
0.000484  
0.000480  
0.000477  
0.000480  
0.000479  
0.000483  
0.000479  
0.000477  
0.000484  
0.000482  
0.000482  
0.000483  
0.000488  
0.000482  
0.000482  
0.000484  
0.000487  
0.000479  
0.000488  
0.000475  
0.000486  
0.000479  
0.000481  
0.000488  
0.000484  
0.000482  
0.000490  
0.000482  
0.000491  
0.000492  
0.000483  
0.000478  
0.000482  
0.000479  
0.000480  
0.000486  
0.000478  
0.000488  
0.000483  
0.000485  
0.000482  
0.000486  
0.000484  
0.000485  
0.000483  
0.000491  
0.000486  
0.000487  
0.000479  
0.000482  
0.000484  
0.000479  
0.000487  
0.000476  
0.000487  
0.000485  
0.000478  
0.000459  
0.000461  
0.000465  
0.000467  
0.000462  
0.000466  
0.000455  
0.000461  
0.000464  
0.000465  
0.000463  
0.000456  
0.000462  
0.000456  
0.000457  
0.000460  
0.000456  
0.000459  
0.000456  
0.000459  
0.000464  
0.000461  
0.000459  
0.000459  
0.000504  
0.000469  
0.000459  
0.000457  
0.000453  
0.000457  
0.000457  
0.000463  
0.000457  
0.000464  
0.000461  
0.000459  
0.000462  
0.000466  
0.000466  
0.000460  
0.000458  
0.000458  
0.000457  
0.000464  
0.000456  
0.000468  
0.000457  
0.000465  
0.000462  
0.000458  
0.000461  
0.000466  
0.000456  
0.000465  
0.000459  
0.000460  
0.000468  
0.000459  
0.000456  
0.000464  
0.000461  
0.000470  
0.000463  
0.000457  
0.000445  
0.000444  
0.000442  
0.000434  
0.000438  
0.000433  
0.000437  
0.000461  
0.000438  
0.000424  
0.000427  
0.000434  
0.000612  
0.000434  
0.000439  
0.000428  
0.000425  
0.000434  
0.000428  
0.000434  
0.000435  
0.000434  
0.000441  
0.000445  
0.000441  
0.000427  
0.000426  
0.000434  
0.000431  
0.000446  
0.000441  
0.000474  
0.000424  
0.000435  
0.000428  
0.000446  
0.000437  
0.000434  
0.000424  
0.000439  
0.000435  
0.000434  
0.000429  
0.000428  
0.000427  
0.000439  
0.000429  
0.000443  
0.000428  
0.000436  
0.000427  
0.000442  
0.000431  
0.000434  
0.000428  
0.000436  
0.000424  
0.000430  
0.000423  
0.000430  
0.000425  
0.000441  
0.000433  
0.000437  

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/staliro12800_3.dat <==
0.000352  
0.000348  
0.000349  
0.000344  
0.000347  
0.000347  
0.000349  
0.000345  
0.000350  
0.000346  
0.000352  
0.000347  
0.000348  
0.000349  
0.000351  
0.000342  
0.000355  
0.000356  
0.000359  
0.000356  
0.000361  
0.000365  
0.000359  
0.000357  
0.000354  
0.000360  
0.000360  
0.000359  
0.000355  
0.000355  
0.000352  
0.000355  
0.000359  
0.000389  
0.000357  
0.000358  
0.000363  
0.000358  
0.000359  
0.000362  
0.000362  
0.000360  
0.000357  
0.000378  
0.000363  
0.000356  
0.000357  
0.000357  
0.000379  
0.000380  
0.000376  
0.000381  
0.000385  
0.000380  
0.000383  
0.000377  
0.000385  
0.000377  
0.000382  
0.000375  
0.000385  
0.000379  
0.000382  
0.000378  
0.000365  
0.000361  
0.000360  
0.000371  
0.000362  
0.000361  
0.000360  
0.000360  
0.000364  
0.000358  
0.000361  
0.000360  
0.000357  
0.000363  
0.000361  
0.000369  
0.000365  
0.000364  
0.000366  
0.000373  
0.000377  
0.000375  
0.000375  
0.000368  
0.000369  
0.000374  
0.000375  
0.000379  
0.000372  
0.000373  
0.000377  
0.000370  
0.000375  
0.000391  
0.000371  
0.000370  
0.000369  
0.000370  
0.000380  
0.000369  
0.000369  
0.000373  
0.000379  
0.000381  
0.000383  
0.000373  
0.000373  
0.000373  
0.000390  
0.000385  
0.000387  
0.000399  
0.000391  
0.000392  
0.000392  
0.000395  
0.000389  
0.000391  
0.000397  
0.000400  
0.000396  
0.000390  
0.000385  
0.000391  
0.000348  
0.000348  
0.000347  
0.000348  
0.000355  
0.000357  
0.000352  
0.000353  
0.000353  
0.000355  
0.000351  
0.000351  
0.000351  
0.000353  
0.000355  
0.000361  
0.000359  
0.000359  
0.000355  
0.000363  
0.000356  
0.000365  
0.000358  
0.000355  
0.000353  
0.000353  
0.000358  
0.000354  
0.000360  
0.000356  
0.000360  
0.000359  
0.000359  
0.000387  
0.000358  
0.000360  
0.000371  
0.000366  
0.000357  
0.000357  
0.000356  
0.000359  
0.000365  
0.000366  
0.000365  
0.000360  
0.000361  
0.000357  
0.000376  
0.000378  
0.000379  
0.000378  
0.000380  
0.000379  
0.000377  
0.000379  
0.000381  
0.000388  
0.000378  
0.000377  
0.000379  
0.000385  
0.000380  
0.000382  
0.000383  
0.000375  
0.000379  
0.000384  
0.000380  
0.000378  
0.000381  
0.000381  
0.000378  
0.000378  
0.000381  
0.000378  
0.000379  
0.000377  
0.000378  
0.000376  
0.000390  
0.000389  
0.000388  
0.000389  
0.000387  
0.000384  
0.000385  
0.000389  
0.000385  
0.000387  
0.000385  
0.000383  
0.000386  
0.000391  
0.000384  
0.000385  
0.000392  
0.000420  
0.000395  
0.000393  
0.000390  
0.000399  
0.000387  
0.000394  
0.000386  
0.000391  
0.000388  
0.000386  
0.000389  
0.000388  
0.000391  
0.000393  
0.000410  
0.000410  
0.000409  
0.000408  
0.000419  
0.000407  
0.000408  
0.000402  
0.000409  
0.000405  
0.000408  
0.000406  
0.000410  
0.000408  
0.000408  
0.000409  
0.000354  
0.000363  
0.000361  
0.000356  
0.000353  
0.000353  
0.000362  
0.000368  
0.000360  
0.000357  
0.000359  
0.000352  
0.000354  
0.000357  
0.000353  
0.000354  
0.000358  
0.000360  
0.000363  
0.000363  
0.000361  
0.000358  
0.000367  
0.000365  
0.000388  
0.000363  
0.000370  
0.000362  
0.000361  
0.000359  
0.000361  
0.000361  
0.000364  
0.000394  
0.000373  
0.000397  
0.000365  
0.000367  
0.000373  
0.000372  
0.000377  
0.000379  
0.000364  
0.000367  
0.000363  
0.000367  
0.000377  
0.000369  
0.000397  
0.000393  
0.000391  
0.000384  
0.000387  
0.000389  
0.000397  
0.000388  
0.000389  
0.000410  
0.000385  
0.000387  
0.000383  
0.000381  
0.000384  
0.000380  
0.000354  
0.000351  
0.000357  
0.000355  
0.000349  
0.000350  
0.000348  
0.000351  
0.000347  
0.000350  
0.000351  
0.000355  
0.000350  
0.000349  
0.000349  
0.000347  
0.000361  
0.000364  
0.000362  
0.000360  
0.000359  
0.000366  
0.000355  
0.000365  
0.000363  
0.000366  
0.000361  
0.000362  
0.000365  
0.000358  
0.000371  
0.000357  
0.000359  
0.000374  
0.000362  
0.000365  
0.000363  
0.000363  
0.000361  
0.000364  
0.000363  
0.000367  
0.000363  
0.000361  
0.000360  
0.000370  
0.000359  
0.000364  
0.000389  
0.000378  
0.000376  
0.000378  
0.000384  
0.000381  
0.000379  
0.000389  
0.000380  
0.000381  
0.000387  
0.000389  
0.000382  
0.000383  
0.000381  
0.000397  
0.000395  
0.000393  
0.000389  
0.000387  
0.000393  
0.000391  
0.000387  
0.000395  
0.000394  
0.000404  
0.000397  
0.000407  
0.000393  
0.000396  
0.000398  
0.000399  
0.000402  
0.000400  
0.000402  
0.000399  
0.000397  
0.000400  
0.000401  
0.000405  
0.000404  
0.000405  
0.000404  
0.000403  
0.000404  
0.000407  
0.000404  
0.000404  
0.000406  
0.000442  
0.000404  
0.000404  
0.000403  
0.000402  
0.000406  
0.000404  
0.000420  
0.000588  
0.000405  
0.000412  
0.000406  
0.000409  
0.000407  
0.000417  
0.000423  
0.000433  
0.000418  
0.000421  
0.000423  
0.000424  
0.000424  
0.000430  
0.000422  
0.000430  
0.000426  
0.000423  
0.000426  
0.000424  
0.000422  
0.000432  
0.000363  
0.000366  
0.000366  
0.000361  
0.000369  
0.000363  
0.000367  
0.000366  
0.000365  
0.000367  
0.000368  
0.000370  
0.000368  
0.000368  
0.000366  
0.000372  
0.000369  
0.000370  
0.000377  
0.000380  
0.000371  
0.000378  
0.000370  
0.000377  
0.000382  
0.000378  
0.000380  
0.000375  
0.000376  
0.000375  
0.000378  
0.000375  
0.000376  
0.000412  
0.000374  
0.000375  
0.000376  
0.000380  
0.000375  
0.000383  
0.000385  
0.000376  
0.000379  
0.000379  
0.000398  
0.000378  
0.000377  
0.000383  
0.000397  
0.000398  
0.000396  
0.000396  
0.000392  
0.000400  
0.000394  
0.000397  
0.000400  
0.000399  
0.000401  
0.000398  
0.000393  
0.000408  
0.000397  
0.000394  
0.000426  
0.000417  
0.000426  
0.000423  
0.000423  
0.000423  
0.000423  
0.000424  
0.000433  
0.000436  
0.000431  
0.000428  
0.000427  
0.000421  
0.000419  
0.000416  
0.000433  
0.000429  
0.000433  
0.000446  
0.000445  
0.000432  
0.000438  
0.000433  
0.000432  
0.000437  
0.000437  
0.000435  
0.000437  
0.000428  
0.000427  
0.000428  
0.000444  
0.000597  
0.000440  
0.000439  
0.000435  
0.000438  
0.000440  
0.000441  
0.000442  
0.000438  
0.000435  
0.000439  
0.000437  
0.000434  
0.000432  
0.000437  
0.000464  
0.000449  
0.000452  
0.000457  
0.000458  
0.000467  
0.000463  
0.000458  
0.000460  
0.000460  
0.000464  
0.000464  
0.000465  
0.000457  
0.000455  
0.000457  
0.000400  
0.000405  
0.000396  
0.000409  
0.000401  
0.000405  
0.000396  
0.000405  
0.000400  
0.000399  
0.000401  
0.000405  
0.000402  
0.000407  
0.000401  
0.000405  
0.000410  
0.000407  
0.000407  
0.000407  
0.000413  
0.000408  
0.000405  
0.000415  
0.000408  
0.000404  
0.000409  
0.000416  
0.000411  
0.000405  
0.000418  
0.000409  
0.000418  
0.000441  
0.000416  
0.000407  
0.000411  
0.000409  
0.000409  
0.000408  
0.000410  
0.000407  
0.000419  
0.000420  
0.000418  
0.000429  
0.000413  
0.000412  
0.000435  
0.000429  
0.000438  
0.000428  
0.000427  
0.000429  
0.000428  
0.000434  
0.000429  
0.000434  
0.000442  
0.000435  
0.000434  
0.000433  
0.000434  
0.000428  
0.000379  
0.000376  
0.000374  
0.000372  
0.000380  
0.000382  
0.000378  
0.000381  
0.000377  
0.000379  
0.000383  
0.000379  
0.000374  
0.000373  
0.000371  
0.000373  
0.000381  
0.000383  
0.000380  
0.000383  
0.000382  
0.000395  
0.000383  
0.000384  
0.000384  
0.000383  
0.000383  
0.000384  
0.000388  
0.000381  
0.000396  
0.000382  
0.000390  
0.000555  
0.000387  
0.000387  
0.000385  
0.000387  
0.000386  
0.000380  
0.000388  
0.000387  
0.000389  
0.000386  
0.000388  
0.000386  
0.000384  
0.000395  
0.000401  
0.000403  
0.000405  
0.000403  
0.000397  
0.000405  
0.000404  
0.000410  
0.000405  
0.000405  
0.000415  
0.000409  
0.000406  
0.000407  
0.000412  
0.000407  
0.000357  
0.000365  
0.000356  
0.000359  
0.000353  
0.000355  
0.000351  
0.000357  
0.000355  
0.000351  
0.000352  
0.000354  
0.000354  
0.000352  
0.000353  
0.000355  
0.000369  
0.000365  
0.000371  
0.000359  
0.000363  
0.000357  
0.000363  
0.000365  
0.000361  
0.000359  
0.000359  
0.000367  
0.000361  
0.000361  
0.000362  
0.000366  
0.000364  
0.000389  
0.000376  
0.000378  
0.000363  
0.000369  
0.000375  
0.000364  
0.000363  
0.000364  
0.000363  
0.000363  
0.000365  
0.000368  
0.000364  
0.000362  
0.000384  
0.000384  
0.000385  
0.000386  
0.000381  
0.000385  
0.000387  
0.000393  
0.000392  
0.000385  
0.000379  
0.000380  
0.000381  
0.000381  
0.000382  
0.000384  
0.000436  
0.000429  
0.000421  
0.000431  
0.000434  
0.000427  
0.000420  
0.000423  
0.000432  
0.000420  
0.000421  
0.000433  
0.000429  
0.000427  
0.000427  
0.000424  
0.000436  
0.000431  
0.000437  
0.000438  
0.000433  
0.000450  
0.000438  
0.000442  
0.000430  
0.000434  
0.000437  
0.000443  
0.000437  
0.000438  
0.000445  
0.000431  
0.000464  
0.000474  
0.000438  
0.000438  
0.000449  
0.000454  
0.000435  
0.000440  
0.000440  
0.000443  
0.000448  
0.000446  
0.000441  
0.000436  
0.000435  
0.000430  
0.000458  
0.000460  
0.000461  
0.000463  
0.000474  
0.000454  
0.000463  
0.000469  
0.000457  
0.000456  
0.000462  
0.000472  
0.000463  
0.000465  
0.000458  
0.000459  
0.000388  
0.000393  
0.000389  
0.000384  
0.000386  
0.000388  
0.000396  
0.000388  
0.000397  
0.000385  
0.000391  
0.000419  
0.000388  
0.000389  
0.000386  
0.000390  
0.000400  
0.000395  
0.000397  
0.000395  
0.000395  
0.000401  
0.000394  
0.000402  
0.000397  
0.000395  
0.000401  
0.000398  
0.000421  
0.000398  
0.000400  
0.000396  
0.000400  
0.000423  
0.000407  
0.000396  
0.000404  
0.000402  
0.000399  
0.000406  
0.000397  
0.000398  
0.000404  
0.000399  
0.000399  
0.000402  
0.000399  
0.000402  
0.000420  
0.000422  
0.000419  
0.000415  
0.000421  
0.000426  
0.000416  
0.000417  
0.000420  
0.000426  
0.000416  
0.000414  
0.000420  
0.000422  
0.000424  
0.000413  
0.000370  
0.000364  
0.000364  
0.000376  
0.000365  
0.000363  
0.000395  
0.000370  
0.000367  
0.000365  
0.000374  
0.000389  
0.000365  
0.000366  
0.000381  
0.000361  
0.000376  
0.000376  
0.000377  
0.000379  
0.000375  
0.000375  
0.000375  
0.000376  
0.000371  
0.000374  
0.000370  
0.000377  
0.000380  
0.000373  
0.000377  
0.000373  
0.000382  
0.000547  
0.000373  
0.000385  
0.000388  
0.000375  
0.000376  
0.000375  
0.000377  
0.000371  
0.000382  
0.000381  
0.000377  
0.000375  
0.000376  
0.000378  
0.000401  
0.000396  
0.000396  
0.000400  
0.000396  
0.000399  
0.000423  
0.000397  
0.000403  
0.000395  
0.000400  
0.000398  
0.000397  
0.000403  
0.000400  
0.000397  
0.000440  
0.000426  
0.000430  
0.000427  
0.000428  
0.000433  
0.000763  
0.000431  
0.000436  
0.000435  
0.000433  
0.000432  
0.000434  
0.000440  
0.000448  
0.000434  
0.000441  
0.000438  
0.000435  
0.000435  
0.000439  
0.000456  
0.000442  
0.000439  
0.000450  
0.000440  
0.000448  
0.000445  
0.000440  
0.000451  
0.000441  
0.000446  
0.000441  
0.000477  
0.000452  
0.000455  
0.000441  
0.000444  
0.000449  
0.000446  
0.000444  
0.000452  
0.000446  
0.000444  
0.000445  
0.000447  
0.000470  
0.000447  
0.000468  
0.000473  
0.000469  
0.000465  
0.000512  
0.000467  
0.000487  
0.000480  
0.000470  
0.000478  
0.000470  
0.000473  
0.000469  
0.000470  
0.000472  
0.000489  
0.000413  
0.000401  
0.000404  
0.000408  
0.000404  
0.000401  
0.000401  
0.000410  
0.000402  
0.000399  
0.000403  
0.000402  
0.000408  
0.000412  
0.000408  
0.000407  
0.000412  
0.000409  
0.000408  
0.000422  
0.000408  
0.000410  
0.000411  
0.000409  
0.000412  
0.000406  
0.000411  
0.000413  
0.000438  
0.000409  
0.000409  
0.000413  
0.000417  
0.000444  
0.000418  
0.000416  
0.000414  
0.000415  
0.000410  
0.000412  
0.000416  
0.000420  
0.000412  
0.000427  
0.000419  
0.000420  
0.000411  
0.000411  
0.000436  
0.000434  
0.000442  
0.000465  
0.000434  
0.000447  
0.000442  
0.000434  
0.000434  
0.000432  
0.000438  
0.000440  
0.000438  
0.000443  
0.000437  
0.000439  
0.000379  
0.000380  
0.000386  
0.000384  
0.000379  
0.000380  
0.000379  
0.000377  
0.000377  
0.000380  
0.000383  
0.000386  
0.000383  
0.000380  
0.000382  
0.000378  
0.000390  
0.000387  
0.000382  
0.000384  
0.000393  
0.000386  
0.000389  
0.000391  
0.000390  
0.000392  
0.000388  
0.000388  
0.000390  
0.000401  
0.000396  
0.000396  
0.000391  
0.000429  
0.000396  
0.000386  
0.000388  
0.000390  
0.000392  
0.000390  
0.000388  
0.000391  
0.000395  
0.000393  
0.000393  
0.000397  
0.000392  
0.000393  
0.000408  
0.000415  
0.000409  
0.000418  
0.000405  
0.000425  
0.000410  
0.000407  
0.000411  
0.000409  
0.000415  
0.000415  
0.000413  
0.000407  
0.000415  
0.000420  
0.000359  
0.000357  
0.000363  
0.000364  
0.000358  
0.000358  
0.000354  
0.000357  
0.000355  
0.000368  
0.000353  
0.000360  
0.000359  
0.000356  
0.000359  
0.000353  
0.000362  
0.000365  
0.000363  
0.000372  
0.000364  
0.000362  
0.000364  
0.000365  
0.000363  
0.000362  
0.000361  
0.000391  
0.000363  
0.000367  
0.000365  
0.000377  
0.000364  
0.000548  
0.000369  
0.000370  
0.000371  
0.000377  
0.000372  
0.000370  
0.000368  
0.000372  
0.000366  
0.000374  
0.000372  
0.000366  
0.000366  
0.000388  
0.000385  
0.000389  
0.000383  
0.000384  
0.000424  
0.000384  
0.000389  
0.000391  
0.000386  
0.000383  
0.000393  
0.000384  
0.000384  
0.000386  
0.000383  
0.000409  
0.000443  
0.000445  
0.000441  
0.000441  
0.000447  
0.000435  
0.000443  
0.000436  
0.000431  
0.000429  
0.000432  
0.000440  
0.000445  
0.000446  
0.000442  
0.000432  
0.000458  
0.000448  
0.000446  
0.000450  
0.000447  
0.000451  
0.000441  
0.000441  
0.000443  
0.000438  
0.000448  
0.000456  
0.000451  
0.000451  
0.000442  
0.000447  
0.000449  
0.000481  
0.000455  
0.000453  
0.000449  
0.000455  
0.000455  
0.000446  
0.000455  
0.000468  
0.000446  
0.000450  
0.000452  
0.000457  
0.000449  
0.000458  
0.000478  
0.000477  
0.000475  
0.000486  
0.000480  
0.000476  
0.000469  
0.000529  
0.000467  
0.000499  
0.000471  
0.000475  
0.000484  
0.000480  
0.000471  
0.000470  
0.000410  
0.000412  
0.000406  
0.000401  
0.000410  
0.000409  
0.000403  
0.000395  
0.000398  
0.000400  
0.000411  
0.000407  
0.000402  
0.000403  
0.000406  
0.000395  
0.000414  
0.000413  
0.000410  
0.000448  
0.000409  
0.000463  
0.000402  
0.000406  
0.000410  
0.000413  
0.000407  
0.000411  
0.000415  
0.000410  
0.000410  
0.000403  
0.000410  
0.000449  
0.000418  
0.000415  
0.000409  
0.000417  
0.000426  
0.000409  
0.000411  
0.000421  
0.000416  
0.000415  
0.000415  
0.000423  
0.000409  
0.000409  
0.000441  
0.000436  
0.000434  
0.000435  
0.000442  
0.000432  
0.000431  
0.000435  
0.000427  
0.000429  
0.000433  
0.000432  
0.000430  
0.000438  
0.000438  
0.000425  
0.000413  
0.000376  
0.000398  
0.000380  
0.000376  
0.000375  
0.000373  
0.000384  
0.000375  
0.000371  
0.000376  
0.000372  
0.000373  
0.000368  
0.000374  
0.000372  
0.000379  
0.000376  
0.000381  
0.000376  
0.000380  
0.000381  
0.000384  
0.000380  
0.000373  
0.000387  
0.000377  
0.000385  
0.000380  
0.000379  
0.000377  
0.000379  
0.000383  
0.000410  
0.000382  
0.000384  
0.000383  
0.000383  
0.000382  
0.000382  
0.000384  
0.000386  
0.000385  
0.000384  
0.000392  
0.000382  
0.000382  
0.000384  
0.000401  
0.000402  
0.000403  
0.000406  
0.000407  
0.000400  
0.000402  
0.000410  
0.000410  
0.000403  
0.000406  
0.000405  
0.000409  
0.000402  
0.000408  
0.000401  
0.000360  
0.000354  
0.000359  
0.000353  
0.000357  
0.000354  
0.000358  
0.000363  
0.000360  
0.000358  
0.000358  
0.000363  
0.000355  
0.000361  
0.000356  
0.000357  
0.000381  
0.000369  
0.000364  
0.000359  
0.000372  
0.000373  
0.000364  
0.000372  
0.000365  
0.000362  
0.000363  
0.000363  
0.000364  
0.000360  
0.000364  
0.000365  
0.000388  
0.000538  
0.000373  
0.000366  
0.000384  
0.000366  
0.000372  
0.000366  
0.000363  
0.000364  
0.000371  
0.000376  
0.000371  
0.000367  
0.000370  
0.000364  
0.000388  
0.000393  
0.000391  
0.000382  
0.000388  
0.000389  
0.000393  
0.000391  
0.000391  
0.000384  
0.000385  
0.000384  
0.000386  
0.000386  
0.000384  
0.000389  
0.000450  
0.000443  
0.000445  
0.000448  
0.000440  
0.000447  
0.000440  
0.000439  
0.000438  
0.000445  
0.000445  
0.000440  
0.000450  
0.000436  
0.000444  
0.000440  
0.000615  
0.000468  
0.000459  
0.000459  
0.000449  
0.000447  
0.000442  
0.000448  
0.000447  
0.000462  
0.000443  
0.000452  
0.000447  
0.000445  
0.000443  
0.000444  
0.000461  
0.000612  
0.000475  
0.000459  
0.000469  
0.000476  
0.000456  
0.000455  
0.000451  
0.000452  
0.000452  
0.000454  
0.000460  
0.000469  
0.000457  
0.000455  
0.000481  
0.000483  
0.000479  
0.000480  
0.000483  
0.000483  
0.000474  
0.000471  
0.000479  
0.000479  
0.000488  
0.000478  
0.000478  
0.000487  
0.000475  
0.000478  
0.000409  
0.000410  
0.000407  
0.000403  
0.000412  
0.000406  
0.000417  
0.000407  
0.000411  
0.000406  
0.000402  
0.000411  
0.000401  
0.000409  
0.000414  
0.000407  
0.000417  
0.000417  
0.000414  
0.000416  
0.000420  
0.000416  
0.000409  
0.000413  
0.000408  
0.000412  
0.000414  
0.000413  
0.000411  
0.000412  
0.000412  
0.000418  
0.000427  
0.000447  
0.000419  
0.000427  
0.000416  
0.000422  
0.000421  
0.000412  
0.000423  
0.000416  
0.000420  
0.000414  
0.000413  
0.000420  
0.000417  
0.000421  
0.000456  
0.000436  
0.000445  
0.000437  
0.000443  
0.000435  
0.000435  
0.000433  
0.000437  
0.000434  
0.000439  
0.000435  
0.000438  
0.000441  
0.000434  
0.000477  
0.000376  
0.000375  
0.000377  
0.000371  
0.000371  
0.000384  
0.000374  
0.000378  
0.000385  
0.000373  
0.000402  
0.000374  
0.000381  
0.000377  
0.000376  
0.000380  
0.000385  
0.000380  
0.000386  
0.000386  
0.000382  
0.000378  
0.000387  
0.000384  
0.000391  
0.000385  
0.000383  
0.000385  
0.000384  
0.000384  
0.000396  
0.000387  
0.000389  
0.000411  
0.000394  
0.000388  
0.000386  
0.000387  
0.000386  
0.000390  
0.000394  
0.000392  
0.000382  
0.000389  
0.000396  
0.000390  
0.000385  
0.000388  
0.000417  
0.000415  
0.000409  
0.000407  
0.000406  
0.000402  
0.000410  
0.000409  
0.000405  
0.000402  
0.000410  
0.000408  
0.000409  
0.000404  
0.000416  
0.000406  
0.000368  
0.000363  
0.000363  
0.000369  
0.000361  
0.000362  
0.000365  
0.000367  
0.000368  
0.000365  
0.000399  
0.000366  
0.000367  
0.000378  
0.000367  
0.000369  
0.000366  
0.000368  
0.000367  
0.000372  
0.000368  
0.000377  
0.000373  
0.000366  
0.000386  
0.000373  
0.000403  
0.000380  
0.000383  
0.000371  
0.000373  
0.000371  
0.000375  
0.000542  
0.000372  
0.000374  
0.000379  
0.000371  
0.000375  
0.000373  
0.000376  
0.000374  
0.000378  
0.000375  
0.000376  
0.000374  
0.000389  
0.000373  
0.000398  
0.000395  
0.000397  
0.000393  
0.000396  
0.000393  
0.000388  
0.000397  
0.000397  
0.000394  
0.000392  
0.000399  
0.000405  
0.000393  
0.000402  
0.000401  
0.000473  
0.000444  
0.000447  
0.000447  
0.000440  
0.000448  
0.000458  
0.000441  
0.000443  
0.000487  
0.000448  
0.000443  
0.000454  
0.000448  
0.000438  
0.000446  
0.000457  
0.000453  
0.000455  
0.000458  
0.000455  
0.000455  
0.000453  
0.000459  
0.000461  
0.000498  
0.000452  
0.000464  
0.000464  
0.000463  
0.000458  
0.000452  
0.000458  
0.000487  
0.000453  
0.000470  
0.000458  
0.000459  
0.000455  
0.000456  
0.000468  
0.000466  
0.000458  
0.000460  
0.000458  
0.000465  
0.000462  
0.000458  
0.000482  
0.000487  
0.000484  
0.000498  
0.000487  
0.000493  
0.000497  
0.000482  
0.000517  
0.000484  
0.000482  
0.000481  
0.000488  
0.000485  
0.000483  
0.000478  
0.000423  
0.000411  
0.000413  
0.000415  
0.000419  
0.000442  
0.000436  
0.000433  
0.000438  
0.000442  
0.000430  
0.000431  
0.000433  
0.000411  
0.000409  
0.000414  
0.000419  
0.000428  
0.000424  
0.000449  
0.000429  
0.000443  
0.000446  
0.000450  
0.000444  
0.000444  
0.000442  
0.000437  
0.000442  
0.000418  
0.000421  
0.000433  
0.000422  
0.000457  
0.000428  
0.000429  
0.000433  
0.000447  
0.000450  
0.000449  
0.000453  
0.000445  
0.000448  
0.000444  
0.000452  
0.000426  
0.000425  
0.000427  
0.000445  
0.000447  
0.000443  
0.000454  
0.000471  
0.000473  
0.000466  
0.000470  
0.000467  
0.000470  
0.000470  
0.000469  
0.000470  
0.000443  
0.000451  
0.000447  
0.000384  
0.000391  
0.000546  
0.000384  
0.000382  
0.000384  
0.000382  
0.000385  
0.000382  
0.000390  
0.000382  
0.000385  
0.000392  
0.000387  
0.000385  
0.000385  
0.000392  
0.000394  
0.000400  
0.000393  
0.000393  
0.000398  
0.000389  
0.000389  
0.000395  
0.000392  
0.000390  
0.000401  
0.000397  
0.000391  
0.000390  
0.000400  
0.000396  
0.000425  
0.000397  
0.000399  
0.000396  
0.000400  
0.000402  
0.000398  
0.000400  
0.000400  
0.000394  
0.000418  
0.000396  
0.000397  
0.000398  
0.000393  
0.000418  
0.000418  
0.000414  
0.000418  
0.000414  
0.000413  
0.000413  
0.000416  
0.000416  
0.000415  
0.000418  
0.000419  
0.000415  
0.000413  
0.000412  
0.000426  
0.000452  
0.000450  
0.000442  
0.000441  
0.000448  
0.000455  
0.000444  
0.000444  
0.000445  
0.000441  
0.000444  
0.000449  
0.000444  
0.000440  
0.000445  
0.000450  
0.000454  
0.000456  
0.000454  
0.000455  
0.000462  
0.000464  
0.000453  
0.000454  
0.000591  
0.000452  
0.000454  
0.000458  
0.000453  
0.000453  
0.000454  
0.000452  
0.000463  
0.000613  
0.000461  
0.000457  
0.000459  
0.000469  
0.000457  
0.000459  
0.000472  
0.000460  
0.000466  
0.000467  
0.000455  
0.000457  
0.000462  
0.000467  
0.000484  
0.000485  
0.000480  
0.000490  
0.000485  
0.000492  
0.000482  
0.000499  
0.000493  
0.000486  
0.000485  
0.000495  
0.000495  
0.000483  
0.000488  
0.000481  
0.000429  
0.000431  
0.000425  
0.000424  
0.000425  
0.000431  
0.000429  
0.000436  
0.000430  
0.000428  
0.000420  
0.000432  
0.000436  
0.000428  
0.000424  
0.000426  
0.000437  
0.000437  
0.000433  
0.000433  
0.000435  
0.000438  
0.000436  
0.000444  
0.000433  
0.000433  
0.000437  
0.000431  
0.000433  
0.000428  
0.000437  
0.000454  
0.000443  
0.000467  
0.000441  
0.000434  
0.000439  
0.000445  
0.000447  
0.000443  
0.000435  
0.000438  
0.000445  
0.000437  
0.000438  
0.000436  
0.000439  
0.000439  
0.000469  
0.000466  
0.000461  
0.000462  
0.000456  
0.000465  
0.000466  
0.000469  
0.000467  
0.000458  
0.000460  
0.000473  
0.000474  
0.000459  
0.000464  
0.000466  
0.000408  
0.000405  
0.000404  
0.000403  
0.000406  
0.000411  
0.000405  
0.000407  
0.000409  
0.000410  
0.000402  
0.000408  
0.000402  
0.000411  
0.000400  
0.000416  
0.000420  
0.000410  
0.000420  
0.000416  
0.000420  
0.000413  
0.000418  
0.000410  
0.000412  
0.000411  
0.000414  
0.000409  
0.000413  
0.000418  
0.000415  
0.000423  
0.000418  
0.000587  
0.000416  
0.000421  
0.000414  
0.000420  
0.000422  
0.000417  
0.000416  
0.000414  
0.000412  
0.000417  
0.000417  
0.000420  
0.000422  
0.000414  
0.000435  
0.000439  
0.000436  
0.000436  
0.000438  
0.000450  
0.000441  
0.000439  
0.000435  
0.000436  
0.000437  
0.000433  
0.000441  
0.000434  
0.000440  
0.000440  
0.000374  
0.000382  
0.000378  
0.000380  
0.000379  
0.000383  
0.000399  
0.000383  
0.000376  
0.000388  
0.000381  
0.000387  
0.000389  
0.000388  
0.000382  
0.000386  
0.000385  
0.000386  
0.000386  
0.000385  
0.000397  
0.000395  
0.000383  
0.000389  
0.000388  
0.000389  
0.000386  
0.000386  
0.000386  
0.000387  
0.000386  
0.000400  
0.000399  
0.000419  
0.000391  
0.000394  
0.000390  
0.000394  
0.000392  
0.000388  
0.000390  
0.000391  
0.000392  
0.000393  
0.000389  
0.000391  
0.000390  
0.000394  
0.000418  
0.000409  
0.000411  
0.000415  
0.000409  
0.000410  
0.000409  
0.000416  
0.000413  
0.000417  
0.000410  
0.000410  
0.000411  
0.000415  
0.000412  
0.000416  
0.000453  
0.000451  
0.000446  
0.000445  
0.000443  
0.000444  
0.000453  
0.000438  
0.000445  
0.000436  
0.000448  
0.000441  
0.000446  
0.000459  
0.000445  
0.000452  
0.000466  
0.000458  
0.000460  
0.000455  
0.000469  
0.000455  
0.000454  
0.000451  
0.000452  
0.000453  
0.000454  
0.000457  
0.000457  
0.000457  
0.000466  
0.000460  
0.000467  
0.000613  
0.000458  
0.000463  
0.000469  
0.000461  
0.000460  
0.000455  
0.000456  
0.000466  
0.000456  
0.000457  
0.000462  
0.000470  
0.000462  
0.000464  
0.000491  
0.000484  
0.000491  
0.000485  
0.000478  
0.000486  
0.000480  
0.000480  
0.000480  
0.000480  
0.000479  
0.000491  
0.000485  
0.000482  
0.000486  
0.000485  
0.000419  
0.000408  
0.000413  
0.000408  
0.000407  
0.000412  
0.000409  
0.000414  
0.000407  
0.000409  
0.000408  
0.000406  
0.000407  
0.000411  
0.000414  
0.000409  
0.000425  
0.000417  
0.000416  
0.000415  
0.000420  
0.000418  
0.000419  
0.000415  
0.000423  
0.000419  
0.000438  
0.000419  
0.000416  
0.000422  
0.000426  
0.000422  
0.000431  
0.000450  
0.000424  
0.000430  
0.000418  
0.000423  
0.000420  
0.000425  
0.000423  
0.000420  
0.000424  
0.000416  
0.000419  
0.000422  
0.000419  
0.000421  
0.000453  
0.000443  
0.000449  
0.000443  
0.000442  
0.000442  
0.000441  
0.000445  
0.000440  
0.000441  
0.000442  
0.000439  
0.000437  
0.000442  
0.000445  
0.000446  
0.000395  
0.000399  
0.000391  
0.000398  
0.000390  
0.000386  
0.000387  
0.000386  
0.000386  
0.000385  
0.000391  
0.000391  
0.000386  
0.000392  
0.000386  
0.000388  
0.000406  
0.000400  
0.000395  
0.000406  
0.000398  
0.000395  
0.000394  
0.000394  
0.000394  
0.000397  
0.000400  
0.000398  
0.000405  
0.000394  
0.000396  
0.000399  
0.000407  
0.000431  
0.000400  
0.000397  
0.000399  
0.000397  
0.000399  
0.000396  
0.000393  
0.000396  
0.000402  
0.000399  
0.000406  
0.000400  
0.000400  
0.000401  
0.000421  
0.000425  
0.000421  
0.000420  
0.000421  
0.000422  
0.000421  
0.000418  
0.000418  
0.000419  
0.000457  
0.000417  
0.000416  
0.000419  
0.000430  
0.000418  
0.000366  
0.000362  
0.000371  
0.000366  
0.000371  
0.000362  
0.000369  
0.000369  
0.000370  
0.000368  
0.000366  
0.000368  
0.000367  
0.000363  
0.000366  
0.000366  
0.000377  
0.000374  
0.000377  
0.000375  
0.000373  
0.000385  
0.000396  
0.000378  
0.000375  
0.000381  
0.000374  
0.000392  
0.000373  
0.000374  
0.000378  
0.000375  
0.000378  
0.000551  
0.000377  
0.000385  
0.000379  
0.000385  
0.000381  
0.000378  
0.000377  
0.000381  
0.000387  
0.000375  
0.000376  
0.000379  
0.000377  
0.000380  
0.000395  
0.000400  
0.000432  
0.000397  
0.000403  
0.000402  
0.000394  
0.000406  
0.000395  
0.000396  
0.000397  
0.000399  
0.000393  
0.000391  
0.000393  
0.000393  
0.000453  
0.000454  
0.000448  
0.000453  
0.000457  
0.000448  
0.000467  
0.000451  
0.000450  
0.000449  
0.000443  
0.000461  
0.000455  
0.000447  
0.000452  
0.000447  
0.000465  
0.000461  
0.000466  
0.000469  
0.000468  
0.000458  
0.000460  
0.000460  
0.000458  
0.000459  
0.000458  
0.000473  
0.000472  
0.000461  
0.000456  
0.000463  
0.000462  
0.000499  
0.000470  
0.000472  
0.000463  
0.000464  
0.000462  
0.000460  
0.000463  
0.000471  
0.000464  
0.000464  
0.000461  
0.000467  
0.000459  
0.000462  
0.000483  
0.000489  
0.000495  
0.000501  
0.000489  
0.000495  
0.000486  
0.000483  
0.000483  
0.000484  
0.000488  
0.000485  
0.000505  
0.000482  
0.000482  
0.000487  
0.000412  
0.000414  
0.000409  
0.000411  
0.000407  
0.000420  
0.000414  
0.000411  
0.000420  
0.000421  
0.000415  
0.000415  
0.000417  
0.000414  
0.000414  
0.000412  
0.000416  
0.000421  
0.000422  
0.000415  
0.000413  
0.000430  
0.000424  
0.000421  
0.000425  
0.000424  
0.000422  
0.000418  
0.000423  
0.000429  
0.000420  
0.000424  
0.000419  
0.000451  
0.000422  
0.000424  
0.000420  
0.000429  
0.000423  
0.000429  
0.000425  
0.000427  
0.000424  
0.000425  
0.000431  
0.000430  
0.000425  
0.000431  
0.000442  
0.000444  
0.000445  
0.000444  
0.000442  
0.000447  
0.000445  
0.000446  
0.000455  
0.000444  
0.000444  
0.000453  
0.000446  
0.000447  
0.000450  
0.000444  
0.000381  
0.000384  
0.000385  
0.000384  
0.000386  
0.000397  
0.000385  
0.000391  
0.000394  
0.000384  
0.000387  
0.000388  
0.000398  
0.000386  
0.000383  
0.000390  
0.000387  
0.000389  
0.000392  
0.000388  
0.000391  
0.000391  
0.000392  
0.000393  
0.000393  
0.000397  
0.000397  
0.000393  
0.000394  
0.000391  
0.000392  
0.000387  
0.000392  
0.000440  
0.000399  
0.000394  
0.000395  
0.000400  
0.000394  
0.000399  
0.000396  
0.000406  
0.000401  
0.000396  
0.000397  
0.000397  
0.000396  
0.000393  
0.000447  
0.000416  
0.000412  
0.000416  
0.000418  
0.000415  
0.000424  
0.000410  
0.000414  
0.000417  
0.000422  
0.000423  
0.000416  
0.000427  
0.000421  
0.000418  
0.000365  
0.000365  
0.000377  
0.000363  
0.000369  
0.000361  
0.000365  
0.000365  
0.000370  
0.000363  
0.000372  
0.000361  
0.000374  
0.000386  
0.000369  
0.000360  
0.000373  
0.000375  
0.000378  
0.000383  
0.000375  
0.000376  
0.000376  
0.000375  
0.000370  
0.000375  
0.000371  
0.000375  
0.000375  
0.000376  
0.000372  
0.000376  
0.000380  
0.000408  
0.000377  
0.000378  
0.000378  
0.000377  
0.000378  
0.000374  
0.000374  
0.000375  
0.000376  
0.000414  
0.000380  
0.000379  
0.000381  
0.000380  
0.000394  
0.000396  
0.000393  
0.000396  
0.000393  
0.000399  
0.000395  
0.000405  
0.000394  
0.000402  
0.000400  
0.000397  
0.000411  
0.000399  
0.000395  
0.000398  
0.000454  
0.000451  
0.000460  
0.000444  
0.000447  
0.000462  
0.000447  
0.000445  
0.000452  
0.000453  
0.000451  
0.000445  
0.000445  
0.000450  
0.000445  
0.000460  
0.000461  
0.000462  
0.000454  
0.000454  
0.000466  
0.000453  
0.000456  
0.000456  
0.000455  
0.000455  
0.000463  
0.000459  
0.000459  
0.000457  
0.000457  
0.000457  
0.000475  
0.000495  
0.000464  
0.000459  
0.000469  
0.000456  
0.000455  
0.000466  
0.000472  
0.000464  
0.000464  
0.000464  
0.000462  
0.000465  
0.000466  
0.000458  
0.000491  
0.000499  
0.000482  
0.000489  
0.000497  
0.000482  
0.000487  
0.000484  
0.000482  
0.000483  
0.000492  
0.000481  
0.000481  
0.000487  
0.000490  
0.000489  
0.000422  
0.000417  
0.000417  
0.000416  
0.000424  
0.000418  
0.000422  
0.000419  
0.000416  
0.000424  
0.000438  
0.000425  
0.000419  
0.000417  
0.000423  
0.000422  
0.000425  
0.000426  
0.000423  
0.000430  
0.000423  
0.000431  
0.000430  
0.000437  
0.000425  
0.000433  
0.000430  
0.000428  
0.000429  
0.000429  
0.000433  
0.000433  
0.000429  
0.000462  
0.000430  
0.000427  
0.000439  
0.000428  
0.000427  
0.000437  
0.000429  
0.000432  
0.000434  
0.000430  
0.000440  
0.000439  
0.000438  
0.000439  
0.000450  
0.000446  
0.000452  
0.000451  
0.000450  
0.000455  
0.000456  
0.000457  
0.000453  
0.000457  
0.000455  
0.000453  
0.000456  
0.000455  
0.000456  
0.000470  
0.000394  
0.000401  
0.000393  
0.000392  
0.000394  
0.000393  
0.000393  
0.000395  
0.000392  
0.000412  
0.000396  
0.000398  
0.000391  
0.000394  
0.000393  
0.000409  
0.000414  
0.000402  
0.000405  
0.000428  
0.000402  
0.000399  
0.000403  
0.000395  
0.000401  
0.000400  
0.000406  
0.000397  
0.000410  
0.000401  
0.000407  
0.000401  
0.000403  
0.000433  
0.000405  
0.000412  
0.000412  
0.000409  
0.000402  
0.000405  
0.000402  
0.000403  
0.000403  
0.000404  
0.000407  
0.000404  
0.000401  
0.000405  
0.000428  
0.000420  
0.000420  
0.000438  
0.000420  
0.000427  
0.000420  
0.000431  
0.000433  
0.000424  
0.000429  
0.000428  
0.000426  
0.000425  
0.000431  
0.000426  
0.000444  
0.000439  
0.000442  
0.000443  
0.000445  
0.000451  
0.000448  
0.000452  
0.000451  
0.000449  
0.000445  
0.000451  
0.000451  
0.000448  
0.000444  
0.000442  
0.000449  
0.000450  
0.000460  
0.000446  
0.000448  
0.000456  
0.000489  
0.000460  
0.000459  
0.000459  
0.000463  
0.000455  
0.000460  
0.000459  
0.000453  
0.000452  
0.000456  
0.000628  
0.000458  
0.000455  
0.000459  
0.000510  
0.000465  
0.000464  
0.000461  
0.000466  
0.000463  
0.000465  
0.000462  
0.000462  
0.000458  
0.000453  
0.000481  
0.000477  
0.000488  
0.000484  
0.000490  
0.000489  
0.000485  
0.000503  
0.000492  
0.000497  
0.000484  
0.000488  
0.000489  
0.000493  
0.000480  
0.000481  
0.000434  
0.000437  
0.000430  
0.000435  
0.000435  
0.000434  
0.000439  
0.000441  
0.000442  
0.000441  
0.000437  
0.000444  
0.000437  
0.000446  
0.000438  
0.000462  
0.000445  
0.000452  
0.000448  
0.000444  
0.000443  
0.000445  
0.000450  
0.000445  
0.000457  
0.000450  
0.000452  
0.000479  
0.000449  
0.000451  
0.000449  
0.000456  
0.000447  
0.000473  
0.000448  
0.000446  
0.000456  
0.000447  
0.000461  
0.000460  
0.000452  
0.000457  
0.000460  
0.000449  
0.000455  
0.000453  
0.000454  
0.000454  
0.000472  
0.000468  
0.000468  
0.000476  
0.000468  
0.000473  
0.000498  
0.000483  
0.000480  
0.000478  
0.000482  
0.000482  
0.000477  
0.000476  
0.000480  
0.000484  
0.000408  
0.000410  
0.000408  
0.000415  
0.000416  
0.000414  
0.000418  
0.000415  
0.000414  
0.000424  
0.000421  
0.000416  
0.000409  
0.000411  
0.000417  
0.000407  
0.000421  
0.000415  
0.000416  
0.000420  
0.000425  
0.000426  
0.000423  
0.000422  
0.000425  
0.000422  
0.000423  
0.000429  
0.000421  
0.000427  
0.000424  
0.000415  
0.000423  
0.000447  
0.000417  
0.000426  
0.000425  
0.000429  
0.000427  
0.000432  
0.000440  
0.000453  
0.000430  
0.000430  
0.000434  
0.000434  
0.000427  
0.000426  
0.000443  
0.000440  
0.000442  
0.000445  
0.000444  
0.000448  
0.000448  
0.000443  
0.000443  
0.000451  
0.000447  
0.000450  
0.000445  
0.000448  
0.000448  
0.000448  
0.000384  
0.000381  
0.000388  
0.000382  
0.000390  
0.000386  
0.000387  
0.000380  
0.000383  
0.000390  
0.000388  
0.000383  
0.000385  
0.000387  
0.000390  
0.000384  
0.000398  
0.000392  
0.000395  
0.000401  
0.000421  
0.000389  
0.000387  
0.000392  
0.000397  
0.000390  
0.000390  
0.000392  
0.000390  
0.000391  
0.000390  
0.000393  
0.000398  
0.000422  
0.000396  
0.000394  
0.000395  
0.000400  
0.000396  
0.000397  
0.000396  
0.000399  
0.000415  
0.000396  
0.000395  
0.000397  
0.000398  
0.000391  
0.000415  
0.000419  
0.000414  
0.000411  
0.000414  
0.000421  
0.000414  
0.000414  
0.000424  
0.000415  
0.000421  
0.000408  
0.000419  
0.000415  
0.000433  
0.000415  
0.000463  
0.000443  
0.000448  
0.000443  
0.000454  
0.000453  
0.000450  
0.000451  
0.000450  
0.000462  
0.000452  
0.000453  
0.000451  
0.000444  
0.000447  
0.000445  
0.000454  
0.000455  
0.000472  
0.000457  
0.000464  
0.000459  
0.000457  
0.000456  
0.000459  
0.000458  
0.000462  
0.000460  
0.000461  
0.000463  
0.000451  
0.000452  
0.000460  
0.000493  
0.000459  
0.000463  
0.000467  
0.000468  
0.000466  
0.000463  
0.000463  
0.000476  
0.000464  
0.000476  
0.000469  
0.000465  
0.000459  
0.000463  
0.000492  
0.000478  
0.000486  
0.000506  
0.000490  
0.000486  
0.000492  
0.000486  
0.000488  
0.000489  
0.000488  
0.000490  
0.000481  
0.000480  
0.000490  
0.000486  
0.000452  
0.000444  
0.000444  
0.000457  
0.000449  
0.000450  
0.000443  
0.000448  
0.000447  
0.000467  
0.000443  
0.000451  
0.000444  
0.000451  
0.000458  
0.000444  
0.000457  
0.000455  
0.000462  
0.000456  
0.000460  
0.000460  
0.000455  
0.000460  
0.000453  
0.000472  
0.000452  
0.000458  
0.000456  
0.000465  
0.000451  
0.000455  
0.000460  
0.000496  
0.000466  
0.000466  
0.000462  
0.000465  
0.000473  
0.000463  
0.000465  
0.000468  
0.000463  
0.000467  
0.000456  
0.000464  
0.000490  
0.000458  
0.000478  
0.000484  
0.000484  
0.000487  
0.000489  
0.000486  
0.000517  
0.000488  
0.000493  
0.000488  
0.000487  
0.000488  
0.000489  
0.000496  
0.000490  
0.000487  
0.000420  
0.000414  
0.000408  
0.000416  
0.000410  
0.000411  
0.000407  
0.000411  
0.000418  
0.000415  
0.000412  
0.000412  
0.000404  
0.000414  
0.000405  
0.000406  
0.000427  
0.000417  
0.000428  
0.000425  
0.000420  
0.000427  
0.000420  
0.000422  
0.000420  
0.000422  
0.000419  
0.000418  
0.000414  
0.000445  
0.000421  
0.000415  
0.000428  
0.000450  
0.000436  
0.000423  
0.000421  
0.000419  
0.000424  
0.000423  
0.000430  
0.000426  
0.000429  
0.000433  
0.000415  
0.000418  
0.000422  
0.000426  
0.000448  
0.000442  
0.000445  
0.000443  
0.000444  
0.000442  
0.000445  
0.000445  
0.000442  
0.000439  
0.000462  
0.000489  
0.000437  
0.000442  
0.000441  
0.000436  
0.000375  
0.000374  
0.000386  
0.000377  
0.000379  
0.000376  
0.000375  
0.000376  
0.000375  
0.000376  
0.000372  
0.000376  
0.000373  
0.000382  
0.000377  
0.000371  
0.000386  
0.000383  
0.000381  
0.000384  
0.000397  
0.000382  
0.000383  
0.000387  
0.000386  
0.000386  
0.000389  
0.000383  
0.000391  
0.000386  
0.000384  
0.000384  
0.000387  
0.000552  
0.000389  
0.000384  
0.000395  
0.000391  
0.000390  
0.000393  
0.000393  
0.000389  
0.000387  
0.000386  
0.000388  
0.000395  
0.000387  
0.000391  
0.000409  
0.000409  
0.000405  
0.000409  
0.000409  
0.000404  
0.000410  
0.000408  
0.000406  
0.000408  
0.000406  
0.000412  
0.000409  
0.000407  
0.000411  
0.000420  
0.000451  
0.000446  
0.000451  
0.000445  
0.000456  
0.000450  
0.000454  
0.000454  
0.000449  
0.000451  
0.000452  
0.000451  
0.000450  
0.000456  
0.000455  
0.000451  
0.000467  
0.000460  
0.000456  
0.000455  
0.000459  
0.000459  
0.000458  
0.000465  
0.000463  
0.000472  
0.000476  
0.000457  
0.000473  
0.000464  
0.000467  
0.000469  
0.000484  
0.000495  
0.000460  
0.000471  
0.000466  
0.000463  
0.000464  
0.000459  
0.000469  
0.000474  
0.000472  
0.000478  
0.000492  
0.000470  
0.000474  
0.000478  
0.000538  
0.000484  
0.000496  
0.000488  
0.000493  
0.000491  
0.000490  
0.000486  
0.000495  
0.000490  
0.000490  
0.000489  
0.000489  
0.000489  
0.000497  
0.000493  
0.000430  
0.000438  
0.000434  
0.000440  
0.000436  
0.000440  
0.000436  
0.000438  
0.000439  
0.000443  
0.000442  
0.000438  
0.000439  
0.000442  
0.000435  
0.000439  
0.000443  
0.000445  
0.000439  
0.000449  
0.000438  
0.000446  
0.000447  
0.000443  
0.000441  
0.000456  
0.000448  
0.000453  
0.000448  
0.000443  
0.000447  
0.000444  
0.000446  
0.000611  
0.000444  
0.000448  
0.000447  
0.000452  
0.000447  
0.000446  
0.000451  
0.000452  
0.000450  
0.000457  
0.000454  
0.000460  
0.000452  
0.000463  
0.000475  
0.000471  
0.000478  
0.000480  
0.000482  
0.000475  
0.000474  
0.000475  
0.000496  
0.000476  
0.000471  
0.000490  
0.000475  
0.000473  
0.000473  
0.000476  
0.000417  
0.000411  
0.000424  
0.000411  
0.000410  
0.000409  
0.000409  
0.000410  
0.000406  
0.000413  
0.000414  
0.000408  
0.000410  
0.000409  
0.000404  
0.000429  
0.000424  
0.000423  
0.000421  
0.000422  
0.000432  
0.000416  
0.000416  
0.000414  
0.000448  
0.000416  
0.000414  
0.000417  
0.000418  
0.000425  
0.000418  
0.000420  
0.000424  
0.000460  
0.000433  
0.000425  
0.000423  
0.000417  
0.000428  
0.000423  
0.000421  
0.000423  
0.000427  
0.000418  
0.000422  
0.000433  
0.000427  
0.000426  
0.000446  
0.000450  
0.000445  
0.000445  
0.000447  
0.000442  
0.000444  
0.000436  
0.000444  
0.000437  
0.000437  
0.000442  
0.000447  
0.000442  
0.000441  
0.000450  
0.000396  
0.000385  
0.000388  
0.000380  
0.000383  
0.000379  
0.000381  
0.000383  
0.000384  
0.000383  
0.000379  
0.000380  
0.000384  
0.000390  
0.000381  
0.000376  
0.000392  
0.000396  
0.000391  
0.000389  
0.000386  
0.000388  
0.000393  
0.000391  
0.000394  
0.000398  
0.000394  
0.000392  
0.000388  
0.000389  
0.000387  
0.000389  
0.000398  
0.000421  
0.000403  
0.000394  
0.000393  
0.000392  
0.000395  
0.000395  
0.000390  
0.000395  
0.000390  
0.000396  
0.000393  
0.000397  
0.000393  
0.000391  
0.000413  
0.000409  
0.000415  
0.000412  
0.000412  
0.000418  
0.000415  
0.000420  
0.000413  
0.000419  
0.000412  
0.000418  
0.000410  
0.000424  
0.000415  
0.000434  
0.000447  
0.000458  
0.000455  
0.000451  
0.000450  
0.000462  
0.000459  
0.000450  
0.000453  
0.000452  
0.000460  
0.000463  
0.000466  
0.000453  
0.000455  
0.000458  
0.000461  
0.000464  
0.000474  
0.000464  
0.000472  
0.000473  
0.000462  
0.000469  
0.000475  
0.000460  
0.000471  
0.000466  
0.000469  
0.000467  
0.000467  
0.000464  
0.000473  
0.000499  
0.000467  
0.000468  
0.000469  
0.000473  
0.000479  
0.000468  
0.000467  
0.000466  
0.000462  
0.000478  
0.000482  
0.000466  
0.000475  
0.000465  
0.000491  
0.000502  
0.000493  
0.000497  
0.000492  
0.000499  
0.000488  
0.000490  
0.000490  
0.000491  
0.000495  
0.000497  
0.000489  
0.000497  
0.000496  
0.000493  
0.000430  
0.000438  
0.000433  
0.000434  
0.000431  
0.000432  
0.000434  
0.000431  
0.000424  
0.000425  
0.000421  
0.000430  
0.000444  
0.000433  
0.000434  
0.000439  
0.000441  
0.000440  
0.000436  
0.000441  
0.000441  
0.000447  
0.000444  
0.000431  
0.000438  
0.000436  
0.000434  
0.000440  
0.000443  
0.000440  
0.000439  
0.000447  
0.000457  
0.000476  
0.000447  
0.000447  
0.000442  
0.000442  
0.000441  
0.000439  
0.000446  
0.000437  
0.000447  
0.000452  
0.000450  
0.000452  
0.000451  
0.000454  
0.000468  
0.000463  
0.000479  
0.000468  
0.000473  
0.000475  
0.000469  
0.000462  
0.000463  
0.000464  
0.000470  
0.000470  
0.000466  
0.000475  
0.000472  
0.000472  
0.000402  
0.000409  
0.000407  
0.000401  
0.000407  
0.000407  
0.000415  
0.000409  
0.000415  
0.000419  
0.000405  
0.000406  
0.000402  
0.000407  
0.000401  
0.000402  
0.000415  
0.000413  
0.000414  
0.000416  
0.000418  
0.000412  
0.000408  
0.000414  
0.000428  
0.000414  
0.000420  
0.000420  
0.000413  
0.000411  
0.000408  
0.000413  
0.000415  
0.000444  
0.000418  
0.000423  
0.000420  
0.000417  
0.000416  
0.000423  
0.000416  
0.000419  
0.000424  
0.000414  
0.000411  
0.000413  
0.000416  
0.000410  
0.000437  
0.000434  
0.000442  
0.000435  
0.000441  
0.000437  
0.000447  
0.000441  
0.000451  
0.000438  
0.000434  
0.000442  
0.000435  
0.000432  
0.000435  
0.000429  
0.000373  
0.000375  
0.000380  
0.000378  
0.000373  
0.000371  
0.000371  
0.000407  
0.000369  
0.000373  
0.000379  
0.000373  
0.000371  
0.000371  
0.000369  
0.000376  
0.000381  
0.000392  
0.000379  
0.000385  
0.000388  
0.000387  
0.000378  
0.000387  
0.000379  
0.000380  
0.000381  
0.000382  
0.000380  
0.000384  
0.000379  
0.000378  
0.000383  
0.000412  
0.000385  
0.000385  
0.000385  
0.000381  
0.000384  
0.000382  
0.000393  
0.000384  
0.000383  
0.000385  
0.000391  
0.000382  
0.000382  
0.000383  
0.000403  
0.000401  
0.000401  
0.000405  
0.000398  
0.000406  
0.000403  
0.000403  
0.000408  
0.000403  
0.000400  
0.000399  
0.000400  
0.000401  
0.000402  
0.000398  
0.000459  
0.000456  
0.000452  
0.000456  
0.000453  
0.000449  
0.000450  
0.000451  
0.000448  
0.000455  
0.000450  
0.000445  
0.000449  
0.000453  
0.000458  
0.000460  
0.000455  
0.000460  
0.000469  
0.000461  
0.000457  
0.000458  
0.000454  
0.000456  
0.000458  
0.000457  
0.000458  
0.000455  
0.000464  
0.000465  
0.000463  
0.000466  
0.000463  
0.000502  
0.000457  
0.000462  
0.000464  
0.000464  
0.000469  
0.000458  
0.000462  
0.000464  
0.000462  
0.000462  
0.000467  
0.000480  
0.000468  
0.000472  
0.000486  
0.000500  
0.000485  
0.000485  
0.000497  
0.000486  
0.000480  
0.000482  
0.000486  
0.000487  
0.000501  
0.000481  
0.000497  
0.000490  
0.000503  
0.000501  
0.000446  
0.000443  
0.000449  
0.000457  
0.000445  
0.000446  
0.000446  
0.000445  
0.000447  
0.000447  
0.000448  
0.000444  
0.000453  
0.000449  
0.000448  
0.000443  
0.000456  
0.000456  
0.000457  
0.000462  
0.000456  
0.000455  
0.000453  
0.000461  
0.000464  
0.000449  
0.000454  
0.000451  
0.000455  
0.000464  
0.000457  
0.000460  
0.000463  
0.000493  
0.000461  
0.000463  
0.000458  
0.000463  
0.000463  
0.000468  
0.000452  
0.000453  
0.000454  
0.000453  
0.000461  
0.000463  
0.000460  
0.000462  
0.000488  
0.000481  
0.000483  
0.000495  
0.000493  
0.000486  
0.000481  
0.000480  
0.000476  
0.000481  
0.000475  
0.000487  
0.000481  
0.000489  
0.000485  
0.000483  
0.000409  
0.000414  
0.000409  
0.000410  
0.000410  
0.000409  
0.000418  
0.000412  
0.000416  
0.000419  
0.000411  
0.000412  
0.000414  
0.000412  
0.000418  
0.000414  
0.000416  
0.000417  
0.000415  
0.000420  
0.000424  
0.000421  
0.000429  
0.000417  
0.000418  
0.000427  
0.000427  
0.000417  
0.000423  
0.000420  
0.000420  
0.000425  
0.000419  
0.000446  
0.000419  
0.000421  
0.000425  
0.000423  
0.000423  
0.000420  
0.000428  
0.000425  
0.000422  
0.000424  
0.000430  
0.000421  
0.000424  
0.000422  
0.000443  
0.000437  
0.000436  
0.000447  
0.000444  
0.000444  
0.000445  
0.000445  
0.000445  
0.000443  
0.000441  
0.000443  
0.000447  
0.000468  
0.000443  
0.000441  
0.000385  
0.000387  
0.000380  
0.000383  
0.000374  
0.000377  
0.000390  
0.000402  
0.000380  
0.000390  
0.000389  
0.000380  
0.000388  
0.000397  
0.000377  
0.000380  
0.000394  
0.000387  
0.000383  
0.000384  
0.000386  
0.000390  
0.000384  
0.000389  
0.000392  
0.000393  
0.000389  
0.000390  
0.000392  
0.000394  
0.000383  
0.000395  
0.000388  
0.000414  
0.000390  
0.000389  
0.000386  
0.000390  
0.000388  
0.000420  
0.000393  
0.000394  
0.000391  
0.000392  
0.000394  
0.000396  
0.000388  
0.000395  
0.000411  
0.000408  
0.000416  
0.000413  
0.000416  
0.000410  
0.000407  
0.000410  
0.000423  
0.000414  
0.000419  
0.000417  
0.000412  
0.000407  
0.000410  
0.000403  
0.000452  
0.000453  
0.000450  
0.000445  
0.000457  
0.000459  
0.000483  
0.000456  
0.000573  
0.000464  
0.000471  
0.000454  
0.000456  
0.000455  
0.000466  
0.000466  
0.000455  
0.000458  
0.000456  
0.000457  
0.000460  
0.000465  
0.000464  
0.000473  
0.000467  
0.000471  
0.000461  
0.000463  
0.000464  
0.000497  
0.000475  
0.000459  
0.000462  
0.000497  
0.000470  
0.000474  
0.000468  
0.000555  
0.000478  
0.000487  
0.000471  
0.000498  
0.000463  
0.000470  
0.000469  
0.000482  
0.000472  
0.000461  
0.000490  
0.000489  
0.000498  
0.000490  
0.000491  
0.000494  
0.000495  
0.000501  
0.000503  
0.000494  
0.000490  
0.000486  
0.000510  
0.000505  
0.000489  
0.000485  
0.000435  
0.000437  
0.000434  
0.000442  
0.000433  
0.000438  
0.000436  
0.000434  
0.000435  
0.000436  
0.000439  
0.000447  
0.000441  
0.000441  
0.000452  
0.000434  
0.000446  
0.000444  
0.000447  
0.000447  
0.000444  
0.000447  
0.000444  
0.000447  
0.000445  
0.000450  
0.000462  
0.000453  
0.000451  
0.000447  
0.000449  
0.000440  
0.000451  
0.000608  
0.000449  
0.000451  
0.000463  
0.000452  
0.000447  
0.000459  
0.000463  
0.000454  
0.000454  
0.000462  
0.000453  
0.000456  
0.000464  
0.000448  
0.000477  
0.000479  
0.000473  
0.000477  
0.000480  
0.000481  
0.000470  
0.000473  
0.000469  
0.000476  
0.000490  
0.000482  
0.000486  
0.000488  
0.000479  
0.000491  
0.000414  
0.000425  
0.000419  
0.000434  
0.000420  
0.000420  
0.000420  
0.000422  
0.000410  
0.000413  
0.000432  
0.000479  
0.000415  
0.000419  
0.000419  
0.000428  
0.000429  
0.000434  
0.000433  
0.000442  
0.000426  
0.000418  
0.000421  
0.000435  
0.000425  
0.000426  
0.000422  
0.000427  
0.000436  
0.000454  
0.000439  
0.000422  
0.000427  
0.000458  
0.000432  
0.000433  
0.000430  
0.000432  
0.000424  
0.000426  
0.000424  
0.000425  
0.000431  
0.000430  
0.000435  
0.000433  
0.000431  
0.000428  
0.000450  
0.000451  
0.000458  
0.000458  
0.000457  
0.000469  
0.000443  
0.000452  
0.000448  
0.000446  
0.000450  
0.000454  
0.000452  
0.000464  
0.000449  
0.000452  
0.000392  
0.000390  
0.000381  
0.000388  
0.000390  
0.000389  
0.000388  
0.000392  
0.000384  
0.000393  
0.000384  
0.000392  
0.000389  
0.000394  
0.000395  
0.000391  
0.000398  
0.000400  
0.000398  
0.000392  
0.000426  
0.000398  
0.000390  
0.000394  
0.000395  
0.000398  
0.000400  
0.000398  
0.000396  
0.000399  
0.000393  
0.000396  
0.000407  
0.000422  
0.000400  
0.000398  
0.000398  
0.000398  
0.000398  
0.000398  
0.000399  
0.000400  
0.000402  
0.000399  
0.000412  
0.000398  
0.000396  
0.000398  
0.000418  
0.000417  
0.000454  
0.000422  
0.000426  
0.000412  
0.000422  
0.000418  
0.000422  
0.000420  
0.000420  
0.000425  
0.000418  
0.000418  
0.000428  
0.000422  
0.000457  
0.000451  
0.000446  
0.000445  
0.000445  
0.000446  
0.000453  
0.000444  
0.000450  
0.000449  
0.000443  
0.000460  
0.000482  
0.000451  
0.000444  
0.000460  
0.000467  
0.000491  
0.000461  
0.000459  
0.000455  
0.000457  
0.000460  
0.000459  
0.000458  
0.000478  
0.000458  
0.000452  
0.000463  
0.000466  
0.000470  
0.000461  
0.000468  
0.000496  
0.000459  
0.000460  
0.000462  
0.000461  
0.000460  
0.000460  
0.000462  
0.000457  
0.000457  
0.000461  
0.000459  
0.000461  
0.000476  
0.000470  
0.000492  
0.000487  
0.000483  
0.000485  
0.000485  
0.000479  
0.000485  
0.000497  
0.000484  
0.000489  
0.000485  
0.000485  
0.000483  
0.000484  
0.000486  
0.000489  
0.000442  
0.000452  
0.000445  
0.000444  
0.000444  
0.000445  
0.000449  
0.000444  
0.000442  
0.000436  
0.000439  
0.000435  
0.000434  
0.000439  
0.000443  
0.000439  
0.000452  
0.000460  
0.000462  
0.000454  
0.000454  
0.000452  
0.000453  
0.000455  
0.000457  
0.000443  
0.000452  
0.000444  
0.000443  
0.000445  
0.000441  
0.000445  
0.000468  
0.000491  
0.000468  
0.000460  
0.000465  
0.000455  
0.000456  
0.000455  
0.000454  
0.000453  
0.000449  
0.000462  
0.000451  
0.000445  
0.000450  
0.000453  
0.000478  
0.000482  
0.000483  
0.000480  
0.000475  
0.000482  
0.000479  
0.000478  
0.000476  
0.000477  
0.000476  
0.000474  
0.000475  
0.000472  
0.000472  
0.000468  
0.000408  
0.000419  
0.000417  
0.000407  
0.000410  
0.000411  
0.000415  
0.000411  
0.000406  
0.000431  
0.000413  
0.000417  
0.000414  
0.000421  
0.000418  
0.000414  
0.000418  
0.000424  
0.000421  
0.000416  
0.000421  
0.000425  
0.000429  
0.000423  
0.000424  
0.000421  
0.000426  
0.000423  
0.000437  
0.000431  
0.000429  
0.000422  
0.000420  
0.000457  
0.000424  
0.000423  
0.000424  
0.000435  
0.000434  
0.000427  
0.000423  
0.000429  
0.000430  
0.000433  
0.000440  
0.000438  
0.000425  
0.000424  
0.000455  
0.000448  
0.000450  
0.000440  
0.000440  
0.000442  
0.000449  
0.000439  
0.000451  
0.000447  
0.000451  
0.000451  
0.000464  
0.000457  
0.000447  
0.000446  
0.000380  
0.000379  
0.000380  
0.000377  
0.000382  
0.000381  
0.000389  
0.000384  
0.000389  
0.000380  
0.000379  
0.000385  
0.000377  
0.000571  
0.000398  
0.000380  
0.000386  
0.000383  
0.000533  
0.000399  
0.000390  
0.000446  
0.000397  
0.000392  
0.000395  
0.000397  
0.000386  
0.000389  
0.000389  
0.000400  
0.000393  
0.000394  
0.000395  
0.000418  
0.000394  
0.000390  
0.000408  
0.000401  
0.000400  
0.000435  
0.000403  
0.000394  
0.000404  
0.000392  
0.000391  
0.000404  
0.000395  
0.000406  
0.000410  
0.000408  
0.000422  
0.000412  
0.000412  
0.000417  
0.000415  
0.000423  
0.000421  
0.000417  
0.000419  
0.000413  
0.000424  
0.000422  
0.000411  
0.000423  
0.000455  
0.000465  
0.000467  
0.000454  
0.000452  
0.000456  
0.000451  
0.000453  
0.000450  
0.000450  
0.000450  
0.000449  
0.000448  
0.000450  
0.000454  
0.000453  
0.000466  
0.000466  
0.000471  
0.000470  
0.000464  
0.000459  
0.000462  
0.000460  
0.000461  
0.000456  
0.000461  
0.000462  
0.000456  
0.000460  
0.000466  
0.000473  
0.000483  
0.000513  
0.000464  
0.000461  
0.000461  
0.000462  
0.000471  
0.000462  
0.000466  
0.000464  
0.000469  
0.000474  
0.000467  
0.000468  
0.000464  
0.000466  
0.000492  
0.000498  
0.000494  
0.000503  
0.000486  
0.000485  
0.000489  
0.000489  
0.000488  
0.000485  
0.000489  
0.000490  
0.000491  
0.000501  
0.000497  
0.000490  
0.000442  
0.000447  
0.000441  
0.000453  
0.000446  
0.000454  
0.000449  
0.000450  
0.000446  
0.000442  
0.000441  
0.000439  
0.000441  
0.000443  
0.000442  
0.000445  
0.000458  
0.000471  
0.000455  
0.000466  
0.000462  
0.000456  
0.000448  
0.000448  
0.000454  
0.000450  
0.000450  
0.000450  
0.000458  
0.000451  
0.000445  
0.000453  
0.000453  
0.000487  
0.000462  
0.000460  
0.000461  
0.000454  
0.000461  
0.000461  
0.000476  
0.000465  
0.000463  
0.000453  
0.000464  
0.000454  
0.000452  
0.000458  
0.000479  
0.000481  
0.000543  
0.000486  
0.000480  
0.000485  
0.000478  
0.000490  
0.000489  
0.000479  
0.000482  
0.000478  
0.000486  
0.000478  
0.000485  
0.000480  
0.000411  
0.000418  
0.000415  
0.000415  
0.000418  
0.000419  
0.000412  
0.000418  
0.000420  
0.000417  
0.000418  
0.000416  
0.000416  
0.000417  
0.000417  
0.000418  
0.000430  
0.000423  
0.000423  
0.000420  
0.000437  
0.000425  
0.000431  
0.000447  
0.000427  
0.000424  
0.000431  
0.000427  
0.000425  
0.000430  
0.000424  
0.000438  
0.000420  
0.000458  
0.000429  
0.000430  
0.000427  
0.000433  
0.000430  
0.000430  
0.000424  
0.000437  
0.000431  
0.000433  
0.000428  
0.000437  
0.000433  
0.000430  
0.000443  
0.000448  
0.000448  
0.000446  
0.000452  
0.000459  
0.000447  
0.000449  
0.000475  
0.000454  
0.000451  
0.000452  
0.000445  
0.000453  
0.000456  
0.000446  
0.000391  
0.000389  
0.000382  
0.000385  
0.000387  
0.000387  
0.000396  
0.000395  
0.000389  
0.000387  
0.000384  
0.000394  
0.000386  
0.000389  
0.000390  
0.000384  
0.000400  
0.000391  
0.000391  
0.000388  
0.000388  
0.000396  
0.000406  
0.000395  
0.000392  
0.000396  
0.000397  
0.000401  
0.000400  
0.000399  
0.000395  
0.000401  
0.000401  
0.000425  
0.000401  
0.000392  
0.000391  
0.000396  
0.000402  
0.000397  
0.000397  
0.000398  
0.000398  
0.000399  
0.000397  
0.000401  
0.000407  
0.000402  
0.000467  
0.000414  
0.000419  
0.000413  
0.000421  
0.000427  
0.000419  
0.000421  
0.000418  
0.000418  
0.000428  
0.000423  
0.000418  
0.000432  
0.000418  
0.000418  
0.000491  
0.000487  
0.000478  
0.000473  
0.000484  
0.000477  
0.000481  
0.000479  
0.000478  
0.000492  
0.000479  
0.000484  
0.000483  
0.000473  
0.000477  
0.000481  
0.000490  
0.000498  
0.000490  
0.000486  
0.000486  
0.000488  
0.000493  
0.000489  
0.000497  
0.000488  
0.000487  
0.000488  
0.000498  
0.000486  
0.000487  
0.000493  
0.000495  
0.000514  
0.000500  
0.000496  
0.000496  
0.000490  
0.000495  
0.000494  
0.000500  
0.000497  
0.000498  
0.000493  
0.000499  
0.000491  
0.000492  
0.000502  
0.000523  
0.000518  
0.000520  
0.000521  
0.000513  
0.000518  
0.000519  
0.000521  
0.000529  
0.000525  
0.000521  
0.000522  
0.000525  
0.000517  
0.000515  
0.000522  
0.000462  
0.000468  
0.000465  
0.000460  
0.000463  
0.000475  
0.000462  
0.000461  
0.000472  
0.000470  
0.000465  
0.000473  
0.000466  
0.000464  
0.000474  
0.000478  
0.000486  
0.000474  
0.000477  
0.000480  
0.000476  
0.000478  
0.000485  
0.000476  
0.000480  
0.000473  
0.000474  
0.000477  
0.000477  
0.000480  
0.000475  
0.000477  
0.000481  
0.000502  
0.000476  
0.000484  
0.000478  
0.000483  
0.000480  
0.000482  
0.000488  
0.000480  
0.000488  
0.000478  
0.000480  
0.000481  
0.000482  
0.000479  
0.000505  
0.000504  
0.000502  
0.000503  
0.000502  
0.000511  
0.000505  
0.000499  
0.000509  
0.000507  
0.000505  
0.000505  
0.000505  
0.000499  
0.000501  
0.000505  
0.000438  
0.000429  
0.000435  
0.000431  
0.000430  
0.000433  
0.000434  
0.000436  
0.000433  
0.000432  
0.000427  
0.000432  
0.000433  
0.000433  
0.000424  
0.000434  
0.000439  
0.000437  
0.000440  
0.000441  
0.000449  
0.000442  
0.000442  
0.000437  
0.000445  
0.000446  
0.000438  
0.000438  
0.000442  
0.000437  
0.000446  
0.000445  
0.000441  
0.000471  
0.000443  
0.000450  
0.000445  
0.000454  
0.000448  
0.000447  
0.000448  
0.000442  
0.000443  
0.000445  
0.000445  
0.000449  
0.000452  
0.000448  
0.000473  
0.000470  
0.000465  
0.000466  
0.000471  
0.000469  
0.000474  
0.000469  
0.000466  
0.000464  
0.000464  
0.000459  
0.000476  
0.000461  
0.000469  
0.000468  
0.000408  
0.000403  
0.000408  
0.000408  
0.000409  
0.000411  
0.000406  
0.000412  
0.000426  
0.000441  
0.000426  
0.000407  
0.000419  
0.000407  
0.000401  
0.000406  
0.000413  
0.000415  
0.000420  
0.000411  
0.000414  
0.000410  
0.000411  
0.000413  
0.000433  
0.000429  
0.000434  
0.000418  
0.000418  
0.000415  
0.000412  
0.000408  
0.000419  
0.000436  
0.000414  
0.000418  
0.000417  
0.000414  
0.000416  
0.000419  
0.000455  
0.000439  
0.000425  
0.000424  
0.000424  
0.000419  
0.000415  
0.000423  
0.000435  
0.000436  
0.000434  
0.000434  
0.000438  
0.000436  
0.000455  
0.000437  
0.000463  
0.000471  
0.000441  
0.000443  
0.000437  
0.000430  
0.000438  
0.000441  
0.000490  
0.000484  
0.000478  
0.000479  
0.000483  
0.000483  
0.000478  
0.000477  
0.000478  
0.000484  
0.000486  
0.000480  
0.000476  
0.000483  
0.000490  
0.000480  
0.000494  
0.000494  
0.000490  
0.000483  
0.000483  
0.000498  
0.000492  
0.000491  
0.000497  
0.000500  
0.000484  
0.000495  
0.000486  
0.000489  
0.000491  
0.000489  
0.000493  
0.000643  
0.000493  
0.000499  
0.000490  
0.000499  
0.000494  
0.000493  
0.000507  
0.000498  
0.000486  
0.000503  
0.000494  
0.000490  
0.000491  
0.000499  
0.000513  
0.000521  
0.000517  
0.000519  
0.000514  
0.000518  
0.000523  
0.000515  
0.000520  
0.000515  
0.000525  
0.000525  
0.000519  
0.000524  
0.000522  
0.000518  
0.000478  
0.000480  
0.000471  
0.000473  
0.000471  
0.000468  
0.000508  
0.000484  
0.000467  
0.000476  
0.000520  
0.000486  
0.000549  
0.000511  
0.000510  
0.000473  
0.000483  
0.000487  
0.000491  
0.000481  
0.000476  
0.000495  
0.000501  
0.000537  
0.000475  
0.000479  
0.000500  
0.000513  
0.000488  
0.000523  
0.000505  
0.000500  
0.000483  
0.000512  
0.000485  
0.000489  
0.000483  
0.000501  
0.000503  
0.000503  
0.000483  
0.000488  
0.000501  
0.000501  
0.000527  
0.000529  
0.000503  
0.000505  
0.000514  
0.000512  
0.000512  
0.000511  
0.000505  
0.000529  
0.000537  
0.000508  
0.000512  
0.000514  
0.000537  
0.000529  
0.000553  
0.000549  
0.000539  
0.000531  
0.000428  
0.000449  
0.000450  
0.000437  
0.000457  
0.000427  
0.000429  
0.000424  
0.000424  
0.000461  
0.000459  
0.000454  
0.000417  
0.000425  
0.000425  
0.000422  
0.000432  
0.000443  
0.000432  
0.000431  
0.000442  
0.000433  
0.000444  
0.000445  
0.000436  
0.000434  
0.000466  
0.000431  
0.000437  
0.000430  
0.000439  
0.000436  
0.000443  
0.000596  
0.000435  
0.000439  
0.000474  
0.000454  
0.000461  
0.000472  
0.000434  
0.000443  
0.000473  
0.000446  
0.000486  
0.000432  
0.000434  
0.000469  
0.000467  
0.000490  
0.000456  
0.000493  
0.000460  
0.000461  
0.000462  
0.000465  
0.000464  
0.000459  
0.000510  
0.000459  
0.000451  
0.000499  
0.000462  
0.000487  
0.000460  
0.000454  
0.000455  
0.000460  
0.000457  
0.000454  
0.000458  
0.000457  
0.000503  
0.000459  
0.000450  
0.000462  
0.000460  
0.000459  
0.000455  
0.000460  
0.000470  
0.000481  
0.000537  
0.000474  
0.000473  
0.000464  
0.000463  
0.000463  
0.000470  
0.000465  
0.000463  
0.000460  
0.000468  
0.000489  
0.000468  
0.000468  
0.000509  
0.000623  
0.000480  
0.000482  
0.000483  
0.000470  
0.000468  
0.000467  
0.000472  
0.000469  
0.000478  
0.000470  
0.000469  
0.000475  
0.000470  
0.000469  
0.000511  
0.000499  
0.000502  
0.000496  
0.000492  
0.000490  
0.000493  
0.000494  
0.000495  
0.000503  
0.000489  
0.000543  
0.000498  
0.000501  
0.000497  
0.000501  
0.000423  
0.000428  
0.000444  
0.000433  
0.000440  
0.000436  
0.000433  
0.000430  
0.000428  
0.000433  
0.000434  
0.000432  
0.000427  
0.000430  
0.000426  
0.000423  
0.000438  
0.000443  
0.000441  
0.000446  
0.000448  
0.000442  
0.000443  
0.000439  
0.000445  
0.000442  
0.000444  
0.000431  
0.000438  
0.000436  
0.000430  
0.000456  
0.000434  
0.000474  
0.000456  
0.000445  
0.000448  
0.000458  
0.000449  
0.000445  
0.000448  
0.000467  
0.000445  
0.000443  
0.000442  
0.000440  
0.000440  
0.000440  
0.000469  
0.000469  
0.000466  
0.000484  
0.000471  
0.000472  
0.000470  
0.000473  
0.000481  
0.000470  
0.000471  
0.000470  
0.000464  
0.000466  
0.000471  
0.000460  
0.000428  
0.000418  
0.000426  
0.000423  
0.000418  
0.000467  
0.000415  
0.000413  
0.000413  
0.000413  
0.000420  
0.000419  
0.000420  
0.000421  
0.000418  
0.000420  
0.000432  
0.000433  
0.000431  
0.000423  
0.000426  
0.000424  
0.000427  
0.000422  
0.000428  
0.000423  
0.000431  
0.000466  
0.000441  
0.000434  
0.000429  
0.000431  
0.000434  
0.000464  
0.000427  
0.000432  
0.000436  
0.000426  
0.000431  
0.000429  
0.000427  
0.000442  
0.000434  
0.000434  
0.000439  
0.000433  
0.000431  
0.000434  
0.000456  
0.000457  
0.000449  
0.000453  
0.000463  
0.000450  
0.000453  
0.000463  
0.000455  
0.000459  
0.000450  
0.000456  
0.000462  
0.000456  
0.000462  
0.000453  
0.000401  
0.000395  
0.000416  
0.000403  
0.000398  
0.000407  
0.000406  
0.000403  
0.000409  
0.000408  
0.000405  
0.000393  
0.000419  
0.000392  
0.000399  
0.000410  
0.000407  
0.000407  
0.000403  
0.000410  
0.000404  
0.000408  
0.000405  
0.000402  
0.000412  
0.000410  
0.000420  
0.000403  
0.000407  
0.000430  
0.000416  
0.000409  
0.000411  
0.000435  
0.000410  
0.000408  
0.000407  
0.000417  
0.000411  
0.000410  
0.000411  
0.000411  
0.000405  
0.000408  
0.000410  
0.000407  
0.000413  
0.000408  
0.000479  
0.000437  
0.000431  
0.000429  
0.000426  
0.000427  
0.000423  
0.000433  
0.000431  
0.000430  
0.000432  
0.000425  
0.000428  
0.000427  
0.000427  
0.000428  
0.000437  
0.000443  
0.000434  
0.000471  
0.000461  
0.000432  
0.000432  
0.000430  
0.000436  
0.000436  
0.000431  
0.000432  
0.000439  
0.000435  
0.000435  
0.000441  
0.000446  
0.000441  
0.000442  
0.000450  
0.000447  
0.000445  
0.000444  
0.000445  
0.000442  
0.000440  
0.000440  
0.000438  
0.000450  
0.000438  
0.000453  
0.000442  
0.000449  
0.000480  
0.000456  
0.000451  
0.000454  
0.000461  
0.000453  
0.000447  
0.000461  
0.000446  
0.000453  
0.000442  
0.000460  
0.000445  
0.000446  
0.000448  
0.000469  
0.000477  
0.000462  
0.000469  
0.000475  
0.000465  
0.000470  
0.000471  
0.000467  
0.000465  
0.000463  
0.000477  
0.000463  
0.000469  
0.000478  
0.000466  
0.000404  
0.000405  
0.000407  
0.000421  
0.000417  
0.000405  
0.000403  
0.000402  
0.000409  
0.000408  
0.000404  
0.000428  
0.000403  
0.000406  
0.000409  
0.000451  
0.000425  
0.000411  
0.000416  
0.000411  
0.000414  
0.000411  
0.000417  
0.000412  
0.000409  
0.000408  
0.000413  
0.000414  
0.000410  
0.000417  
0.000420  
0.000420  
0.000419  
0.000447  
0.000417  
0.000420  
0.000425  
0.000423  
0.000426  
0.000418  
0.000419  
0.000414  
0.000418  
0.000416  
0.000417  
0.000435  
0.000424  
0.000422  
0.000442  
0.000442  
0.000440  
0.000445  
0.000441  
0.000441  
0.000457  
0.000443  
0.000458  
0.000444  
0.000443  
0.000440  
0.000436  
0.000450  
0.000445  
0.000442  
0.000390  
0.000385  
0.000384  
0.000389  
0.000380  
0.000381  
0.000387  
0.000384  
0.000384  
0.000385  
0.000385  
0.000382  
0.000385  
0.000380  
0.000381  
0.000379  
0.000394  
0.000397  
0.000393  
0.000391  
0.000391  
0.000396  
0.000395  
0.000393  
0.000392  
0.000393  
0.000390  
0.000392  
0.000391  
0.000386  
0.000386  
0.000386  
0.000399  
0.000419  
0.000392  
0.000394  
0.000393  
0.000399  
0.000421  
0.000403  
0.000403  
0.000395  
0.000391  
0.000397  
0.000400  
0.000388  
0.000390  
0.000389  
0.000412  
0.000420  
0.000416  
0.000415  
0.000418  
0.000422  
0.000420  
0.000415  
0.000414  
0.000416  
0.000415  
0.000422  
0.000416  
0.000412  
0.000407  
0.000457  
0.000367  
0.000371  
0.000365  
0.000368  
0.000365  
0.000363  
0.000367  
0.000365  
0.000362  
0.000365  
0.000364  
0.000364  
0.000362  
0.000367  
0.000370  
0.000370  
0.000377  
0.000377  
0.000378  
0.000378  
0.000382  
0.000370  
0.000378  
0.000385  
0.000374  
0.000380  
0.000404  
0.000380  
0.000376  
0.000383  
0.000369  
0.000372  
0.000383  
0.000405  
0.000381  
0.000377  
0.000376  
0.000380  
0.000373  
0.000378  
0.000381  
0.000374  
0.000371  
0.000375  
0.000381  
0.000383  
0.000375  
0.000375  
0.000399  
0.000413  
0.000399  
0.000403  
0.000395  
0.000399  
0.000394  
0.000407  
0.000398  
0.000396  
0.000394  
0.000398  
0.000404  
0.000410  
0.000396  
0.000397  
0.000473  
0.000458  
0.000454  
0.000721  
0.000488  
0.000519  
0.000447  
0.000458  
0.000454  
0.000460  
0.000455  
0.000451  
0.000447  
0.000450  
0.000472  
0.000446  
0.000470  
0.000471  
0.000462  
0.000466  
0.000459  
0.000457  
0.000465  
0.000465  
0.000471  
0.000466  
0.000464  
0.000458  
0.000465  
0.000463  
0.000460  
0.000464  
0.000476  
0.000632  
0.000480  
0.000463  
0.000465  
0.000464  
0.000468  
0.000461  
0.000469  
0.000480  
0.000461  
0.000469  
0.000464  
0.000464  
0.000468  
0.000466  
0.000491  
0.000506  
0.000527  
0.000480  
0.000489  
0.000502  
0.000488  
0.000489  
0.000495  
0.000499  
0.000491  
0.000488  
0.000487  
0.000482  
0.000483  
0.000487  
0.000445  
0.000447  
0.000446  
0.000454  
0.000457  
0.000449  
0.000450  
0.000453  
0.000448  
0.000452  
0.000441  
0.000441  
0.000448  
0.000442  
0.000441  
0.000440  
0.000454  
0.000454  
0.000455  
0.000457  
0.000457  
0.000468  
0.000459  
0.000463  
0.000457  
0.000464  
0.000453  
0.000448  
0.000452  
0.000454  
0.000452  
0.000451  
0.000470  
0.000611  
0.000460  
0.000467  
0.000460  
0.000458  
0.000461  
0.000459  
0.000464  
0.000458  
0.000466  
0.000461  
0.000457  
0.000465  
0.000458  
0.000453  
0.000483  
0.000481  
0.000482  
0.000488  
0.000492  
0.000482  
0.000482  
0.000488  
0.000486  
0.000470  
0.000476  
0.000478  
0.000476  
0.000477  
0.000477  
0.000473  
0.000408  
0.000413  
0.000411  
0.000408  
0.000410  
0.000404  
0.000407  
0.000414  
0.000413  
0.000406  
0.000421  
0.000411  
0.000411  
0.000403  
0.000403  
0.000402  
0.000413  
0.000422  
0.000412  
0.000418  
0.000418  
0.000413  
0.000415  
0.000420  
0.000413  
0.000416  
0.000411  
0.000416  
0.000417  
0.000415  
0.000423  
0.000413  
0.000421  
0.000451  
0.000415  
0.000420  
0.000418  
0.000421  
0.000417  
0.000423  
0.000429  
0.000421  
0.000425  
0.000421  
0.000417  
0.000418  
0.000421  
0.000415  
0.000449  
0.000437  
0.000436  
0.000440  
0.000439  
0.000430  
0.000439  
0.000438  
0.000440  
0.000441  
0.000441  
0.000435  
0.000448  
0.000441  
0.000444  
0.000447  
0.000372  
0.000379  
0.000374  
0.000374  
0.000372  
0.000369  
0.000377  
0.000373  
0.000376  
0.000379  
0.000378  
0.000376  
0.000381  
0.000377  
0.000376  
0.000374  
0.000382  
0.000384  
0.000386  
0.000391  
0.000380  
0.000420  
0.000384  
0.000384  
0.000388  
0.000388  
0.000383  
0.000387  
0.000382  
0.000390  
0.000389  
0.000394  
0.000386  
0.000418  
0.000391  
0.000383  
0.000384  
0.000388  
0.000385  
0.000391  
0.000394  
0.000386  
0.000388  
0.000391  
0.000387  
0.000394  
0.000428  
0.000384  
0.000409  
0.000410  
0.000405  
0.000403  
0.000403  
0.000410  
0.000415  
0.000404  
0.000405  
0.000405  
0.000413  
0.000410  
0.000414  
0.000407  
0.000402  
0.000408  
0.000361  
0.000365  
0.000360  
0.000359  
0.000362  
0.000365  
0.000364  
0.000360  
0.000357  
0.000362  
0.000372  
0.000365  
0.000363  
0.000366  
0.000359  
0.000367  
0.000374  
0.000366  
0.000375  
0.000370  
0.000368  
0.000375  
0.000379  
0.000369  
0.000366  
0.000379  
0.000369  
0.000374  
0.000375  
0.000368  
0.000370  
0.000371  
0.000373  
0.000393  
0.000373  
0.000388  
0.000371  
0.000372  
0.000374  
0.000372  
0.000376  
0.000374  
0.000373  
0.000381  
0.000397  
0.000376  
0.000379  
0.000388  
0.000392  
0.000397  
0.000391  
0.000401  
0.000397  
0.000389  
0.000395  
0.000394  
0.000391  
0.000394  
0.000402  
0.000392  
0.000393  
0.000402  
0.000398  
0.000399  
0.000456  
0.000458  
0.000452  
0.000455  
0.000453  
0.000449  
0.000458  
0.000455  
0.000451  
0.000449  
0.000454  
0.000447  
0.000446  
0.000447  
0.000462  
0.000450  
0.000466  
0.000464  
0.000467  
0.000459  
0.000465  
0.000467  
0.000465  
0.000458  
0.000463  
0.000454  
0.000463  
0.000456  
0.000461  
0.000455  
0.000468  
0.000455  
0.000468  
0.000498  
0.000471  
0.000468  
0.000471  
0.000466  
0.000461  
0.000475  
0.000463  
0.000473  
0.000469  
0.000466  
0.000471  
0.000472  
0.000464  
0.000467  
0.000495  
0.000494  
0.000497  
0.000496  
0.000496  
0.000491  
0.000488  
0.000482  
0.000492  
0.000488  
0.000490  
0.000492  
0.000490  
0.000490  
0.000489  
0.000496  
0.000433  
0.000444  
0.000433  
0.000427  
0.000432  
0.000433  
0.000442  
0.000428  
0.000426  
0.000429  
0.000428  
0.000429  
0.000435  
0.000428  
0.000439  
0.000436  
0.000453  
0.000438  
0.000441  
0.000441  
0.000441  
0.000460  
0.000441  
0.000443  
0.000442  
0.000447  
0.000445  
0.000443  
0.000455  
0.000438  
0.000440  
0.000438  
0.000446  
0.000471  
0.000440  
0.000442  
0.000447  
0.000442  
0.000442  
0.000445  
0.000444  
0.000443  
0.000444  
0.000455  
0.000440  
0.000449  
0.000441  
0.000446  
0.000475  
0.000470  
0.000474  
0.000466  
0.000465  
0.000480  
0.000475  
0.000470  
0.000469  
0.000470  
0.000507  
0.000472  
0.000470  
0.000466  
0.000468  
0.000468  
0.000408  
0.000409  
0.000410  
0.000403  
0.000409  
0.000409  
0.000406  
0.000406  
0.000407  
0.000396  
0.000396  
0.000396  
0.000397  
0.000406  
0.000405  
0.000410  
0.000404  
0.000418  
0.000431  
0.000460  
0.000424  
0.000415  
0.000413  
0.000427  
0.000415  
0.000401  
0.000410  
0.000408  
0.000406  
0.000444  
0.000416  
0.000404  
0.000416  
0.000445  
0.000414  
0.000422  
0.000418  
0.000419  
0.000428  
0.000422  
0.000410  
0.000412  
0.000412  
0.000415  
0.000417  
0.000423  
0.000408  
0.000422  
0.000486  
0.000442  
0.000432  
0.000448  
0.000430  
0.000434  
0.000450  
0.000441  
0.000432  
0.000439  
0.000432  
0.000434  
0.000432  
0.000439  
0.000430  
0.000436  

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/staliro12800_4.dat <==
0.000311  
0.000313  
0.000307  
0.000311  
0.000310  
0.000309  
0.000309  
0.000311  
0.000309  
0.000309  
0.000306  
0.000312  
0.000305  
0.000310  
0.000308  
0.000311  
0.000315  
0.000321  
0.000315  
0.000315  
0.000316  
0.000314  
0.000321  
0.000317  
0.000316  
0.000317  
0.000323  
0.000314  
0.000313  
0.000315  
0.000318  
0.000314  
0.000314  
0.000319  
0.000316  
0.000315  
0.000325  
0.000321  
0.000320  
0.000322  
0.000319  
0.000317  
0.000321  
0.000320  
0.000320  
0.000320  
0.000317  
0.000318  
0.000330  
0.000333  
0.000333  
0.000342  
0.000343  
0.000335  
0.000334  
0.000332  
0.000337  
0.000340  
0.000337  
0.000329  
0.000334  
0.000336  
0.000333  
0.000334  
0.000328  
0.000323  
0.000332  
0.000330  
0.000326  
0.000324  
0.000323  
0.000324  
0.000325  
0.000322  
0.000320  
0.000321  
0.000327  
0.000323  
0.000324  
0.000329  
0.000326  
0.000334  
0.000337  
0.000336  
0.000332  
0.000331  
0.000328  
0.000338  
0.000338  
0.000327  
0.000334  
0.000337  
0.000334  
0.000328  
0.000329  
0.000330  
0.000335  
0.000336  
0.000329  
0.000341  
0.000340  
0.000342  
0.000336  
0.000347  
0.000354  
0.000338  
0.000336  
0.000335  
0.000329  
0.000337  
0.000343  
0.000337  
0.000353  
0.000358  
0.000351  
0.000346  
0.000351  
0.000359  
0.000348  
0.000349  
0.000357  
0.000351  
0.000354  
0.000358  
0.000350  
0.000346  
0.000352  
0.000349  
0.000314  
0.000314  
0.000312  
0.000314  
0.000309  
0.000327  
0.000315  
0.000322  
0.000316  
0.000317  
0.000314  
0.000314  
0.000320  
0.000320  
0.000318  
0.000324  
0.000317  
0.000317  
0.000320  
0.000325  
0.000318  
0.000322  
0.000319  
0.000321  
0.000319  
0.000323  
0.000317  
0.000322  
0.000323  
0.000321  
0.000319  
0.000319  
0.000323  
0.000326  
0.000324  
0.000329  
0.000322  
0.000320  
0.000329  
0.000325  
0.000321  
0.000323  
0.000319  
0.000322  
0.000322  
0.000328  
0.000318  
0.000320  
0.000340  
0.000339  
0.000350  
0.000344  
0.000337  
0.000338  
0.000340  
0.000337  
0.000336  
0.000336  
0.000339  
0.000336  
0.000339  
0.000341  
0.000355  
0.000338  
0.000343  
0.000372  
0.000344  
0.000351  
0.000345  
0.000339  
0.000346  
0.000342  
0.000341  
0.000347  
0.000340  
0.000339  
0.000338  
0.000341  
0.000351  
0.000344  
0.000350  
0.000353  
0.000351  
0.000349  
0.000352  
0.000348  
0.000354  
0.000353  
0.000347  
0.000348  
0.000347  
0.000355  
0.000351  
0.000350  
0.000351  
0.000353  
0.000356  
0.000352  
0.000354  
0.000354  
0.000356  
0.000351  
0.000352  
0.000349  
0.000349  
0.000355  
0.000350  
0.000348  
0.000354  
0.000354  
0.000349  
0.000353  
0.000371  
0.000368  
0.000368  
0.000373  
0.000365  
0.000363  
0.000369  
0.000366  
0.000367  
0.000375  
0.000366  
0.000369  
0.000367  
0.000369  
0.000362  
0.000370  
0.000316  
0.000320  
0.000336  
0.000326  
0.000328  
0.000317  
0.000320  
0.000316  
0.000316  
0.000321  
0.000321  
0.000314  
0.000319  
0.000319  
0.000317  
0.000314  
0.000326  
0.000327  
0.000327  
0.000324  
0.000325  
0.000320  
0.000330  
0.000324  
0.000340  
0.000338  
0.000325  
0.000322  
0.000326  
0.000318  
0.000331  
0.000321  
0.000326  
0.000337  
0.000329  
0.000328  
0.000326  
0.000337  
0.000336  
0.000328  
0.000329  
0.000331  
0.000327  
0.000324  
0.000325  
0.000324  
0.000327  
0.000324  
0.000351  
0.000343  
0.000339  
0.000341  
0.000344  
0.000348  
0.000356  
0.000346  
0.000341  
0.000347  
0.000342  
0.000342  
0.000344  
0.000339  
0.000362  
0.000340  
0.000317  
0.000315  
0.000312  
0.000313  
0.000314  
0.000312  
0.000313  
0.000313  
0.000312  
0.000314  
0.000309  
0.000315  
0.000310  
0.000313  
0.000308  
0.000311  
0.000329  
0.000321  
0.000322  
0.000321  
0.000320  
0.000326  
0.000322  
0.000319  
0.000320  
0.000318  
0.000318  
0.000321  
0.000324  
0.000319  
0.000317  
0.000316  
0.000322  
0.000321  
0.000325  
0.000326  
0.000325  
0.000316  
0.000335  
0.000324  
0.000331  
0.000327  
0.000323  
0.000323  
0.000324  
0.000324  
0.000324  
0.000324  
0.000338  
0.000335  
0.000339  
0.000342  
0.000340  
0.000337  
0.000336  
0.000339  
0.000351  
0.000342  
0.000339  
0.000342  
0.000338  
0.000343  
0.000338  
0.000339  
0.000354  
0.000362  
0.000354  
0.000355  
0.000355  
0.000353  
0.000352  
0.000356  
0.000360  
0.000368  
0.000363  
0.000357  
0.000364  
0.000357  
0.000359  
0.000364  
0.000363  
0.000364  
0.000358  
0.000368  
0.000362  
0.000367  
0.000366  
0.000370  
0.000369  
0.000370  
0.000364  
0.000367  
0.000372  
0.000374  
0.000363  
0.000368  
0.000365  
0.000376  
0.000367  
0.000363  
0.000364  
0.000364  
0.000364  
0.000369  
0.000375  
0.000371  
0.000381  
0.000371  
0.000371  
0.000374  
0.000376  
0.000371  
0.000380  
0.000383  
0.000380  
0.000380  
0.000383  
0.000382  
0.000392  
0.000383  
0.000391  
0.000388  
0.000384  
0.000385  
0.000393  
0.000387  
0.000389  
0.000384  
0.000325  
0.000333  
0.000328  
0.000326  
0.000324  
0.000327  
0.000325  
0.000325  
0.000331  
0.000336  
0.000328  
0.000329  
0.000325  
0.000332  
0.000331  
0.000329  
0.000332  
0.000333  
0.000333  
0.000342  
0.000343  
0.000332  
0.000332  
0.000333  
0.000338  
0.000344  
0.000335  
0.000337  
0.000337  
0.000343  
0.000339  
0.000333  
0.000337  
0.000339  
0.000349  
0.000337  
0.000338  
0.000341  
0.000335  
0.000341  
0.000344  
0.000338  
0.000348  
0.000339  
0.000339  
0.000341  
0.000340  
0.000340  
0.000352  
0.000354  
0.000358  
0.000354  
0.000349  
0.000353  
0.000350  
0.000363  
0.000362  
0.000355  
0.000364  
0.000360  
0.000354  
0.000365  
0.000354  
0.000354  
0.000392  
0.000415  
0.000386  
0.000396  
0.000403  
0.000389  
0.000389  
0.000393  
0.000390  
0.000395  
0.000402  
0.000392  
0.000390  
0.000391  
0.000388  
0.000385  
0.000413  
0.000392  
0.000397  
0.000403  
0.000399  
0.000400  
0.000403  
0.000399  
0.000398  
0.000399  
0.000400  
0.000400  
0.000402  
0.000401  
0.000396  
0.000390  
0.000407  
0.000396  
0.000400  
0.000409  
0.000401  
0.000405  
0.000406  
0.000410  
0.000410  
0.000407  
0.000405  
0.000408  
0.000411  
0.000395  
0.000397  
0.000406  
0.000415  
0.000414  
0.000414  
0.000424  
0.000418  
0.000423  
0.000431  
0.000420  
0.000418  
0.000416  
0.000422  
0.000615  
0.000418  
0.000417  
0.000412  
0.000414  
0.000366  
0.000372  
0.000364  
0.000367  
0.000366  
0.000364  
0.000365  
0.000360  
0.000370  
0.000368  
0.000377  
0.000372  
0.000367  
0.000367  
0.000363  
0.000376  
0.000374  
0.000374  
0.000374  
0.000375  
0.000371  
0.000374  
0.000372  
0.000375  
0.000370  
0.000371  
0.000374  
0.000375  
0.000376  
0.000373  
0.000375  
0.000387  
0.000375  
0.000376  
0.000377  
0.000381  
0.000372  
0.000377  
0.000373  
0.000373  
0.000375  
0.000379  
0.000379  
0.000379  
0.000377  
0.000378  
0.000378  
0.000372  
0.000392  
0.000392  
0.000388  
0.000391  
0.000390  
0.000390  
0.000389  
0.000388  
0.000396  
0.000393  
0.000395  
0.000396  
0.000399  
0.000392  
0.000396  
0.000389  
0.000343  
0.000364  
0.000334  
0.000337  
0.000333  
0.000342  
0.000340  
0.000337  
0.000341  
0.000339  
0.000337  
0.000338  
0.000342  
0.000344  
0.000344  
0.000341  
0.000344  
0.000340  
0.000341  
0.000342  
0.000342  
0.000343  
0.000340  
0.000341  
0.000346  
0.000355  
0.000344  
0.000348  
0.000351  
0.000347  
0.000356  
0.000341  
0.000345  
0.000346  
0.000345  
0.000346  
0.000348  
0.000351  
0.000350  
0.000343  
0.000347  
0.000353  
0.000353  
0.000349  
0.000357  
0.000345  
0.000348  
0.000351  
0.000367  
0.000365  
0.000366  
0.000362  
0.000401  
0.000360  
0.000364  
0.000371  
0.000363  
0.000366  
0.000368  
0.000379  
0.000363  
0.000363  
0.000373  
0.000365  
0.000319  
0.000326  
0.000317  
0.000320  
0.000314  
0.000317  
0.000320  
0.000317  
0.000315  
0.000317  
0.000309  
0.000316  
0.000320  
0.000317  
0.000316  
0.000317  
0.000330  
0.000329  
0.000326  
0.000324  
0.000327  
0.000319  
0.000326  
0.000323  
0.000328  
0.000330  
0.000328  
0.000324  
0.000323  
0.000323  
0.000324  
0.000324  
0.000332  
0.000333  
0.000326  
0.000333  
0.000325  
0.000324  
0.000330  
0.000334  
0.000329  
0.000332  
0.000330  
0.000325  
0.000328  
0.000325  
0.000327  
0.000328  
0.000340  
0.000348  
0.000341  
0.000342  
0.000343  
0.000346  
0.000341  
0.000340  
0.000345  
0.000344  
0.000346  
0.000346  
0.000344  
0.000341  
0.000337  
0.000345  
0.000385  
0.000394  
0.000387  
0.000393  
0.000394  
0.000392  
0.000385  
0.000394  
0.000387  
0.000394  
0.000390  
0.000398  
0.000396  
0.000394  
0.000392  
0.000394  
0.000395  
0.000394  
0.000407  
0.000409  
0.000400  
0.000405  
0.000395  
0.000395  
0.000391  
0.000399  
0.000405  
0.000407  
0.000401  
0.000398  
0.000402  
0.000401  
0.000403  
0.000401  
0.000400  
0.000402  
0.000404  
0.000447  
0.000402  
0.000401  
0.000403  
0.000404  
0.000412  
0.000406  
0.000402  
0.000407  
0.000401  
0.000410  
0.000418  
0.000459  
0.000421  
0.000426  
0.000424  
0.000421  
0.000426  
0.000421  
0.000433  
0.000417  
0.000430  
0.000429  
0.000423  
0.000431  
0.000492  
0.000421  
0.000354  
0.000359  
0.000353  
0.000360  
0.000355  
0.000351  
0.000351  
0.000353  
0.000349  
0.000349  
0.000354  
0.000356  
0.000354  
0.000350  
0.000354  
0.000353  
0.000361  
0.000360  
0.000356  
0.000359  
0.000358  
0.000362  
0.000367  
0.000363  
0.000359  
0.000354  
0.000363  
0.000357  
0.000363  
0.000372  
0.000368  
0.000361  
0.000362  
0.000363  
0.000366  
0.000364  
0.000360  
0.000354  
0.000363  
0.000361  
0.000361  
0.000360  
0.000360  
0.000366  
0.000376  
0.000365  
0.000362  
0.000360  
0.000376  
0.000376  
0.000379  
0.000375  
0.000379  
0.000377  
0.000379  
0.000382  
0.000374  
0.000377  
0.000380  
0.000378  
0.000421  
0.000385  
0.000374  
0.000377  
0.000330  
0.000360  
0.000335  
0.000336  
0.000330  
0.000330  
0.000326  
0.000329  
0.000329  
0.000326  
0.000330  
0.000331  
0.000329  
0.000331  
0.000323  
0.000333  
0.000338  
0.000336  
0.000334  
0.000335  
0.000333  
0.000336  
0.000334  
0.000342  
0.000341  
0.000338  
0.000338  
0.000333  
0.000341  
0.000337  
0.000336  
0.000335  
0.000341  
0.000335  
0.000334  
0.000344  
0.000339  
0.000335  
0.000345  
0.000344  
0.000341  
0.000345  
0.000343  
0.000339  
0.000338  
0.000336  
0.000337  
0.000337  
0.000357  
0.000355  
0.000350  
0.000357  
0.000357  
0.000357  
0.000394  
0.000356  
0.000358  
0.000352  
0.000356  
0.000362  
0.000358  
0.000352  
0.000356  
0.000359  
0.000392  
0.000402  
0.000392  
0.000392  
0.000393  
0.000400  
0.000401  
0.000402  
0.000398  
0.000395  
0.000397  
0.000402  
0.000406  
0.000399  
0.000399  
0.000401  
0.000411  
0.000409  
0.000401  
0.000401  
0.000398  
0.000412  
0.000403  
0.000405  
0.000408  
0.000443  
0.000409  
0.000407  
0.000404  
0.000417  
0.000412  
0.000406  
0.000406  
0.000407  
0.000410  
0.000421  
0.000405  
0.000405  
0.000443  
0.000415  
0.000414  
0.000419  
0.000414  
0.000416  
0.000409  
0.000416  
0.000419  
0.000412  
0.000435  
0.000426  
0.000423  
0.000419  
0.000436  
0.000439  
0.000435  
0.000444  
0.000437  
0.000436  
0.000434  
0.000429  
0.000432  
0.000433  
0.000430  
0.000434  
0.000369  
0.000369  
0.000365  
0.000365  
0.000369  
0.000368  
0.000368  
0.000366  
0.000365  
0.000364  
0.000368  
0.000369  
0.000372  
0.000371  
0.000369  
0.000370  
0.000377  
0.000377  
0.000373  
0.000372  
0.000373  
0.000372  
0.000373  
0.000371  
0.000376  
0.000378  
0.000371  
0.000372  
0.000367  
0.000379  
0.000372  
0.000376  
0.000374  
0.000382  
0.000373  
0.000379  
0.000378  
0.000376  
0.000382  
0.000377  
0.000380  
0.000375  
0.000378  
0.000380  
0.000378  
0.000376  
0.000378  
0.000377  
0.000394  
0.000394  
0.000395  
0.000390  
0.000417  
0.000394  
0.000402  
0.000390  
0.000396  
0.000396  
0.000407  
0.000399  
0.000390  
0.000397  
0.000392  
0.000392  
0.000347  
0.000362  
0.000339  
0.000338  
0.000340  
0.000341  
0.000341  
0.000340  
0.000338  
0.000340  
0.000345  
0.000347  
0.000344  
0.000342  
0.000350  
0.000345  
0.000359  
0.000351  
0.000359  
0.000349  
0.000344  
0.000346  
0.000351  
0.000348  
0.000348  
0.000350  
0.000351  
0.000352  
0.000349  
0.000360  
0.000355  
0.000349  
0.000355  
0.000350  
0.000350  
0.000350  
0.000352  
0.000353  
0.000361  
0.000349  
0.000349  
0.000351  
0.000354  
0.000355  
0.000358  
0.000353  
0.000352  
0.000352  
0.000384  
0.000378  
0.000370  
0.000367  
0.000371  
0.000369  
0.000369  
0.000366  
0.000366  
0.000365  
0.000372  
0.000369  
0.000370  
0.000375  
0.000376  
0.000371  
0.000317  
0.000329  
0.000325  
0.000317  
0.000318  
0.000322  
0.000320  
0.000320  
0.000318  
0.000323  
0.000317  
0.000319  
0.000318  
0.000318  
0.000316  
0.000321  
0.000325  
0.000322  
0.000325  
0.000353  
0.000331  
0.000325  
0.000325  
0.000325  
0.000332  
0.000326  
0.000325  
0.000329  
0.000322  
0.000322  
0.000325  
0.000328  
0.000327  
0.000332  
0.000330  
0.000339  
0.000329  
0.000327  
0.000329  
0.000331  
0.000328  
0.000326  
0.000333  
0.000329  
0.000333  
0.000330  
0.000324  
0.000328  
0.000342  
0.000346  
0.000346  
0.000343  
0.000348  
0.000340  
0.000342  
0.000343  
0.000342  
0.000349  
0.000344  
0.000344  
0.000348  
0.000350  
0.000350  
0.000350  
0.000409  
0.000411  
0.000406  
0.000412  
0.000406  
0.000403  
0.000401  
0.000396  
0.000400  
0.000411  
0.000396  
0.000402  
0.000411  
0.000407  
0.000413  
0.000404  
0.000411  
0.000421  
0.000413  
0.000427  
0.000413  
0.000421  
0.000408  
0.000411  
0.000426  
0.000413  
0.000418  
0.000411  
0.000412  
0.000412  
0.000406  
0.000404  
0.000413  
0.000423  
0.000417  
0.000414  
0.000419  
0.000419  
0.000406  
0.000410  
0.000407  
0.000456  
0.000417  
0.000415  
0.000414  
0.000425  
0.000410  
0.000409  
0.000440  
0.000435  
0.000443  
0.000436  
0.000434  
0.000444  
0.000433  
0.000430  
0.000432  
0.000484  
0.000437  
0.000444  
0.000440  
0.000434  
0.000431  
0.000438  
0.000363  
0.000373  
0.000366  
0.000369  
0.000377  
0.000371  
0.000374  
0.000360  
0.000362  
0.000364  
0.000371  
0.000368  
0.000370  
0.000363  
0.000368  
0.000368  
0.000373  
0.000373  
0.000376  
0.000377  
0.000379  
0.000379  
0.000371  
0.000374  
0.000369  
0.000370  
0.000368  
0.000412  
0.000375  
0.000380  
0.000365  
0.000368  
0.000374  
0.000381  
0.000379  
0.000382  
0.000376  
0.000372  
0.000369  
0.000372  
0.000374  
0.000368  
0.000376  
0.000375  
0.000377  
0.000377  
0.000368  
0.000377  
0.000402  
0.000400  
0.000393  
0.000393  
0.000393  
0.000403  
0.000395  
0.000388  
0.000401  
0.000405  
0.000389  
0.000395  
0.000388  
0.000400  
0.000385  
0.000386  
0.000353  
0.000342  
0.000334  
0.000333  
0.000333  
0.000337  
0.000333  
0.000335  
0.000332  
0.000334  
0.000342  
0.000338  
0.000334  
0.000343  
0.000331  
0.000334  
0.000339  
0.000341  
0.000341  
0.000352  
0.000343  
0.000341  
0.000343  
0.000342  
0.000341  
0.000347  
0.000342  
0.000341  
0.000343  
0.000339  
0.000341  
0.000339  
0.000349  
0.000357  
0.000359  
0.000355  
0.000346  
0.000340  
0.000344  
0.000345  
0.000347  
0.000345  
0.000342  
0.000341  
0.000343  
0.000343  
0.000344  
0.000345  
0.000359  
0.000363  
0.000362  
0.000359  
0.000369  
0.000361  
0.000359  
0.000357  
0.000362  
0.000362  
0.000362  
0.000360  
0.000362  
0.000360  
0.000359  
0.000362  
0.000340  
0.000345  
0.000319  
0.000318  
0.000314  
0.000324  
0.000315  
0.000320  
0.000322  
0.000320  
0.000316  
0.000319  
0.000315  
0.000317  
0.000327  
0.000322  
0.000342  
0.000328  
0.000326  
0.000325  
0.000325  
0.000324  
0.000327  
0.000331  
0.000326  
0.000326  
0.000325  
0.000324  
0.000326  
0.000327  
0.000322  
0.000329  
0.000346  
0.000328  
0.000331  
0.000328  
0.000326  
0.000333  
0.000334  
0.000331  
0.000333  
0.000327  
0.000324  
0.000326  
0.000328  
0.000331  
0.000326  
0.000327  
0.000344  
0.000345  
0.000340  
0.000343  
0.000347  
0.000349  
0.000343  
0.000345  
0.000344  
0.000344  
0.000343  
0.000347  
0.000351  
0.000345  
0.000343  
0.000342  
0.000410  
0.000445  
0.000409  
0.000406  
0.000405  
0.000409  
0.000407  
0.000399  
0.000408  
0.000399  
0.000405  
0.000403  
0.000401  
0.000406  
0.000412  
0.000398  
0.000415  
0.000412  
0.000416  
0.000420  
0.000412  
0.000411  
0.000415  
0.000407  
0.000409  
0.000410  
0.000410  
0.000410  
0.000418  
0.000409  
0.000411  
0.000411  
0.000421  
0.000423  
0.000423  
0.000421  
0.000428  
0.000417  
0.000417  
0.000423  
0.000431  
0.000416  
0.000436  
0.000414  
0.000413  
0.000417  
0.000426  
0.000415  
0.000439  
0.000447  
0.000442  
0.000450  
0.000445  
0.000440  
0.000441  
0.000439  
0.000439  
0.000439  
0.000438  
0.000438  
0.000464  
0.000441  
0.000438  
0.000431  
0.000375  
0.000377  
0.000375  
0.000373  
0.000374  
0.000373  
0.000365  
0.000414  
0.000376  
0.000365  
0.000371  
0.000367  
0.000371  
0.000371  
0.000376  
0.000374  
0.000378  
0.000381  
0.000374  
0.000378  
0.000383  
0.000382  
0.000373  
0.000374  
0.000400  
0.000375  
0.000378  
0.000380  
0.000377  
0.000382  
0.000377  
0.000381  
0.000384  
0.000387  
0.000383  
0.000386  
0.000384  
0.000379  
0.000386  
0.000382  
0.000377  
0.000387  
0.000388  
0.000387  
0.000386  
0.000386  
0.000404  
0.000380  
0.000404  
0.000402  
0.000402  
0.000401  
0.000394  
0.000397  
0.000392  
0.000404  
0.000396  
0.000401  
0.000407  
0.000396  
0.000397  
0.000411  
0.000398  
0.000393  
0.000341  
0.000342  
0.000338  
0.000337  
0.000341  
0.000339  
0.000341  
0.000341  
0.000344  
0.000340  
0.000343  
0.000339  
0.000340  
0.000341  
0.000354  
0.000339  
0.000347  
0.000345  
0.000343  
0.000347  
0.000347  
0.000344  
0.000351  
0.000346  
0.000347  
0.000353  
0.000346  
0.000348  
0.000344  
0.000346  
0.000345  
0.000347  
0.000348  
0.000349  
0.000345  
0.000353  
0.000355  
0.000351  
0.000355  
0.000348  
0.000350  
0.000353  
0.000346  
0.000360  
0.000372  
0.000350  
0.000351  
0.000372  
0.000368  
0.000368  
0.000362  
0.000369  
0.000366  
0.000359  
0.000368  
0.000366  
0.000379  
0.000367  
0.000365  
0.000364  
0.000363  
0.000366  
0.000368  
0.000365  
0.000324  
0.000358  
0.000328  
0.000328  
0.000328  
0.000320  
0.000327  
0.000326  
0.000325  
0.000324  
0.000333  
0.000338  
0.000328  
0.000330  
0.000328  
0.000328  
0.000335  
0.000334  
0.000332  
0.000331  
0.000336  
0.000333  
0.000333  
0.000335  
0.000330  
0.000337  
0.000341  
0.000333  
0.000334  
0.000342  
0.000335  
0.000334  
0.000344  
0.000375  
0.000333  
0.000339  
0.000333  
0.000339  
0.000335  
0.000335  
0.000341  
0.000342  
0.000340  
0.000338  
0.000338  
0.000336  
0.000338  
0.000340  
0.000349  
0.000354  
0.000354  
0.000352  
0.000353  
0.000351  
0.000371  
0.000349  
0.000358  
0.000367  
0.000357  
0.000355  
0.000355  
0.000354  
0.000359  
0.000359  
0.000410  
0.000412  
0.000407  
0.000415  
0.000422  
0.000455  
0.000408  
0.000403  
0.000421  
0.000414  
0.000409  
0.000405  
0.000408  
0.000410  
0.000404  
0.000409  
0.000419  
0.000444  
0.000423  
0.000426  
0.000420  
0.000418  
0.000417  
0.000416  
0.000423  
0.000415  
0.000416  
0.000422  
0.000423  
0.000427  
0.000416  
0.000414  
0.000420  
0.000424  
0.000425  
0.000424  
0.000430  
0.000425  
0.000420  
0.000421  
0.000424  
0.000424  
0.000419  
0.000422  
0.000429  
0.000426  
0.000429  
0.000424  
0.000448  
0.000448  
0.000444  
0.000454  
0.000440  
0.000440  
0.000443  
0.000437  
0.000448  
0.000437  
0.000440  
0.000439  
0.000442  
0.000439  
0.000443  
0.000463  
0.000384  
0.000380  
0.000381  
0.000383  
0.000389  
0.000403  
0.000402  
0.000399  
0.000404  
0.000396  
0.000400  
0.000397  
0.000398  
0.000384  
0.000377  
0.000375  
0.000391  
0.000405  
0.000391  
0.000390  
0.000393  
0.000415  
0.000416  
0.000404  
0.000402  
0.000406  
0.000403  
0.000405  
0.000406  
0.000381  
0.000387  
0.000382  
0.000389  
0.000397  
0.000394  
0.000392  
0.000389  
0.000418  
0.000409  
0.000407  
0.000411  
0.000410  
0.000409  
0.000403  
0.000413  
0.000391  
0.000391  
0.000391  
0.000406  
0.000406  
0.000416  
0.000406  
0.000431  
0.000428  
0.000428  
0.000427  
0.000424  
0.000426  
0.000425  
0.000430  
0.000413  
0.000403  
0.000410  
0.000403  
0.000349  
0.000357  
0.000345  
0.000346  
0.000349  
0.000346  
0.000345  
0.000349  
0.000348  
0.000342  
0.000344  
0.000347  
0.000345  
0.000359  
0.000348  
0.000345  
0.000357  
0.000348  
0.000358  
0.000353  
0.000356  
0.000352  
0.000354  
0.000354  
0.000353  
0.000350  
0.000349  
0.000358  
0.000355  
0.000354  
0.000350  
0.000360  
0.000357  
0.000352  
0.000362  
0.000354  
0.000355  
0.000364  
0.000356  
0.000360  
0.000364  
0.000354  
0.000356  
0.000355  
0.000359  
0.000357  
0.000355  
0.000354  
0.000372  
0.000374  
0.000372  
0.000376  
0.000370  
0.000372  
0.000372  
0.000368  
0.000372  
0.000380  
0.000373  
0.000377  
0.000371  
0.000379  
0.000372  
0.000371  
0.000413  
0.000440  
0.000414  
0.000411  
0.000411  
0.000409  
0.000418  
0.000410  
0.000416  
0.000407  
0.000412  
0.000408  
0.000409  
0.000414  
0.000411  
0.000413  
0.000427  
0.000426  
0.000414  
0.000419  
0.000412  
0.000416  
0.000426  
0.000420  
0.000418  
0.000429  
0.000421  
0.000422  
0.000425  
0.000417  
0.000419  
0.000415  
0.000428  
0.000425  
0.000425  
0.000428  
0.000421  
0.000434  
0.000423  
0.000425  
0.000418  
0.000426  
0.000422  
0.000423  
0.000427  
0.000441  
0.000423  
0.000427  
0.000457  
0.000439  
0.000449  
0.000447  
0.000445  
0.000442  
0.000445  
0.000444  
0.000442  
0.000443  
0.000443  
0.000446  
0.000443  
0.000440  
0.000440  
0.000451  
0.000394  
0.000398  
0.000386  
0.000390  
0.000388  
0.000389  
0.000391  
0.000390  
0.000398  
0.000387  
0.000387  
0.000397  
0.000387  
0.000391  
0.000385  
0.000393  
0.000401  
0.000409  
0.000406  
0.000397  
0.000399  
0.000395  
0.000401  
0.000403  
0.000398  
0.000396  
0.000401  
0.000401  
0.000393  
0.000396  
0.000399  
0.000393  
0.000414  
0.000405  
0.000398  
0.000402  
0.000404  
0.000404  
0.000404  
0.000414  
0.000402  
0.000398  
0.000400  
0.000401  
0.000399  
0.000396  
0.000398  
0.000400  
0.000430  
0.000421  
0.000422  
0.000433  
0.000422  
0.000430  
0.000431  
0.000423  
0.000422  
0.000419  
0.000418  
0.000421  
0.000423  
0.000424  
0.000422  
0.000421  
0.000367  
0.000398  
0.000369  
0.000368  
0.000370  
0.000367  
0.000369  
0.000367  
0.000372  
0.000369  
0.000367  
0.000371  
0.000377  
0.000373  
0.000367  
0.000375  
0.000378  
0.000374  
0.000377  
0.000378  
0.000376  
0.000380  
0.000374  
0.000376  
0.000381  
0.000377  
0.000371  
0.000374  
0.000370  
0.000372  
0.000373  
0.000381  
0.000379  
0.000379  
0.000378  
0.000383  
0.000385  
0.000383  
0.000376  
0.000381  
0.000377  
0.000377  
0.000384  
0.000389  
0.000380  
0.000387  
0.000381  
0.000386  
0.000391  
0.000393  
0.000399  
0.000394  
0.000401  
0.000399  
0.000400  
0.000398  
0.000394  
0.000392  
0.000401  
0.000395  
0.000397  
0.000392  
0.000397  
0.000403  
0.000341  
0.000368  
0.000340  
0.000338  
0.000346  
0.000349  
0.000350  
0.000352  
0.000349  
0.000349  
0.000341  
0.000341  
0.000369  
0.000347  
0.000341  
0.000344  
0.000346  
0.000350  
0.000352  
0.000356  
0.000353  
0.000350  
0.000350  
0.000353  
0.000346  
0.000349  
0.000347  
0.000351  
0.000353  
0.000350  
0.000351  
0.000348  
0.000356  
0.000348  
0.000351  
0.000354  
0.000348  
0.000354  
0.000351  
0.000349  
0.000359  
0.000361  
0.000347  
0.000356  
0.000351  
0.000361  
0.000351  
0.000356  
0.000377  
0.000369  
0.000369  
0.000366  
0.000372  
0.000369  
0.000379  
0.000368  
0.000370  
0.000368  
0.000370  
0.000365  
0.000367  
0.000365  
0.000362  
0.000372  
0.000411  
0.000446  
0.000416  
0.000413  
0.000412  
0.000460  
0.000405  
0.000410  
0.000406  
0.000403  
0.000411  
0.000407  
0.000416  
0.000412  
0.000407  
0.000409  
0.000426  
0.000428  
0.000421  
0.000426  
0.000422  
0.000418  
0.000416  
0.000416  
0.000416  
0.000415  
0.000414  
0.000427  
0.000422  
0.000419  
0.000422  
0.000422  
0.000432  
0.000422  
0.000430  
0.000423  
0.000426  
0.000420  
0.000420  
0.000420  
0.000419  
0.000422  
0.000419  
0.000426  
0.000427  
0.000427  
0.000426  
0.000426  
0.000444  
0.000457  
0.000445  
0.000459  
0.000439  
0.000439  
0.000441  
0.000447  
0.000442  
0.000438  
0.000447  
0.000445  
0.000447  
0.000461  
0.000444  
0.000445  
0.000373  
0.000382  
0.000380  
0.000372  
0.000372  
0.000374  
0.000370  
0.000371  
0.000372  
0.000385  
0.000378  
0.000377  
0.000378  
0.000376  
0.000376  
0.000375  
0.000385  
0.000383  
0.000381  
0.000384  
0.000392  
0.000389  
0.000384  
0.000387  
0.000379  
0.000389  
0.000383  
0.000378  
0.000382  
0.000383  
0.000382  
0.000378  
0.000383  
0.000384  
0.000387  
0.000385  
0.000387  
0.000387  
0.000387  
0.000383  
0.000387  
0.000388  
0.000391  
0.000389  
0.000383  
0.000387  
0.000390  
0.000390  
0.000405  
0.000409  
0.000401  
0.000405  
0.000408  
0.000400  
0.000410  
0.000399  
0.000405  
0.000401  
0.000404  
0.000406  
0.000402  
0.000401  
0.000403  
0.000410  
0.000357  
0.000368  
0.000355  
0.000355  
0.000352  
0.000352  
0.000351  
0.000349  
0.000353  
0.000355  
0.000353  
0.000355  
0.000352  
0.000354  
0.000359  
0.000350  
0.000360  
0.000359  
0.000369  
0.000358  
0.000359  
0.000360  
0.000358  
0.000357  
0.000357  
0.000355  
0.000360  
0.000365  
0.000363  
0.000355  
0.000360  
0.000360  
0.000376  
0.000370  
0.000364  
0.000357  
0.000362  
0.000361  
0.000365  
0.000362  
0.000364  
0.000360  
0.000359  
0.000364  
0.000361  
0.000359  
0.000359  
0.000360  
0.000385  
0.000380  
0.000379  
0.000374  
0.000376  
0.000377  
0.000376  
0.000376  
0.000377  
0.000378  
0.000377  
0.000376  
0.000377  
0.000375  
0.000375  
0.000373  
0.000329  
0.000343  
0.000331  
0.000337  
0.000336  
0.000331  
0.000330  
0.000333  
0.000335  
0.000334  
0.000329  
0.000325  
0.000329  
0.000329  
0.000332  
0.000332  
0.000334  
0.000333  
0.000342  
0.000336  
0.000333  
0.000333  
0.000332  
0.000334  
0.000340  
0.000331  
0.000335  
0.000337  
0.000335  
0.000336  
0.000335  
0.000336  
0.000339  
0.000341  
0.000348  
0.000344  
0.000342  
0.000337  
0.000339  
0.000342  
0.000339  
0.000352  
0.000345  
0.000339  
0.000343  
0.000338  
0.000337  
0.000341  
0.000359  
0.000355  
0.000355  
0.000353  
0.000357  
0.000360  
0.000354  
0.000358  
0.000355  
0.000349  
0.000363  
0.000355  
0.000355  
0.000358  
0.000358  
0.000355  
0.000415  
0.000415  
0.000419  
0.000415  
0.000418  
0.000411  
0.000413  
0.000424  
0.000413  
0.000410  
0.000425  
0.000416  
0.000412  
0.000408  
0.000414  
0.000411  
0.000429  
0.000421  
0.000420  
0.000425  
0.000423  
0.000443  
0.000417  
0.000431  
0.000418  
0.000426  
0.000421  
0.000424  
0.000426  
0.000429  
0.000431  
0.000422  
0.000425  
0.000433  
0.000437  
0.000431  
0.000425  
0.000422  
0.000432  
0.000425  
0.000427  
0.000455  
0.000423  
0.000425  
0.000427  
0.000429  
0.000427  
0.000428  
0.000454  
0.000465  
0.000449  
0.000446  
0.000454  
0.000457  
0.000449  
0.000446  
0.000448  
0.000446  
0.000449  
0.000447  
0.000457  
0.000459  
0.000446  
0.000451  
0.000373  
0.000376  
0.000376  
0.000379  
0.000374  
0.000373  
0.000371  
0.000369  
0.000380  
0.000381  
0.000381  
0.000386  
0.000378  
0.000385  
0.000379  
0.000374  
0.000387  
0.000381  
0.000383  
0.000383  
0.000380  
0.000383  
0.000378  
0.000384  
0.000392  
0.000388  
0.000389  
0.000386  
0.000389  
0.000385  
0.000383  
0.000387  
0.000387  
0.000385  
0.000393  
0.000385  
0.000407  
0.000386  
0.000386  
0.000391  
0.000393  
0.000392  
0.000389  
0.000387  
0.000388  
0.000390  
0.000389  
0.000394  
0.000402  
0.000426  
0.000401  
0.000413  
0.000407  
0.000412  
0.000402  
0.000412  
0.000406  
0.000409  
0.000410  
0.000427  
0.000409  
0.000404  
0.000409  
0.000415  
0.000356  
0.000377  
0.000380  
0.000356  
0.000356  
0.000361  
0.000350  
0.000349  
0.000346  
0.000349  
0.000354  
0.000348  
0.000349  
0.000347  
0.000353  
0.000346  
0.000356  
0.000354  
0.000353  
0.000357  
0.000353  
0.000353  
0.000360  
0.000357  
0.000357  
0.000360  
0.000361  
0.000360  
0.000357  
0.000356  
0.000353  
0.000353  
0.000355  
0.000353  
0.000357  
0.000359  
0.000360  
0.000357  
0.000360  
0.000357  
0.000363  
0.000357  
0.000363  
0.000360  
0.000360  
0.000362  
0.000358  
0.000353  
0.000370  
0.000373  
0.000376  
0.000376  
0.000372  
0.000374  
0.000378  
0.000375  
0.000373  
0.000378  
0.000375  
0.000376  
0.000372  
0.000373  
0.000371  
0.000374  
0.000329  
0.000326  
0.000342  
0.000331  
0.000330  
0.000328  
0.000333  
0.000326  
0.000332  
0.000325  
0.000329  
0.000336  
0.000328  
0.000325  
0.000330  
0.000330  
0.000338  
0.000337  
0.000344  
0.000340  
0.000336  
0.000336  
0.000333  
0.000332  
0.000347  
0.000334  
0.000336  
0.000337  
0.000337  
0.000334  
0.000335  
0.000339  
0.000337  
0.000352  
0.000341  
0.000338  
0.000339  
0.000342  
0.000333  
0.000341  
0.000337  
0.000333  
0.000332  
0.000338  
0.000338  
0.000338  
0.000341  
0.000336  
0.000350  
0.000359  
0.000358  
0.000353  
0.000353  
0.000354  
0.000356  
0.000351  
0.000356  
0.000354  
0.000352  
0.000358  
0.000355  
0.000359  
0.000367  
0.000356  
0.000420  
0.000432  
0.000418  
0.000413  
0.000411  
0.000411  
0.000414  
0.000412  
0.000407  
0.000408  
0.000408  
0.000413  
0.000434  
0.000407  
0.000417  
0.000411  
0.000426  
0.000425  
0.000415  
0.000415  
0.000418  
0.000432  
0.000423  
0.000424  
0.000420  
0.000418  
0.000423  
0.000419  
0.000419  
0.000413  
0.000417  
0.000417  
0.000427  
0.000431  
0.000424  
0.000424  
0.000423  
0.000431  
0.000420  
0.000430  
0.000429  
0.000424  
0.000428  
0.000425  
0.000424  
0.000427  
0.000423  
0.000419  
0.000453  
0.000471  
0.000446  
0.000446  
0.000453  
0.000446  
0.000441  
0.000443  
0.000448  
0.000450  
0.000449  
0.000447  
0.000442  
0.000444  
0.000446  
0.000447  
0.000378  
0.000385  
0.000379  
0.000387  
0.000377  
0.000391  
0.000389  
0.000384  
0.000392  
0.000386  
0.000407  
0.000387  
0.000392  
0.000395  
0.000397  
0.000389  
0.000390  
0.000387  
0.000403  
0.000401  
0.000388  
0.000391  
0.000424  
0.000401  
0.000391  
0.000391  
0.000395  
0.000402  
0.000419  
0.000397  
0.000395  
0.000394  
0.000404  
0.000412  
0.000388  
0.000395  
0.000391  
0.000397  
0.000396  
0.000397  
0.000410  
0.000397  
0.000403  
0.000396  
0.000393  
0.000396  
0.000398  
0.000399  
0.000412  
0.000416  
0.000412  
0.000415  
0.000410  
0.000414  
0.000416  
0.000413  
0.000414  
0.000411  
0.000413  
0.000416  
0.000415  
0.000413  
0.000436  
0.000420  
0.000351  
0.000361  
0.000357  
0.000355  
0.000353  
0.000361  
0.000361  
0.000353  
0.000359  
0.000357  
0.000360  
0.000356  
0.000353  
0.000358  
0.000358  
0.000360  
0.000365  
0.000365  
0.000372  
0.000360  
0.000363  
0.000364  
0.000366  
0.000364  
0.000363  
0.000368  
0.000365  
0.000365  
0.000361  
0.000364  
0.000366  
0.000368  
0.000366  
0.000366  
0.000387  
0.000386  
0.000371  
0.000370  
0.000365  
0.000374  
0.000365  
0.000368  
0.000365  
0.000368  
0.000370  
0.000366  
0.000366  
0.000371  
0.000382  
0.000385  
0.000380  
0.000384  
0.000382  
0.000382  
0.000387  
0.000381  
0.000378  
0.000390  
0.000384  
0.000384  
0.000389  
0.000380  
0.000381  
0.000385  
0.000407  
0.000440  
0.000408  
0.000406  
0.000407  
0.000405  
0.000405  
0.000413  
0.000417  
0.000414  
0.000413  
0.000413  
0.000416  
0.000416  
0.000415  
0.000411  
0.000413  
0.000414  
0.000426  
0.000416  
0.000424  
0.000417  
0.000414  
0.000421  
0.000434  
0.000423  
0.000422  
0.000421  
0.000436  
0.000423  
0.000435  
0.000414  
0.000416  
0.000419  
0.000417  
0.000427  
0.000423  
0.000423  
0.000430  
0.000430  
0.000445  
0.000429  
0.000433  
0.000426  
0.000427  
0.000431  
0.000423  
0.000418  
0.000443  
0.000447  
0.000439  
0.000440  
0.000446  
0.000440  
0.000459  
0.000456  
0.000450  
0.000448  
0.000448  
0.000448  
0.000443  
0.000458  
0.000449  
0.000445  
0.000397  
0.000404  
0.000398  
0.000397  
0.000400  
0.000399  
0.000406  
0.000406  
0.000427  
0.000403  
0.000404  
0.000408  
0.000410  
0.000409  
0.000404  
0.000406  
0.000406  
0.000414  
0.000408  
0.000407  
0.000418  
0.000409  
0.000418  
0.000411  
0.000415  
0.000413  
0.000409  
0.000413  
0.000412  
0.000414  
0.000418  
0.000413  
0.000416  
0.000416  
0.000411  
0.000418  
0.000420  
0.000410  
0.000421  
0.000417  
0.000424  
0.000418  
0.000418  
0.000421  
0.000422  
0.000422  
0.000420  
0.000422  
0.000430  
0.000434  
0.000432  
0.000438  
0.000430  
0.000435  
0.000436  
0.000440  
0.000433  
0.000438  
0.000447  
0.000447  
0.000437  
0.000439  
0.000439  
0.000445  
0.000374  
0.000379  
0.000380  
0.000369  
0.000386  
0.000382  
0.000385  
0.000375  
0.000383  
0.000393  
0.000384  
0.000405  
0.000381  
0.000385  
0.000379  
0.000376  
0.000385  
0.000384  
0.000386  
0.000385  
0.000385  
0.000391  
0.000387  
0.000389  
0.000389  
0.000388  
0.000387  
0.000394  
0.000393  
0.000390  
0.000382  
0.000383  
0.000388  
0.000383  
0.000387  
0.000391  
0.000390  
0.000390  
0.000394  
0.000392  
0.000390  
0.000389  
0.000388  
0.000401  
0.000390  
0.000386  
0.000388  
0.000386  
0.000407  
0.000413  
0.000406  
0.000414  
0.000420  
0.000411  
0.000420  
0.000426  
0.000407  
0.000411  
0.000408  
0.000416  
0.000405  
0.000406  
0.000405  
0.000405  
0.000348  
0.000354  
0.000346  
0.000348  
0.000375  
0.000344  
0.000353  
0.000352  
0.000347  
0.000344  
0.000352  
0.000347  
0.000348  
0.000350  
0.000349  
0.000347  
0.000352  
0.000360  
0.000352  
0.000354  
0.000348  
0.000364  
0.000352  
0.000355  
0.000359  
0.000356  
0.000353  
0.000353  
0.000355  
0.000356  
0.000355  
0.000357  
0.000356  
0.000358  
0.000360  
0.000356  
0.000354  
0.000356  
0.000357  
0.000356  
0.000361  
0.000363  
0.000398  
0.000354  
0.000366  
0.000357  
0.000362  
0.000359  
0.000376  
0.000374  
0.000375  
0.000374  
0.000376  
0.000372  
0.000376  
0.000375  
0.000375  
0.000371  
0.000377  
0.000377  
0.000369  
0.000378  
0.000383  
0.000379  
0.000413  
0.000419  
0.000404  
0.000427  
0.000420  
0.000416  
0.000414  
0.000426  
0.000413  
0.000417  
0.000417  
0.000424  
0.000418  
0.000409  
0.000409  
0.000408  
0.000412  
0.000423  
0.000417  
0.000427  
0.000423  
0.000427  
0.000425  
0.000421  
0.000427  
0.000423  
0.000429  
0.000435  
0.000428  
0.000417  
0.000419  
0.000418  
0.000417  
0.000421  
0.000420  
0.000433  
0.000426  
0.000425  
0.000431  
0.000429  
0.000427  
0.000426  
0.000434  
0.000430  
0.000434  
0.000430  
0.000430  
0.000421  
0.000437  
0.000439  
0.000441  
0.000447  
0.000451  
0.000450  
0.000466  
0.000451  
0.000450  
0.000448  
0.000443  
0.000447  
0.000443  
0.000441  
0.000444  
0.000437  
0.000409  
0.000412  
0.000408  
0.000412  
0.000411  
0.000440  
0.000414  
0.000414  
0.000408  
0.000412  
0.000416  
0.000418  
0.000414  
0.000414  
0.000404  
0.000408  
0.000420  
0.000414  
0.000426  
0.000428  
0.000424  
0.000426  
0.000423  
0.000431  
0.000430  
0.000430  
0.000421  
0.000416  
0.000423  
0.000417  
0.000412  
0.000420  
0.000424  
0.000416  
0.000424  
0.000430  
0.000433  
0.000427  
0.000424  
0.000432  
0.000426  
0.000426  
0.000432  
0.000438  
0.000423  
0.000420  
0.000472  
0.000421  
0.000445  
0.000441  
0.000446  
0.000446  
0.000460  
0.000447  
0.000447  
0.000450  
0.000450  
0.000445  
0.000447  
0.000444  
0.000446  
0.000435  
0.000441  
0.000436  
0.000371  
0.000377  
0.000382  
0.000379  
0.000386  
0.000381  
0.000387  
0.000375  
0.000376  
0.000378  
0.000384  
0.000378  
0.000370  
0.000367  
0.000371  
0.000371  
0.000413  
0.000381  
0.000382  
0.000386  
0.000382  
0.000385  
0.000381  
0.000388  
0.000381  
0.000381  
0.000394  
0.000391  
0.000377  
0.000401  
0.000378  
0.000380  
0.000393  
0.000386  
0.000387  
0.000386  
0.000395  
0.000389  
0.000393  
0.000417  
0.000393  
0.000384  
0.000387  
0.000387  
0.000386  
0.000390  
0.000388  
0.000380  
0.000408  
0.000404  
0.000434  
0.000405  
0.000407  
0.000405  
0.000406  
0.000415  
0.000407  
0.000401  
0.000408  
0.000408  
0.000411  
0.000404  
0.000407  
0.000396  
0.000342  
0.000372  
0.000338  
0.000342  
0.000339  
0.000346  
0.000341  
0.000340  
0.000342  
0.000342  
0.000341  
0.000342  
0.000338  
0.000341  
0.000338  
0.000341  
0.000347  
0.000346  
0.000345  
0.000355  
0.000350  
0.000353  
0.000347  
0.000351  
0.000347  
0.000351  
0.000354  
0.000345  
0.000347  
0.000345  
0.000346  
0.000353  
0.000347  
0.000361  
0.000355  
0.000359  
0.000351  
0.000349  
0.000352  
0.000354  
0.000351  
0.000356  
0.000352  
0.000356  
0.000348  
0.000352  
0.000348  
0.000348  
0.000363  
0.000364  
0.000367  
0.000365  
0.000369  
0.000369  
0.000366  
0.000370  
0.000366  
0.000359  
0.000366  
0.000368  
0.000398  
0.000363  
0.000367  
0.000370  
0.000421  
0.000415  
0.000411  
0.000420  
0.000414  
0.000414  
0.000419  
0.000417  
0.000421  
0.000421  
0.000422  
0.000421  
0.000418  
0.000418  
0.000420  
0.000419  
0.000428  
0.000420  
0.000416  
0.000424  
0.000422  
0.000423  
0.000428  
0.000427  
0.000450  
0.000426  
0.000431  
0.000427  
0.000429  
0.000423  
0.000432  
0.000434  
0.000431  
0.000421  
0.000423  
0.000433  
0.000443  
0.000428  
0.000432  
0.000423  
0.000435  
0.000428  
0.000431  
0.000428  
0.000429  
0.000430  
0.000428  
0.000436  
0.000447  
0.000447  
0.000447  
0.000452  
0.000454  
0.000457  
0.000452  
0.000442  
0.000460  
0.000448  
0.000449  
0.000449  
0.000446  
0.000457  
0.000465  
0.000455  
0.000399  
0.000430  
0.000400  
0.000397  
0.000397  
0.000413  
0.000405  
0.000403  
0.000424  
0.000404  
0.000402  
0.000410  
0.000399  
0.000409  
0.000402  
0.000406  
0.000404  
0.000408  
0.000412  
0.000408  
0.000405  
0.000406  
0.000414  
0.000421  
0.000408  
0.000412  
0.000412  
0.000413  
0.000414  
0.000413  
0.000408  
0.000412  
0.000410  
0.000406  
0.000417  
0.000406  
0.000415  
0.000419  
0.000419  
0.000414  
0.000415  
0.000423  
0.000416  
0.000416  
0.000419  
0.000416  
0.000424  
0.000414  
0.000427  
0.000434  
0.000430  
0.000442  
0.000434  
0.000438  
0.000433  
0.000433  
0.000434  
0.000432  
0.000438  
0.000442  
0.000435  
0.000434  
0.000436  
0.000448  
0.000374  
0.000386  
0.000381  
0.000374  
0.000378  
0.000374  
0.000393  
0.000372  
0.000375  
0.000365  
0.000375  
0.000372  
0.000380  
0.000371  
0.000372  
0.000383  
0.000385  
0.000387  
0.000384  
0.000385  
0.000387  
0.000380  
0.000386  
0.000378  
0.000379  
0.000378  
0.000380  
0.000378  
0.000382  
0.000379  
0.000379  
0.000390  
0.000423  
0.000392  
0.000388  
0.000391  
0.000389  
0.000382  
0.000382  
0.000381  
0.000382  
0.000380  
0.000382  
0.000384  
0.000383  
0.000386  
0.000388  
0.000388  
0.000414  
0.000404  
0.000411  
0.000409  
0.000406  
0.000399  
0.000403  
0.000398  
0.000401  
0.000401  
0.000402  
0.000400  
0.000406  
0.000401  
0.000403  
0.000409  
0.000347  
0.000351  
0.000347  
0.000345  
0.000342  
0.000349  
0.000343  
0.000359  
0.000342  
0.000343  
0.000341  
0.000347  
0.000347  
0.000349  
0.000347  
0.000346  
0.000354  
0.000353  
0.000351  
0.000352  
0.000351  
0.000353  
0.000355  
0.000347  
0.000352  
0.000350  
0.000348  
0.000351  
0.000351  
0.000355  
0.000350  
0.000359  
0.000358  
0.000355  
0.000353  
0.000359  
0.000352  
0.000353  
0.000354  
0.000359  
0.000355  
0.000356  
0.000352  
0.000355  
0.000360  
0.000361  
0.000357  
0.000353  
0.000374  
0.000386  
0.000370  
0.000377  
0.000370  
0.000387  
0.000373  
0.000375  
0.000372  
0.000372  
0.000374  
0.000372  
0.000369  
0.000371  
0.000371  
0.000371  
0.000419  
0.000417  
0.000423  
0.000429  
0.000413  
0.000422  
0.000425  
0.000416  
0.000415  
0.000419  
0.000414  
0.000422  
0.000426  
0.000423  
0.000423  
0.000424  
0.000432  
0.000424  
0.000431  
0.000433  
0.000420  
0.000433  
0.000435  
0.000427  
0.000423  
0.000429  
0.000431  
0.000442  
0.000433  
0.000424  
0.000432  
0.000439  
0.000431  
0.000433  
0.000431  
0.000425  
0.000438  
0.000446  
0.000437  
0.000430  
0.000426  
0.000430  
0.000434  
0.000438  
0.000427  
0.000426  
0.000434  
0.000426  
0.000445  
0.000464  
0.000452  
0.000445  
0.000454  
0.000459  
0.000449  
0.000452  
0.000453  
0.000447  
0.000453  
0.000455  
0.000452  
0.000457  
0.000465  
0.000447  
0.000397  
0.000399  
0.000401  
0.000396  
0.000400  
0.000394  
0.000395  
0.000398  
0.000392  
0.000395  
0.000389  
0.000403  
0.000404  
0.000397  
0.000402  
0.000402  
0.000405  
0.000408  
0.000420  
0.000415  
0.000410  
0.000407  
0.000404  
0.000398  
0.000404  
0.000401  
0.000396  
0.000401  
0.000406  
0.000406  
0.000404  
0.000405  
0.000417  
0.000409  
0.000407  
0.000413  
0.000411  
0.000412  
0.000406  
0.000405  
0.000403  
0.000402  
0.000409  
0.000414  
0.000417  
0.000411  
0.000411  
0.000416  
0.000436  
0.000440  
0.000428  
0.000427  
0.000425  
0.000428  
0.000428  
0.000429  
0.000423  
0.000428  
0.000427  
0.000425  
0.000441  
0.000428  
0.000437  
0.000428  
0.000369  
0.000375  
0.000371  
0.000370  
0.000372  
0.000372  
0.000367  
0.000373  
0.000368  
0.000370  
0.000376  
0.000371  
0.000374  
0.000372  
0.000363  
0.000368  
0.000375  
0.000377  
0.000377  
0.000376  
0.000381  
0.000375  
0.000386  
0.000381  
0.000379  
0.000379  
0.000374  
0.000374  
0.000370  
0.000374  
0.000375  
0.000370  
0.000380  
0.000382  
0.000383  
0.000382  
0.000377  
0.000378  
0.000379  
0.000382  
0.000384  
0.000382  
0.000381  
0.000377  
0.000374  
0.000372  
0.000371  
0.000376  
0.000393  
0.000394  
0.000400  
0.000398  
0.000397  
0.000398  
0.000397  
0.000405  
0.000395  
0.000396  
0.000396  
0.000394  
0.000393  
0.000395  
0.000393  
0.000401  
0.000334  
0.000343  
0.000333  
0.000333  
0.000332  
0.000344  
0.000342  
0.000335  
0.000336  
0.000334  
0.000338  
0.000334  
0.000335  
0.000332  
0.000333  
0.000332  
0.000341  
0.000336  
0.000344  
0.000342  
0.000344  
0.000344  
0.000341  
0.000340  
0.000348  
0.000342  
0.000341  
0.000348  
0.000342  
0.000342  
0.000339  
0.000345  
0.000344  
0.000345  
0.000347  
0.000349  
0.000344  
0.000349  
0.000345  
0.000345  
0.000353  
0.000350  
0.000346  
0.000346  
0.000344  
0.000341  
0.000342  
0.000342  
0.000366  
0.000357  
0.000365  
0.000363  
0.000364  
0.000367  
0.000365  
0.000370  
0.000366  
0.000363  
0.000362  
0.000366  
0.000360  
0.000364  
0.000363  
0.000359  
0.000419  
0.000423  
0.000418  
0.000430  
0.000414  
0.000413  
0.000414  
0.000407  
0.000416  
0.000420  
0.000416  
0.000410  
0.000412  
0.000426  
0.000417  
0.000418  
0.000418  
0.000422  
0.000419  
0.000448  
0.000417  
0.000420  
0.000433  
0.000424  
0.000418  
0.000423  
0.000423  
0.000422  
0.000429  
0.000430  
0.000425  
0.000426  
0.000432  
0.000424  
0.000431  
0.000427  
0.000425  
0.000424  
0.000421  
0.000428  
0.000432  
0.000426  
0.000425  
0.000418  
0.000442  
0.000436  
0.000425  
0.000438  
0.000440  
0.000446  
0.000441  
0.000445  
0.000442  
0.000445  
0.000446  
0.000443  
0.000445  
0.000441  
0.000447  
0.000453  
0.000452  
0.000449  
0.000464  
0.000446  
0.000414  
0.000421  
0.000412  
0.000415  
0.000412  
0.000413  
0.000415  
0.000421  
0.000411  
0.000407  
0.000405  
0.000406  
0.000412  
0.000410  
0.000418  
0.000418  
0.000420  
0.000423  
0.000418  
0.000423  
0.000433  
0.000419  
0.000421  
0.000424  
0.000420  
0.000413  
0.000421  
0.000414  
0.000421  
0.000419  
0.000423  
0.000416  
0.000422  
0.000428  
0.000422  
0.000423  
0.000421  
0.000421  
0.000423  
0.000421  
0.000419  
0.000431  
0.000420  
0.000456  
0.000426  
0.000423  
0.000429  
0.000425  
0.000444  
0.000454  
0.000445  
0.000445  
0.000442  
0.000465  
0.000446  
0.000453  
0.000435  
0.000440  
0.000438  
0.000443  
0.000445  
0.000449  
0.000444  
0.000446  
0.000375  
0.000380  
0.000376  
0.000390  
0.000375  
0.000383  
0.000378  
0.000375  
0.000375  
0.000378  
0.000376  
0.000377  
0.000371  
0.000379  
0.000375  
0.000378  
0.000380  
0.000386  
0.000379  
0.000381  
0.000385  
0.000381  
0.000380  
0.000389  
0.000391  
0.000387  
0.000381  
0.000385  
0.000391  
0.000386  
0.000383  
0.000386  
0.000387  
0.000383  
0.000381  
0.000388  
0.000386  
0.000386  
0.000394  
0.000384  
0.000399  
0.000387  
0.000383  
0.000392  
0.000386  
0.000387  
0.000386  
0.000387  
0.000410  
0.000403  
0.000399  
0.000402  
0.000403  
0.000404  
0.000404  
0.000403  
0.000406  
0.000402  
0.000411  
0.000403  
0.000401  
0.000411  
0.000405  
0.000408  
0.000348  
0.000347  
0.000341  
0.000341  
0.000339  
0.000341  
0.000338  
0.000352  
0.000351  
0.000346  
0.000345  
0.000344  
0.000343  
0.000341  
0.000341  
0.000342  
0.000344  
0.000369  
0.000353  
0.000344  
0.000346  
0.000356  
0.000346  
0.000353  
0.000349  
0.000347  
0.000353  
0.000348  
0.000345  
0.000346  
0.000344  
0.000351  
0.000350  
0.000349  
0.000350  
0.000352  
0.000352  
0.000354  
0.000352  
0.000352  
0.000363  
0.000353  
0.000354  
0.000356  
0.000353  
0.000351  
0.000351  
0.000345  
0.000368  
0.000368  
0.000370  
0.000371  
0.000365  
0.000369  
0.000367  
0.000370  
0.000367  
0.000373  
0.000369  
0.000367  
0.000370  
0.000371  
0.000368  
0.000363  
0.000420  
0.000430  
0.000416  
0.000424  
0.000411  
0.000411  
0.000418  
0.000418  
0.000421  
0.000427  
0.000421  
0.000411  
0.000411  
0.000427  
0.000441  
0.000415  
0.000425  
0.000427  
0.000425  
0.000421  
0.000423  
0.000437  
0.000429  
0.000431  
0.000433  
0.000433  
0.000443  
0.000424  
0.000424  
0.000429  
0.000432  
0.000418  
0.000427  
0.000435  
0.000432  
0.000427  
0.000427  
0.000430  
0.000440  
0.000440  
0.000432  
0.000444  
0.000437  
0.000433  
0.000423  
0.000444  
0.000438  
0.000429  
0.000450  
0.000445  
0.000453  
0.000452  
0.000447  
0.000450  
0.000455  
0.000459  
0.000460  
0.000455  
0.000475  
0.000450  
0.000446  
0.000459  
0.000444  
0.000475  
0.000397  
0.000426  
0.000395  
0.000409  
0.000398  
0.000402  
0.000420  
0.000400  
0.000401  
0.000404  
0.000410  
0.000412  
0.000408  
0.000408  
0.000409  
0.000409  
0.000413  
0.000411  
0.000408  
0.000407  
0.000427  
0.000412  
0.000411  
0.000409  
0.000418  
0.000418  
0.000419  
0.000415  
0.000418  
0.000417  
0.000412  
0.000413  
0.000413  
0.000415  
0.000415  
0.000413  
0.000419  
0.000416  
0.000412  
0.000412  
0.000414  
0.000423  
0.000418  
0.000425  
0.000427  
0.000414  
0.000416  
0.000422  
0.000433  
0.000443  
0.000435  
0.000433  
0.000442  
0.000434  
0.000429  
0.000430  
0.000430  
0.000442  
0.000443  
0.000440  
0.000443  
0.000439  
0.000428  
0.000444  
0.000404  
0.000393  
0.000387  
0.000386  
0.000384  
0.000375  
0.000378  
0.000381  
0.000377  
0.000379  
0.000393  
0.000384  
0.000387  
0.000393  
0.000390  
0.000379  
0.000399  
0.000402  
0.000399  
0.000388  
0.000394  
0.000389  
0.000389  
0.000391  
0.000410  
0.000388  
0.000396  
0.000390  
0.000385  
0.000413  
0.000389  
0.000387  
0.000393  
0.000395  
0.000396  
0.000396  
0.000401  
0.000437  
0.000397  
0.000385  
0.000394  
0.000391  
0.000395  
0.000393  
0.000397  
0.000395  
0.000397  
0.000396  
0.000409  
0.000412  
0.000412  
0.000410  
0.000415  
0.000411  
0.000413  
0.000410  
0.000403  
0.000406  
0.000411  
0.000412  
0.000416  
0.000418  
0.000406  
0.000411  
0.000352  
0.000368  
0.000353  
0.000356  
0.000351  
0.000348  
0.000354  
0.000362  
0.000357  
0.000354  
0.000359  
0.000349  
0.000353  
0.000357  
0.000356  
0.000347  
0.000365  
0.000358  
0.000358  
0.000363  
0.000357  
0.000354  
0.000358  
0.000355  
0.000362  
0.000367  
0.000363  
0.000360  
0.000360  
0.000362  
0.000362  
0.000359  
0.000368  
0.000357  
0.000370  
0.000356  
0.000358  
0.000359  
0.000360  
0.000358  
0.000377  
0.000360  
0.000361  
0.000364  
0.000363  
0.000368  
0.000359  
0.000357  
0.000385  
0.000377  
0.000374  
0.000374  
0.000380  
0.000384  
0.000377  
0.000377  
0.000380  
0.000380  
0.000384  
0.000380  
0.000378  
0.000380  
0.000382  
0.000384  
0.000416  
0.000424  
0.000417  
0.000411  
0.000412  
0.000416  
0.000418  
0.000410  
0.000421  
0.000411  
0.000413  
0.000417  
0.000405  
0.000409  
0.000413  
0.000422  
0.000421  
0.000438  
0.000420  
0.000423  
0.000426  
0.000420  
0.000429  
0.000421  
0.000429  
0.000421  
0.000433  
0.000425  
0.000419  
0.000428  
0.000464  
0.000430  
0.000431  
0.000427  
0.000421  
0.000437  
0.000421  
0.000436  
0.000425  
0.000425  
0.000426  
0.000425  
0.000424  
0.000421  
0.000420  
0.000438  
0.000708  
0.000428  
0.000451  
0.000448  
0.000455  
0.000442  
0.000448  
0.000446  
0.000447  
0.000443  
0.000446  
0.000446  
0.000447  
0.000447  
0.000452  
0.000444  
0.000443  
0.000473  
0.000410  
0.000414  
0.000405  
0.000417  
0.000410  
0.000411  
0.000411  
0.000408  
0.000411  
0.000402  
0.000399  
0.000405  
0.000401  
0.000406  
0.000400  
0.000398  
0.000417  
0.000414  
0.000416  
0.000416  
0.000417  
0.000430  
0.000428  
0.000415  
0.000418  
0.000404  
0.000412  
0.000412  
0.000408  
0.000408  
0.000412  
0.000406  
0.000420  
0.000422  
0.000422  
0.000420  
0.000425  
0.000422  
0.000420  
0.000435  
0.000421  
0.000411  
0.000419  
0.000416  
0.000416  
0.000416  
0.000416  
0.000412  
0.000441  
0.000451  
0.000445  
0.000442  
0.000450  
0.000452  
0.000437  
0.000442  
0.000439  
0.000431  
0.000432  
0.000434  
0.000434  
0.000435  
0.000437  
0.000429  
0.000375  
0.000381  
0.000378  
0.000380  
0.000371  
0.000371  
0.000382  
0.000376  
0.000372  
0.000417  
0.000384  
0.000381  
0.000380  
0.000384  
0.000375  
0.000377  
0.000380  
0.000388  
0.000380  
0.000385  
0.000377  
0.000382  
0.000390  
0.000394  
0.000388  
0.000387  
0.000382  
0.000394  
0.000382  
0.000404  
0.000391  
0.000387  
0.000389  
0.000389  
0.000390  
0.000384  
0.000390  
0.000395  
0.000395  
0.000401  
0.000382  
0.000393  
0.000386  
0.000386  
0.000398  
0.000389  
0.000391  
0.000395  
0.000408  
0.000421  
0.000404  
0.000399  
0.000402  
0.000405  
0.000405  
0.000396  
0.000404  
0.000407  
0.000410  
0.000419  
0.000413  
0.000416  
0.000408  
0.000408  
0.000343  
0.000347  
0.000349  
0.000361  
0.000347  
0.000349  
0.000350  
0.000352  
0.000353  
0.000357  
0.000341  
0.000343  
0.000341  
0.000352  
0.000355  
0.000351  
0.000352  
0.000355  
0.000358  
0.000353  
0.000358  
0.000358  
0.000358  
0.000359  
0.000362  
0.000354  
0.000352  
0.000359  
0.000351  
0.000362  
0.000350  
0.000357  
0.000365  
0.000349  
0.000357  
0.000355  
0.000350  
0.000360  
0.000363  
0.000355  
0.000366  
0.000357  
0.000360  
0.000351  
0.000354  
0.000365  
0.000356  
0.000368  
0.000372  
0.000377  
0.000371  
0.000362  
0.000370  
0.000376  
0.000377  
0.000379  
0.000381  
0.000381  
0.000375  
0.000369  
0.000369  
0.000381  
0.000372  
0.000389  
0.000417  
0.000426  
0.000427  
0.000417  
0.000418  
0.000415  
0.000414  
0.000417  
0.000414  
0.000422  
0.000443  
0.000422  
0.000414  
0.000417  
0.000415  
0.000415  
0.000427  
0.000431  
0.000433  
0.000421  
0.000425  
0.000421  
0.000424  
0.000425  
0.000422  
0.000423  
0.000426  
0.000431  
0.000422  
0.000425  
0.000426  
0.000424  
0.000448  
0.000432  
0.000437  
0.000425  
0.000434  
0.000431  
0.000432  
0.000426  
0.000433  
0.000436  
0.000432  
0.000428  
0.000430  
0.000426  
0.000428  
0.000426  
0.000452  
0.000463  
0.000457  
0.000450  
0.000447  
0.000451  
0.000453  
0.000445  
0.000451  
0.000450  
0.000450  
0.000450  
0.000449  
0.000455  
0.000456  
0.000462  
0.000405  
0.000408  
0.000411  
0.000412  
0.000417  
0.000411  
0.000408  
0.000413  
0.000409  
0.000406  
0.000405  
0.000403  
0.000404  
0.000406  
0.000415  
0.000408  
0.000417  
0.000411  
0.000411  
0.000417  
0.000423  
0.000418  
0.000415  
0.000423  
0.000415  
0.000422  
0.000412  
0.000434  
0.000415  
0.000410  
0.000412  
0.000414  
0.000428  
0.000417  
0.000421  
0.000436  
0.000422  
0.000425  
0.000421  
0.000425  
0.000418  
0.000420  
0.000415  
0.000413  
0.000431  
0.000419  
0.000416  
0.000417  
0.000450  
0.000436  
0.000452  
0.000446  
0.000443  
0.000452  
0.000435  
0.000441  
0.000438  
0.000442  
0.000440  
0.000438  
0.000440  
0.000441  
0.000447  
0.000437  
0.000379  
0.000386  
0.000377  
0.000374  
0.000386  
0.000386  
0.000378  
0.000388  
0.000383  
0.000381  
0.000394  
0.000382  
0.000387  
0.000381  
0.000386  
0.000379  
0.000386  
0.000391  
0.000389  
0.000390  
0.000391  
0.000399  
0.000396  
0.000391  
0.000390  
0.000391  
0.000394  
0.000399  
0.000387  
0.000390  
0.000395  
0.000397  
0.000388  
0.000390  
0.000394  
0.000391  
0.000399  
0.000406  
0.000397  
0.000397  
0.000394  
0.000405  
0.000396  
0.000397  
0.000395  
0.000401  
0.000394  
0.000397  
0.000412  
0.000405  
0.000405  
0.000416  
0.000411  
0.000408  
0.000423  
0.000414  
0.000420  
0.000415  
0.000415  
0.000409  
0.000411  
0.000420  
0.000419  
0.000413  
0.000357  
0.000353  
0.000346  
0.000348  
0.000353  
0.000348  
0.000353  
0.000351  
0.000355  
0.000351  
0.000355  
0.000353  
0.000353  
0.000350  
0.000357  
0.000349  
0.000356  
0.000351  
0.000353  
0.000352  
0.000353  
0.000360  
0.000360  
0.000527  
0.000362  
0.000352  
0.000360  
0.000356  
0.000356  
0.000361  
0.000362  
0.000364  
0.000363  
0.000359  
0.000357  
0.000358  
0.000354  
0.000358  
0.000357  
0.000359  
0.000369  
0.000357  
0.000367  
0.000361  
0.000357  
0.000361  
0.000363  
0.000360  
0.000379  
0.000375  
0.000374  
0.000372  
0.000383  
0.000377  
0.000377  
0.000374  
0.000384  
0.000376  
0.000380  
0.000376  
0.000374  
0.000377  
0.000381  
0.000378  
0.000443  
0.000447  
0.000444  
0.000432  
0.000440  
0.000473  
0.000442  
0.000444  
0.000444  
0.000451  
0.000443  
0.000440  
0.000447  
0.000437  
0.000437  
0.000445  
0.000454  
0.000449  
0.000453  
0.000446  
0.000450  
0.000450  
0.000456  
0.000451  
0.000466  
0.000454  
0.000459  
0.000453  
0.000454  
0.000445  
0.000447  
0.000454  
0.000456  
0.000458  
0.000459  
0.000448  
0.000450  
0.000447  
0.000461  
0.000457  
0.000455  
0.000456  
0.000461  
0.000463  
0.000467  
0.000453  
0.000451  
0.000458  
0.000480  
0.000482  
0.000479  
0.000481  
0.000472  
0.000475  
0.000474  
0.000477  
0.000484  
0.000482  
0.000478  
0.000478  
0.000477  
0.000486  
0.000485  
0.000480  
0.000435  
0.000437  
0.000439  
0.000440  
0.000429  
0.000435  
0.000421  
0.000423  
0.000435  
0.000432  
0.000432  
0.000431  
0.000424  
0.000429  
0.000430  
0.000430  
0.000439  
0.000434  
0.000435  
0.000446  
0.000434  
0.000443  
0.000463  
0.000435  
0.000448  
0.000444  
0.000435  
0.000436  
0.000435  
0.000441  
0.000450  
0.000439  
0.000453  
0.000438  
0.000442  
0.000443  
0.000445  
0.000463  
0.000440  
0.000442  
0.000441  
0.000456  
0.000441  
0.000444  
0.000442  
0.000448  
0.000440  
0.000441  
0.000458  
0.000465  
0.000470  
0.000462  
0.000457  
0.000462  
0.000468  
0.000462  
0.000468  
0.000462  
0.000465  
0.000464  
0.000471  
0.000471  
0.000468  
0.000469  
0.000395  
0.000397  
0.000398  
0.000394  
0.000399  
0.000397  
0.000398  
0.000405  
0.000401  
0.000399  
0.000401  
0.000394  
0.000400  
0.000394  
0.000390  
0.000397  
0.000406  
0.000401  
0.000406  
0.000406  
0.000406  
0.000411  
0.000410  
0.000402  
0.000404  
0.000405  
0.000401  
0.000405  
0.000398  
0.000402  
0.000405  
0.000401  
0.000406  
0.000414  
0.000403  
0.000407  
0.000406  
0.000410  
0.000415  
0.000405  
0.000411  
0.000406  
0.000411  
0.000405  
0.000405  
0.000405  
0.000412  
0.000408  
0.000422  
0.000420  
0.000421  
0.000425  
0.000423  
0.000432  
0.000429  
0.000425  
0.000427  
0.000422  
0.000421  
0.000419  
0.000428  
0.000423  
0.000431  
0.000430  
0.000367  
0.000376  
0.000369  
0.000367  
0.000365  
0.000366  
0.000371  
0.000368  
0.000382  
0.000381  
0.000407  
0.000365  
0.000371  
0.000363  
0.000367  
0.000363  
0.000387  
0.000376  
0.000375  
0.000374  
0.000372  
0.000373  
0.000374  
0.000373  
0.000391  
0.000384  
0.000394  
0.000379  
0.000376  
0.000374  
0.000375  
0.000381  
0.000375  
0.000379  
0.000374  
0.000376  
0.000377  
0.000373  
0.000373  
0.000373  
0.000394  
0.000394  
0.000377  
0.000372  
0.000388  
0.000375  
0.000377  
0.000377  
0.000393  
0.000393  
0.000392  
0.000391  
0.000399  
0.000391  
0.000393  
0.000392  
0.000430  
0.000418  
0.000396  
0.000395  
0.000393  
0.000393  
0.000392  
0.000399  
0.000444  
0.000478  
0.000435  
0.000448  
0.000440  
0.000444  
0.000443  
0.000441  
0.000438  
0.000453  
0.000445  
0.000448  
0.000470  
0.000446  
0.000436  
0.000460  
0.000450  
0.000448  
0.000463  
0.000455  
0.000446  
0.000451  
0.000446  
0.000449  
0.000449  
0.000453  
0.000447  
0.000456  
0.000455  
0.000447  
0.000450  
0.000449  
0.000455  
0.000451  
0.000452  
0.000462  
0.000458  
0.000451  
0.000454  
0.000453  
0.000451  
0.000452  
0.000464  
0.000454  
0.000461  
0.000451  
0.000459  
0.000453  
0.000476  
0.000477  
0.000472  
0.000478  
0.000474  
0.000482  
0.000478  
0.000474  
0.000477  
0.000474  
0.000486  
0.000478  
0.000477  
0.000476  
0.000476  
0.000478  
0.000434  
0.000430  
0.000432  
0.000438  
0.000428  
0.000437  
0.000449  
0.000451  
0.000430  
0.000429  
0.000451  
0.000457  
0.000504  
0.000474  
0.000471  
0.000490  
0.000450  
0.000450  
0.000441  
0.000451  
0.000439  
0.000457  
0.000459  
0.000460  
0.000440  
0.000439  
0.000467  
0.000463  
0.000449  
0.000487  
0.000463  
0.000459  
0.000454  
0.000445  
0.000447  
0.000447  
0.000451  
0.000473  
0.000465  
0.000463  
0.000443  
0.000448  
0.000463  
0.000488  
0.000487  
0.000488  
0.000464  
0.000463  
0.000466  
0.000471  
0.000465  
0.000464  
0.000466  
0.000487  
0.000485  
0.000474  
0.000470  
0.000469  
0.000486  
0.000485  
0.000513  
0.000507  
0.000481  
0.000574  
0.000390  
0.000404  
0.000413  
0.000416  
0.000435  
0.000385  
0.000403  
0.000393  
0.000388  
0.000444  
0.000422  
0.000392  
0.000387  
0.000383  
0.000384  
0.000396  
0.000399  
0.000405  
0.000395  
0.000393  
0.000413  
0.000395  
0.000398  
0.000428  
0.000394  
0.000396  
0.000425  
0.000400  
0.000404  
0.000419  
0.000403  
0.000406  
0.000418  
0.000410  
0.000406  
0.000407  
0.000426  
0.000403  
0.000412  
0.000429  
0.000400  
0.000400  
0.000439  
0.000401  
0.000395  
0.000395  
0.000400  
0.000425  
0.000439  
0.000441  
0.000421  
0.000449  
0.000420  
0.000419  
0.000423  
0.000415  
0.000415  
0.000421  
0.000430  
0.000417  
0.000411  
0.000438  
0.000416  
0.000436  
0.000432  
0.000456  
0.000434  
0.000424  
0.000418  
0.000419  
0.000416  
0.000431  
0.000450  
0.000431  
0.000417  
0.000418  
0.000436  
0.000416  
0.000419  
0.000419  
0.000429  
0.000431  
0.000431  
0.000434  
0.000426  
0.000434  
0.000429  
0.000425  
0.000429  
0.000431  
0.000427  
0.000429  
0.000432  
0.000427  
0.000434  
0.000430  
0.000436  
0.000436  
0.000474  
0.000433  
0.000434  
0.000435  
0.000434  
0.000429  
0.000435  
0.000434  
0.000433  
0.000438  
0.000432  
0.000440  
0.000440  
0.000437  
0.000554  
0.000475  
0.000459  
0.000459  
0.000464  
0.000456  
0.000456  
0.000463  
0.000451  
0.000457  
0.000452  
0.000467  
0.000461  
0.000454  
0.000457  
0.000453  
0.000390  
0.000399  
0.000402  
0.000400  
0.000401  
0.000395  
0.000403  
0.000400  
0.000395  
0.000403  
0.000409  
0.000394  
0.000397  
0.000385  
0.000394  
0.000394  
0.000401  
0.000408  
0.000403  
0.000409  
0.000404  
0.000405  
0.000403  
0.000408  
0.000409  
0.000405  
0.000406  
0.000402  
0.000404  
0.000395  
0.000401  
0.000396  
0.000409  
0.000411  
0.000411  
0.000414  
0.000411  
0.000412  
0.000419  
0.000407  
0.000414  
0.000412  
0.000409  
0.000407  
0.000410  
0.000401  
0.000405  
0.000404  
0.000430  
0.000430  
0.000434  
0.000446  
0.000429  
0.000437  
0.000432  
0.000431  
0.000428  
0.000441  
0.000429  
0.000422  
0.000422  
0.000434  
0.000429  
0.000424  
0.000390  
0.000395  
0.000387  
0.000385  
0.000387  
0.000381  
0.000382  
0.000381  
0.000378  
0.000598  
0.000388  
0.000388  
0.000383  
0.000384  
0.000392  
0.000387  
0.000391  
0.000396  
0.000403  
0.000388  
0.000393  
0.000391  
0.000393  
0.000394  
0.000390  
0.000398  
0.000397  
0.000392  
0.000399  
0.000404  
0.000393  
0.000398  
0.000398  
0.000437  
0.000391  
0.000392  
0.000393  
0.000390  
0.000402  
0.000400  
0.000397  
0.000404  
0.000429  
0.000395  
0.000404  
0.000399  
0.000396  
0.000401  
0.000420  
0.000415  
0.000414  
0.000421  
0.000410  
0.000411  
0.000415  
0.000413  
0.000416  
0.000412  
0.000415  
0.000425  
0.000421  
0.000418  
0.000413  
0.000418  
0.000360  
0.000365  
0.000371  
0.000362  
0.000362  
0.000367  
0.000360  
0.000359  
0.000360  
0.000375  
0.000365  
0.000363  
0.000358  
0.000359  
0.000363  
0.000360  
0.000381  
0.000366  
0.000368  
0.000377  
0.000375  
0.000369  
0.000367  
0.000372  
0.000371  
0.000366  
0.000361  
0.000360  
0.000368  
0.000367  
0.000370  
0.000372  
0.000375  
0.000382  
0.000379  
0.000367  
0.000371  
0.000377  
0.000369  
0.000371  
0.000377  
0.000376  
0.000386  
0.000371  
0.000375  
0.000372  
0.000378  
0.000370  
0.000391  
0.000387  
0.000386  
0.000380  
0.000382  
0.000392  
0.000390  
0.000390  
0.000391  
0.000430  
0.000391  
0.000380  
0.000386  
0.000397  
0.000392  
0.000389  
0.000396  
0.000401  
0.000411  
0.000423  
0.000427  
0.000399  
0.000410  
0.000398  
0.000403  
0.000409  
0.000398  
0.000394  
0.000399  
0.000398  
0.000402  
0.000403  
0.000456  
0.000444  
0.000405  
0.000406  
0.000406  
0.000409  
0.000407  
0.000407  
0.000407  
0.000406  
0.000405  
0.000404  
0.000411  
0.000402  
0.000408  
0.000406  
0.000409  
0.000410  
0.000409  
0.000412  
0.000412  
0.000406  
0.000405  
0.000420  
0.000410  
0.000403  
0.000408  
0.000411  
0.000411  
0.000413  
0.000415  
0.000405  
0.000432  
0.000428  
0.000434  
0.000476  
0.000427  
0.000432  
0.000431  
0.000427  
0.000440  
0.000428  
0.000430  
0.000431  
0.000430  
0.000435  
0.000426  
0.000439  
0.000374  
0.000377  
0.000365  
0.000368  
0.000371  
0.000369  
0.000380  
0.000367  
0.000377  
0.000373  
0.000393  
0.000368  
0.000377  
0.000366  
0.000376  
0.000372  
0.000375  
0.000373  
0.000378  
0.000378  
0.000377  
0.000383  
0.000382  
0.000382  
0.000383  
0.000382  
0.000379  
0.000376  
0.000379  
0.000376  
0.000384  
0.000381  
0.000382  
0.000376  
0.000390  
0.000382  
0.000377  
0.000389  
0.000383  
0.000385  
0.000381  
0.000383  
0.000377  
0.000377  
0.000389  
0.000383  
0.000384  
0.000385  
0.000399  
0.000414  
0.000405  
0.000400  
0.000402  
0.000399  
0.000398  
0.000403  
0.000415  
0.000395  
0.000398  
0.000397  
0.000409  
0.000400  
0.000400  
0.000402  
0.000348  
0.000349  
0.000346  
0.000345  
0.000351  
0.000345  
0.000351  
0.000344  
0.000347  
0.000346  
0.000347  
0.000354  
0.000350  
0.000351  
0.000345  
0.000340  
0.000357  
0.000350  
0.000364  
0.000359  
0.000356  
0.000353  
0.000355  
0.000353  
0.000350  
0.000351  
0.000353  
0.000354  
0.000346  
0.000353  
0.000350  
0.000348  
0.000358  
0.000355  
0.000357  
0.000355  
0.000356  
0.000355  
0.000355  
0.000370  
0.000356  
0.000359  
0.000357  
0.000358  
0.000355  
0.000354  
0.000349  
0.000351  
0.000374  
0.000370  
0.000370  
0.000373  
0.000371  
0.000374  
0.000372  
0.000373  
0.000379  
0.000373  
0.000372  
0.000376  
0.000373  
0.000367  
0.000367  
0.000372  
0.000331  
0.000330  
0.000328  
0.000328  
0.000375  
0.000323  
0.000330  
0.000326  
0.000331  
0.000325  
0.000329  
0.000333  
0.000335  
0.000326  
0.000327  
0.000327  
0.000337  
0.000335  
0.000333  
0.000334  
0.000334  
0.000334  
0.000335  
0.000335  
0.000341  
0.000330  
0.000337  
0.000330  
0.000334  
0.000331  
0.000331  
0.000335  
0.000336  
0.000354  
0.000336  
0.000334  
0.000343  
0.000337  
0.000337  
0.000334  
0.000336  
0.000337  
0.000334  
0.000342  
0.000337  
0.000344  
0.000338  
0.000347  
0.000359  
0.000352  
0.000357  
0.000354  
0.000357  
0.000354  
0.000352  
0.000352  
0.000355  
0.000352  
0.000354  
0.000348  
0.000352  
0.000356  
0.000357  
0.000357  
0.000428  
0.000453  
0.000428  
0.000593  
0.000415  
0.000437  
0.000420  
0.000413  
0.000422  
0.000447  
0.000428  
0.000415  
0.000413  
0.000413  
0.000410  
0.000416  
0.000429  
0.000436  
0.000437  
0.000430  
0.000423  
0.000429  
0.000431  
0.000419  
0.000428  
0.000437  
0.000450  
0.000426  
0.000423  
0.000422  
0.000424  
0.000423  
0.000433  
0.000441  
0.000434  
0.000429  
0.000426  
0.000423  
0.000426  
0.000450  
0.000435  
0.000437  
0.000754  
0.000437  
0.000428  
0.000431  
0.000424  
0.000433  
0.000466  
0.000452  
0.000450  
0.000440  
0.000444  
0.000449  
0.000445  
0.000453  
0.000448  
0.000472  
0.000448  
0.000445  
0.000438  
0.000441  
0.000446  
0.000453  
0.000416  
0.000437  
0.000415  
0.000414  
0.000412  
0.000414  
0.000417  
0.000411  
0.000413  
0.000415  
0.000407  
0.000405  
0.000411  
0.000406  
0.000407  
0.000417  
0.000424  
0.000427  
0.000427  
0.000420  
0.000422  
0.000422  
0.000416  
0.000417  
0.000424  
0.000425  
0.000409  
0.000423  
0.000426  
0.000413  
0.000415  
0.000415  
0.000427  
0.000422  
0.000432  
0.000425  
0.000440  
0.000439  
0.000429  
0.000423  
0.000421  
0.000423  
0.000418  
0.000424  
0.000413  
0.000416  
0.000424  
0.000419  
0.000451  
0.000440  
0.000441  
0.000453  
0.000442  
0.000442  
0.000442  
0.000441  
0.000440  
0.000437  
0.000448  
0.000446  
0.000444  
0.000443  
0.000434  
0.000432  
0.000371  
0.000374  
0.000373  
0.000379  
0.000370  
0.000369  
0.000375  
0.000372  
0.000371  
0.000367  
0.000372  
0.000367  
0.000370  
0.000371  
0.000370  
0.000374  
0.000372  
0.000387  
0.000378  
0.000375  
0.000377  
0.000373  
0.000375  
0.000380  
0.000388  
0.000374  
0.000382  
0.000380  
0.000375  
0.000393  
0.000384  
0.000392  
0.000391  
0.000389  
0.000380  
0.000380  
0.000384  
0.000379  
0.000379  
0.000382  
0.000384  
0.000375  
0.000381  
0.000380  
0.000379  
0.000387  
0.000385  
0.000386  
0.000405  
0.000396  
0.000398  
0.000399  
0.000399  
0.000393  
0.000400  
0.000404  
0.000397  
0.000395  
0.000400  
0.000396  
0.000397  
0.000416  
0.000402  
0.000403  
0.000336  
0.000339  
0.000332  
0.000342  
0.000340  
0.000338  
0.000336  
0.000340  
0.000343  
0.000342  
0.000344  
0.000340  
0.000339  
0.000339  
0.000345  
0.000338  
0.000347  
0.000350  
0.000346  
0.000378  
0.000344  
0.000346  
0.000345  
0.000348  
0.000345  
0.000352  
0.000347  
0.000346  
0.000344  
0.000343  
0.000344  
0.000355  
0.000347  
0.000346  
0.000345  
0.000353  
0.000344  
0.000360  
0.000349  
0.000355  
0.000350  
0.000353  
0.000349  
0.000350  
0.000344  
0.000343  
0.000344  
0.000348  
0.000365  
0.000364  
0.000363  
0.000362  
0.000366  
0.000366  
0.000365  
0.000368  
0.000376  
0.000366  
0.000369  
0.000367  
0.000366  
0.000365  
0.000368  
0.000366  
0.000331  
0.000322  
0.000325  
0.000332  
0.000340  
0.000337  
0.000319  
0.000327  
0.000327  
0.000326  
0.000323  
0.000329  
0.000330  
0.000332  
0.000321  
0.000329  
0.000332  
0.000335  
0.000333  
0.000337  
0.000327  
0.000331  
0.000337  
0.000333  
0.000330  
0.000327  
0.000337  
0.000333  
0.000334  
0.000340  
0.000336  
0.000338  
0.000337  
0.000337  
0.000337  
0.000336  
0.000334  
0.000338  
0.000335  
0.000331  
0.000334  
0.000338  
0.000342  
0.000338  
0.000349  
0.000332  
0.000335  
0.000338  
0.000351  
0.000354  
0.000353  
0.000362  
0.000351  
0.000349  
0.000349  
0.000360  
0.000352  
0.000353  
0.000348  
0.000359  
0.000352  
0.000355  
0.000354  
0.000352  
0.000419  
0.000438  
0.000427  
0.000429  
0.000423  
0.000446  
0.000430  
0.000425  
0.000409  
0.000418  
0.000416  
0.000417  
0.000418  
0.000421  
0.000415  
0.000412  
0.000426  
0.000426  
0.000435  
0.000435  
0.000429  
0.000430  
0.000428  
0.000424  
0.000425  
0.000423  
0.000425  
0.000420  
0.000421  
0.000427  
0.000424  
0.000428  
0.000430  
0.000438  
0.000433  
0.000443  
0.000433  
0.000431  
0.000434  
0.000440  
0.000427  
0.000429  
0.000430  
0.000423  
0.000427  
0.000423  
0.000431  
0.000429  
0.000453  
0.000455  
0.000451  
0.000453  
0.000455  
0.000458  
0.000449  
0.000458  
0.000477  
0.000447  
0.000454  
0.000448  
0.000450  
0.000451  
0.000452  
0.000450  
0.000396  
0.000393  
0.000406  
0.000394  
0.000399  
0.000396  
0.000400  
0.000392  
0.000399  
0.000393  
0.000399  
0.000393  
0.000403  
0.000396  
0.000396  
0.000393  
0.000403  
0.000415  
0.000401  
0.000404  
0.000402  
0.000406  
0.000411  
0.000411  
0.000404  
0.000406  
0.000401  
0.000405  
0.000404  
0.000404  
0.000400  
0.000402  
0.000410  
0.000409  
0.000410  
0.000405  
0.000406  
0.000405  
0.000410  
0.000405  
0.000414  
0.000408  
0.000397  
0.000422  
0.000405  
0.000407  
0.000408  
0.000407  
0.000430  
0.000438  
0.000426  
0.000430  
0.000426  
0.000434  
0.000433  
0.000435  
0.000428  
0.000428  
0.000428  
0.000441  
0.000439  
0.000433  
0.000429  
0.000433  
0.000363  
0.000375  
0.000364  
0.000367  
0.000378  
0.000369  
0.000369  
0.000371  
0.000375  
0.000369  
0.000363  
0.000367  
0.000364  
0.000392  
0.000379  
0.000367  
0.000386  
0.000380  
0.000374  
0.000385  
0.000386  
0.000374  
0.000542  
0.000378  
0.000370  
0.000378  
0.000368  
0.000368  
0.000377  
0.000384  
0.000376  
0.000407  
0.000377  
0.000381  
0.000379  
0.000402  
0.000383  
0.000379  
0.000372  
0.000379  
0.000373  
0.000370  
0.000372  
0.000375  
0.000375  
0.000389  
0.000383  
0.000381  
0.000397  
0.000396  
0.000408  
0.000403  
0.000391  
0.000398  
0.000394  
0.000395  
0.000392  
0.000389  
0.000391  
0.000391  
0.000393  
0.000397  
0.000389  
0.000397

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/staliro6400_1.dat <==
0.000226  
0.000222  
0.000222  
0.000224  
0.000223  
0.000220  
0.000225  
0.000224  
0.000223  
0.000224  
0.000226  
0.000223  
0.000224  
0.000225  
0.000224  
0.000224  
0.000227  
0.000220  
0.000220  
0.000225  
0.000223  
0.000224  
0.000222  
0.000224  
0.000226  
0.000222  
0.000224  
0.000225  
0.000225  
0.000226  
0.000224  
0.000221  
0.000224  
0.000224  
0.000223  
0.000223  
0.000225  
0.000224  
0.000221  
0.000225  
0.000225  
0.000225  
0.000224  
0.000225  
0.000226  
0.000222  
0.000223  
0.000223  
0.000224  
0.000221  
0.000223  
0.000225  
0.000242  
0.000223  
0.000225  
0.000225  
0.000223  
0.000221  
0.000221  
0.000224  
0.000225  
0.000224  
0.000224  
0.000223  
0.000233  
0.000230  
0.000235  
0.000233  
0.000230  
0.000232  
0.000231  
0.000234  
0.000232  
0.000233  
0.000233  
0.000232  
0.000223  
0.000222  
0.000228  
0.000233  
0.000233  
0.000232  
0.000235  
0.000232  
0.000233  
0.000232  
0.000232  
0.000231  
0.000233  
0.000231  
0.000232  
0.000235  
0.000223  
0.000233  
0.000237  
0.000231  
0.000232  
0.000228  
0.000230  
0.000232  
0.000232  
0.000231  
0.000230  
0.000232  
0.000232  
0.000232  
0.000232  
0.000233  
0.000220  
0.000232  
0.000232  
0.000232  
0.000232  
0.000231  
0.000232  
0.000234  
0.000250  
0.000236  
0.000229  
0.000233  
0.000233  
0.000229  
0.000232  
0.000230  
0.000223  
0.000230  
0.000232  
0.000229  
0.000230  
0.000230  
0.000231  
0.000228  
0.000225  
0.000228  
0.000229  
0.000228  
0.000229  
0.000228  
0.000229  
0.000228  
0.000229  
0.000230  
0.000230  
0.000232  
0.000230  
0.000226  
0.000227  
0.000228  
0.000229  
0.000229  
0.000226  
0.000227  
0.000229  
0.000228  
0.000225  
0.000231  
0.000231  
0.000228  
0.000229  
0.000227  
0.000229  
0.000228  
0.000231  
0.000228  
0.000228  
0.000227  
0.000230  
0.000229  
0.000227  
0.000229  
0.000228  
0.000229  
0.000229  
0.000230  
0.000229  
0.000230  
0.000229  
0.000229  
0.000228  
0.000229  
0.000244  
0.000229  
0.000230  
0.000229  
0.000229  
0.000232  
0.000230  
0.000229  
0.000229  
0.000229  
0.000229  
0.000226  
0.000224  
0.000226  
0.000224  
0.000224  
0.000226  
0.000227  
0.000226  
0.000225  
0.000225  
0.000224  
0.000222  
0.000224  
0.000226  
0.000225  
0.000223  
0.000227  
0.000226  
0.000223  
0.000226  
0.000223  
0.000227  
0.000225  
0.000228  
0.000223  
0.000228  
0.000228  
0.000227  
0.000223  
0.000226  
0.000226  
0.000225  
0.000226  
0.000227  
0.000225  
0.000229  
0.000225  
0.000227  
0.000223  
0.000226  
0.000225  
0.000226  
0.000223  
0.000225  
0.000226  
0.000224  
0.000224  
0.000226  
0.000226  
0.000226  
0.000227  
0.000225  
0.000226  
0.000245  
0.000226  
0.000227  
0.000224  
0.000227  
0.000227  
0.000226  
0.000226  
0.000229  
0.000225  
0.000227  
0.000227  
0.000222  
0.000227  
0.000224  
0.000223  
0.000228  
0.000223  
0.000222  
0.000224  
0.000226  
0.000225  
0.000225  
0.000224  
0.000221  
0.000225  
0.000224  
0.000226  
0.000225  
0.000226  
0.000225  
0.000225  
0.000225  
0.000223  
0.000226  
0.000225  
0.000224  
0.000224  
0.000224  
0.000225  
0.000223  
0.000226  
0.000226  
0.000226  
0.000222  
0.000228  
0.000226  
0.000225  
0.000224  
0.000223  
0.000222  
0.000226  
0.000225  
0.000225  
0.000225  
0.000225  
0.000221  
0.000223  
0.000223  
0.000226  
0.000229  
0.000225  
0.000226  
0.000226  
0.000242  
0.000226  
0.000225  
0.000225  
0.000223  
0.000224  
0.000222  
0.000224  
0.000226  
0.000226  
0.000226  
0.000226  
0.000188  
0.000188  
0.000190  
0.000187  
0.000188  
0.000187  
0.000187  
0.000189  
0.000189  
0.000186  
0.000191  
0.000188  
0.000189  
0.000192  
0.000189  
0.000188  
0.000191  
0.000186  
0.000189  
0.000188  
0.000189  
0.000189  
0.000188  
0.000189  
0.000189  
0.000189  
0.000213  
0.000186  
0.000186  
0.000201  
0.000187  
0.000190  
0.000188  
0.000187  
0.000189  
0.000189  
0.000188  
0.000186  
0.000190  
0.000191  
0.000190  
0.000195  
0.000222  
0.000206  
0.000190  
0.000186  
0.000189  
0.000187  
0.000189  
0.000191  
0.000190  
0.000187  
0.000187  
0.000190  
0.000187  
0.000186  
0.000189  
0.000187  
0.000189  
0.000186  
0.000190  
0.000187  
0.000188  
0.000187  
0.000207  
0.000207  
0.000206  
0.000204  
0.000205  
0.000205  
0.000211  
0.000206  
0.000205  
0.000229  
0.000206  
0.000205  
0.000207  
0.000204  
0.000206  
0.000203  
0.000208  
0.000208  
0.000210  
0.000207  
0.000203  
0.000234  
0.000223  
0.000206  
0.000203  
0.000206  
0.000206  
0.000206  
0.000205  
0.000206  
0.000205  
0.000207  
0.000209  
0.000204  
0.000207  
0.000204  
0.000203  
0.000211  
0.000225  
0.000206  
0.000208  
0.000203  
0.000207  
0.000203  
0.000204  
0.000206  
0.000206  
0.000203  
0.000209  
0.000208  
0.000207  
0.000206  
0.000221  
0.000204  
0.000209  
0.000206  
0.000205  
0.000206  
0.000205  
0.000206  
0.000206  
0.000207  
0.000203  
0.000203  
0.000219  
0.000219  
0.000221  
0.000215  
0.000216  
0.000216  
0.000219  
0.000216  
0.000216  
0.000220  
0.000219  
0.000220  
0.000221  
0.000217  
0.000216  
0.000219  
0.000219  
0.000219  
0.000216  
0.000218  
0.000220  
0.000219  
0.000219  
0.000219  
0.000218  
0.000215  
0.000218  
0.000218  
0.000218  
0.000217  
0.000218  
0.000221  
0.000220  
0.000220  
0.000216  
0.000219  
0.000219  
0.000219  
0.000216  
0.000216  
0.000215  
0.000217  
0.000216  
0.000220  
0.000219  
0.000220  
0.000218  
0.000218  
0.000217  
0.000216  
0.000217  
0.000219  
0.000233  
0.000217  
0.000218  
0.000217  
0.000218  
0.000216  
0.000220  
0.000220  
0.000217  
0.000217  
0.000216  
0.000216  
0.000220  
0.000224  
0.000226  
0.000224  
0.000224  
0.000222  
0.000225  
0.000221  
0.000224  
0.000222  
0.000225  
0.000220  
0.000226  
0.000223  
0.000224  
0.000226  
0.000223  
0.000223  
0.000221  
0.000224  
0.000224  
0.000221  
0.000224  
0.000223  
0.000220  
0.000223  
0.000225  
0.000225  
0.000223  
0.000223  
0.000223  
0.000232  
0.000220  
0.000227  
0.000220  
0.000221  
0.000227  
0.000221  
0.000222  
0.000223  
0.000225  
0.000222  
0.000224  
0.000221  
0.000220  
0.000226  
0.000223  
0.000224  
0.000221  
0.000223  
0.000223  
0.000225  
0.000242  
0.000222  
0.000221  
0.000222  
0.000220  
0.000224  
0.000225  
0.000221  
0.000220  
0.000240  
0.000224  
0.000224  
0.000227  
0.000227  
0.000224  
0.000228  
0.000226  
0.000223  
0.000229  
0.000227  
0.000223  
0.000224  
0.000224  
0.000222  
0.000224  
0.000222  
0.000224  
0.000221  
0.000224  
0.000224  
0.000222  
0.000223  
0.000222  
0.000226  
0.000225  
0.000226  
0.000227  
0.000227  
0.000225  
0.000222  
0.000222  
0.000220  
0.000225  
0.000228  
0.000225  
0.000231  
0.000222  
0.000227  
0.000228  
0.000224  
0.000220  
0.000227  
0.000224  
0.000227  
0.000224  
0.000224  
0.000223  
0.000223  
0.000222  
0.000221  
0.000226  
0.000229  
0.000242  
0.000226  
0.000245  
0.000225  
0.000226  
0.000221  
0.000225  
0.000223  
0.000227  
0.000222  
0.000224  
0.000225  
0.000225  
0.000222  
0.000225  
0.000217  
0.000231  
0.000255  
0.000223  
0.000222  
0.000221  
0.000224  
0.000239  
0.000238  
0.000234  
0.000256  
0.000231  
0.000232  
0.000243  
0.000238  
0.000221  
0.000222  
0.000233  
0.000226  
0.000223  
0.000222  
0.000224  
0.000234  
0.000238  
0.000240  
0.000372  
0.000236  
0.000238  
0.000239  
0.000236  
0.000229  
0.000221  
0.000222  
0.000238  
0.000220  
0.000223  
0.000223  
0.000226  
0.000230  
0.000240  
0.000233  
0.000235  
0.000234  
0.000254  
0.000231  
0.000241  
0.000232  
0.000224  
0.000220  
0.000235  
0.000225  
0.000242  
0.000226  
0.000221  
0.000232  
0.000230  
0.000227  
0.000234  
0.000236  
0.000236  
0.000227  
0.000241  
0.000232  
0.000219  
0.000221  
0.000220  
0.000216  
0.000220  
0.000220  
0.000217  
0.000218  
0.000218  
0.000219  
0.000219  
0.000217  
0.000220  
0.000219  
0.000218  
0.000217  
0.000217  
0.000216  
0.000219  
0.000220  
0.000216  
0.000218  
0.000218  
0.000218  
0.000219  
0.000219  
0.000219  
0.000219  
0.000220  
0.000219  
0.000215  
0.000218  
0.000216  
0.000220  
0.000219  
0.000219  
0.000219  
0.000217  
0.000216  
0.000216  
0.000220  
0.000219  
0.000219  
0.000218  
0.000215  
0.000217  
0.000220  
0.000217  
0.000218  
0.000218  
0.000220  
0.000220  
0.000232  
0.000215  
0.000217  
0.000221  
0.000221  
0.000219  
0.000219  
0.000219  
0.000218  
0.000218  
0.000219  
0.000220  
0.000226  
0.000224  
0.000226  
0.000223  
0.000225  
0.000225  
0.000224  
0.000229  
0.000224  
0.000227  
0.000225  
0.000229  
0.000228  
0.000226  
0.000225  
0.000229  
0.000224  
0.000224  
0.000226  
0.000226  
0.000222  
0.000227  
0.000227  
0.000227  
0.000225  
0.000222  
0.000225  
0.000226  
0.000227  
0.000226  
0.000226  
0.000224  
0.000227  
0.000227  
0.000226  
0.000226  
0.000226  
0.000226  
0.000226  
0.000226  
0.000225  
0.000225  
0.000226  
0.000229  
0.000226  
0.000224  
0.000227  
0.000223  
0.000226  
0.000228  
0.000226  
0.000223  
0.000241  
0.000228  
0.000228  
0.000225  
0.000226  
0.000228  
0.000228  
0.000226  
0.000225  
0.000225  
0.000224  
0.000259  
0.000225  
0.000225  
0.000219  
0.000224  
0.000225  
0.000225  
0.000230  
0.000225  
0.000222  
0.000227  
0.000223  
0.000224  
0.000223  
0.000224  
0.000225  
0.000245  
0.000221  
0.000222  
0.000221  
0.000221  
0.000224  
0.000225  
0.000221  
0.000224  
0.000222  
0.000223  
0.000224  
0.000223  
0.000221  
0.000248  
0.000223  
0.000221  
0.000226  
0.000223  
0.000220  
0.000222  
0.000222  
0.000223  
0.000224  
0.000222  
0.000221  
0.000220  
0.000221  
0.000223  
0.000221  
0.000224  
0.000224  
0.000223  
0.000225  
0.000223  
0.000221  
0.000220  
0.000241  
0.000222  
0.000224  
0.000227  
0.000222  
0.000224  
0.000223  
0.000224  
0.000223  
0.000224  
0.000227  
0.000222  
0.000225  
0.000223  
0.000223  
0.000224  
0.000225  
0.000227  
0.000221  
0.000226  
0.000224  
0.000226  
0.000224  
0.000225  
0.000223  
0.000225  
0.000226  
0.000224  
0.000223  
0.000224  
0.000222  
0.000222  
0.000224  
0.000226  
0.000222  
0.000228  
0.000224  
0.000223  
0.000221  
0.000222  
0.000223  
0.000221  
0.000224  
0.000222  
0.000225  
0.000222  
0.000226  
0.000221  
0.000224  
0.000222  
0.000224  
0.000226  
0.000225  
0.000224  
0.000225  
0.000225  
0.000223  
0.000225  
0.000225  
0.000224  
0.000226  
0.000225  
0.000224  
0.000226  
0.000243  
0.000222  
0.000224  
0.000225  
0.000223  
0.000222  
0.000221  
0.000225  
0.000226  
0.000223  
0.000225  
0.000221  
0.000221  
0.000218  
0.000218  
0.000217  
0.000219  
0.000215  
0.000215  
0.000216  
0.000222  
0.000217  
0.000219  
0.000217  
0.000218  
0.000215  
0.000216  
0.000215  
0.000222  
0.000215  
0.000217  
0.000215  
0.000219  
0.000216  
0.000218  
0.000216  
0.000218  
0.000218  
0.000215  
0.000218  
0.000218  
0.000217  
0.000216  
0.000219  
0.000219  
0.000219  
0.000216  
0.000218  
0.000220  
0.000216  
0.000219  
0.000215  
0.000215  
0.000218  
0.000218  
0.000219  
0.000215  
0.000218  
0.000219  
0.000215  
0.000218  
0.000219  
0.000215  
0.000218  
0.000234  
0.000217  
0.000217  
0.000219  
0.000214  
0.000219  
0.000218  
0.000218  
0.000216  
0.000218  
0.000218  
0.000218  
0.000222  
0.000219  
0.000224  
0.000217  
0.000218  
0.000221  
0.000224  
0.000221  
0.000223  
0.000219  
0.000218  
0.000219  
0.000219  
0.000219  
0.000217  
0.000219  
0.000219  
0.000223  
0.000220  
0.000219  
0.000221  
0.000218  
0.000219  
0.000228  
0.000223  
0.000221  
0.000218  
0.000222  
0.000223  
0.000221  
0.000216  
0.000220  
0.000221  
0.000223  
0.000218  
0.000219  
0.000218  
0.000224  
0.000219  
0.000227  
0.000220  
0.000224  
0.000218  
0.000222  
0.000221  
0.000222  
0.000220  
0.000219  
0.000222  
0.000222  
0.000221  
0.000221  
0.000240  
0.000217  
0.000222  
0.000221  
0.000223  
0.000225  
0.000218  
0.000219  
0.000221  
0.000219  
0.000217  
0.000218  
0.000218  
0.000221  
0.000217  
0.000221  
0.000219  
0.000221  
0.000219  
0.000221  
0.000220  
0.000222  
0.000225  
0.000217  
0.000219  
0.000219  
0.000222  
0.000222  
0.000220  
0.000220  
0.000220  
0.000221  
0.000219  
0.000217  
0.000220  
0.000219  
0.000221  
0.000221  
0.000218  
0.000217  
0.000223  
0.000220  
0.000220  
0.000220  
0.000220  
0.000221  
0.000221  
0.000219  
0.000217  
0.000220  
0.000221  
0.000227  
0.000218  
0.000223  
0.000219  
0.000219  
0.000222  
0.000223  
0.000223  
0.000220  
0.000218  
0.000221  
0.000220  
0.000217  
0.000238  
0.000220  
0.000218  
0.000221  
0.000222  
0.000220  
0.000220  
0.000224  
0.000220  
0.000220  
0.000220  
0.000219  
0.000221  
0.000221  
0.000221  
0.000223  
0.000224  
0.000220  
0.000221  
0.000223  
0.000224  
0.000223  
0.000223  
0.000220  
0.000220  
0.000220  
0.000223  
0.000223  
0.000222  
0.000220  
0.000223  
0.000220  
0.000220  
0.000225  
0.000223  
0.000222  
0.000225  
0.000222  
0.000225  
0.000223  
0.000220  
0.000224  
0.000221  
0.000223  
0.000223  
0.000220  
0.000221  
0.000226  
0.000221  
0.000225  
0.000223  
0.000224  
0.000221  
0.000221  
0.000220  
0.000220  
0.000225  
0.000223  
0.000220  
0.000222  
0.000224  
0.000221  
0.000221  
0.000221  
0.000241  
0.000221  
0.000220  
0.000219  
0.000223  
0.000223  
0.000222  
0.000223  
0.000223  
0.000224  
0.000224  
0.000222  
0.000221  
0.000222  
0.000222  
0.000222  
0.000223  
0.000220  
0.000224  
0.000224  
0.000221  
0.000223  
0.000222  
0.000216  
0.000222  
0.000219  
0.000221  
0.000222  
0.000219  
0.000219  
0.000223  
0.000221  
0.000223  
0.000220  
0.000222  
0.000223  
0.000222  
0.000222  
0.000223  
0.000221  
0.000221  
0.000222  
0.000221  
0.000222  
0.000220  
0.000219  
0.000219  
0.000221  
0.000221  
0.000220  
0.000222  
0.000223  
0.000221  
0.000221  
0.000218  
0.000219  
0.000223  
0.000221  
0.000221  
0.000218  
0.000219  
0.000223  
0.000220  
0.000222  
0.000237  
0.000223  
0.000220  
0.000222  
0.000220  
0.000219  
0.000219  
0.000221  
0.000218  
0.000218  
0.000219  
0.000222  
0.000221  
0.000219  
0.000219  
0.000221  
0.000220  
0.000222  
0.000218  
0.000219  
0.000223  
0.000217  
0.000218  
0.000218  
0.000217  
0.000222  
0.000222  
0.000220  
0.000223  
0.000222  
0.000221  
0.000223  
0.000222  
0.000221  
0.000221  
0.000225  
0.000224  
0.000220  
0.000221  
0.000221  
0.000220  
0.000218  
0.000220  
0.000221  
0.000220  
0.000221  
0.000220  
0.000222  
0.000218  
0.000222  
0.000219  
0.000223  
0.000218  
0.000218  
0.000219  
0.000218  
0.000222  
0.000223  
0.000224  
0.000220  
0.000221  
0.000221  
0.000222  
0.000219  
0.000360  
0.000221  
0.000219  
0.000219  
0.000222  
0.000220  
0.000220  
0.000218  
0.000219  
0.000222  
0.000221  
0.000221  
0.000222  
0.000222  
0.000221  
0.000224  
0.000219  
0.000219  
0.000221  
0.000221  
0.000221  
0.000217  
0.000218  
0.000218  
0.000221  
0.000221  
0.000218  
0.000220  
0.000219  
0.000218  
0.000220  
0.000221  
0.000220  
0.000221  
0.000220  
0.000221  
0.000217  
0.000222  
0.000221  
0.000222  
0.000223  
0.000221  
0.000219  
0.000218  
0.000218  
0.000220  
0.000217  
0.000217  
0.000220  
0.000220  
0.000221  
0.000218  
0.000220  
0.000222  
0.000217  
0.000218  
0.000220  
0.000219  
0.000221  
0.000221  
0.000221  
0.000217  
0.000221  
0.000218  
0.000238  
0.000224  
0.000221  
0.000221  
0.000218  
0.000224  
0.000220  
0.000218  
0.000217  
0.000223  
0.000219  
0.000220  
0.000228  
0.000229  
0.000229  
0.000225  
0.000229  
0.000224  
0.000227  
0.000227  
0.000228  
0.000238  
0.000229  
0.000226  
0.000228  
0.000227  
0.000230  
0.000228  
0.000227  
0.000228  
0.000228  
0.000225  
0.000227  
0.000229  
0.000227  
0.000227  
0.000227  
0.000243  
0.000227  
0.000228  
0.000228  
0.000228  
0.000227  
0.000226  
0.000230  
0.000226  
0.000225  
0.000225  
0.000229  
0.000228  
0.000228  
0.000227  
0.000227  
0.000230  
0.000229  
0.000230  
0.000225  
0.000228  
0.000228  
0.000226  
0.000226  
0.000226  
0.000230  
0.000226  
0.000247  
0.000225  
0.000229  
0.000227  
0.000227  
0.000230  
0.000229  
0.000228  
0.000232  
0.000230  
0.000229  
0.000229  
0.000224  
0.000223  
0.000220  
0.000221  
0.000224  
0.000221  
0.000222  
0.000225  
0.000221  
0.000227  
0.000225  
0.000224  
0.000221  
0.000224  
0.000222  
0.000221  
0.000225  
0.000225  
0.000222  
0.000223  
0.000223  
0.000218  
0.000221  
0.000221  
0.000221  
0.000223  
0.000223  
0.000222  
0.000221  
0.000222  
0.000223  
0.000221  
0.000226  
0.000220  
0.000224  
0.000222  
0.000223  
0.000222  
0.000222  
0.000221  
0.000219  
0.000222  
0.000223  
0.000224  
0.000223  
0.000223  
0.000224  
0.000220  
0.000220  
0.000221  
0.000223  
0.000221  
0.000363  
0.000220  
0.000220  
0.000220  
0.000218  
0.000220  
0.000225  
0.000223  
0.000220  
0.000224  
0.000222  
0.000223  
0.000227  
0.000223  
0.000228  
0.000226  
0.000222  
0.000223  
0.000227  
0.000227  
0.000226  
0.000226  
0.000226  
0.000227  
0.000223  
0.000222  
0.000226  
0.000224  
0.000227  
0.000224  
0.000227  
0.000225  
0.000226  
0.000228  
0.000228  
0.000227  
0.000224  
0.000223  
0.000227  
0.000226  
0.000226  
0.000228  
0.000223  
0.000226  
0.000226  
0.000226  
0.000229  
0.000227  
0.000227  
0.000228  
0.000227  
0.000223  
0.000224  
0.000229  
0.000224  
0.000228  
0.000224  
0.000224  
0.000221  
0.000223  
0.000227  
0.000225  
0.000228  
0.000228  
0.000241  
0.000230  
0.000228  
0.000228  
0.000225  
0.000225  
0.000228  
0.000225  
0.000224  
0.000223  
0.000226  
0.000226  
0.000222  
0.000226  
0.000224  
0.000225  
0.000227  
0.000224  
0.000221  
0.000225  
0.000221  
0.000225  
0.000225  
0.000226  
0.000226  
0.000222  
0.000226  
0.000226  
0.000226  
0.000272  
0.000221  
0.000224  
0.000225  
0.000221  
0.000225  
0.000226  
0.000221  
0.000223  
0.000226  
0.000225  
0.000223  
0.000225  
0.000222  
0.000223  
0.000224  
0.000228  
0.000223  
0.000223  
0.000221  
0.000225  
0.000223  
0.000227  
0.000221  
0.000225  
0.000226  
0.000224  
0.000223  
0.000224  
0.000225  
0.000225  
0.000225  
0.000223  
0.000227  
0.000221  
0.000239  
0.000226  
0.000225  
0.000224  
0.000226  
0.000225  
0.000222  
0.000225  
0.000227  
0.000224  
0.000222  
0.000222  
0.000240  
0.000240  
0.000263  
0.000243  
0.000241  
0.000259  
0.000223  
0.000227  
0.000240  
0.000247  
0.000241  
0.000225  
0.000229  
0.000223  
0.000226  
0.000226  
0.000270  
0.000241  
0.000240  
0.000255  
0.000268  
0.000226  
0.000223  
0.000225  
0.000259  
0.000273  
0.000226  
0.000226  
0.000226  
0.000225  
0.000224  
0.000224  
0.000242  
0.000244  
0.000288  
0.000237  
0.000241  
0.000222  
0.000226  
0.000249  
0.000240  
0.000237  
0.000227  
0.000222  
0.000226  
0.000226  
0.000225  
0.000228  
0.000245  
0.000249  
0.000229  
0.000258  
0.000259  
0.000223  
0.000224  
0.000244  
0.000240  
0.000241  
0.000226  
0.000225  
0.000226  
0.000226  
0.000226  
0.000225  
0.000236  
0.000237  
0.000232  
0.000244  
0.000234  
0.000238  
0.000237  
0.000236  
0.000238  
0.000230  
0.000230  
0.000235  
0.000230  
0.000239  
0.000240  
0.000258  
0.000236  
0.000235  
0.000231  
0.000236  
0.000238  
0.000242  
0.000240  
0.000239  
0.000238  
0.000230  
0.000234  
0.000238  
0.000233  
0.000238  
0.000242  
0.000240  
0.000235  
0.000232  
0.000239  
0.000239  
0.000236  
0.000238  
0.000240  
0.000242  
0.000239  
0.000234  
0.000232  
0.000233  
0.000231  
0.000247  
0.000237  
0.000238  
0.000232  
0.000235  
0.000241  
0.000238  
0.000250  
0.000238  
0.000239  
0.000238  
0.000232  
0.000233  
0.000231  
0.000234  
0.000237  
0.000242  
0.000237  
0.000241  
0.000234  
0.000244  
0.000239  
0.000228  
0.000241  
0.000240  
0.000235  
0.000231  
0.000238  
0.000242  
0.000230  
0.000236  
0.000228  
0.000236  
0.000233  
0.000237  
0.000245  
0.000242  
0.000243  
0.000228  
0.000241  
0.000238  
0.000231  
0.000230  
0.000238  
0.000240  
0.000238  
0.000234  
0.000234  
0.000240  
0.000233  
0.000235  
0.000246  
0.000242  
0.000240  
0.000233  
0.000237  
0.000237  
0.000228  
0.000240  
0.000238  
0.000228  
0.000239  
0.000239  
0.000238  
0.000237  
0.000233  
0.000235  
0.000242  
0.000239  
0.000245  
0.000232  
0.000248  
0.000239  
0.000230  
0.000240  
0.000239  
0.000231  
0.000234  
0.000227  
0.000235  
0.000240  
0.000232  
0.000237  
0.000237  
0.000239  
0.000240  
0.000242  
0.000239  
0.000242  
0.000238  
0.000241  
0.000242  
0.000241  
0.000227  
0.000229  
0.000231  
0.000232  
0.000233  
0.000228  
0.000239  
0.000241  
0.000238  
0.000239  
0.000239  
0.000236  
0.000239  
0.000241  
0.000238  
0.000241  
0.000228  
0.000232  
0.000232  
0.000232  
0.000233  
0.000233  
0.000239  
0.000239  
0.000242  
0.000238  
0.000239  
0.000236  
0.000242  
0.000238  
0.000241  
0.000240  
0.000230  
0.000230  
0.000230  
0.000230  
0.000232  
0.000232  
0.000243  
0.000238  
0.000240  
0.000238  
0.000291  
0.000238  
0.000239  
0.000239  
0.000239  
0.000241  
0.000230  
0.000227  
0.000230  
0.000229  
0.000229  
0.000230  
0.000219  
0.000219  
0.000220  
0.000222  
0.000219  
0.000218  
0.000219  
0.000217  
0.000219  
0.000217  
0.000221  
0.000219  
0.000218  
0.000219  
0.000220  
0.000220  
0.000218  
0.000219  
0.000219  
0.000220  
0.000219  
0.000221  
0.000217  
0.000219  
0.000221  
0.000221  
0.000218  
0.000222  
0.000219  
0.000219  
0.000221  
0.000217  
0.000222  
0.000222  
0.000219  
0.000219  
0.000218  
0.000222  
0.000218  
0.000217  
0.000219  
0.000218  
0.000220  
0.000218  
0.000217  
0.000220  
0.000220  
0.000219  
0.000220  
0.000221  
0.000222  
0.000221  
0.000359  
0.000220  
0.000221  
0.000220  
0.000220  
0.000219  
0.000217  
0.000219  
0.000221  
0.000219  
0.000217  
0.000221  
0.000238  
0.000231  
0.000230  
0.000231  
0.000239  
0.000238  
0.000241  
0.000237  
0.000242  
0.000231  
0.000254  
0.000238  
0.000231  
0.000236  
0.000240  
0.000237  
0.000229  
0.000240  
0.000238  
0.000235  
0.000239  
0.000231  
0.000231  
0.000238  
0.000230  
0.000231  
0.000237  
0.000251  
0.000232  
0.000237  
0.000261  
0.000239  
0.000239  
0.000243  
0.000240  
0.000229  
0.000233  
0.000238  
0.000236  
0.000230  
0.000237  
0.000232  
0.000240  
0.000230  
0.000237  
0.000234  
0.000229  
0.000242  
0.000243  
0.000241  
0.000228  
0.000231  
0.000249  
0.000238  
0.000235  
0.000237  
0.000234  
0.000236  
0.000239  
0.000233  
0.000239  
0.000236  
0.000239  
0.000232  
0.000223  
0.000223  
0.000223  
0.000223  
0.000224  
0.000223  
0.000221  
0.000223  
0.000221  
0.000219  
0.000222  
0.000220  
0.000220  
0.000222  
0.000224  
0.000222  
0.000224  
0.000221  
0.000220  
0.000223  
0.000221  
0.000223  
0.000223  
0.000223  
0.000223  
0.000218  
0.000220  
0.000220  
0.000222  
0.000224  
0.000221  
0.000220  
0.000224  
0.000227  
0.000223  
0.000222  
0.000223  
0.000223  
0.000223  
0.000222  
0.000219  
0.000223  
0.000224  
0.000225  
0.000223  
0.000220  
0.000220  
0.000219  
0.000223  
0.000221  
0.000224  
0.000220  
0.000237  
0.000224  
0.000223  
0.000221  
0.000223  
0.000218  
0.000220  
0.000220  
0.000221  
0.000218  
0.000218  
0.000222  
0.000222  
0.000223  
0.000221  
0.000223  
0.000225  
0.000220  
0.000221  
0.000224  
0.000221  
0.000221  
0.000219  
0.000223  
0.000220  
0.000226  
0.000222  
0.000220  
0.000222  
0.000221  
0.000223  
0.000224  
0.000224  
0.000219  
0.000222  
0.000221  
0.000219  
0.000222  
0.000221  
0.000225  
0.000224  
0.000222  
0.000223  
0.000224  
0.000222  
0.000220  
0.000223  
0.000222  
0.000224  
0.000226  
0.000222  
0.000220  
0.000221  
0.000220  
0.000220  
0.000223  
0.000224  
0.000223  
0.000221  
0.000223  
0.000221  
0.000222  
0.000225  
0.000225  
0.000238  
0.000223  
0.000220  
0.000219  
0.000222  
0.000224  
0.000223  
0.000224  
0.000224  
0.000223  
0.000226  
0.000220  
0.000234  
0.000232  
0.000232  
0.000233  
0.000236  
0.000233  
0.000233  
0.000232  
0.000241  
0.000233  
0.000232  
0.000235  
0.000229  
0.000232  
0.000232  
0.000229  
0.000231  
0.000231  
0.000233  
0.000230  
0.000234  
0.000237  
0.000228  
0.000230  
0.000231  
0.000235  
0.000234  
0.000234  
0.000232  
0.000232  
0.000232  
0.000232  
0.000229  
0.000231  
0.000233  
0.000236  
0.000230  
0.000228  
0.000231  
0.000229  
0.000253  
0.000228  
0.000234  
0.000232  
0.000233  
0.000231  
0.000232  
0.000234  
0.000231  
0.000232  
0.000231  
0.000235  
0.000250  
0.000233  
0.000227  
0.000228  
0.000232  
0.000232  
0.000230  
0.000229  
0.000230  
0.000230  
0.000233  
0.000229  
0.000223  
0.000221  
0.000222  
0.000221  
0.000219  
0.000221  
0.000223  
0.000226  
0.000220  
0.000222  
0.000222  
0.000223  
0.000226  
0.000220  
0.000225  
0.000223  
0.000222  
0.000221  
0.000221  
0.000220  
0.000224  
0.000223  
0.000221  
0.000222  
0.000222  
0.000221  
0.000223  
0.000220  
0.000222  
0.000223  
0.000221  
0.000221  
0.000223  
0.000221  
0.000223  
0.000221  
0.000225  
0.000220  
0.000222  
0.000223  
0.000223  
0.000219  
0.000224  
0.000219  
0.000219  
0.000227  
0.000222  
0.000222  
0.000223  
0.000220  
0.000221  
0.000219  
0.000240  
0.000221  
0.000221  
0.000223  
0.000222  
0.000223  
0.000224  
0.000221  
0.000222  
0.000224  
0.000219  
0.000222  
0.000227  
0.000225  
0.000226  
0.000225  
0.000226  
0.000225  
0.000228  
0.000228  
0.000226  
0.000228  
0.000224  
0.000225  
0.000224  
0.000228  
0.000226  
0.000228  
0.000228  
0.000229  
0.000229  
0.000227  
0.000225  
0.000231  
0.000230  
0.000229  
0.000226  
0.000226  
0.000224  
0.000228  
0.000230  
0.000227  
0.000231  
0.000228  
0.000230  
0.000226  
0.000226  
0.000226  
0.000228  
0.000228  
0.000228  
0.000229  
0.000229  
0.000227  
0.000223  
0.000230  
0.000229  
0.000230  
0.000226  
0.000226  
0.000227  
0.000228  
0.000229  
0.000229  
0.000246  
0.000234  
0.000227  
0.000226  
0.000228  
0.000229  
0.000224  
0.000230  
0.000229  
0.000226  
0.000230  
0.000229  
0.000223  
0.000224  
0.000226  
0.000221  
0.000224  
0.000222  
0.000225  
0.000226  
0.000225  
0.000224  
0.000225  
0.000227  
0.000226  
0.000223  
0.000225  
0.000226  
0.000224  
0.000220  
0.000224  
0.000221  
0.000227  
0.000226  
0.000222  
0.000225  
0.000226  
0.000222  
0.000226  
0.000225  
0.000222  
0.000226  
0.000226  
0.000225  
0.000221  
0.000221  
0.000225  
0.000222  
0.000225  
0.000227  
0.000223  
0.000225  
0.000224  
0.000221  
0.000223  
0.000226  
0.000232  
0.000223  
0.000226  
0.000225  
0.000220  
0.000222  
0.000226  
0.000226  
0.000243  
0.000229  
0.000226  
0.000221  
0.000222  
0.000225  
0.000225  
0.000224  
0.000224  
0.000226  
0.000224  
0.000222  
0.000227  
0.000226  
0.000229  
0.000225  
0.000226  
0.000223  
0.000223  
0.000226  
0.000225  
0.000227  
0.000228  
0.000226  
0.000228  
0.000225  
0.000228  
0.000227  
0.000227  
0.000228  
0.000227  
0.000225  
0.000226  
0.000224  
0.000227  
0.000228  
0.000228  
0.000227  
0.000226  
0.000223  
0.000226  
0.000223  
0.000224  
0.000224  
0.000224  
0.000224  
0.000223  
0.000227  
0.000223  
0.000225  
0.000228  
0.000224  
0.000223  
0.000226  
0.000223  
0.000226  
0.000223  
0.000226  
0.000229  
0.000226  
0.000228  
0.000225  
0.000227  
0.000224  
0.000245  
0.000225  
0.000227  
0.000226  
0.000226  
0.000226  
0.000223  
0.000223  
0.000227  
0.000226  
0.000223  
0.000224  
0.000219  
0.000219  
0.000223  
0.000220  
0.000220  
0.000223  
0.000225  
0.000223  
0.000222  
0.000224  
0.000222  
0.000219  
0.000223  
0.000220  
0.000223  
0.000222  
0.000223  
0.000222  
0.000224  
0.000223  
0.000220  
0.000222  
0.000221  
0.000224  
0.000220  
0.000219  
0.000220  
0.000223  
0.000221  
0.000223  
0.000223  
0.000219  
0.000222  
0.000224  
0.000219  
0.000224  
0.000220  
0.000225  
0.000223  
0.000225  
0.000224  
0.000222  
0.000221  
0.000220  
0.000223  
0.000219  
0.000223  
0.000223  
0.000219  
0.000223  
0.000223  
0.000222  
0.000241  
0.000225  
0.000221  
0.000221  
0.000222  
0.000220  
0.000223  
0.000225  
0.000222  
0.000220  
0.000224  
0.000219  
0.000229  
0.000228  
0.000230  
0.000225  
0.000225  
0.000228  
0.000228  
0.000227  
0.000227  
0.000227  
0.000229  
0.000229  
0.000227  
0.000224  
0.000227  
0.000226  
0.000228  
0.000227  
0.000228  
0.000227  
0.000227  
0.000225  
0.000227  
0.000228  
0.000227  
0.000227  
0.000225  
0.000225  
0.000227  
0.000227  
0.000227  
0.000228  
0.000227  
0.000224  
0.000228  
0.000228  
0.000225  
0.000229  
0.000227  
0.000228  
0.000227  
0.000225  
0.000225  
0.000227  
0.000227  
0.000228  
0.000225  
0.000226  
0.000226  
0.000225  
0.000227  
0.000225  
0.000245  
0.000228  
0.000230  
0.000229  
0.000225  
0.000226  
0.000225  
0.000225  
0.000228  
0.000225  
0.000227  
0.000223  
0.000226  
0.000226  
0.000225  
0.000227  
0.000227  
0.000229  
0.000227  
0.000227  
0.000226  
0.000224  
0.000225  
0.000227  
0.000226  
0.000224  
0.000227  
0.000226  
0.000227  
0.000224  
0.000228  
0.000227  
0.000228  
0.000226  
0.000227  
0.000225  
0.000227  
0.000224  
0.000226  
0.000226  
0.000227  
0.000229  
0.000226  
0.000227  
0.000225  
0.000227  
0.000229  
0.000226  
0.000226  
0.000224  
0.000230  
0.000223  
0.000229  
0.000227  
0.000228  
0.000224  
0.000227  
0.000224  
0.000224  
0.000227  
0.000226  
0.000226  
0.000227  
0.000227  
0.000246  
0.000226  
0.000227  
0.000228  
0.000224  
0.000226  
0.000228  
0.000227  
0.000228  
0.000228  
0.000226  
0.000223  
0.000222  
0.000222  
0.000222  
0.000221  
0.000223  
0.000219  
0.000220  
0.000223  
0.000221  
0.000222  
0.000221  
0.000219  
0.000221  
0.000219  
0.000223  
0.000220  
0.000224  
0.000222  
0.000223  
0.000222  
0.000223  
0.000221  
0.000223  
0.000226  
0.000224  
0.000220  
0.000221  
0.000221  
0.000220  
0.000223  
0.000219  
0.000223  
0.000219  
0.000219  
0.000221  
0.000222  
0.000220  
0.000223  
0.000221  
0.000222  
0.000224  
0.000223  
0.000222  
0.000222  
0.000223  
0.000219  
0.000223  
0.000223  
0.000218  
0.000222  
0.000221  
0.000219  
0.000241  
0.000222  
0.000222  
0.000223  
0.000223  
0.000223  
0.000218  
0.000223  
0.000219  
0.000219  
0.000221  
0.000221  
0.000226  
0.000223  
0.000226  
0.000226  
0.000228  
0.000227  
0.000225  
0.000224  
0.000229  
0.000228  
0.000227  
0.000228  
0.000229  
0.000228  
0.000225  
0.000227  
0.000227  
0.000226  
0.000228  
0.000228  
0.000226  
0.000227  
0.000227  
0.000227  
0.000227  
0.000228  
0.000227  
0.000228  
0.000225  
0.000225  
0.000227  
0.000227  
0.000226  
0.000228  
0.000224  
0.000228  
0.000229  
0.000228  
0.000232  
0.000227  
0.000225  
0.000230  
0.000227  
0.000226  
0.000224  
0.000226  
0.000228  
0.000225  
0.000224  
0.000224  
0.000228  
0.000223  
0.000367  
0.000228  
0.000228  
0.000229  
0.000227  
0.000228  
0.000227  
0.000228  
0.000224  
0.000229  
0.000224  
0.000225  
0.000224  
0.000227  
0.000228  
0.000228  
0.000224  
0.000225  
0.000225  
0.000226  
0.000224  
0.000223  
0.000222  
0.000227  
0.000224  
0.000226  
0.000221  
0.000221  
0.000226  
0.000225  
0.000224  
0.000224  
0.000223  
0.000224  
0.000222  
0.000221  
0.000225  
0.000222  
0.000223  
0.000225  
0.000227  
0.000226  
0.000224  
0.000222  
0.000223  
0.000223  
0.000224  
0.000227  
0.000222  
0.000225  
0.000226  
0.000227  
0.000222  
0.000224  
0.000222  
0.000224  
0.000225  
0.000225  
0.000224  
0.000221  
0.000223  
0.000226  
0.000224  
0.000226  
0.000244  
0.000222  
0.000221  
0.000222  
0.000223  
0.000222  
0.000225  
0.000223  
0.000225  
0.000224  
0.000226  
0.000224  
0.000209  
0.000209  
0.000212  
0.000212  
0.000209  
0.000212  
0.000208  
0.000209  
0.000210  
0.000210  
0.000212  
0.000213  
0.000213  
0.000211  
0.000212  
0.000211  
0.000209  
0.000210  
0.000209  
0.000213  
0.000212  
0.000209  
0.000212  
0.000210  
0.000211  
0.000210  
0.000212  
0.000212  
0.000213  
0.000213  
0.000210  
0.000212  
0.000212  
0.000209  
0.000209  
0.000210  
0.000209  
0.000210  
0.000213  
0.000212  
0.000209  
0.000212  
0.000211  
0.000211  
0.000210  
0.000211  
0.000211  
0.000212  
0.000211  
0.000212  
0.000212  
0.000212  
0.000226  
0.000212  
0.000212  
0.000212  
0.000211  
0.000212  
0.000210  
0.000210  
0.000214  
0.000208  
0.000209  
0.000210  
0.000225  
0.000223  
0.000219  
0.000219  
0.000221  
0.000222  
0.000223  
0.000219  
0.000222  
0.000222  
0.000222  
0.000220  
0.000219  
0.000218  
0.000222  
0.000221  
0.000220  
0.000221  
0.000223  
0.000222  
0.000224  
0.000222  
0.000223  
0.000223  
0.000223  
0.000221  
0.000223  
0.000222  
0.000224  
0.000223  
0.000223  
0.000219  
0.000220  
0.000220  
0.000218  
0.000222  
0.000223  
0.000222  
0.000219  
0.000223  
0.000222  
0.000223  
0.000220  
0.000221  
0.000218  
0.000219  
0.000219  
0.000220  
0.000223  
0.000222  
0.000223  
0.000221  
0.000238  
0.000223  
0.000220  
0.000218  
0.000221  
0.000220  
0.000222  
0.000218  
0.000222  
0.000222  
0.000223  
0.000221  
0.000226  
0.000224  
0.000225  
0.000224  
0.000225  
0.000225  
0.000223  
0.000224  
0.000224  
0.000224  
0.000223  
0.000225  
0.000223  
0.000223  
0.000225  
0.000226  
0.000224  
0.000224  
0.000225  
0.000222  
0.000223  
0.000223  
0.000222  
0.000222  
0.000225  
0.000225  
0.000221  
0.000226  
0.000225  
0.000225  
0.000223  
0.000226  
0.000225  
0.000225  
0.000223  
0.000225  
0.000224  
0.000221  
0.000226  
0.000224  
0.000221  
0.000224  
0.000222  
0.000226  
0.000223  
0.000227  
0.000225  
0.000225  
0.000225  
0.000225  
0.000226  
0.000224  
0.000240  
0.000223  
0.000225  
0.000226  
0.000221  
0.000224  
0.000221  
0.000222  
0.000224  
0.000225  
0.000227  
0.000222  
0.000226  
0.000228  
0.000228  
0.000223  
0.000226  
0.000224  
0.000223  
0.000227  
0.000227  
0.000223  
0.000223  
0.000224  
0.000227  
0.000227  
0.000227  
0.000227  
0.000227  
0.000228  
0.000225  
0.000226  
0.000224  
0.000224  
0.000228  
0.000226  
0.000226  
0.000223  
0.000227  
0.000223  
0.000227  
0.000225  
0.000228  
0.000226  
0.000228  
0.000227  
0.000226  
0.000226  
0.000226  
0.000224  
0.000223  
0.000226  
0.000228  
0.000228  
0.000227  
0.000224  
0.000226  
0.000225  
0.000227  
0.000227  
0.000227  
0.000225  
0.000226  
0.000225  
0.000244  
0.000227  
0.000227  
0.000224  
0.000226  
0.000227  
0.000224  
0.000223  
0.000225  
0.000228  
0.000227  
0.000224  
0.000224  
0.000225  
0.000223  
0.000224  
0.000225  
0.000224  
0.000222  
0.000224  
0.000223  
0.000224  
0.000224  
0.000222  
0.000225  
0.000224  
0.000224  
0.000225  
0.000221  
0.000223  
0.000225  
0.000221  
0.000222  
0.000224  
0.000224  
0.000222  
0.000223  
0.000222  
0.000223  
0.000224  
0.000224  
0.000221  
0.000225  
0.000222  
0.000226  
0.000224  
0.000222  
0.000224  
0.000222  
0.000225  
0.000223  
0.000222  
0.000222  
0.000223  
0.000221  
0.000221  
0.000221  
0.000223  
0.000222  
0.000222  
0.000223  
0.000221  
0.000225  
0.000221  
0.000361  
0.000225  
0.000223  
0.000220  
0.000222  
0.000221  
0.000224  
0.000222  
0.000225  
0.000224  
0.000222  
0.000221  
0.000229  
0.000225  
0.000227  
0.000226  
0.000225  
0.000229  
0.000229  
0.000230  
0.000225  
0.000227  
0.000230  
0.000250  
0.000227  
0.000226  
0.000228  
0.000229  
0.000230  
0.000227  
0.000228  
0.000229  
0.000227  
0.000228  
0.000230  
0.000228  
0.000229  
0.000228  
0.000229  
0.000234  
0.000228  
0.000227  
0.000226  
0.000227  
0.000225  
0.000228  
0.000227  
0.000229  
0.000227  
0.000226  
0.000229  
0.000228  
0.000227  
0.000225  
0.000263  
0.000228  
0.000225  
0.000225  
0.000228  
0.000230  
0.000227  
0.000227  
0.000227  
0.000225  
0.000245  
0.000230  
0.000228  
0.000227  
0.000228  
0.000229  
0.000259  
0.000228  
0.000227  
0.000229  
0.000226  
0.000228  
0.000227  
0.000225  
0.000227  
0.000227  
0.000227  
0.000227  
0.000229  
0.000224  
0.000228  
0.000230  
0.000227  
0.000227  
0.000225  
0.000224  
0.000225  
0.000227  
0.000227  
0.000224  
0.000229  
0.000228  
0.000227  
0.000228  
0.000230  
0.000226  
0.000225  
0.000227  
0.000228  
0.000227  
0.000225  
0.000230  
0.000228  
0.000227  
0.000228  
0.000225  
0.000224  
0.000230  
0.000225  
0.000227  
0.000227  
0.000225  
0.000227  
0.000225  
0.000227  
0.000228  
0.000224  
0.000227  
0.000227  
0.000225  
0.000223  
0.000226  
0.000226  
0.000226  
0.000367  
0.000228  
0.000226  
0.000229  
0.000232  
0.000228  
0.000224  
0.000228  
0.000226  
0.000225  
0.000227  
0.000225  
0.000224  
0.000227  
0.000226  
0.000225  
0.000225  
0.000224  
0.000224  
0.000227  
0.000227  
0.000223  
0.000226  
0.000224  
0.000225  
0.000222  
0.000226  
0.000224  
0.000226  
0.000226  
0.000226  
0.000225  
0.000222  
0.000224  
0.000222  
0.000225  
0.000226  
0.000224  
0.000226  
0.000225  
0.000224  
0.000221  
0.000223  
0.000227  
0.000226  
0.000225  
0.000226  
0.000227  
0.000227  
0.000224  
0.000225  
0.000225  
0.000222  
0.000226  
0.000224  
0.000224  
0.000225  
0.000226  
0.000224  
0.000226  
0.000225  
0.000226  
0.000227  
0.000226  
0.000241  
0.000222  
0.000225  
0.000222  
0.000223  
0.000222  
0.000225  
0.000224  
0.000222  
0.000223  
0.000225  
0.000223  
0.000229  
0.000225  
0.000227  
0.000228  
0.000227  
0.000226  
0.000226  
0.000224  
0.000228  
0.000224  
0.000227  
0.000227  
0.000229  
0.000229  
0.000227  
0.000227  
0.000224  
0.000224  
0.000227  
0.000227  
0.000228  
0.000225  
0.000227  
0.000227  
0.000228  
0.000228  
0.000223  
0.000228  
0.000225  
0.000224  
0.000230  
0.000228  
0.000227  
0.000228  
0.000227  
0.000227  
0.000228  
0.000228  
0.000228  
0.000225  
0.000224  
0.000224  
0.000226  
0.000226  
0.000225  
0.000224  
0.000225  
0.000225  
0.000225  
0.000227  
0.000226  
0.000227  
0.000245  
0.000225  
0.000225  
0.000227  
0.000227  
0.000224  
0.000224  
0.000228  
0.000228  
0.000228  
0.000226  
0.000228  
0.000213  
0.000209  
0.000208  
0.000211  
0.000212  
0.000213  
0.000210  
0.000211  
0.000213  
0.000209  
0.000209  
0.000211  
0.000211  
0.000211  
0.000213  
0.000209  
0.000212  
0.000210  
0.000208  
0.000208  
0.000211  
0.000208  
0.000212  
0.000208  
0.000208  
0.000209  
0.000211  
0.000208  
0.000211  
0.000211  
0.000209  
0.000210  
0.000212  
0.000208  
0.000211  
0.000211  
0.000210  
0.000212  
0.000210  
0.000211  
0.000212  
0.000212  
0.000208  
0.000211  
0.000212  
0.000212  
0.000210  
0.000210  
0.000211  
0.000211  
0.000211  
0.000211  
0.000227  
0.000212  
0.000207  
0.000212  
0.000212  
0.000210  
0.000212  
0.000212  
0.000212  
0.000209  
0.000208  
0.000211  
0.000222  
0.000223  
0.000221  
0.000222  
0.000219  
0.000223  
0.000223  
0.000220  
0.000223  
0.000219  
0.000219  
0.000223  
0.000223  
0.000222  
0.000223  
0.000223  
0.000220  
0.000222  
0.000221  
0.000222  
0.000221  
0.000222  
0.000218  
0.000224  
0.000222  
0.000222  
0.000223  
0.000223  
0.000224  
0.000219  
0.000223  
0.000222  
0.000223  
0.000223  
0.000224  
0.000223  
0.000223  
0.000223  
0.000222  
0.000223  
0.000222  
0.000223  
0.000220  
0.000221  
0.000222  
0.000222  
0.000220  
0.000219  
0.000221  
0.000222  
0.000222  
0.000223  
0.000238  
0.000223  
0.000219  
0.000223  
0.000226  
0.000220  
0.000223  
0.000223  
0.000223  
0.000223  
0.000220  
0.000222  
0.000223  
0.000222  
0.000220  
0.000224  
0.000223  
0.000224  
0.000222  
0.000223  
0.000225  
0.000224  
0.000228  
0.000222  
0.000224  
0.000224  
0.000225  
0.000222  
0.000221  
0.000223  
0.000219  
0.000225  
0.000220  
0.000221  
0.000224  
0.000223  
0.000224  
0.000222  
0.000224  
0.000224  
0.000226  
0.000222  
0.000223  
0.000221  
0.000223  
0.000223  
0.000226  
0.000225  
0.000225  
0.000225  
0.000223  
0.000224  
0.000223  
0.000224  
0.000225  
0.000226  
0.000223  
0.000224  
0.000222  
0.000223  
0.000224  
0.000222  
0.000221  
0.000221  
0.000242  
0.000224  
0.000223  
0.000221  
0.000226  
0.000223  
0.000223  
0.000223  
0.000224  
0.000222  
0.000224  
0.000225  
0.000228  
0.000227  
0.000229  
0.000227  
0.000223  
0.000223  
0.000225  
0.000226  
0.000226  
0.000225  
0.000227  
0.000225  
0.000229  
0.000225  
0.000226  
0.000226  
0.000224  
0.000225  
0.000224  
0.000226  
0.000225  
0.000226  
0.000227  
0.000224  
0.000223  
0.000225  
0.000226  
0.000227  
0.000223  
0.000226  
0.000223  
0.000225  
0.000224  
0.000224  
0.000228  
0.000226  
0.000225  
0.000223  
0.000227  
0.000226  
0.000226  
0.000225  
0.000225  
0.000222  
0.000226  
0.000223  
0.000226  
0.000223  
0.000227  
0.000224  
0.000227  
0.000223  
0.000242  
0.000225  
0.000226  
0.000225  
0.000226  
0.000224  
0.000223  
0.000226  
0.000223  
0.000222  
0.000223  
0.000227  
0.000226  
0.000222  
0.000224  
0.000221  
0.000222  
0.000225  
0.000223  
0.000220  
0.000222  
0.000224  
0.000225  
0.000225  
0.000227  
0.000226  
0.000225  
0.000221  
0.000223  
0.000221  
0.000223  
0.000224  
0.000222  
0.000221  
0.000224  
0.000221  
0.000224  
0.000243  
0.000225  
0.000225  
0.000222  
0.000224  
0.000221  
0.000226  
0.000225  
0.000224  
0.000224  
0.000228  
0.000227  
0.000225  
0.000220  
0.000223  
0.000222  
0.000225  
0.000225  
0.000226  
0.000224  
0.000226  
0.000225  
0.000222  
0.000225  
0.000221  
0.000222  
0.000222  
0.000243  
0.000223  
0.000224  
0.000225  
0.000221  
0.000224  
0.000223  
0.000225  
0.000224  
0.000225  
0.000221  
0.000222  
0.000230  
0.000231  
0.000227  
0.000228  
0.000228  
0.000226  
0.000227  
0.000228  
0.000230  
0.000228  
0.000230  
0.000231  
0.000226  
0.000228  
0.000230  
0.000228  
0.000229  
0.000231  
0.000230  
0.000228  
0.000229  
0.000229  
0.000230  
0.000228  
0.000227  
0.000230  
0.000231  
0.000230  
0.000229  
0.000227  
0.000229  
0.000230  
0.000229  
0.000232  
0.000229  
0.000227  
0.000228  
0.000231  
0.000228  
0.000228  
0.000232  
0.000230  
0.000228  
0.000227  
0.000229  
0.000228  
0.000232  
0.000228  
0.000231  
0.000227  
0.000225  
0.000229  
0.000368  
0.000230  
0.000230  
0.000227  
0.000230  
0.000231  
0.000229  
0.000231  
0.000229  
0.000229  
0.000229  
0.000228  
0.000225  
0.000226  
0.000223  
0.000224  
0.000225  
0.000221  
0.000225  
0.000223  
0.000223  
0.000220  
0.000224  
0.000227  
0.000223  
0.000222  
0.000225  
0.000227  
0.000221  
0.000226  
0.000221  
0.000225  
0.000225  
0.000224  
0.000226  
0.000225  
0.000224  
0.000221  
0.000227  
0.000223  
0.000225  
0.000224  
0.000225  
0.000224  
0.000220  
0.000224  
0.000225  
0.000224  
0.000223  
0.000221  
0.000225  
0.000221  
0.000220  
0.000223  
0.000224  
0.000222  
0.000225  
0.000222  
0.000221  
0.000224  
0.000221  
0.000222  
0.000222  
0.000227  
0.000244  
0.000225  
0.000223  
0.000221  
0.000223  
0.000224  
0.000224  
0.000225  
0.000225  
0.000226  
0.000226  
0.000222  
0.000215  
0.000213  
0.000211  
0.000216  
0.000214  
0.000214  
0.000212  
0.000214  
0.000213  
0.000214  
0.000213  
0.000213  
0.000214  
0.000211  
0.000211  
0.000212  
0.000214  
0.000212  
0.000212  
0.000216  
0.000215  
0.000213  
0.000212  
0.000212  
0.000218  
0.000214  
0.000211  
0.000212  
0.000214  
0.000213  
0.000214  
0.000212  
0.000216  
0.000215  
0.000215  
0.000215  
0.000212  
0.000212  
0.000216  
0.000212  
0.000218  
0.000239  
0.000211  
0.000214  
0.000213  
0.000213  
0.000216  
0.000217  
0.000215  
0.000214  
0.000216  
0.000211  
0.000229  
0.000216  
0.000216  
0.000216  
0.000215  
0.000213  
0.000213  
0.000211  
0.000211  
0.000215  
0.000212  
0.000212  
0.000222  
0.000220  
0.000220  
0.000222  
0.000222  
0.000222  
0.000219  
0.000219  
0.000220  
0.000222  
0.000221  
0.000218  
0.000223  
0.000221  
0.000222  
0.000219  
0.000221  
0.000222  
0.000222  
0.000222  
0.000222  
0.000220  
0.000223  
0.000222  
0.000219  
0.000220  
0.000224  
0.000223  
0.000220  
0.000222  
0.000222  
0.000222  
0.000222  
0.000223  
0.000221  
0.000221  
0.000223  
0.000219  
0.000220  
0.000223  
0.000219  
0.000222  
0.000223  
0.000220  
0.000222  
0.000222  
0.000220  
0.000222  
0.000222  
0.000222  
0.000222  
0.000223  
0.000241  
0.000223  
0.000222  
0.000224  
0.000219  
0.000222  
0.000222  
0.000223  
0.000220  
0.000223  
0.000224  
0.000220  
0.000226  
0.000224  
0.000225  
0.000223  
0.000223  
0.000222  
0.000221  
0.000220  
0.000224  
0.000226  
0.000222  
0.000225  
0.000224  
0.000225  
0.000225  
0.000225  
0.000222  
0.000224  
0.000221  
0.000223  
0.000221  
0.000220  
0.000225  
0.000224  
0.000224  
0.000221  
0.000225  
0.000225  
0.000224  
0.000221  
0.000222  
0.000224  
0.000225  
0.000224  
0.000220  
0.000221  
0.000220  
0.000221  
0.000220  
0.000221  
0.000222  
0.000225  
0.000222  
0.000225  
0.000224  
0.000225  
0.000224  
0.000225  
0.000222  
0.000223  
0.000224  
0.000221  
0.000241  
0.000220  
0.000225  
0.000220  
0.000225  
0.000226  
0.000225  
0.000225  
0.000227  
0.000222  
0.000224  
0.000223  
0.000223  
0.000221  
0.000222  
0.000221  
0.000221  
0.000221  
0.000222  
0.000222  
0.000223  
0.000223  
0.000221  
0.000224  
0.000221  
0.000222  
0.000220  
0.000223  
0.000222  
0.000224  
0.000247  
0.000222  
0.000224  
0.000219  
0.000221  
0.000222  
0.000241  
0.000220  
0.000222  
0.000222  
0.000221  
0.000220  
0.000223  
0.000221  
0.000223  
0.000227  
0.000221  
0.000220  
0.000221  
0.000221  
0.000223  
0.000222  
0.000223  
0.000223  
0.000222  
0.000224  
0.000220  
0.000220  
0.000222  
0.000222  
0.000220  
0.000219  
0.000219  
0.000223  
0.000237  
0.000221  
0.000222  
0.000222  
0.000219  
0.000223  
0.000222  
0.000221  
0.000222  
0.000222  
0.000224  
0.000218  
0.000224  
0.000227  
0.000226  
0.000226  
0.000227  
0.000227  
0.000227  
0.000226  
0.000228  
0.000224  
0.000226  
0.000225  
0.000227  
0.000228  
0.000226  
0.000225  
0.000227  
0.000228  
0.000223  
0.000227  
0.000226  
0.000225  
0.000224  
0.000226  
0.000225  
0.000224  
0.000224  
0.000230  
0.000228  
0.000226  
0.000225  
0.000227  
0.000224  
0.000223  
0.000225  
0.000226  
0.000226  
0.000228  
0.000226  
0.000226  
0.000227  
0.000226  
0.000224  
0.000226  
0.000225  
0.000226  
0.000226  
0.000226  
0.000227  
0.000227  
0.000226  
0.000223  
0.000245  
0.000228  
0.000224  
0.000227  
0.000224  
0.000226  
0.000225  
0.000227  
0.000226  
0.000227  
0.000228  
0.000227  
0.000223  
0.000223  
0.000227  
0.000226  
0.000225  
0.000226  
0.000222  
0.000225  
0.000227  
0.000227  
0.000224  
0.000226  
0.000226  
0.000227  
0.000226  
0.000226  
0.000224  
0.000226  
0.000226  
0.000227  
0.000226  
0.000225  
0.000223  
0.000225  
0.000225  
0.000225  
0.000226  
0.000224  
0.000225  
0.000225  
0.000228  
0.000227  
0.000227  
0.000224  
0.000224  
0.000226  
0.000226  
0.000225  
0.000225  
0.000226  
0.000225  
0.000223  
0.000226  
0.000224  
0.000227  
0.000227  
0.000228  
0.000223  
0.000228  
0.000224  
0.000227  
0.000229  
0.000244  
0.000226  
0.000222  
0.000225  
0.000227  
0.000223  
0.000226  
0.000226  
0.000224  
0.000229  
0.000226  
0.000228  
0.000222  
0.000227  
0.000226  
0.000224  
0.000225  
0.000225  
0.000221  
0.000227  
0.000225  
0.000223  
0.000222  
0.000223  
0.000221  
0.000221  
0.000224  
0.000226  
0.000222  
0.000224  
0.000225  
0.000222  
0.000225  
0.000221  
0.000222  
0.000226  
0.000225  
0.000227  
0.000222  
0.000221  
0.000226  
0.000222  
0.000224  
0.000223  
0.000222  
0.000222  
0.000224  
0.000225  
0.000225  
0.000222  
0.000224  
0.000222  
0.000225  
0.000222  
0.000263  
0.000224  
0.000224  
0.000225  
0.000223  
0.000225  
0.000224  
0.000221  
0.000226  
0.000227  
0.000247  
0.000223  
0.000225  
0.000224  
0.000222  
0.000226  
0.000227  
0.000223  
0.000223  
0.000227  
0.000223  
0.000226  
0.000225  
0.000228  
0.000227  
0.000229  
0.000227  
0.000225  
0.000227  
0.000227  
0.000228  
0.000225  
0.000225  
0.000225  
0.000229  
0.000230  
0.000227  
0.000229  
0.000228  
0.000228  
0.000229  
0.000227  
0.000229  
0.000227  
0.000227  
0.000228  
0.000226  
0.000227  
0.000231  
0.000229  
0.000226  
0.000228  
0.000225  
0.000229  
0.000229  
0.000229  
0.000228  
0.000228  
0.000229  
0.000225  
0.000228  
0.000228  
0.000228  
0.000228  
0.000231  
0.000227  
0.000226  
0.000227  
0.000228  
0.000229  
0.000226  
0.000229  
0.000227  
0.000228  
0.000243  
0.000227  
0.000225  
0.000231  
0.000246  
0.000228  
0.000228  
0.000226  
0.000226  
0.000228  
0.000225  
0.000226  
0.000212  
0.000211  
0.000215  
0.000212  
0.000214  
0.000215  
0.000215  
0.000214  
0.000214  
0.000214  
0.000211  
0.000215  
0.000213  
0.000210  
0.000214  
0.000211  
0.000211  
0.000212  
0.000215  
0.000214  
0.000214  
0.000210  
0.000214  
0.000213  
0.000213  
0.000214  
0.000215  
0.000210  
0.000214  
0.000214  
0.000210  
0.000214  
0.000214  
0.000212  
0.000215  
0.000215  
0.000214  
0.000212  
0.000213  
0.000210  
0.000211  
0.000212  
0.000214  
0.000211  
0.000214  
0.000214  
0.000241  
0.000212  
0.000211  
0.000214  
0.000215  
0.000213  
0.000231  
0.000213  
0.000213  
0.000211  
0.000211  
0.000213  
0.000213  
0.000214  
0.000213  
0.000214  
0.000212  
0.000243  
0.000223  
0.000222  
0.000221  
0.000218  
0.000224  
0.000222  
0.000222  
0.000221  
0.000222  
0.000223  
0.000221  
0.000223  
0.000223  
0.000223  
0.000222  
0.000222  
0.000225  
0.000223  
0.000222  
0.000222  
0.000223  
0.000224  
0.000222  
0.000225  
0.000222  
0.000219  
0.000222  
0.000219  
0.000226  
0.000220  
0.000220  
0.000222  
0.000220  
0.000222  
0.000220  
0.000224  
0.000223  
0.000222  
0.000222  
0.000222  
0.000218  
0.000223  
0.000221  
0.000223  
0.000226  
0.000220  
0.000222  
0.000222  
0.000220  
0.000223  
0.000223  
0.000225  
0.000242  
0.000222  
0.000223  
0.000220  
0.000222  
0.000225  
0.000224  
0.000222  
0.000220  
0.000224  
0.000221  
0.000225  
0.000225  
0.000225  
0.000225  
0.000225  
0.000221  
0.000222  
0.000225  
0.000225  
0.000223  
0.000222  
0.000224  
0.000224  
0.000222  
0.000224  
0.000224  
0.000225  
0.000226  
0.000227  
0.000222  
0.000223  
0.000225  
0.000226  
0.000222  
0.000225  
0.000226  
0.000222  
0.000225  
0.000225  
0.000225  
0.000225  
0.000222  
0.000224  
0.000225  
0.000222  
0.000223  
0.000224  
0.000225  
0.000225  
0.000225  
0.000225  
0.000222  
0.000224  
0.000223  
0.000223  
0.000226  
0.000225  
0.000220  
0.000222  
0.000226  
0.000227  
0.000222  
0.000222  
0.000365  
0.000222  
0.000223  
0.000225  
0.000221  
0.000222  
0.000221  
0.000224  
0.000226  
0.000224  
0.000223  
0.000226  
0.000228  
0.000226  
0.000228  
0.000227  
0.000228  
0.000229  
0.000225  
0.000227  
0.000227  
0.000225  
0.000224  
0.000226  
0.000224  
0.000227  
0.000227  
0.000224  
0.000227  
0.000227  
0.000227  
0.000229  
0.000224  
0.000228  
0.000226  
0.000227  
0.000224  
0.000228  
0.000228  
0.000225  
0.000229  
0.000225  
0.000227  
0.000228  
0.000230  
0.000227  
0.000228  
0.000223  
0.000228  
0.000224  
0.000228  
0.000228  
0.000227  
0.000226  
0.000227  
0.000224  
0.000227  
0.000229  
0.000228  
0.000225  
0.000225  
0.000227  
0.000227  
0.000228  
0.000248  
0.000228  
0.000225  
0.000233  
0.000224  
0.000227  
0.000226  
0.000228  
0.000226  
0.000224  
0.000228  
0.000226  
0.000226  
0.000228  
0.000229  
0.000227  
0.000230  
0.000224  
0.000227  
0.000227  
0.000227  
0.000228  
0.000228  
0.000225  
0.000225  
0.000228  
0.000228  
0.000227  
0.000229  
0.000228  
0.000228  
0.000227  
0.000228  
0.000226  
0.000229  
0.000227  
0.000223  
0.000229  
0.000229  
0.000228  
0.000228  
0.000248  
0.000230  
0.000224  
0.000227  
0.000225  
0.000262  
0.000227  
0.000228  
0.000232  
0.000230  
0.000224  
0.000228  
0.000228  
0.000229  
0.000227  
0.000228  
0.000228  
0.000225  
0.000227  
0.000229  
0.000227  
0.000226  
0.000227  
0.000242  
0.000225  
0.000225  
0.000224  
0.000227  
0.000228  
0.000230  
0.000225  
0.000228  
0.000228  
0.000226  
0.000227  
0.000212  
0.000214  
0.000209  
0.000212  
0.000210  
0.000210  
0.000208  
0.000210  
0.000211  
0.000211  
0.000213  
0.000215  
0.000213  
0.000213  
0.000210  
0.000211  
0.000210  
0.000211  
0.000212  
0.000211  
0.000213  
0.000208  
0.000211  
0.000209  
0.000207  
0.000213  
0.000210  
0.000210  
0.000212  
0.000212  
0.000212  
0.000210  
0.000210  
0.000210  
0.000209  
0.000213  
0.000209  
0.000209  
0.000210  
0.000211  
0.000211  
0.000210  
0.000213  
0.000210  
0.000214  
0.000211  
0.000213  
0.000208  
0.000213  
0.000209  
0.000213  
0.000214  
0.000231  
0.000246  
0.000212  
0.000210  
0.000212  
0.000210  
0.000211  
0.000209  
0.000210  
0.000211  
0.000212  
0.000213  
0.000226  
0.000225  
0.000223  
0.000222  
0.000222  
0.000222  
0.000225  
0.000226  
0.000223  
0.000225  
0.000225  
0.000226  
0.000225  
0.000225  
0.000220  
0.000221  
0.000223  
0.000224  
0.000225  
0.000225  
0.000227  
0.000223  
0.000225  
0.000223  
0.000225  
0.000226  
0.000227  
0.000223  
0.000222  
0.000224  
0.000221  
0.000224  
0.000221  
0.000224  
0.000225  
0.000225  
0.000225  
0.000224  
0.000222  
0.000225  
0.000225  
0.000225  
0.000224  
0.000221  
0.000222  
0.000224  
0.000224  
0.000221  
0.000221  
0.000222  
0.000225  
0.000224  
0.000243  
0.000225  
0.000226  
0.000225  
0.000224  
0.000226  
0.000226  
0.000227  
0.000225  
0.000221  
0.000226  
0.000222  
0.000227  
0.000227  
0.000227  
0.000228  
0.000226  
0.000229  
0.000227  
0.000225  
0.000226  
0.000228  
0.000226  
0.000227  
0.000226  
0.000227  
0.000224  
0.000227  
0.000226  
0.000227  
0.000226  
0.000226  
0.000228  
0.000226  
0.000227  
0.000226  
0.000228  
0.000230  
0.000227  
0.000226  
0.000228  
0.000228  
0.000224  
0.000225  
0.000228  
0.000228  
0.000230  
0.000228  
0.000229  
0.000228  
0.000226  
0.000229  
0.000228  
0.000227  
0.000228  
0.000227  
0.000228  
0.000224  
0.000228  
0.000225  
0.000224  
0.000226  
0.000225  
0.000226  
0.000244  
0.000225  
0.000226  
0.000226  
0.000225  
0.000228  
0.000228  
0.000228  
0.000228  
0.000227  
0.000225  
0.000225  
0.000227  
0.000228  
0.000225  
0.000226  
0.000229  
0.000223  
0.000226  
0.000226  
0.000223  
0.000224  
0.000228  
0.000224  
0.000225  
0.000226  
0.000223  
0.000224  
0.000223  
0.000227  
0.000225  
0.000228  
0.000227  
0.000223  
0.000226  
0.000225  
0.000227  
0.000223  
0.000225  
0.000224  
0.000227  
0.000226  
0.000223  
0.000227  
0.000226  
0.000228  
0.000226  
0.000227  
0.000226  
0.000228  
0.000226  
0.000227  
0.000227  
0.000225  
0.000227  
0.000226  
0.000226  
0.000226  
0.000227  
0.000226  
0.000226  
0.000227  
0.000228  
0.000227  
0.000366  
0.000223  
0.000227  
0.000223  
0.000226  
0.000226  
0.000227  
0.000223  
0.000224  
0.000227  
0.000226  
0.000224  
0.000213  
0.000211  
0.000208  
0.000209  
0.000209  
0.000213  
0.000210  
0.000208  
0.000210  
0.000210  
0.000212  
0.000208  
0.000208  
0.000212  
0.000207  
0.000209  
0.000213  
0.000213  
0.000209  
0.000212  
0.000211  
0.000209  
0.000212  
0.000213  
0.000208  
0.000210  
0.000211  
0.000210  
0.000211  
0.000209  
0.000210  
0.000210  
0.000210  
0.000212  
0.000212  
0.000209  
0.000212  
0.000210  
0.000209  
0.000208  
0.000207  
0.000210  
0.000213  
0.000210  
0.000211  
0.000211  
0.000210  
0.000212  
0.000208  
0.000209  
0.000210  
0.000213  
0.000228  
0.000210  
0.000208  
0.000208  
0.000210  
0.000209  
0.000211  
0.000213  
0.000211  
0.000210  
0.000208  
0.000208  
0.000223  
0.000223  
0.000226  
0.000222  
0.000226  
0.000223  
0.000224  
0.000224  
0.000226  
0.000226  
0.000226  
0.000223  
0.000227  
0.000223  
0.000223  
0.000225  
0.000223  
0.000224  
0.000224  
0.000225  
0.000224  
0.000224  
0.000225  
0.000226  
0.000225  
0.000224  
0.000223  
0.000223  
0.000227  
0.000226  
0.000223  
0.000226  
0.000225  
0.000228  
0.000222  
0.000223  
0.000224  
0.000225  
0.000224  
0.000228  
0.000226  
0.000223  
0.000226  
0.000226  
0.000226  
0.000225  
0.000223  
0.000226  
0.000225  
0.000226  
0.000225  
0.000222  
0.000244  
0.000223  
0.000226  
0.000224  
0.000227  
0.000225  
0.000227  
0.000226  
0.000223  
0.000224  
0.000223  
0.000226  
0.000206  
0.000216  
0.000207  
0.000228  
0.000210  
0.000211  
0.000207  
0.000208  
0.000209  
0.000206  
0.000208  
0.000206  
0.000205  
0.000203  
0.000206  
0.000206  
0.000209  
0.000208  
0.000209  
0.000209  
0.000209  
0.000212  
0.000203  
0.000208  
0.000207  
0.000214  
0.000209  
0.000205  
0.000210  
0.000208  
0.000208  
0.000209  
0.000208  
0.000207  
0.000207  
0.000210  
0.000207  
0.000207  
0.000207  
0.000207  
0.000216  
0.000214  
0.000209  
0.000209  
0.000204  
0.000208  
0.000214  
0.000209  
0.000207  
0.000212  
0.000208  
0.000207  
0.000212  
0.000206  
0.000209  
0.000210  
0.000210  
0.000210  
0.000210  
0.000208  
0.000207  
0.000209  
0.000205  
0.000207  
0.000212  
0.000212  
0.000215  
0.000219  
0.000217  
0.000210  
0.000217  
0.000215  
0.000216  
0.000215  
0.000221  
0.000215  
0.000219  
0.000215  
0.000223  
0.000218  
0.000210  
0.000212  
0.000213  
0.000221  
0.000212  
0.000214  
0.000214  
0.000213  
0.000212  
0.000218  
0.000215  
0.000221  
0.000217  
0.000215  
0.000217  
0.000214  
0.000215  
0.000213  
0.000210  
0.000214  
0.000214  
0.000215  
0.000217  
0.000213  
0.000216  
0.000218  
0.000215  
0.000222  
0.000216  
0.000215  
0.000217  
0.000217  
0.000212  
0.000212  
0.000214  
0.000224  
0.000234  
0.000215  
0.000216  
0.000219  
0.000217  
0.000217  
0.000219  
0.000220  
0.000228  
0.000213  
0.000217  
0.000216  
0.000225  
0.000245  
0.000222  
0.000227  
0.000238  
0.000232  
0.000236  
0.000216  
0.000220  
0.000218  
0.000216  
0.000220  
0.000221  
0.000229  
0.000217  
0.000219  
0.000226  
0.000231  
0.000224  
0.000232  
0.000232  
0.000234  
0.000222  
0.000226  
0.000218  
0.000222  
0.000219  
0.000223  
0.000229  
0.000218  
0.000219  
0.000223  
0.000220  
0.000247  
0.000229  
0.000238  
0.000225  
0.000230  
0.000218  
0.000218  
0.000220  
0.000228  
0.000219  
0.000218  
0.000221  
0.000219  
0.000227  
0.000218  
0.000219  
0.000220  
0.000234  
0.000216  
0.000239  
0.000221  
0.000219  
0.000220  
0.000225  
0.000220  
0.000221  
0.000245  
0.000222  
0.000228  
0.000216  
0.000218  
0.000214  
0.000214  
0.000211  
0.000213  
0.000215  
0.000213  
0.000214  
0.000208  
0.000211  
0.000213  
0.000213  
0.000215  
0.000213  
0.000214  
0.000212  
0.000209  
0.000214  
0.000211  
0.000212  
0.000211  
0.000213  
0.000212  
0.000214  
0.000210  
0.000212  
0.000212  
0.000208  
0.000220  
0.000209  
0.000217  
0.000212  
0.000209  
0.000222  
0.000208  
0.000213  
0.000211  
0.000212  
0.000211  
0.000210  
0.000211  
0.000208  
0.000211  
0.000212  
0.000213  
0.000213  
0.000213  
0.000212  
0.000215  
0.000212  
0.000211  
0.000210  
0.000210  
0.000229  
0.000213  
0.000213  
0.000211  
0.000212  
0.000218  
0.000213  
0.000213  
0.000213  
0.000213  
0.000210  
0.000211  
0.000220  
0.000214  
0.000215  
0.000215  
0.000214  
0.000211  
0.000223  
0.000213  
0.000216  
0.000214  
0.000213  
0.000216  
0.000212  
0.000219  
0.000213  
0.000216  
0.000214  
0.000213  
0.000213  
0.000213  
0.000213  
0.000219  
0.000216  
0.000222  
0.000213  
0.000212  
0.000212  
0.000210  
0.000220  
0.000213  
0.000218  
0.000213  
0.000215  
0.000214  
0.000220  
0.000215  
0.000214  
0.000221  
0.000214  
0.000212  
0.000221  
0.000214  
0.000215  
0.000216  
0.000212  
0.000214  
0.000213  
0.000215  
0.000216  
0.000212  
0.000211  
0.000222  
0.000232  
0.000216  
0.000214  
0.000212  
0.000213  
0.000211  
0.000213  
0.000217  
0.000216  
0.000216  
0.000212  
0.000214  
0.000248  
0.000253  
0.000252  
0.000250  
0.000254  
0.000251  
0.000250  
0.000248  
0.000252  
0.000253  
0.000252  
0.000256  
0.000256  
0.000255  
0.000254  
0.000250  
0.000251  
0.000254  
0.000250  
0.000253  
0.000257  
0.000248  
0.000250  
0.000250  
0.000246  
0.000261  
0.000247  
0.000254  
0.000254  
0.000249  
0.000249  
0.000256  
0.000248  
0.000253  
0.000250  
0.000253  
0.000252  
0.000252  
0.000249  
0.000259  
0.000260  
0.000251  
0.000254  
0.000250  
0.000253  
0.000252  
0.000251  
0.000252  
0.000252  
0.000253  
0.000257  
0.000251  
0.000270  
0.000253  
0.000253  
0.000248  
0.000263  
0.000251  
0.000254  
0.000251  
0.000253  
0.000252  
0.000258  
0.000251  
0.000230  
0.000231  
0.000233  
0.000229  
0.000232  
0.000231  
0.000232  
0.000225  
0.000228  
0.000232  
0.000231  
0.000234  
0.000232  
0.000230  
0.000227  
0.000232  
0.000232  
0.000229  
0.000227  
0.000227  
0.000231  
0.000228  
0.000224  
0.000230  
0.000230  
0.000229  
0.000232  
0.000226  
0.000228  
0.000226  
0.000227  
0.000227  
0.000225  
0.000224  
0.000228  
0.000229  
0.000228  
0.000231  
0.000227  
0.000229  
0.000229  
0.000235  
0.000226  
0.000232  
0.000227  
0.000229  
0.000227  
0.000232  
0.000228  
0.000229  
0.000232  
0.000232  
0.000381  
0.000231  
0.000236  
0.000228  
0.000228  
0.000235  
0.000235  
0.000227  
0.000232  
0.000231  
0.000226  
0.000227  
0.000221  
0.000222  
0.000221  
0.000225  
0.000222  
0.000219  
0.000223  
0.000223  
0.000225  
0.000226  
0.000220  
0.000220  
0.000228  
0.000224  
0.000224  
0.000218  
0.000222  
0.000221  
0.000226  
0.000221  
0.000228  
0.000224  
0.000222  
0.000220  
0.000222  
0.000220  
0.000219  
0.000228  
0.000220  
0.000224  
0.000220  
0.000222  
0.000218  
0.000223  
0.000220  
0.000224  
0.000221  
0.000221  
0.000222  
0.000221  
0.000221  
0.000225  
0.000222  
0.000219  
0.000220  
0.000221  
0.000221  
0.000223  
0.000221  
0.000242  
0.000219  
0.000221  
0.000238  
0.000228  
0.000220  
0.000222  
0.000219  
0.000229  
0.000224  
0.000223  
0.000225  
0.000223  
0.000225  
0.000226  
0.000215  
0.000216  
0.000219  
0.000222  
0.000218  
0.000223  
0.000213  
0.000214  
0.000222  
0.000221  
0.000227  
0.000225  
0.000220  
0.000220  
0.000218  
0.000223  
0.000218  
0.000217  
0.000219  
0.000217  
0.000223  
0.000221  
0.000218  
0.000218  
0.000218  
0.000217  
0.000216  
0.000218  
0.000219  
0.000213  
0.000221  
0.000214  
0.000234  
0.000217  
0.000215  
0.000221  
0.000219  
0.000219  
0.000216  
0.000218  
0.000216  
0.000223  
0.000218  
0.000219  
0.000217  
0.000223  
0.000217  
0.000216  
0.000217  
0.000218  
0.000220  
0.000220  
0.000234  
0.000217  
0.000216  
0.000218  
0.000218  
0.000220  
0.000220  
0.000220  
0.000218  
0.000224  
0.000220  
0.000216  
0.000217  
0.000216  
0.000228  
0.000216  
0.000223  
0.000227  
0.000223  
0.000215  
0.000228  
0.000224  
0.000231  
0.000215  
0.000217  
0.000216  
0.000216  
0.000216  
0.000217  
0.000216  
0.000215  
0.000228  
0.000225  
0.000221  
0.000219  
0.000227  
0.000215  
0.000224  
0.000223  
0.000220  
0.000219  
0.000215  
0.000216  
0.000214  
0.000222  
0.000220  
0.000215  
0.000229  
0.000216  
0.000227  
0.000215  
0.000233  
0.000219  
0.000217  
0.000218  
0.000220  
0.000219  
0.000216  
0.000218  
0.000216  
0.000221  
0.000221  
0.000215  
0.000224  
0.000235  
0.000226  
0.000216  
0.000228  
0.000231  
0.000217  
0.000217  
0.000212  
0.000218  
0.000216  
0.000218  
0.000216  
0.000215  
0.000216  
0.000217  
0.000218  
0.000220  
0.000216  
0.000213  
0.000214  
0.000216  
0.000215  
0.000214  
0.000214  
0.000215  
0.000215  
0.000217  
0.000212  
0.000217  
0.000216  
0.000218  
0.000214  
0.000211  
0.000214  
0.000218  
0.000217  
0.000219  
0.000218  
0.000224  
0.000215  
0.000223  
0.000218  
0.000220  
0.000222  
0.000217  
0.000216  
0.000214  
0.000220  
0.000215  
0.000217  
0.000218  
0.000216  
0.000217  
0.000215  
0.000214  
0.000213  
0.000214  
0.000216  
0.000217  
0.000217  
0.000213  
0.000219  
0.000218  
0.000218  
0.000236  
0.000213  
0.000222  
0.000214  
0.000215  
0.000215  
0.000214  
0.000214  
0.000215  
0.000217  
0.000219  
0.000220  
0.000252  
0.000261  
0.000258  
0.000253  
0.000254  
0.000252  
0.000251  
0.000258  
0.000254  
0.000252  
0.000253  
0.000260  
0.000255  
0.000253  
0.000251  
0.000256  
0.000253  
0.000263  
0.000253  
0.000252  
0.000251  
0.000254  
0.000250  
0.000252  
0.000250  
0.000256  
0.000260  
0.000250  
0.000251  
0.000255  
0.000253  
0.000257  
0.000252  
0.000253  
0.000260  
0.000260  
0.000253  
0.000254  
0.000254  
0.000257  
0.000258  
0.000248  
0.000247  
0.000249  
0.000254  
0.000266  
0.000250  
0.000253  
0.000251  
0.000250  
0.000253  
0.000252  
0.000272  
0.000349  
0.000251  
0.000252  
0.000252  
0.000248  
0.000252  
0.000250  
0.000254  
0.000250  
0.000252  
0.000253  
0.000256  
0.000243  
0.000245  
0.000242  
0.000247  
0.000243  
0.000239  
0.000244  
0.000245  
0.000242  
0.000242  
0.000239  
0.000242  
0.000242  
0.000238  
0.000241  
0.000243  
0.000253  
0.000245  
0.000244  
0.000248  
0.000244  
0.000238  
0.000246  
0.000241  
0.000241  
0.000238  
0.000242  
0.000240  
0.000241  
0.000238  
0.000249  
0.000244  
0.000253  
0.000241  
0.000241  
0.000239  
0.000247  
0.000242  
0.000238  
0.000241  
0.000243  
0.000245  
0.000243  
0.000246  
0.000243  
0.000243  
0.000244  
0.000257  
0.000244  
0.000243  
0.000245  
0.000261  
0.000261  
0.000245  
0.000240  
0.000244  
0.000242  
0.000248  
0.000243  
0.000239  
0.000244  
0.000240  
0.000240  
0.000232  
0.000232  
0.000228  
0.000229  
0.000228  
0.000230  
0.000226  
0.000229  
0.000228  
0.000231  
0.000226  
0.000226  
0.000230  
0.000226  
0.000233  
0.000240  
0.000227  
0.000230  
0.000232  
0.000229  
0.000233  
0.000228  
0.000226  
0.000230  
0.000229  
0.000236  
0.000229  
0.000226  
0.000228  
0.000228  
0.000232  
0.000231  
0.000229  
0.000231  
0.000233  
0.000231  
0.000228  
0.000229  
0.000226  
0.000227  
0.000229  
0.000230  
0.000230  
0.000231  
0.000239  
0.000228  
0.000228  
0.000228  
0.000230  
0.000232  
0.000232  
0.000232  
0.000246  
0.000228  
0.000233  
0.000227  
0.000228  
0.000229  
0.000233  
0.000228  
0.000229  
0.000232  
0.000227  
0.000230  
0.000222  
0.000217  
0.000220  
0.000227  
0.000215  
0.000220  
0.000220  
0.000218  
0.000222  
0.000231  
0.000221  
0.000226  
0.000232  
0.000221  
0.000221  
0.000220  
0.000221  
0.000222  
0.000218  
0.000231  
0.000215  
0.000219  
0.000223  
0.000217  
0.000227  
0.000221  
0.000220  
0.000220  
0.000224  
0.000219  
0.000225  
0.000221  
0.000220  
0.000217  
0.000222  
0.000225  
0.000220  
0.000220  
0.000215  
0.000223  
0.000223  
0.000223  
0.000220  
0.000221  
0.000222  
0.000217  
0.000221  
0.000222  
0.000216  
0.000250  
0.000222  
0.000223  
0.000236  
0.000219  
0.000219  
0.000224  
0.000220  
0.000221  
0.000222  
0.000221  
0.000218  
0.000223  
0.000227  
0.000227  
0.000229  
0.000229  
0.000225  
0.000226  
0.000227  
0.000223  
0.000226  
0.000224  
0.000224  
0.000232  
0.000226  
0.000235  
0.000226  
0.000224  
0.000224  
0.000230  
0.000228  
0.000232  
0.000225  
0.000226  
0.000227  
0.000227  
0.000228  
0.000227  
0.000229  
0.000231  
0.000224  
0.000226  
0.000228  
0.000227  
0.000231  
0.000225  
0.000227  
0.000229  
0.000224  
0.000226  
0.000228  
0.000224  
0.000230  
0.000226  
0.000234  
0.000223  
0.000225  
0.000229  
0.000228  
0.000222  
0.000227  
0.000227  
0.000230  
0.000228  
0.000224  
0.000230  
0.000246  
0.000223  
0.000227  
0.000226  
0.000229  
0.000225  
0.000223  
0.000231  
0.000226  
0.000226  
0.000230  
0.000228  
0.000272  
0.000272  
0.000269  
0.000271  
0.000269  
0.000271  
0.000276  
0.000275  
0.000272  
0.000275  
0.000267  
0.000269  
0.000269  
0.000272  
0.000267  
0.000274  
0.000269  
0.000272  
0.000269  
0.000271  
0.000270  
0.000271  
0.000274  
0.000269  
0.000272  
0.000288  
0.000277  
0.000275  
0.000267  
0.000271  
0.000275  
0.000296  
0.000278  
0.000276  
0.000271  
0.000269  
0.000275  
0.000270  
0.000275  
0.000273  
0.000271  
0.000270  
0.000271  
0.000272  
0.000267  
0.000268  
0.000270  
0.000271  
0.000275  
0.000273  
0.000270  
0.000273  
0.000294  
0.000271  
0.000278  
0.000280  
0.000275  
0.000271  
0.000267  
0.000270  
0.000270  
0.000272  
0.000272  
0.000270  
0.000254  
0.000252  
0.000254  
0.000249  
0.000250  
0.000255  
0.000251  
0.000252  
0.000248  
0.000255  
0.000248  
0.000252  
0.000250  
0.000253  
0.000254  
0.000248  
0.000252  
0.000246  
0.000251  
0.000253  
0.000247  
0.000254  
0.000245  
0.000249  
0.000247  
0.000248  
0.000249  
0.000250  
0.000251  
0.000249  
0.000247  
0.000248  
0.000248  
0.000251  
0.000248  
0.000249  
0.000249  
0.000247  
0.000249  
0.000249  
0.000243  
0.000248  
0.000246  
0.000245  
0.000251  
0.000248  
0.000248  
0.000246  
0.000245  
0.000246  
0.000245  
0.000253  
0.000270  
0.000255  
0.000244  
0.000254  
0.000250  
0.000248  
0.000249  
0.000249  
0.000251  
0.000249  
0.000249  
0.000249  
0.000246  
0.000241  
0.000243  
0.000248  
0.000242  
0.000246  
0.000244  
0.000247  
0.000243  
0.000242  
0.000242  
0.000245  
0.000243  
0.000246  
0.000243  
0.000247  
0.000248  
0.000249  
0.000244  
0.000246  
0.000241  
0.000243  
0.000245  
0.000244  
0.000249  
0.000245  
0.000240  
0.000250  
0.000247  
0.000241  
0.000242  
0.000246  
0.000250  
0.000247  
0.000245  
0.000243  
0.000245  
0.000244  
0.000243  
0.000243  
0.000242  
0.000243  
0.000244  
0.000240  
0.000245  
0.000244  
0.000247  
0.000246  
0.000245  
0.000247  
0.000243  
0.000241  
0.000265  
0.000254  
0.000240  
0.000244  
0.000240  
0.000246  
0.000241  
0.000240  
0.000243  
0.000246  
0.000242  
0.000244  
0.000247  
0.000239  
0.000237  
0.000242  
0.000242  
0.000240  
0.000241  
0.000238  
0.000246  
0.000239  
0.000239  
0.000241  
0.000238  
0.000244  
0.000237  
0.000239  
0.000238  
0.000245  
0.000237  
0.000240  
0.000235  
0.000268  
0.000237  
0.000237  
0.000241  
0.000245  
0.000239  
0.000237  
0.000239  
0.000247  
0.000238  
0.000239  
0.000237  
0.000243  
0.000240  
0.000240  
0.000237  
0.000238  
0.000238  
0.000238  
0.000240  
0.000241  
0.000241  
0.000240  
0.000243  
0.000240  
0.000238  
0.000238  
0.000243  
0.000239  
0.000241  
0.000241  
0.000257  
0.000243  
0.000246  
0.000236  
0.000237  
0.000241  
0.000237  
0.000242  
0.000242  
0.000242  
0.000239  
0.000244   

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/staliro6400_2.dat <==
0.000264  
0.000261  
0.000262  
0.000261  
0.000261  
0.000257  
0.000260  
0.000263  
0.000262  
0.000258  
0.000258  
0.000260  
0.000262  
0.000262  
0.000258  
0.000262  
0.000262  
0.000261  
0.000263  
0.000261  
0.000259  
0.000262  
0.000260  
0.000261  
0.000259  
0.000260  
0.000258  
0.000262  
0.000260  
0.000261  
0.000261  
0.000261  
0.000261  
0.000259  
0.000261  
0.000264  
0.000258  
0.000261  
0.000264  
0.000261  
0.000260  
0.000261  
0.000262  
0.000262  
0.000259  
0.000261  
0.000262  
0.000259  
0.000258  
0.000260  
0.000260  
0.000262  
0.000260  
0.000261  
0.000261  
0.000258  
0.000261  
0.000258  
0.000261  
0.000258  
0.000262  
0.000261  
0.000261  
0.000265  
0.000270  
0.000270  
0.000269  
0.000267  
0.000270  
0.000268  
0.000266  
0.000270  
0.000271  
0.000270  
0.000270  
0.000268  
0.000258  
0.000259  
0.000258  
0.000261  
0.000267  
0.000269  
0.000269  
0.000268  
0.000271  
0.000269  
0.000270  
0.000271  
0.000269  
0.000270  
0.000269  
0.000269  
0.000259  
0.000261  
0.000267  
0.000268  
0.000269  
0.000267  
0.000267  
0.000267  
0.000269  
0.000269  
0.000272  
0.000270  
0.000272  
0.000271  
0.000269  
0.000267  
0.000260  
0.000260  
0.000269  
0.000269  
0.000273  
0.000272  
0.000270  
0.000269  
0.000267  
0.000268  
0.000269  
0.000269  
0.000270  
0.000269  
0.000269  
0.000268  
0.000257  
0.000258  
0.000269  
0.000269  
0.000269  
0.000265  
0.000264  
0.000265  
0.000266  
0.000265  
0.000265  
0.000266  
0.000267  
0.000265  
0.000266  
0.000267  
0.000266  
0.000263  
0.000265  
0.000270  
0.000268  
0.000263  
0.000264  
0.000265  
0.000266  
0.000266  
0.000265  
0.000266  
0.000265  
0.000267  
0.000265  
0.000269  
0.000266  
0.000268  
0.000265  
0.000267  
0.000267  
0.000265  
0.000265  
0.000265  
0.000266  
0.000264  
0.000266  
0.000266  
0.000266  
0.000266  
0.000267  
0.000266  
0.000266  
0.000267  
0.000267  
0.000268  
0.000266  
0.000268  
0.000266  
0.000266  
0.000267  
0.000267  
0.000266  
0.000278  
0.000266  
0.000266  
0.000266  
0.000264  
0.000265  
0.000265  
0.000267  
0.000266  
0.000261  
0.000264  
0.000261  
0.000263  
0.000265  
0.000265  
0.000265  
0.000262  
0.000262  
0.000263  
0.000266  
0.000264  
0.000264  
0.000263  
0.000266  
0.000261  
0.000265  
0.000263  
0.000260  
0.000263  
0.000264  
0.000264  
0.000261  
0.000263  
0.000264  
0.000264  
0.000261  
0.000262  
0.000265  
0.000265  
0.000264  
0.000262  
0.000260  
0.000261  
0.000263  
0.000261  
0.000263  
0.000260  
0.000264  
0.000263  
0.000263  
0.000263  
0.000263  
0.000264  
0.000262  
0.000263  
0.000260  
0.000264  
0.000304  
0.000262  
0.000263  
0.000260  
0.000262  
0.000264  
0.000263  
0.000263  
0.000264  
0.000264  
0.000262  
0.000262  
0.000264  
0.000262  
0.000262  
0.000260  
0.000261  
0.000261  
0.000265  
0.000264  
0.000264  
0.000264  
0.000263  
0.000266  
0.000262  
0.000261  
0.000261  
0.000262  
0.000260  
0.000260  
0.000263  
0.000265  
0.000263  
0.000264  
0.000262  
0.000263  
0.000262  
0.000262  
0.000261  
0.000264  
0.000265  
0.000263  
0.000262  
0.000261  
0.000260  
0.000261  
0.000263  
0.000261  
0.000261  
0.000263  
0.000264  
0.000261  
0.000264  
0.000262  
0.000264  
0.000263  
0.000263  
0.000261  
0.000262  
0.000262  
0.000263  
0.000261  
0.000264  
0.000266  
0.000262  
0.000265  
0.000264  
0.000263  
0.000262  
0.000262  
0.000259  
0.000264  
0.000260  
0.000264  
0.000264  
0.000263  
0.000263  
0.000264  
0.000263  
0.000271  
0.000227  
0.000223  
0.000226  
0.000226  
0.000227  
0.000224  
0.000227  
0.000224  
0.000222  
0.000225  
0.000224  
0.000226  
0.000224  
0.000225  
0.000225  
0.000227  
0.000225  
0.000225  
0.000222  
0.000224  
0.000225  
0.000225  
0.000226  
0.000222  
0.000225  
0.000232  
0.000226  
0.000221  
0.000220  
0.000225  
0.000222  
0.000224  
0.000227  
0.000227  
0.000225  
0.000221  
0.000226  
0.000225  
0.000226  
0.000224  
0.000227  
0.000226  
0.000230  
0.000249  
0.000221  
0.000224  
0.000224  
0.000223  
0.000225  
0.000224  
0.000222  
0.000226  
0.000228  
0.000221  
0.000227  
0.000221  
0.000223  
0.000226  
0.000224  
0.000227  
0.000227  
0.000224  
0.000222  
0.000226  
0.000243  
0.000242  
0.000241  
0.000242  
0.000243  
0.000241  
0.000241  
0.000238  
0.000238  
0.000268  
0.000238  
0.000237  
0.000243  
0.000241  
0.000241  
0.000242  
0.000241  
0.000241  
0.000238  
0.000242  
0.000239  
0.000238  
0.000241  
0.000242  
0.000240  
0.000238  
0.000243  
0.000237  
0.000243  
0.000242  
0.000239  
0.000242  
0.000241  
0.000242  
0.000242  
0.000239  
0.000243  
0.000242  
0.000238  
0.000241  
0.000238  
0.000243  
0.000242  
0.000242  
0.000239  
0.000241  
0.000238  
0.000242  
0.000241  
0.000240  
0.000238  
0.000239  
0.000239  
0.000241  
0.000241  
0.000242  
0.000242  
0.000245  
0.000237  
0.000240  
0.000240  
0.000238  
0.000243  
0.000241  
0.000255  
0.000254  
0.000254  
0.000255  
0.000251  
0.000252  
0.000255  
0.000257  
0.000255  
0.000255  
0.000254  
0.000253  
0.000251  
0.000252  
0.000256  
0.000255  
0.000252  
0.000252  
0.000252  
0.000253  
0.000254  
0.000252  
0.000254  
0.000254  
0.000255  
0.000254  
0.000251  
0.000253  
0.000253  
0.000255  
0.000252  
0.000251  
0.000255  
0.000255  
0.000254  
0.000251  
0.000255  
0.000255  
0.000254  
0.000257  
0.000251  
0.000255  
0.000254  
0.000256  
0.000255  
0.000255  
0.000255  
0.000252  
0.000256  
0.000253  
0.000256  
0.000255  
0.000254  
0.000251  
0.000255  
0.000256  
0.000252  
0.000255  
0.000255  
0.000254  
0.000251  
0.000252  
0.000253  
0.000258  
0.000259  
0.000257  
0.000257  
0.000256  
0.000256  
0.000257  
0.000260  
0.000260  
0.000257  
0.000260  
0.000260  
0.000261  
0.000258  
0.000260  
0.000263  
0.000257  
0.000260  
0.000260  
0.000256  
0.000260  
0.000259  
0.000256  
0.000260  
0.000260  
0.000256  
0.000256  
0.000260  
0.000256  
0.000258  
0.000256  
0.000260  
0.000259  
0.000257  
0.000261  
0.000260  
0.000260  
0.000260  
0.000261  
0.000260  
0.000261  
0.000262  
0.000262  
0.000259  
0.000260  
0.000260  
0.000260  
0.000258  
0.000262  
0.000260  
0.000260  
0.000261  
0.000260  
0.000256  
0.000260  
0.000259  
0.000261  
0.000258  
0.000258  
0.000262  
0.000258  
0.000256  
0.000262  
0.000260  
0.000267  
0.000263  
0.000261  
0.000267  
0.000263  
0.000262  
0.000261  
0.000260  
0.000260  
0.000256  
0.000260  
0.000258  
0.000262  
0.000259  
0.000259  
0.000260  
0.000258  
0.000260  
0.000260  
0.000259  
0.000259  
0.000261  
0.000258  
0.000261  
0.000259  
0.000260  
0.000261  
0.000264  
0.000259  
0.000262  
0.000261  
0.000261  
0.000256  
0.000262  
0.000263  
0.000260  
0.000261  
0.000260  
0.000259  
0.000258  
0.000258  
0.000260  
0.000258  
0.000257  
0.000259  
0.000257  
0.000263  
0.000260  
0.000258  
0.000260  
0.000262  
0.000260  
0.000259  
0.000260  
0.000258  
0.000260  
0.000256  
0.000259  
0.000261  
0.000259  
0.000259  
0.000261  
0.000257  
0.000259  
0.000261  
0.000256  
0.000256  
0.000268  
0.000273  
0.000264  
0.000260  
0.000259  
0.000271  
0.000276  
0.000279  
0.000270  
0.000312  
0.000272  
0.000275  
0.000277  
0.000275  
0.000260  
0.000256  
0.000277  
0.000276  
0.000260  
0.000273  
0.000258  
0.000273  
0.000276  
0.000277  
0.000271  
0.000270  
0.000275  
0.000276  
0.000277  
0.000267  
0.000261  
0.000259  
0.000271  
0.000257  
0.000261  
0.000258  
0.000260  
0.000272  
0.000278  
0.000278  
0.000268  
0.000267  
0.000273  
0.000270  
0.000277  
0.000270  
0.000256  
0.000254  
0.000277  
0.000283  
0.000260  
0.000257  
0.000256  
0.000265  
0.000265  
0.000273  
0.000276  
0.000275  
0.000271  
0.000270  
0.000278  
0.000267  
0.000253  
0.000255  
0.000255  
0.000252  
0.000252  
0.000253  
0.000254  
0.000255  
0.000260  
0.000251  
0.000254  
0.000252  
0.000254  
0.000251  
0.000254  
0.000251  
0.000252  
0.000254  
0.000256  
0.000254  
0.000254  
0.000256  
0.000251  
0.000251  
0.000254  
0.000252  
0.000251  
0.000254  
0.000254  
0.000251  
0.000254  
0.000254  
0.000256  
0.000256  
0.000252  
0.000255  
0.000255  
0.000250  
0.000255  
0.000254  
0.000251  
0.000251  
0.000256  
0.000256  
0.000254  
0.000251  
0.000252  
0.000255  
0.000253  
0.000252  
0.000255  
0.000254  
0.000257  
0.000255  
0.000252  
0.000254  
0.000255  
0.000257  
0.000255  
0.000251  
0.000265  
0.000257  
0.000254  
0.000252  
0.000264  
0.000261  
0.000260  
0.000265  
0.000264  
0.000264  
0.000262  
0.000262  
0.000258  
0.000259  
0.000264  
0.000260  
0.000264  
0.000264  
0.000265  
0.000266  
0.000261  
0.000261  
0.000261  
0.000260  
0.000259  
0.000264  
0.000262  
0.000263  
0.000261  
0.000262  
0.000263  
0.000262  
0.000260  
0.000263  
0.000263  
0.000269  
0.000263  
0.000261  
0.000265  
0.000262  
0.000259  
0.000265  
0.000263  
0.000263  
0.000259  
0.000261  
0.000263  
0.000263  
0.000259  
0.000262  
0.000261  
0.000272  
0.000261  
0.000264  
0.000261  
0.000264  
0.000265  
0.000266  
0.000266  
0.000263  
0.000261  
0.000262  
0.000261  
0.000262  
0.000262  
0.000263  
0.000260  
0.000278  
0.000257  
0.000260  
0.000261  
0.000262  
0.000263  
0.000260  
0.000261  
0.000258  
0.000262  
0.000259  
0.000259  
0.000259  
0.000258  
0.000263  
0.000258  
0.000261  
0.000257  
0.000258  
0.000260  
0.000262  
0.000259  
0.000257  
0.000258  
0.000260  
0.000256  
0.000260  
0.000259  
0.000256  
0.000259  
0.000283  
0.000259  
0.000262  
0.000257  
0.000256  
0.000259  
0.000256  
0.000260  
0.000261  
0.000259  
0.000257  
0.000259  
0.000258  
0.000259  
0.000257  
0.000256  
0.000419  
0.000271  
0.000259  
0.000260  
0.000255  
0.000259  
0.000255  
0.000260  
0.000257  
0.000264  
0.000260  
0.000260  
0.000257  
0.000257  
0.000255  
0.000260  
0.000257  
0.000272  
0.000259  
0.000261  
0.000261  
0.000260  
0.000258  
0.000258  
0.000260  
0.000261  
0.000260  
0.000262  
0.000259  
0.000258  
0.000260  
0.000260  
0.000258  
0.000259  
0.000259  
0.000257  
0.000258  
0.000261  
0.000260  
0.000260  
0.000258  
0.000262  
0.000262  
0.000257  
0.000260  
0.000259  
0.000258  
0.000261  
0.000259  
0.000260  
0.000261  
0.000258  
0.000258  
0.000258  
0.000258  
0.000261  
0.000258  
0.000262  
0.000257  
0.000259  
0.000257  
0.000260  
0.000261  
0.000257  
0.000257  
0.000260  
0.000260  
0.000261  
0.000261  
0.000262  
0.000257  
0.000258  
0.000262  
0.000259  
0.000259  
0.000260  
0.000260  
0.000260  
0.000258  
0.000259  
0.000259  
0.000257  
0.000257  
0.000258  
0.000251  
0.000251  
0.000256  
0.000251  
0.000255  
0.000254  
0.000251  
0.000253  
0.000254  
0.000255  
0.000250  
0.000255  
0.000256  
0.000253  
0.000253  
0.000257  
0.000257  
0.000254  
0.000255  
0.000253  
0.000254  
0.000251  
0.000250  
0.000254  
0.000254  
0.000254  
0.000252  
0.000254  
0.000251  
0.000252  
0.000253  
0.000253  
0.000251  
0.000251  
0.000253  
0.000255  
0.000251  
0.000253  
0.000251  
0.000253  
0.000254  
0.000252  
0.000255  
0.000253  
0.000253  
0.000254  
0.000254  
0.000253  
0.000255  
0.000253  
0.000254  
0.000253  
0.000254  
0.000254  
0.000251  
0.000252  
0.000253  
0.000255  
0.000254  
0.000254  
0.000254  
0.000255  
0.000253  
0.000258  
0.000255  
0.000261  
0.000265  
0.000257  
0.000260  
0.000255  
0.000258  
0.000257  
0.000255  
0.000258  
0.000254  
0.000258  
0.000256  
0.000254  
0.000252  
0.000258  
0.000258  
0.000257  
0.000256  
0.000257  
0.000260  
0.000257  
0.000259  
0.000260  
0.000258  
0.000258  
0.000259  
0.000258  
0.000258  
0.000252  
0.000255  
0.000255  
0.000255  
0.000258  
0.000260  
0.000255  
0.000255  
0.000258  
0.000259  
0.000260  
0.000258  
0.000254  
0.000255  
0.000255  
0.000255  
0.000255  
0.000255  
0.000258  
0.000259  
0.000254  
0.000254  
0.000257  
0.000254  
0.000254  
0.000257  
0.000258  
0.000254  
0.000257  
0.000258  
0.000258  
0.000254  
0.000255  
0.000251  
0.000258  
0.000254  
0.000257  
0.000256  
0.000257  
0.000256  
0.000257  
0.000254  
0.000255  
0.000271  
0.000261  
0.000255  
0.000255  
0.000257  
0.000257  
0.000256  
0.000254  
0.000254  
0.000253  
0.000257  
0.000253  
0.000252  
0.000256  
0.000257  
0.000262  
0.000253  
0.000256  
0.000255  
0.000258  
0.000254  
0.000253  
0.000258  
0.000257  
0.000256  
0.000254  
0.000256  
0.000257  
0.000255  
0.000257  
0.000257  
0.000259  
0.000254  
0.000257  
0.000253  
0.000257  
0.000259  
0.000254  
0.000256  
0.000257  
0.000254  
0.000257  
0.000257  
0.000254  
0.000254  
0.000258  
0.000278  
0.000284  
0.000255  
0.000255  
0.000258  
0.000256  
0.000256  
0.000252  
0.000259  
0.000257  
0.000258  
0.000255  
0.000258  
0.000259  
0.000260  
0.000257  
0.000259  
0.000258  
0.000256  
0.000256  
0.000259  
0.000260  
0.000256  
0.000258  
0.000258  
0.000258  
0.000258  
0.000256  
0.000256  
0.000258  
0.000261  
0.000260  
0.000257  
0.000259  
0.000256  
0.000256  
0.000257  
0.000260  
0.000258  
0.000256  
0.000257  
0.000256  
0.000255  
0.000258  
0.000259  
0.000257  
0.000261  
0.000259  
0.000257  
0.000257  
0.000258  
0.000258  
0.000259  
0.000260  
0.000256  
0.000258  
0.000259  
0.000257  
0.000258  
0.000259  
0.000255  
0.000257  
0.000260  
0.000258  
0.000255  
0.000256  
0.000258  
0.000255  
0.000259  
0.000258  
0.000259  
0.000256  
0.000259  
0.000256  
0.000256  
0.000255  
0.000254  
0.000259  
0.000257  
0.000257  
0.000254  
0.000256  
0.000257  
0.000260  
0.000253  
0.000253  
0.000256  
0.000253  
0.000256  
0.000257  
0.000258  
0.000261  
0.000257  
0.000254  
0.000257  
0.000255  
0.000258  
0.000255  
0.000257  
0.000257  
0.000256  
0.000257  
0.000254  
0.000256  
0.000258  
0.000258  
0.000256  
0.000257  
0.000257  
0.000256  
0.000254  
0.000254  
0.000258  
0.000257  
0.000289  
0.000260  
0.000253  
0.000255  
0.000256  
0.000256  
0.000256  
0.000258  
0.000255  
0.000257  
0.000255  
0.000257  
0.000255  
0.000257  
0.000261  
0.000255  
0.000257  
0.000255  
0.000253  
0.000263  
0.000253  
0.000256  
0.000258  
0.000256  
0.000255  
0.000258  
0.000258  
0.000259  
0.000256  
0.000257  
0.000257  
0.000259  
0.000253  
0.000257  
0.000254  
0.000256  
0.000254  
0.000255  
0.000257  
0.000260  
0.000255  
0.000256  
0.000254  
0.000258  
0.000258  
0.000257  
0.000254  
0.000254  
0.000254  
0.000256  
0.000266  
0.000256  
0.000255  
0.000259  
0.000258  
0.000255  
0.000258  
0.000254  
0.000258  
0.000259  
0.000259  
0.000258  
0.000260  
0.000256  
0.000254  
0.000257  
0.000253  
0.000255  
0.000256  
0.000255  
0.000258  
0.000256  
0.000260  
0.000255  
0.000255  
0.000260  
0.000259  
0.000255  
0.000257  
0.000255  
0.000258  
0.000258  
0.000254  
0.000256  
0.000255  
0.000256  
0.000260  
0.000258  
0.000255  
0.000259  
0.000255  
0.000252  
0.000258  
0.000256  
0.000256  
0.000253  
0.000257  
0.000254  
0.000256  
0.000257  
0.000257  
0.000258  
0.000258  
0.000255  
0.000278  
0.000257  
0.000259  
0.000256  
0.000256  
0.000255  
0.000256  
0.000254  
0.000255  
0.000255  
0.000257  
0.000259  
0.000260  
0.000259  
0.000256  
0.000256  
0.000256  
0.000256  
0.000253  
0.000253  
0.000256  
0.000257  
0.000257  
0.000259  
0.000254  
0.000256  
0.000254  
0.000257  
0.000254  
0.000259  
0.000258  
0.000258  
0.000258  
0.000256  
0.000257  
0.000255  
0.000258  
0.000257  
0.000258  
0.000256  
0.000257  
0.000257  
0.000258  
0.000256  
0.000254  
0.000256  
0.000257  
0.000264  
0.000262  
0.000262  
0.000264  
0.000264  
0.000262  
0.000262  
0.000261  
0.000262  
0.000276  
0.000266  
0.000264  
0.000261  
0.000270  
0.000264  
0.000265  
0.000262  
0.000262  
0.000261  
0.000263  
0.000267  
0.000261  
0.000263  
0.000263  
0.000263  
0.000276  
0.000265  
0.000264  
0.000270  
0.000276  
0.000265  
0.000265  
0.000265  
0.000264  
0.000265  
0.000265  
0.000264  
0.000265  
0.000265  
0.000262  
0.000261  
0.000266  
0.000265  
0.000265  
0.000265  
0.000270  
0.000264  
0.000261  
0.000264  
0.000265  
0.000265  
0.000263  
0.000265  
0.000261  
0.000260  
0.000262  
0.000264  
0.000261  
0.000261  
0.000266  
0.000265  
0.000261  
0.000261  
0.000263  
0.000261  
0.000256  
0.000256  
0.000256  
0.000257  
0.000253  
0.000253  
0.000256  
0.000256  
0.000258  
0.000256  
0.000258  
0.000258  
0.000256  
0.000259  
0.000259  
0.000258  
0.000257  
0.000256  
0.000259  
0.000255  
0.000256  
0.000256  
0.000253  
0.000258  
0.000257  
0.000258  
0.000260  
0.000259  
0.000259  
0.000258  
0.000260  
0.000259  
0.000259  
0.000258  
0.000258  
0.000261  
0.000253  
0.000254  
0.000255  
0.000257  
0.000256  
0.000256  
0.000261  
0.000259  
0.000257  
0.000255  
0.000257  
0.000256  
0.000256  
0.000260  
0.000258  
0.000257  
0.000253  
0.000255  
0.000253  
0.000258  
0.000256  
0.000259  
0.000259  
0.000256  
0.000256  
0.000261  
0.000256  
0.000263  
0.000262  
0.000262  
0.000263  
0.000263  
0.000260  
0.000264  
0.000264  
0.000268  
0.000264  
0.000268  
0.000261  
0.000264  
0.000263  
0.000263  
0.000258  
0.000264  
0.000262  
0.000262  
0.000258  
0.000258  
0.000259  
0.000262  
0.000262  
0.000259  
0.000264  
0.000263  
0.000258  
0.000260  
0.000259  
0.000261  
0.000259  
0.000262  
0.000259  
0.000258  
0.000260  
0.000262  
0.000261  
0.000262  
0.000262  
0.000259  
0.000262  
0.000259  
0.000261  
0.000263  
0.000258  
0.000261  
0.000262  
0.000264  
0.000261  
0.000262  
0.000262  
0.000261  
0.000263  
0.000262  
0.000262  
0.000261  
0.000262  
0.000263  
0.000260  
0.000259  
0.000260  
0.000260  
0.000259  
0.000259  
0.000262  
0.000257  
0.000263  
0.000260  
0.000262  
0.000259  
0.000262  
0.000258  
0.000261  
0.000260  
0.000258  
0.000259  
0.000261  
0.000263  
0.000261  
0.000262  
0.000265  
0.000258  
0.000260  
0.000258  
0.000258  
0.000260  
0.000263  
0.000263  
0.000261  
0.000258  
0.000271  
0.000258  
0.000259  
0.000260  
0.000262  
0.000264  
0.000268  
0.000262  
0.000259  
0.000259  
0.000257  
0.000261  
0.000264  
0.000259  
0.000259  
0.000261  
0.000263  
0.000259  
0.000260  
0.000263  
0.000263  
0.000260  
0.000259  
0.000259  
0.000258  
0.000259  
0.000259  
0.000263  
0.000261  
0.000260  
0.000263  
0.000261  
0.000261  
0.000261  
0.000259  
0.000258  
0.000262  
0.000282  
0.000281  
0.000296  
0.000279  
0.000280  
0.000263  
0.000260  
0.000265  
0.000263  
0.000266  
0.000259  
0.000261  
0.000259  
0.000261  
0.000260  
0.000262  
0.000311  
0.000279  
0.000269  
0.000304  
0.000282  
0.000264  
0.000261  
0.000279  
0.000274  
0.000283  
0.000262  
0.000259  
0.000262  
0.000262  
0.000262  
0.000262  
0.000306  
0.000309  
0.000294  
0.000279  
0.000285  
0.000262  
0.000265  
0.000277  
0.000299  
0.000277  
0.000264  
0.000263  
0.000262  
0.000262  
0.000262  
0.000260  
0.000281  
0.000283  
0.000263  
0.000282  
0.000289  
0.000261  
0.000259  
0.000306  
0.000296  
0.000278  
0.000263  
0.000265  
0.000263  
0.000264  
0.000264  
0.000262  
0.000272  
0.000273  
0.000271  
0.000277  
0.000272  
0.000275  
0.000277  
0.000281  
0.000281  
0.000271  
0.000267  
0.000270  
0.000272  
0.000280  
0.000279  
0.000321  
0.000273  
0.000270  
0.000272  
0.000278  
0.000276  
0.000277  
0.000274  
0.000277  
0.000278  
0.000269  
0.000271  
0.000271  
0.000272  
0.000279  
0.000281  
0.000279  
0.000273  
0.000273  
0.000277  
0.000281  
0.000274  
0.000276  
0.000276  
0.000277  
0.000276  
0.000269  
0.000278  
0.000273  
0.000280  
0.000276  
0.000277  
0.000282  
0.000274  
0.000274  
0.000281  
0.000281  
0.000275  
0.000277  
0.000274  
0.000275  
0.000271  
0.000269  
0.000270  
0.000271  
0.000280  
0.000280  
0.000276  
0.000279  
0.000280  
0.000281  
0.000279  
0.000271  
0.000277  
0.000280  
0.000274  
0.000270  
0.000277  
0.000276  
0.000268  
0.000274  
0.000270  
0.000276  
0.000268  
0.000267  
0.000280  
0.000284  
0.000280  
0.000269  
0.000277  
0.000275  
0.000269  
0.000280  
0.000275  
0.000278  
0.000278  
0.000274  
0.000270  
0.000275  
0.000279  
0.000277  
0.000283  
0.000284  
0.000280  
0.000270  
0.000276  
0.000278  
0.000269  
0.000276  
0.000279  
0.000270  
0.000276  
0.000275  
0.000276  
0.000277  
0.000277  
0.000276  
0.000283  
0.000281  
0.000279  
0.000273  
0.000279  
0.000275  
0.000266  
0.000277  
0.000276  
0.000268  
0.000276  
0.000268  
0.000273  
0.000276  
0.000276  
0.000280  
0.000280  
0.000277  
0.000276  
0.000281  
0.000277  
0.000277  
0.000278  
0.000278  
0.000276  
0.000277  
0.000266  
0.000271  
0.000269  
0.000271  
0.000271  
0.000267  
0.000277  
0.000276  
0.000279  
0.000276  
0.000280  
0.000279  
0.000277  
0.000279  
0.000280  
0.000278  
0.000268  
0.000268  
0.000270  
0.000271  
0.000268  
0.000271  
0.000277  
0.000277  
0.000280  
0.000279  
0.000277  
0.000275  
0.000277  
0.000277  
0.000276  
0.000277  
0.000266  
0.000270  
0.000272  
0.000268  
0.000270  
0.000271  
0.000277  
0.000278  
0.000280  
0.000278  
0.000277  
0.000280  
0.000281  
0.000278  
0.000280  
0.000272  
0.000265  
0.000269  
0.000269  
0.000272  
0.000268  
0.000271  
0.000257  
0.000253  
0.000256  
0.000260  
0.000256  
0.000256  
0.000253  
0.000255  
0.000256  
0.000261  
0.000254  
0.000254  
0.000253  
0.000255  
0.000253  
0.000257  
0.000256  
0.000257  
0.000252  
0.000256  
0.000254  
0.000256  
0.000258  
0.000253  
0.000256  
0.000253  
0.000254  
0.000257  
0.000254  
0.000254  
0.000256  
0.000256  
0.000257  
0.000254  
0.000254  
0.000255  
0.000254  
0.000260  
0.000254  
0.000259  
0.000253  
0.000254  
0.000257  
0.000253  
0.000257  
0.000252  
0.000255  
0.000253  
0.000254  
0.000256  
0.000256  
0.000257  
0.000258  
0.000254  
0.000256  
0.000255  
0.000257  
0.000257  
0.000255  
0.000257  
0.000254  
0.000253  
0.000251  
0.000255  
0.000269  
0.000273  
0.000269  
0.000273  
0.000280  
0.000276  
0.000270  
0.000278  
0.000276  
0.000269  
0.000291  
0.000289  
0.000270  
0.000273  
0.000277  
0.000279  
0.000266  
0.000278  
0.000304  
0.000269  
0.000281  
0.000277  
0.000275  
0.000276  
0.000271  
0.000268  
0.000274  
0.000276  
0.000269  
0.000279  
0.000268  
0.000281  
0.000278  
0.000281  
0.000280  
0.000278  
0.000270  
0.000278  
0.000278  
0.000278  
0.000276  
0.000264  
0.000293  
0.000271  
0.000274  
0.000272  
0.000266  
0.000281  
0.000278  
0.000278  
0.000276  
0.000266  
0.000278  
0.000280  
0.000274  
0.000271  
0.000271  
0.000274  
0.000277  
0.000269  
0.000277  
0.000275  
0.000280  
0.000271  
0.000259  
0.000260  
0.000257  
0.000259  
0.000260  
0.000255  
0.000259  
0.000260  
0.000259  
0.000258  
0.000259  
0.000261  
0.000258  
0.000258  
0.000255  
0.000261  
0.000259  
0.000260  
0.000259  
0.000263  
0.000256  
0.000259  
0.000257  
0.000255  
0.000259  
0.000255  
0.000258  
0.000258  
0.000255  
0.000255  
0.000259  
0.000254  
0.000260  
0.000257  
0.000259  
0.000257  
0.000260  
0.000260  
0.000259  
0.000256  
0.000259  
0.000255  
0.000259  
0.000258  
0.000265  
0.000259  
0.000257  
0.000259  
0.000257  
0.000260  
0.000258  
0.000257  
0.000260  
0.000259  
0.000259  
0.000256  
0.000259  
0.000260  
0.000256  
0.000259  
0.000255  
0.000259  
0.000257  
0.000259  
0.000258  
0.000259  
0.000255  
0.000260  
0.000259  
0.000259  
0.000254  
0.000260  
0.000258  
0.000258  
0.000261  
0.000257  
0.000259  
0.000256  
0.000257  
0.000261  
0.000259  
0.000259  
0.000256  
0.000256  
0.000260  
0.000260  
0.000255  
0.000259  
0.000255  
0.000259  
0.000257  
0.000259  
0.000260  
0.000261  
0.000258  
0.000254  
0.000261  
0.000257  
0.000260  
0.000260  
0.000266  
0.000256  
0.000259  
0.000258  
0.000258  
0.000259  
0.000260  
0.000262  
0.000258  
0.000260  
0.000261  
0.000258  
0.000259  
0.000259  
0.000260  
0.000260  
0.000255  
0.000260  
0.000257  
0.000257  
0.000258  
0.000257  
0.000257  
0.000261  
0.000260  
0.000259  
0.000259  
0.000263  
0.000265  
0.000265  
0.000268  
0.000271  
0.000267  
0.000269  
0.000267  
0.000267  
0.000267  
0.000267  
0.000266  
0.000266  
0.000266  
0.000271  
0.000270  
0.000270  
0.000268  
0.000269  
0.000269  
0.000270  
0.000269  
0.000266  
0.000264  
0.000273  
0.000267  
0.000269  
0.000271  
0.000266  
0.000266  
0.000266  
0.000265  
0.000269  
0.000269  
0.000269  
0.000267  
0.000269  
0.000267  
0.000267  
0.000272  
0.000270  
0.000328  
0.000270  
0.000267  
0.000271  
0.000267  
0.000269  
0.000272  
0.000265  
0.000267  
0.000268  
0.000266  
0.000269  
0.000267  
0.000265  
0.000267  
0.000268  
0.000269  
0.000269  
0.000266  
0.000270  
0.000270  
0.000269  
0.000269  
0.000266  
0.000258  
0.000258  
0.000256  
0.000257  
0.000258  
0.000258  
0.000256  
0.000256  
0.000259  
0.000257  
0.000256  
0.000258  
0.000258  
0.000259  
0.000257  
0.000259  
0.000259  
0.000258  
0.000259  
0.000255  
0.000257  
0.000262  
0.000256  
0.000256  
0.000259  
0.000258  
0.000258  
0.000263  
0.000259  
0.000258  
0.000255  
0.000255  
0.000257  
0.000259  
0.000261  
0.000258  
0.000262  
0.000259  
0.000256  
0.000259  
0.000256  
0.000254  
0.000261  
0.000262  
0.000259  
0.000260  
0.000258  
0.000260  
0.000256  
0.000255  
0.000260  
0.000257  
0.000259  
0.000254  
0.000259  
0.000257  
0.000259  
0.000259  
0.000259  
0.000258  
0.000262  
0.000260  
0.000260  
0.000260  
0.000263  
0.000263  
0.000266  
0.000261  
0.000264  
0.000264  
0.000262  
0.000261  
0.000261  
0.000265  
0.000260  
0.000266  
0.000263  
0.000264  
0.000264  
0.000264  
0.000265  
0.000265  
0.000265  
0.000266  
0.000266  
0.000265  
0.000266  
0.000261  
0.000265  
0.000261  
0.000262  
0.000265  
0.000267  
0.000264  
0.000266  
0.000266  
0.000264  
0.000265  
0.000264  
0.000265  
0.000262  
0.000266  
0.000262  
0.000264  
0.000264  
0.000262  
0.000264  
0.000265  
0.000263  
0.000264  
0.000266  
0.000264  
0.000262  
0.000265  
0.000264  
0.000264  
0.000262  
0.000265  
0.000266  
0.000262  
0.000266  
0.000259  
0.000259  
0.000265  
0.000261  
0.000264  
0.000262  
0.000266  
0.000259  
0.000260  
0.000259  
0.000259  
0.000261  
0.000262  
0.000262  
0.000261  
0.000264  
0.000261  
0.000262  
0.000261  
0.000261  
0.000259  
0.000262  
0.000258  
0.000258  
0.000257  
0.000258  
0.000259  
0.000262  
0.000260  
0.000261  
0.000260  
0.000257  
0.000257  
0.000264  
0.000261  
0.000259  
0.000261  
0.000259  
0.000258  
0.000260  
0.000263  
0.000262  
0.000256  
0.000259  
0.000261  
0.000258  
0.000260  
0.000258  
0.000260  
0.000259  
0.000261  
0.000262  
0.000266  
0.000263  
0.000258  
0.000256  
0.000261  
0.000262  
0.000263  
0.000263  
0.000260  
0.000261  
0.000262  
0.000261  
0.000261  
0.000264  
0.000260  
0.000262  
0.000263  
0.000262  
0.000261  
0.000260  
0.000263  
0.000263  
0.000262  
0.000264  
0.000260  
0.000264  
0.000262  
0.000262  
0.000264  
0.000266  
0.000260  
0.000263  
0.000265  
0.000261  
0.000264  
0.000264  
0.000263  
0.000263  
0.000260  
0.000260  
0.000264  
0.000261  
0.000264  
0.000260  
0.000262  
0.000266  
0.000264  
0.000261  
0.000259  
0.000265  
0.000263  
0.000260  
0.000263  
0.000264  
0.000260  
0.000260  
0.000262  
0.000261  
0.000264  
0.000264  
0.000260  
0.000263  
0.000266  
0.000264  
0.000263  
0.000263  
0.000261  
0.000263  
0.000264  
0.000263  
0.000263  
0.000260  
0.000259  
0.000264  
0.000263  
0.000264  
0.000263  
0.000265  
0.000266  
0.000264  
0.000265  
0.000260  
0.000260  
0.000256  
0.000258  
0.000258  
0.000255  
0.000259  
0.000258  
0.000260  
0.000258  
0.000257  
0.000259  
0.000259  
0.000256  
0.000256  
0.000259  
0.000257  
0.000270  
0.000260  
0.000254  
0.000259  
0.000258  
0.000259  
0.000255  
0.000256  
0.000260  
0.000256  
0.000259  
0.000259  
0.000262  
0.000256  
0.000256  
0.000257  
0.000254  
0.000255  
0.000259  
0.000259  
0.000258  
0.000263  
0.000259  
0.000260  
0.000260  
0.000256  
0.000260  
0.000256  
0.000259  
0.000260  
0.000259  
0.000258  
0.000260  
0.000258  
0.000256  
0.000257  
0.000259  
0.000260  
0.000260  
0.000259  
0.000256  
0.000256  
0.000260  
0.000258  
0.000255  
0.000255  
0.000257  
0.000260  
0.000259  
0.000264  
0.000261  
0.000264  
0.000262  
0.000263  
0.000265  
0.000263  
0.000264  
0.000264  
0.000262  
0.000264  
0.000263  
0.000261  
0.000261  
0.000264  
0.000266  
0.000262  
0.000263  
0.000265  
0.000264  
0.000262  
0.000263  
0.000260  
0.000264  
0.000264  
0.000262  
0.000264  
0.000264  
0.000261  
0.000264  
0.000261  
0.000263  
0.000263  
0.000265  
0.000262  
0.000261  
0.000264  
0.000262  
0.000263  
0.000261  
0.000264  
0.000265  
0.000262  
0.000261  
0.000261  
0.000264  
0.000262  
0.000263  
0.000261  
0.000264  
0.000262  
0.000263  
0.000261  
0.000261  
0.000264  
0.000262  
0.000261  
0.000262  
0.000264  
0.000259  
0.000263  
0.000260  
0.000263  
0.000261  
0.000262  
0.000261  
0.000261  
0.000260  
0.000266  
0.000262  
0.000262  
0.000261  
0.000261  
0.000263  
0.000266  
0.000262  
0.000266  
0.000263  
0.000262  
0.000262  
0.000287  
0.000264  
0.000262  
0.000261  
0.000265  
0.000263  
0.000263  
0.000264  
0.000264  
0.000261  
0.000261  
0.000261  
0.000263  
0.000263  
0.000263  
0.000263  
0.000261  
0.000264  
0.000260  
0.000263  
0.000261  
0.000262  
0.000261  
0.000262  
0.000264  
0.000261  
0.000264  
0.000264  
0.000261  
0.000260  
0.000267  
0.000263  
0.000263  
0.000262  
0.000263  
0.000264  
0.000265  
0.000261  
0.000261  
0.000261  
0.000265  
0.000264  
0.000263  
0.000264  
0.000263  
0.000265  
0.000263  
0.000260  
0.000258  
0.000258  
0.000257  
0.000255  
0.000258  
0.000260  
0.000259  
0.000259  
0.000258  
0.000260  
0.000256  
0.000257  
0.000259  
0.000256  
0.000259  
0.000261  
0.000261  
0.000254  
0.000261  
0.000259  
0.000258  
0.000258  
0.000260  
0.000258  
0.000260  
0.000259  
0.000258  
0.000259  
0.000258  
0.000260  
0.000256  
0.000261  
0.000258  
0.000256  
0.000256  
0.000256  
0.000258  
0.000259  
0.000258  
0.000257  
0.000255  
0.000257  
0.000258  
0.000255  
0.000256  
0.000257  
0.000257  
0.000256  
0.000257  
0.000259  
0.000258  
0.000257  
0.000259  
0.000257  
0.000261  
0.000258  
0.000259  
0.000256  
0.000258  
0.000254  
0.000257  
0.000258  
0.000259  
0.000257  
0.000264  
0.000261  
0.000263  
0.000263  
0.000261  
0.000261  
0.000262  
0.000267  
0.000264  
0.000263  
0.000263  
0.000264  
0.000262  
0.000264  
0.000266  
0.000263  
0.000266  
0.000261  
0.000260  
0.000260  
0.000260  
0.000262  
0.000263  
0.000262  
0.000260  
0.000267  
0.000262  
0.000262  
0.000262  
0.000263  
0.000263  
0.000264  
0.000264  
0.000259  
0.000264  
0.000261  
0.000267  
0.000260  
0.000259  
0.000262  
0.000261  
0.000263  
0.000263  
0.000260  
0.000264  
0.000260  
0.000263  
0.000264  
0.000265  
0.000259  
0.000261  
0.000262  
0.000262  
0.000262  
0.000267  
0.000263  
0.000262  
0.000267  
0.000262  
0.000264  
0.000264  
0.000261  
0.000265  
0.000262  
0.000263  
0.000262  
0.000260  
0.000262  
0.000259  
0.000260  
0.000261  
0.000262  
0.000259  
0.000257  
0.000258  
0.000259  
0.000263  
0.000261  
0.000261  
0.000261  
0.000262  
0.000261  
0.000260  
0.000261  
0.000262  
0.000261  
0.000260  
0.000264  
0.000262  
0.000258  
0.000263  
0.000262  
0.000258  
0.000260  
0.000261  
0.000263  
0.000262  
0.000262  
0.000262  
0.000258  
0.000261  
0.000260  
0.000261  
0.000261  
0.000257  
0.000260  
0.000263  
0.000261  
0.000263  
0.000258  
0.000263  
0.000262  
0.000259  
0.000261  
0.000262  
0.000258  
0.000262  
0.000262  
0.000262  
0.000264  
0.000260  
0.000262  
0.000262  
0.000258  
0.000261  
0.000261  
0.000260  
0.000261  
0.000249  
0.000246  
0.000245  
0.000244  
0.000249  
0.000247  
0.000246  
0.000244  
0.000244  
0.000244  
0.000248  
0.000245  
0.000245  
0.000245  
0.000248  
0.000246  
0.000247  
0.000248  
0.000247  
0.000245  
0.000247  
0.000245  
0.000251  
0.000249  
0.000248  
0.000248  
0.000246  
0.000245  
0.000249  
0.000248  
0.000246  
0.000245  
0.000247  
0.000245  
0.000245  
0.000246  
0.000249  
0.000245  
0.000248  
0.000248  
0.000245  
0.000246  
0.000243  
0.000248  
0.000247  
0.000246  
0.000249  
0.000244  
0.000247  
0.000249  
0.000244  
0.000249  
0.000247  
0.000248  
0.000247  
0.000246  
0.000245  
0.000247  
0.000248  
0.000246  
0.000247  
0.000245  
0.000249  
0.000247  
0.000257  
0.000259  
0.000256  
0.000259  
0.000258  
0.000258  
0.000258  
0.000254  
0.000259  
0.000254  
0.000254  
0.000254  
0.000257  
0.000260  
0.000254  
0.000258  
0.000260  
0.000256  
0.000255  
0.000258  
0.000257  
0.000258  
0.000258  
0.000255  
0.000258  
0.000260  
0.000255  
0.000257  
0.000257  
0.000258  
0.000259  
0.000259  
0.000261  
0.000256  
0.000259  
0.000258  
0.000256  
0.000258  
0.000257  
0.000254  
0.000258  
0.000255  
0.000255  
0.000262  
0.000257  
0.000254  
0.000255  
0.000258  
0.000259  
0.000259  
0.000257  
0.000257  
0.000257  
0.000257  
0.000257  
0.000259  
0.000258  
0.000257  
0.000256  
0.000255  
0.000258  
0.000257  
0.000257  
0.000261  
0.000275  
0.000260  
0.000261  
0.000261  
0.000257  
0.000256  
0.000262  
0.000262  
0.000260  
0.000260  
0.000260  
0.000261  
0.000263  
0.000261  
0.000261  
0.000260  
0.000262  
0.000261  
0.000262  
0.000259  
0.000261  
0.000260  
0.000260  
0.000260  
0.000257  
0.000261  
0.000260  
0.000262  
0.000259  
0.000259  
0.000258  
0.000263  
0.000261  
0.000263  
0.000260  
0.000259  
0.000262  
0.000257  
0.000263  
0.000259  
0.000261  
0.000261  
0.000262  
0.000263  
0.000266  
0.000261  
0.000262  
0.000260  
0.000260  
0.000260  
0.000262  
0.000260  
0.000258  
0.000258  
0.000259  
0.000261  
0.000259  
0.000258  
0.000262  
0.000262  
0.000261  
0.000261  
0.000258  
0.000257  
0.000259  
0.000263  
0.000268  
0.000260  
0.000259  
0.000264  
0.000262  
0.000261  
0.000262  
0.000265  
0.000261  
0.000266  
0.000262  
0.000264  
0.000261  
0.000264  
0.000260  
0.000264  
0.000258  
0.000262  
0.000262  
0.000259  
0.000262  
0.000260  
0.000259  
0.000262  
0.000263  
0.000263  
0.000263  
0.000264  
0.000264  
0.000263  
0.000263  
0.000265  
0.000258  
0.000262  
0.000262  
0.000262  
0.000263  
0.000263  
0.000259  
0.000263  
0.000262  
0.000259  
0.000264  
0.000261  
0.000260  
0.000262  
0.000264  
0.000262  
0.000259  
0.000262  
0.000265  
0.000260  
0.000260  
0.000262  
0.000264  
0.000262  
0.000262  
0.000264  
0.000263  
0.000265  
0.000260  
0.000265  
0.000258  
0.000260  
0.000261  
0.000255  
0.000258  
0.000260  
0.000258  
0.000258  
0.000259  
0.000259  
0.000260  
0.000260  
0.000259  
0.000258  
0.000259  
0.000260  
0.000257  
0.000259  
0.000260  
0.000260  
0.000260  
0.000260  
0.000258  
0.000259  
0.000257  
0.000257  
0.000259  
0.000260  
0.000260  
0.000259  
0.000259  
0.000262  
0.000259  
0.000256  
0.000260  
0.000260  
0.000258  
0.000261  
0.000260  
0.000258  
0.000259  
0.000256  
0.000260  
0.000261  
0.000260  
0.000261  
0.000261  
0.000257  
0.000257  
0.000259  
0.000259  
0.000259  
0.000256  
0.000258  
0.000261  
0.000257  
0.000260  
0.000258  
0.000260  
0.000258  
0.000257  
0.000260  
0.000260  
0.000259  
0.000266  
0.000264  
0.000264  
0.000263  
0.000261  
0.000264  
0.000264  
0.000262  
0.000265  
0.000262  
0.000265  
0.000292  
0.000263  
0.000265  
0.000268  
0.000262  
0.000264  
0.000263  
0.000265  
0.000264  
0.000265  
0.000262  
0.000266  
0.000262  
0.000265  
0.000264  
0.000267  
0.000283  
0.000267  
0.000265  
0.000263  
0.000264  
0.000261  
0.000260  
0.000261  
0.000264  
0.000266  
0.000266  
0.000262  
0.000266  
0.000262  
0.000267  
0.000297  
0.000264  
0.000266  
0.000266  
0.000264  
0.000266  
0.000267  
0.000264  
0.000261  
0.000264  
0.000263  
0.000267  
0.000264  
0.000262  
0.000265  
0.000269  
0.000286  
0.000264  
0.000262  
0.000264  
0.000265  
0.000262  
0.000264  
0.000259  
0.000264  
0.000263  
0.000264  
0.000264  
0.000263  
0.000264  
0.000260  
0.000263  
0.000263  
0.000263  
0.000263  
0.000263  
0.000264  
0.000263  
0.000265  
0.000267  
0.000263  
0.000263  
0.000260  
0.000262  
0.000261  
0.000261  
0.000261  
0.000267  
0.000265  
0.000261  
0.000264  
0.000263  
0.000264  
0.000265  
0.000260  
0.000262  
0.000262  
0.000263  
0.000260  
0.000261  
0.000261  
0.000264  
0.000262  
0.000263  
0.000264  
0.000265  
0.000265  
0.000260  
0.000264  
0.000263  
0.000263  
0.000259  
0.000263  
0.000260  
0.000262  
0.000261  
0.000265  
0.000262  
0.000260  
0.000265  
0.000263  
0.000264  
0.000262  
0.000264  
0.000261  
0.000264  
0.000262  
0.000259  
0.000264  
0.000262  
0.000263  
0.000263  
0.000258  
0.000263  
0.000262  
0.000262  
0.000259  
0.000262  
0.000261  
0.000261  
0.000262  
0.000262  
0.000263  
0.000259  
0.000259  
0.000261  
0.000262  
0.000263  
0.000263  
0.000259  
0.000261  
0.000262  
0.000262  
0.000259  
0.000260  
0.000259  
0.000259  
0.000263  
0.000260  
0.000259  
0.000259  
0.000261  
0.000263  
0.000258  
0.000259  
0.000262  
0.000264  
0.000261  
0.000261  
0.000261  
0.000260  
0.000259  
0.000260  
0.000263  
0.000262  
0.000260  
0.000260  
0.000261  
0.000259  
0.000261  
0.000259  
0.000262  
0.000262  
0.000261  
0.000262  
0.000262  
0.000259  
0.000263  
0.000261  
0.000261  
0.000260  
0.000264  
0.000264  
0.000263  
0.000263  
0.000259  
0.000265  
0.000259  
0.000263  
0.000262  
0.000264  
0.000261  
0.000262  
0.000263  
0.000260  
0.000263  
0.000262  
0.000264  
0.000263  
0.000264  
0.000260  
0.000260  
0.000261  
0.000261  
0.000262  
0.000261  
0.000265  
0.000261  
0.000261  
0.000264  
0.000264  
0.000263  
0.000264  
0.000263  
0.000261  
0.000263  
0.000263  
0.000263  
0.000265  
0.000265  
0.000263  
0.000261  
0.000264  
0.000264  
0.000262  
0.000260  
0.000262  
0.000264  
0.000264  
0.000264  
0.000264  
0.000262  
0.000263  
0.000264  
0.000263  
0.000263  
0.000261  
0.000265  
0.000263  
0.000263  
0.000262  
0.000263  
0.000260  
0.000260  
0.000245  
0.000248  
0.000249  
0.000243  
0.000246  
0.000247  
0.000247  
0.000244  
0.000245  
0.000245  
0.000244  
0.000248  
0.000245  
0.000244  
0.000245  
0.000247  
0.000247  
0.000245  
0.000245  
0.000244  
0.000245  
0.000244  
0.000247  
0.000247  
0.000250  
0.000247  
0.000244  
0.000248  
0.000243  
0.000248  
0.000244  
0.000247  
0.000248  
0.000245  
0.000243  
0.000247  
0.000246  
0.000246  
0.000244  
0.000245  
0.000248  
0.000244  
0.000248  
0.000244  
0.000243  
0.000248  
0.000245  
0.000248  
0.000244  
0.000247  
0.000247  
0.000247  
0.000243  
0.000248  
0.000245  
0.000246  
0.000243  
0.000247  
0.000245  
0.000247  
0.000246  
0.000244  
0.000248  
0.000247  
0.000259  
0.000259  
0.000259  
0.000260  
0.000255  
0.000255  
0.000255  
0.000259  
0.000258  
0.000261  
0.000255  
0.000255  
0.000258  
0.000258  
0.000258  
0.000256  
0.000255  
0.000259  
0.000256  
0.000258  
0.000257  
0.000258  
0.000255  
0.000261  
0.000256  
0.000258  
0.000259  
0.000258  
0.000259  
0.000259  
0.000259  
0.000257  
0.000259  
0.000259  
0.000259  
0.000258  
0.000258  
0.000259  
0.000259  
0.000257  
0.000258  
0.000259  
0.000256  
0.000256  
0.000259  
0.000258  
0.000258  
0.000257  
0.000259  
0.000259  
0.000255  
0.000256  
0.000259  
0.000258  
0.000256  
0.000256  
0.000259  
0.000258  
0.000259  
0.000259  
0.000258  
0.000256  
0.000258  
0.000255  
0.000260  
0.000255  
0.000256  
0.000260  
0.000260  
0.000260  
0.000261  
0.000258  
0.000259  
0.000256  
0.000258  
0.000259  
0.000257  
0.000262  
0.000261  
0.000259  
0.000256  
0.000259  
0.000258  
0.000260  
0.000259  
0.000256  
0.000260  
0.000259  
0.000260  
0.000260  
0.000260  
0.000260  
0.000258  
0.000257  
0.000259  
0.000257  
0.000258  
0.000256  
0.000257  
0.000260  
0.000258  
0.000261  
0.000259  
0.000257  
0.000257  
0.000260  
0.000257  
0.000261  
0.000257  
0.000260  
0.000260  
0.000260  
0.000262  
0.000258  
0.000260  
0.000257  
0.000260  
0.000259  
0.000260  
0.000257  
0.000260  
0.000258  
0.000257  
0.000259  
0.000259  
0.000260  
0.000258  
0.000259  
0.000265  
0.000261  
0.000261  
0.000262  
0.000260  
0.000261  
0.000263  
0.000263  
0.000262  
0.000258  
0.000261  
0.000263  
0.000259  
0.000262  
0.000262  
0.000261  
0.000262  
0.000261  
0.000263  
0.000260  
0.000261  
0.000260  
0.000263  
0.000259  
0.000263  
0.000262  
0.000265  
0.000261  
0.000262  
0.000259  
0.000261  
0.000259  
0.000262  
0.000262  
0.000263  
0.000263  
0.000258  
0.000262  
0.000263  
0.000261  
0.000262  
0.000262  
0.000261  
0.000263  
0.000260  
0.000262  
0.000261  
0.000261  
0.000264  
0.000259  
0.000260  
0.000262  
0.000262  
0.000262  
0.000264  
0.000261  
0.000262  
0.000262  
0.000262  
0.000260  
0.000262  
0.000262  
0.000263  
0.000260  
0.000261  
0.000258  
0.000266  
0.000259  
0.000262  
0.000260  
0.000258  
0.000264  
0.000257  
0.000258  
0.000259  
0.000258  
0.000261  
0.000259  
0.000262  
0.000257  
0.000261  
0.000258  
0.000260  
0.000260  
0.000260  
0.000259  
0.000261  
0.000259  
0.000257  
0.000286  
0.000262  
0.000261  
0.000262  
0.000258  
0.000261  
0.000261  
0.000258  
0.000261  
0.000263  
0.000261  
0.000260  
0.000256  
0.000256  
0.000256  
0.000261  
0.000431  
0.000258  
0.000263  
0.000261  
0.000259  
0.000261  
0.000257  
0.000258  
0.000260  
0.000257  
0.000261  
0.000260  
0.000256  
0.000257  
0.000261  
0.000258  
0.000260  
0.000259  
0.000263  
0.000260  
0.000266  
0.000261  
0.000260  
0.000263  
0.000263  
0.000263  
0.000263  
0.000263  
0.000263  
0.000265  
0.000266  
0.000267  
0.000267  
0.000264  
0.000264  
0.000265  
0.000266  
0.000267  
0.000264  
0.000266  
0.000264  
0.000264  
0.000265  
0.000264  
0.000267  
0.000264  
0.000265  
0.000267  
0.000268  
0.000267  
0.000267  
0.000264  
0.000266  
0.000263  
0.000267  
0.000265  
0.000266  
0.000265  
0.000264  
0.000266  
0.000266  
0.000265  
0.000264  
0.000268  
0.000264  
0.000267  
0.000268  
0.000263  
0.000265  
0.000267  
0.000268  
0.000265  
0.000266  
0.000265  
0.000264  
0.000263  
0.000268  
0.000265  
0.000266  
0.000266  
0.000266  
0.000269  
0.000266  
0.000264  
0.000268  
0.000267  
0.000267  
0.000260  
0.000260  
0.000260  
0.000260  
0.000258  
0.000260  
0.000260  
0.000262  
0.000256  
0.000257  
0.000258  
0.000261  
0.000260  
0.000260  
0.000258  
0.000257  
0.000259  
0.000260  
0.000259  
0.000261  
0.000260  
0.000261  
0.000258  
0.000258  
0.000257  
0.000259  
0.000257  
0.000258  
0.000260  
0.000257  
0.000261  
0.000261  
0.000259  
0.000259  
0.000258  
0.000262  
0.000261  
0.000261  
0.000258  
0.000258  
0.000259  
0.000261  
0.000260  
0.000263  
0.000261  
0.000260  
0.000257  
0.000261  
0.000260  
0.000260  
0.000258  
0.000260  
0.000264  
0.000263  
0.000258  
0.000261  
0.000260  
0.000261  
0.000259  
0.000257  
0.000261  
0.000265  
0.000259  
0.000260  
0.000249  
0.000248  
0.000250  
0.000251  
0.000248  
0.000251  
0.000252  
0.000248  
0.000251  
0.000251  
0.000248  
0.000250  
0.000250  
0.000249  
0.000253  
0.000250  
0.000250  
0.000251  
0.000251  
0.000247  
0.000250  
0.000253  
0.000253  
0.000253  
0.000249  
0.000250  
0.000246  
0.000246  
0.000248  
0.000250  
0.000250  
0.000250  
0.000250  
0.000250  
0.000250  
0.000251  
0.000249  
0.000247  
0.000249  
0.000249  
0.000251  
0.000287  
0.000250  
0.000248  
0.000247  
0.000246  
0.000251  
0.000248  
0.000251  
0.000249  
0.000249  
0.000252  
0.000248  
0.000248  
0.000248  
0.000248  
0.000247  
0.000248  
0.000246  
0.000250  
0.000247  
0.000249  
0.000247  
0.000247  
0.000255  
0.000257  
0.000255  
0.000260  
0.000261  
0.000256  
0.000260  
0.000258  
0.000262  
0.000258  
0.000256  
0.000259  
0.000256  
0.000259  
0.000255  
0.000258  
0.000258  
0.000256  
0.000257  
0.000256  
0.000257  
0.000255  
0.000254  
0.000260  
0.000256  
0.000258  
0.000259  
0.000257  
0.000259  
0.000260  
0.000260  
0.000258  
0.000259  
0.000258  
0.000259  
0.000256  
0.000256  
0.000259  
0.000257  
0.000259  
0.000255  
0.000256  
0.000256  
0.000259  
0.000257  
0.000255  
0.000258  
0.000261  
0.000255  
0.000259  
0.000258  
0.000256  
0.000258  
0.000259  
0.000258  
0.000258  
0.000259  
0.000260  
0.000259  
0.000260  
0.000259  
0.000259  
0.000256  
0.000260  
0.000261  
0.000260  
0.000257  
0.000260  
0.000261  
0.000261  
0.000260  
0.000260  
0.000262  
0.000259  
0.000258  
0.000263  
0.000258  
0.000260  
0.000258  
0.000262  
0.000257  
0.000257  
0.000259  
0.000255  
0.000259  
0.000259  
0.000258  
0.000257  
0.000258  
0.000260  
0.000259  
0.000260  
0.000262  
0.000260  
0.000259  
0.000262  
0.000260  
0.000259  
0.000261  
0.000260  
0.000260  
0.000259  
0.000263  
0.000258  
0.000262  
0.000259  
0.000262  
0.000261  
0.000262  
0.000259  
0.000262  
0.000257  
0.000256  
0.000257  
0.000258  
0.000259  
0.000260  
0.000260  
0.000259  
0.000260  
0.000261  
0.000260  
0.000258  
0.000260  
0.000258  
0.000260  
0.000263  
0.000259  
0.000255  
0.000259  
0.000256  
0.000259  
0.000259  
0.000258  
0.000254  
0.000256  
0.000258  
0.000258  
0.000256  
0.000257  
0.000259  
0.000260  
0.000257  
0.000258  
0.000258  
0.000256  
0.000263  
0.000258  
0.000260  
0.000259  
0.000255  
0.000258  
0.000293  
0.000255  
0.000258  
0.000257  
0.000258  
0.000258  
0.000256  
0.000254  
0.000256  
0.000259  
0.000258  
0.000257  
0.000259  
0.000258  
0.000257  
0.000258  
0.000294  
0.000255  
0.000259  
0.000255  
0.000256  
0.000257  
0.000256  
0.000256  
0.000258  
0.000256  
0.000257  
0.000258  
0.000255  
0.000256  
0.000259  
0.000258  
0.000259  
0.000255  
0.000258  
0.000257  
0.000258  
0.000259  
0.000258  
0.000257  
0.000263  
0.000263  
0.000264  
0.000259  
0.000260  
0.000269  
0.000264  
0.000266  
0.000264  
0.000263  
0.000265  
0.000264  
0.000262  
0.000264  
0.000264  
0.000263  
0.000263  
0.000264  
0.000264  
0.000265  
0.000263  
0.000263  
0.000266  
0.000261  
0.000262  
0.000261  
0.000263  
0.000265  
0.000262  
0.000263  
0.000265  
0.000263  
0.000264  
0.000262  
0.000263  
0.000266  
0.000261  
0.000264  
0.000263  
0.000263  
0.000260  
0.000259  
0.000261  
0.000264  
0.000261  
0.000263  
0.000260  
0.000262  
0.000262  
0.000261  
0.000264  
0.000263  
0.000260  
0.000264  
0.000261  
0.000262  
0.000262  
0.000263  
0.000260  
0.000261  
0.000261  
0.000263  
0.000264  
0.000263  
0.000261  
0.000259  
0.000263  
0.000263  
0.000260  
0.000262  
0.000262  
0.000261  
0.000262  
0.000259  
0.000262  
0.000259  
0.000261  
0.000262  
0.000263  
0.000261  
0.000263  
0.000260  
0.000262  
0.000259  
0.000261  
0.000261  
0.000262  
0.000260  
0.000259  
0.000261  
0.000263  
0.000262  
0.000259  
0.000263  
0.000265  
0.000263  
0.000264  
0.000263  
0.000262  
0.000263  
0.000263  
0.000262  
0.000260  
0.000262  
0.000259  
0.000259  
0.000262  
0.000262  
0.000263  
0.000264  
0.000262  
0.000259  
0.000262  
0.000262  
0.000263  
0.000259  
0.000263  
0.000259  
0.000258  
0.000261  
0.000259  
0.000262  
0.000263  
0.000259  
0.000263  
0.000262  
0.000263  
0.000261  
0.000260  
0.000260  
0.000263  
0.000261  
0.000260  
0.000261  
0.000259  
0.000260  
0.000260  
0.000258  
0.000258  
0.000260  
0.000261  
0.000258  
0.000258  
0.000260  
0.000259  
0.000281  
0.000262  
0.000259  
0.000289  
0.000260  
0.000258  
0.000259  
0.000259  
0.000261  
0.000261  
0.000260  
0.000256  
0.000262  
0.000261  
0.000261  
0.000260  
0.000261  
0.000262  
0.000261  
0.000261  
0.000262  
0.000260  
0.000257  
0.000261  
0.000260  
0.000264  
0.000260  
0.000259  
0.000263  
0.000262  
0.000261  
0.000261  
0.000260  
0.000260  
0.000261  
0.000260  
0.000262  
0.000260  
0.000263  
0.000262  
0.000261  
0.000261  
0.000260  
0.000258  
0.000259  
0.000259  
0.000257  
0.000261  
0.000265  
0.000264  
0.000267  
0.000265  
0.000265  
0.000260  
0.000261  
0.000265  
0.000269  
0.000261  
0.000262  
0.000261  
0.000265  
0.000262  
0.000265  
0.000265  
0.000266  
0.000263  
0.000261  
0.000264  
0.000261  
0.000264  
0.000265  
0.000266  
0.000264  
0.000263  
0.000263  
0.000262  
0.000266  
0.000264  
0.000264  
0.000264  
0.000267  
0.000264  
0.000266  
0.000262  
0.000261  
0.000266  
0.000262  
0.000265  
0.000262  
0.000264  
0.000267  
0.000262  
0.000264  
0.000264  
0.000262  
0.000264  
0.000264  
0.000262  
0.000265  
0.000265  
0.000264  
0.000264  
0.000265  
0.000298  
0.000266  
0.000266  
0.000263  
0.000264  
0.000265  
0.000265  
0.000266  
0.000251  
0.000246  
0.000249  
0.000250  
0.000251  
0.000249  
0.000249  
0.000249  
0.000249  
0.000248  
0.000251  
0.000250  
0.000247  
0.000248  
0.000247  
0.000249  
0.000247  
0.000246  
0.000248  
0.000250  
0.000251  
0.000248  
0.000248  
0.000250  
0.000246  
0.000250  
0.000248  
0.000250  
0.000249  
0.000246  
0.000251  
0.000250  
0.000249  
0.000247  
0.000253  
0.000252  
0.000251  
0.000245  
0.000249  
0.000251  
0.000247  
0.000250  
0.000246  
0.000247  
0.000249  
0.000247  
0.000253  
0.000251  
0.000246  
0.000247  
0.000247  
0.000246  
0.000247  
0.000246  
0.000249  
0.000249  
0.000251  
0.000252  
0.000249  
0.000246  
0.000249  
0.000250  
0.000248  
0.000247  
0.000260  
0.000258  
0.000257  
0.000258  
0.000260  
0.000258  
0.000256  
0.000258  
0.000260  
0.000259  
0.000256  
0.000260  
0.000257  
0.000259  
0.000266  
0.000260  
0.000256  
0.000259  
0.000256  
0.000261  
0.000259  
0.000259  
0.000259  
0.000259  
0.000259  
0.000257  
0.000259  
0.000257  
0.000257  
0.000256  
0.000260  
0.000256  
0.000256  
0.000260  
0.000257  
0.000258  
0.000260  
0.000261  
0.000258  
0.000256  
0.000259  
0.000257  
0.000255  
0.000255  
0.000259  
0.000256  
0.000259  
0.000260  
0.000257  
0.000257  
0.000257  
0.000260  
0.000259  
0.000261  
0.000257  
0.000257  
0.000259  
0.000259  
0.000263  
0.000259  
0.000257  
0.000259  
0.000259  
0.000260  
0.000261  
0.000263  
0.000259  
0.000258  
0.000260  
0.000261  
0.000260  
0.000262  
0.000258  
0.000261  
0.000258  
0.000262  
0.000260  
0.000258  
0.000259  
0.000261  
0.000259  
0.000262  
0.000258  
0.000263  
0.000261  
0.000261  
0.000258  
0.000263  
0.000261  
0.000257  
0.000262  
0.000260  
0.000261  
0.000260  
0.000263  
0.000262  
0.000261  
0.000260  
0.000259  
0.000260  
0.000266  
0.000261  
0.000263  
0.000261  
0.000258  
0.000258  
0.000256  
0.000259  
0.000258  
0.000258  
0.000259  
0.000261  
0.000258  
0.000261  
0.000261  
0.000260  
0.000261  
0.000260  
0.000259  
0.000261  
0.000259  
0.000257  
0.000261  
0.000257  
0.000260  
0.000260  
0.000260  
0.000257  
0.000264  
0.000263  
0.000263  
0.000264  
0.000265  
0.000261  
0.000263  
0.000262  
0.000260  
0.000260  
0.000264  
0.000265  
0.000263  
0.000261  
0.000263  
0.000263  
0.000260  
0.000263  
0.000260  
0.000263  
0.000263  
0.000264  
0.000265  
0.000264  
0.000264  
0.000260  
0.000265  
0.000264  
0.000264  
0.000260  
0.000264  
0.000261  
0.000266  
0.000261  
0.000263  
0.000264  
0.000264  
0.000266  
0.000263  
0.000266  
0.000262  
0.000262  
0.000263  
0.000261  
0.000260  
0.000260  
0.000263  
0.000260  
0.000260  
0.000263  
0.000263  
0.000264  
0.000264  
0.000261  
0.000260  
0.000265  
0.000260  
0.000264  
0.000264  
0.000262  
0.000263  
0.000263  
0.000265  
0.000260  
0.000264  
0.000263  
0.000268  
0.000262  
0.000262  
0.000262  
0.000262  
0.000262  
0.000262  
0.000265  
0.000262  
0.000265  
0.000264  
0.000268  
0.000264  
0.000263  
0.000266  
0.000263  
0.000264  
0.000264  
0.000262  
0.000263  
0.000260  
0.000272  
0.000287  
0.000263  
0.000266  
0.000265  
0.000263  
0.000289  
0.000265  
0.000261  
0.000262  
0.000262  
0.000289  
0.000264  
0.000263  
0.000263  
0.000263  
0.000260  
0.000263  
0.000265  
0.000261  
0.000265  
0.000263  
0.000265  
0.000263  
0.000262  
0.000265  
0.000262  
0.000260  
0.000262  
0.000260  
0.000263  
0.000262  
0.000263  
0.000265  
0.000264  
0.000262  
0.000266  
0.000265  
0.000264  
0.000261  
0.000264  
0.000250  
0.000249  
0.000248  
0.000250  
0.000247  
0.000245  
0.000246  
0.000248  
0.000248  
0.000251  
0.000248  
0.000248  
0.000245  
0.000251  
0.000245  
0.000244  
0.000250  
0.000245  
0.000249  
0.000247  
0.000248  
0.000247  
0.000243  
0.000245  
0.000246  
0.000256  
0.000245  
0.000248  
0.000250  
0.000246  
0.000245  
0.000247  
0.000249  
0.000248  
0.000248  
0.000248  
0.000249  
0.000245  
0.000245  
0.000246  
0.000248  
0.000246  
0.000248  
0.000247  
0.000249  
0.000247  
0.000246  
0.000248  
0.000249  
0.000247  
0.000248  
0.000250  
0.000250  
0.000249  
0.000244  
0.000245  
0.000248  
0.000246  
0.000246  
0.000248  
0.000247  
0.000248  
0.000249  
0.000248  
0.000262  
0.000261  
0.000261  
0.000261  
0.000259  
0.000258  
0.000258  
0.000258  
0.000261  
0.000257  
0.000261  
0.000264  
0.000261  
0.000260  
0.000260  
0.000261  
0.000262  
0.000259  
0.000261  
0.000260  
0.000262  
0.000261  
0.000258  
0.000258  
0.000258  
0.000264  
0.000259  
0.000257  
0.000260  
0.000258  
0.000258  
0.000259  
0.000259  
0.000259  
0.000262  
0.000261  
0.000259  
0.000261  
0.000262  
0.000261  
0.000261  
0.000259  
0.000257  
0.000261  
0.000260  
0.000260  
0.000257  
0.000261  
0.000259  
0.000258  
0.000261  
0.000260  
0.000260  
0.000261  
0.000261  
0.000258  
0.000259  
0.000261  
0.000261  
0.000260  
0.000257  
0.000260  
0.000260  
0.000260  
0.000265  
0.000262  
0.000266  
0.000262  
0.000265  
0.000264  
0.000259  
0.000269  
0.000265  
0.000264  
0.000265  
0.000264  
0.000264  
0.000261  
0.000265  
0.000263  
0.000263  
0.000265  
0.000265  
0.000260  
0.000263  
0.000268  
0.000262  
0.000261  
0.000264  
0.000261  
0.000262  
0.000261  
0.000264  
0.000265  
0.000260  
0.000260  
0.000265  
0.000261  
0.000261  
0.000260  
0.000261  
0.000264  
0.000263  
0.000262  
0.000264  
0.000262  
0.000265  
0.000264  
0.000261  
0.000260  
0.000263  
0.000262  
0.000262  
0.000264  
0.000266  
0.000265  
0.000262  
0.000265  
0.000264  
0.000264  
0.000262  
0.000262  
0.000266  
0.000264  
0.000264  
0.000264  
0.000263  
0.000263  
0.000262  
0.000265  
0.000265  
0.000260  
0.000261  
0.000262  
0.000263  
0.000262  
0.000262  
0.000263  
0.000259  
0.000261  
0.000259  
0.000263  
0.000263  
0.000263  
0.000264  
0.000263  
0.000259  
0.000261  
0.000263  
0.000262  
0.000263  
0.000260  
0.000263  
0.000260  
0.000260  
0.000262  
0.000263  
0.000262  
0.000265  
0.000264  
0.000264  
0.000264  
0.000263  
0.000263  
0.000261  
0.000262  
0.000263  
0.000263  
0.000260  
0.000263  
0.000264  
0.000263  
0.000263  
0.000264  
0.000259  
0.000262  
0.000260  
0.000261  
0.000262  
0.000262  
0.000262  
0.000259  
0.000262  
0.000263  
0.000263  
0.000262  
0.000261  
0.000264  
0.000265  
0.000261  
0.000259  
0.000261  
0.000246  
0.000244  
0.000244  
0.000248  
0.000245  
0.000249  
0.000247  
0.000243  
0.000246  
0.000243  
0.000248  
0.000247  
0.000246  
0.000246  
0.000246  
0.000246  
0.000247  
0.000248  
0.000245  
0.000248  
0.000247  
0.000246  
0.000246  
0.000243  
0.000248  
0.000247  
0.000244  
0.000249  
0.000247  
0.000245  
0.000247  
0.000248  
0.000248  
0.000247  
0.000245  
0.000247  
0.000245  
0.000246  
0.000248  
0.000247  
0.000247  
0.000244  
0.000244  
0.000244  
0.000247  
0.000245  
0.000245  
0.000246  
0.000244  
0.000248  
0.000247  
0.000248  
0.000245  
0.000247  
0.000248  
0.000248  
0.000246  
0.000244  
0.000246  
0.000246  
0.000247  
0.000247  
0.000248  
0.000248  
0.000263  
0.000262  
0.000260  
0.000259  
0.000261  
0.000258  
0.000260  
0.000259  
0.000264  
0.000262  
0.000262  
0.000263  
0.000262  
0.000261  
0.000262  
0.000260  
0.000261  
0.000258  
0.000258  
0.000263  
0.000259  
0.000263  
0.000262  
0.000257  
0.000271  
0.000263  
0.000265  
0.000261  
0.000263  
0.000260  
0.000263  
0.000263  
0.000262  
0.000259  
0.000260  
0.000265  
0.000263  
0.000260  
0.000258  
0.000262  
0.000263  
0.000262  
0.000263  
0.000261  
0.000264  
0.000260  
0.000263  
0.000260  
0.000262  
0.000261  
0.000260  
0.000264  
0.000261  
0.000261  
0.000258  
0.000265  
0.000262  
0.000261  
0.000259  
0.000264  
0.000263  
0.000261  
0.000263  
0.000260  
0.000246  
0.000246  
0.000243  
0.000243  
0.000245  
0.000246  
0.000244  
0.000244  
0.000241  
0.000243  
0.000246  
0.000243  
0.000242  
0.000244  
0.000243  
0.000247  
0.000242  
0.000253  
0.000248  
0.000244  
0.000252  
0.000242  
0.000242  
0.000245  
0.000245  
0.000246  
0.000243  
0.000244  
0.000242  
0.000239  
0.000241  
0.000242  
0.000246  
0.000247  
0.000251  
0.000241  
0.000251  
0.000242  
0.000243  
0.000241  
0.000251  
0.000246  
0.000241  
0.000241  
0.000239  
0.000244  
0.000246  
0.000241  
0.000243  
0.000246  
0.000245  
0.000251  
0.000247  
0.000245  
0.000248  
0.000250  
0.000247  
0.000243  
0.000244  
0.000254  
0.000251  
0.000248  
0.000248  
0.000243  
0.000246  
0.000249  
0.000246  
0.000248  
0.000247  
0.000248  
0.000250  
0.000250  
0.000249  
0.000251  
0.000252  
0.000252  
0.000250  
0.000247  
0.000249  
0.000251  
0.000244  
0.000250  
0.000245  
0.000255  
0.000258  
0.000252  
0.000250  
0.000251  
0.000248  
0.000255  
0.000250  
0.000267  
0.000256  
0.000249  
0.000251  
0.000252  
0.000255  
0.000251  
0.000248  
0.000249  
0.000254  
0.000249  
0.000266  
0.000251  
0.000254  
0.000261  
0.000261  
0.000267  
0.000254  
0.000249  
0.000264  
0.000249  
0.000251  
0.000252  
0.000252  
0.000256  
0.000250  
0.000247  
0.000249  
0.000249  
0.000250  
0.000254  
0.000257  
0.000253  
0.000250  
0.000246  
0.000248  
0.000250  
0.000255  
0.000277  
0.000257  
0.000274  
0.000254  
0.000263  
0.000258  
0.000254  
0.000263  
0.000255  
0.000258  
0.000253  
0.000255  
0.000258  
0.000257  
0.000256  
0.000255  
0.000270  
0.000268  
0.000285  
0.000285  
0.000259  
0.000254  
0.000253  
0.000254  
0.000256  
0.000260  
0.000252  
0.000254  
0.000256  
0.000253  
0.000250  
0.000259  
0.000266  
0.000280  
0.000291  
0.000266  
0.000265  
0.000256  
0.000255  
0.000254  
0.000252  
0.000259  
0.000258  
0.000254  
0.000257  
0.000255  
0.000254  
0.000261  
0.000254  
0.000261  
0.000267  
0.000268  
0.000266  
0.000257  
0.000255  
0.000256  
0.000254  
0.000256  
0.000257  
0.000253  
0.000254  
0.000253  
0.000263  
0.000255  
0.000249  
0.000245  
0.000246  
0.000246  
0.000246  
0.000244  
0.000246  
0.000247  
0.000247  
0.000246  
0.000248  
0.000247  
0.000248  
0.000245  
0.000250  
0.000247  
0.000249  
0.000254  
0.000247  
0.000246  
0.000245  
0.000246  
0.000244  
0.000242  
0.000248  
0.000246  
0.000246  
0.000249  
0.000243  
0.000248  
0.000251  
0.000245  
0.000245  
0.000249  
0.000244  
0.000251  
0.000245  
0.000247  
0.000245  
0.000246  
0.000245  
0.000244  
0.000251  
0.000248  
0.000250  
0.000250  
0.000245  
0.000248  
0.000249  
0.000245  
0.000247  
0.000247  
0.000245  
0.000243  
0.000250  
0.000247  
0.000245  
0.000244  
0.000248  
0.000249  
0.000245  
0.000246  
0.000252  
0.000250  
0.000251  
0.000250  
0.000251  
0.000245  
0.000250  
0.000248  
0.000250  
0.000252  
0.000246  
0.000244  
0.000246  
0.000249  
0.000254  
0.000250  
0.000250  
0.000246  
0.000251  
0.000249  
0.000249  
0.000253  
0.000247  
0.000248  
0.000247  
0.000250  
0.000250  
0.000247  
0.000249  
0.000251  
0.000248  
0.000250  
0.000251  
0.000249  
0.000263  
0.000253  
0.000251  
0.000248  
0.000248  
0.000246  
0.000248  
0.000259  
0.000246  
0.000251  
0.000245  
0.000248  
0.000249  
0.000252  
0.000271  
0.000252  
0.000249  
0.000252  
0.000249  
0.000250  
0.000247  
0.000249  
0.000248  
0.000254  
0.000254  
0.000250  
0.000248  
0.000246  
0.000251  
0.000257  
0.000263  
0.000295  
0.000289  
0.000288  
0.000291  
0.000287  
0.000292  
0.000285  
0.000286  
0.000288  
0.000291  
0.000290  
0.000288  
0.000286  
0.000286  
0.000289  
0.000289  
0.000291  
0.000287  
0.000287  
0.000290  
0.000289  
0.000285  
0.000287  
0.000291  
0.000287  
0.000291  
0.000290  
0.000284  
0.000291  
0.000285  
0.000287  
0.000285  
0.000286  
0.000288  
0.000287  
0.000287  
0.000288  
0.000288  
0.000288  
0.000293  
0.000291  
0.000292  
0.000287  
0.000291  
0.000292  
0.000290  
0.000289  
0.000285  
0.000290  
0.000284  
0.000288  
0.000287  
0.000287  
0.000286  
0.000284  
0.000294  
0.000295  
0.000287  
0.000286  
0.000289  
0.000289  
0.000287  
0.000289  
0.000286  
0.000269  
0.000264  
0.000263  
0.000262  
0.000265  
0.000263  
0.000261  
0.000262  
0.000264  
0.000262  
0.000272  
0.000264  
0.000262  
0.000268  
0.000268  
0.000265  
0.000267  
0.000263  
0.000266  
0.000267  
0.000261  
0.000271  
0.000265  
0.000269  
0.000263  
0.000263  
0.000261  
0.000262  
0.000264  
0.000261  
0.000266  
0.000262  
0.000265  
0.000263  
0.000264  
0.000262  
0.000265  
0.000265  
0.000265  
0.000262  
0.000262  
0.000265  
0.000261  
0.000262  
0.000268  
0.000264  
0.000262  
0.000260  
0.000289  
0.000261  
0.000266  
0.000264  
0.000263  
0.000269  
0.000269  
0.000263  
0.000264  
0.000264  
0.000263  
0.000263  
0.000261  
0.000263  
0.000263  
0.000265  
0.000259  
0.000256  
0.000252  
0.000254  
0.000256  
0.000254  
0.000262  
0.000254  
0.000257  
0.000257  
0.000255  
0.000259  
0.000259  
0.000256  
0.000257  
0.000260  
0.000259  
0.000257  
0.000252  
0.000262  
0.000255  
0.000254  
0.000260  
0.000259  
0.000259  
0.000257  
0.000259  
0.000258  
0.000257  
0.000252  
0.000256  
0.000260  
0.000256  
0.000256  
0.000257  
0.000256  
0.000260  
0.000257  
0.000255  
0.000261  
0.000261  
0.000257  
0.000258  
0.000258  
0.000261  
0.000256  
0.000255  
0.000258  
0.000257  
0.000256  
0.000257  
0.000256  
0.000254  
0.000257  
0.000258  
0.000269  
0.000262  
0.000255  
0.000255  
0.000257  
0.000255  
0.000260  
0.000253  
0.000257  
0.000252  
0.000257  
0.000254  
0.000253  
0.000252  
0.000253  
0.000253  
0.000249  
0.000255  
0.000252  
0.000256  
0.000251  
0.000251  
0.000252  
0.000254  
0.000251  
0.000252  
0.000251  
0.000253  
0.000252  
0.000250  
0.000254  
0.000251  
0.000258  
0.000254  
0.000252  
0.000255  
0.000258  
0.000255  
0.000252  
0.000256  
0.000266  
0.000264  
0.000265  
0.000261  
0.000250  
0.000252  
0.000251  
0.000253  
0.000262  
0.000251  
0.000250  
0.000259  
0.000255  
0.000253  
0.000250  
0.000252  
0.000249  
0.000253  
0.000255  
0.000254  
0.000254  
0.000250  
0.000257  
0.000256  
0.000257  
0.000250  
0.000251  
0.000259  
0.000254  
0.000255  
0.000253  
0.000252  
0.000252  
0.000250  
0.000260  
0.000257  
0.000253  
0.000253  
0.000252  
0.000250  
0.000251  
0.000265  
0.000259  
0.000251  
0.000253  
0.000258  
0.000251  
0.000253  
0.000249  
0.000250  
0.000251  
0.000255  
0.000268  
0.000254  
0.000253  
0.000252  
0.000263  
0.000266  
0.000253  
0.000265  
0.000269  
0.000251  
0.000253  
0.000251  
0.000253  
0.000262  
0.000265  
0.000268  
0.000251  
0.000257  
0.000267  
0.000252  
0.000264  
0.000256  
0.000255  
0.000249  
0.000252  
0.000251  
0.000249  
0.000254  
0.000247  
0.000252  
0.000260  
0.000254  
0.000256  
0.000251  
0.000270  
0.000262  
0.000254  
0.000268  
0.000265  
0.000255  
0.000256  
0.000254  
0.000249  
0.000250  
0.000253  
0.000254  
0.000256  
0.000252  
0.000250  
0.000257  
0.000252  
0.000261  
0.000258  
0.000257  
0.000260  
0.000261  
0.000264  
0.000250  
0.000254  
0.000255  
0.000249  
0.000253  
0.000254  
0.000252  
0.000253  
0.000247  
0.000254  
0.000254  
0.000252  
0.000258  
0.000251  
0.000253  
0.000248  
0.000259  
0.000248  
0.000251  
0.000254  
0.000253  
0.000249  
0.000250  
0.000257  
0.000250  
0.000254  
0.000254  
0.000251  
0.000252  
0.000258  
0.000254  
0.000251  
0.000252  
0.000252  
0.000254  
0.000250  
0.000255  
0.000251  
0.000250  
0.000256  
0.000248  
0.000250  
0.000255  
0.000256  
0.000249  
0.000259  
0.000250  
0.000261  
0.000253  
0.000249  
0.000253  
0.000248  
0.000294  
0.000293  
0.000306  
0.000289  
0.000289  
0.000287  
0.000289  
0.000286  
0.000291  
0.000291  
0.000294  
0.000287  
0.000287  
0.000290  
0.000294  
0.000295  
0.000291  
0.000288  
0.000287  
0.000293  
0.000293  
0.000288  
0.000301  
0.000288  
0.000289  
0.000290  
0.000289  
0.000288  
0.000291  
0.000291  
0.000290  
0.000291  
0.000294  
0.000291  
0.000291  
0.000290  
0.000289  
0.000296  
0.000287  
0.000289  
0.000290  
0.000293  
0.000291  
0.000294  
0.000290  
0.000291  
0.000293  
0.000297  
0.000293  
0.000288  
0.000289  
0.000290  
0.000289  
0.000292  
0.000288  
0.000290  
0.000289  
0.000295  
0.000287  
0.000284  
0.000292  
0.000294  
0.000288  
0.000288  
0.000279  
0.000280  
0.000300  
0.000291  
0.000284  
0.000278  
0.000283  
0.000286  
0.000280  
0.000280  
0.000277  
0.000283  
0.000279  
0.000282  
0.000277  
0.000277  
0.000290  
0.000280  
0.000287  
0.000275  
0.000277  
0.000280  
0.000277  
0.000274  
0.000278  
0.000280  
0.000279  
0.000279  
0.000277  
0.000278  
0.000279  
0.000280  
0.000292  
0.000286  
0.000286  
0.000278  
0.000276  
0.000283  
0.000278  
0.000279  
0.000274  
0.000281  
0.000279  
0.000278  
0.000279  
0.000277  
0.000279  
0.000272  
0.000296  
0.000295  
0.000276  
0.000277  
0.000280  
0.000282  
0.000282  
0.000277  
0.000276  
0.000276  
0.000281  
0.000278  
0.000278  
0.000277  
0.000283  
0.000280  
0.000265  
0.000264  
0.000270  
0.000266  
0.000267  
0.000262  
0.000261  
0.000264  
0.000263  
0.000265  
0.000267  
0.000267  
0.000263  
0.000268  
0.000272  
0.000265  
0.000261  
0.000267  
0.000264  
0.000263  
0.000271  
0.000265  
0.000263  
0.000266  
0.000262  
0.000262  
0.000265  
0.000265  
0.000265  
0.000265  
0.000263  
0.000266  
0.000263  
0.000263  
0.000263  
0.000261  
0.000267  
0.000263  
0.000262  
0.000260  
0.000260  
0.000261  
0.000265  
0.000271  
0.000265  
0.000266  
0.000276  
0.000266  
0.000259  
0.000259  
0.000262  
0.000267  
0.000263  
0.000261  
0.000264  
0.000260  
0.000261  
0.000273  
0.000262  
0.000263  
0.000265  
0.000264  
0.000264  
0.000268  
0.000256  
0.000255  
0.000258  
0.000261  
0.000266  
0.000257  
0.000259  
0.000256  
0.000258  
0.000260  
0.000254  
0.000255  
0.000257  
0.000262  
0.000260  
0.000254  
0.000255  
0.000255  
0.000259  
0.000255  
0.000257  
0.000254  
0.000256  
0.000261  
0.000259  
0.000256  
0.000255  
0.000257  
0.000253  
0.000253  
0.000256  
0.000256  
0.000252  
0.000258  
0.000256  
0.000263  
0.000254  
0.000261  
0.000259  
0.000256  
0.000255  
0.000253  
0.000254  
0.000254  
0.000258  
0.000257  
0.000266  
0.000256  
0.000256  
0.000261  
0.000261  
0.000256  
0.000260  
0.000258  
0.000261  
0.000278  
0.000253  
0.000260  
0.000256  
0.000259  
0.000258  
0.000259  
0.000260  
0.000253  
0.000264  
0.000266  
0.000263  
0.000269  
0.000264  
0.000264  
0.000262  
0.000267  
0.000264  
0.000275  
0.000264  
0.000261  
0.000267  
0.000262  
0.000267  
0.000267  
0.000264  
0.000264  
0.000261  
0.000263  
0.000271  
0.000263  
0.000263  
0.000261  
0.000262  
0.000263  
0.000261  
0.000267  
0.000264  
0.000258  
0.000264  
0.000265  
0.000267  
0.000264  
0.000260  
0.000262  
0.000259  
0.000262  
0.000266  
0.000261  
0.000259  
0.000260  
0.000259  
0.000262  
0.000264  
0.000262  
0.000269  
0.000262  
0.000266  
0.000273  
0.000266  
0.000262  
0.000262  
0.000262  
0.000265  
0.000265  
0.000295  
0.000265  
0.000261  
0.000271  
0.000265  
0.000263  
0.000267  
0.000263  
0.000316  
0.000310  
0.000314  
0.000311  
0.000313  
0.000311  
0.000311  
0.000310  
0.000315  
0.000309  
0.000307  
0.000309  
0.000311  
0.000308  
0.000302  
0.000311  
0.000312  
0.000312  
0.000310  
0.000312  
0.000311  
0.000316  
0.000312  
0.000307  
0.000312  
0.000309  
0.000307  
0.000307  
0.000498  
0.000310  
0.000305  
0.000311  
0.000310  
0.000316  
0.000312  
0.000321  
0.000310  
0.000307  
0.000307  
0.000309  
0.000315  
0.000310  
0.000311  
0.000307  
0.000308  
0.000305  
0.000303  
0.000309  
0.000311  
0.000314  
0.000313  
0.000308  
0.000313  
0.000308  
0.000306  
0.000310  
0.000309  
0.000311  
0.000311  
0.000310  
0.000309  
0.000306  
0.000312  
0.000317  
0.000285  
0.000282  
0.000287  
0.000281  
0.000286  
0.000286  
0.000286  
0.000285  
0.000291  
0.000284  
0.000283  
0.000291  
0.000284  
0.000284  
0.000284  
0.000286  
0.000285  
0.000294  
0.000285  
0.000284  
0.000284  
0.000285  
0.000284  
0.000283  
0.000282  
0.000286  
0.000287  
0.000290  
0.000287  
0.000281  
0.000282  
0.000290  
0.000283  
0.000285  
0.000282  
0.000284  
0.000288  
0.000287  
0.000285  
0.000283  
0.000289  
0.000286  
0.000283  
0.000285  
0.000289  
0.000288  
0.000282  
0.000288  
0.000282  
0.000279  
0.000289  
0.000280  
0.000282  
0.000280  
0.000283  
0.000288  
0.000285  
0.000284  
0.000283  
0.000283  
0.000284  
0.000281  
0.000289  
0.000284  
0.000280  
0.000283  
0.000280  
0.000285  
0.000277  
0.000280  
0.000277  
0.000285  
0.000286  
0.000288  
0.000282  
0.000278  
0.000280  
0.000280  
0.000280  
0.000281  
0.000280  
0.000283  
0.000281  
0.000277  
0.000283  
0.000278  
0.000290  
0.000279  
0.000283  
0.000285  
0.000278  
0.000283  
0.000278  
0.000282  
0.000292  
0.000282  
0.000281  
0.000284  
0.000279  
0.000281  
0.000286  
0.000281  
0.000277  
0.000283  
0.000276  
0.000283  
0.000281  
0.000278  
0.000279  
0.000278  
0.000277  
0.000278  
0.000282  
0.000281  
0.000285  
0.000278  
0.000284  
0.000281  
0.000276  
0.000281  
0.000276  
0.000280  
0.000278  
0.000281  
0.000283  
0.000279  
0.000282  
0.000280  
0.000271  
0.000274  
0.000273  
0.000278  
0.000274  
0.000277  
0.000279  
0.000279  
0.000278  
0.000275  
0.000275  
0.000274  
0.000276  
0.000272  
0.000274  
0.000275  
0.000276  
0.000273  
0.000275  
0.000275  
0.000273  
0.000282  
0.000277  
0.000273  
0.000281  
0.000284  
0.000270  
0.000275  
0.000275  
0.000279  
0.000275  
0.000277  
0.000278  
0.000277  
0.000273  
0.000278  
0.000272  
0.000275  
0.000277  
0.000279  
0.000278  
0.000278  
0.000271  
0.000276  
0.000277  
0.000275  
0.000279  
0.000275  
0.000279  
0.000283  
0.000275  
0.000275  
0.000273  
0.000276  
0.000274  
0.000273  
0.000273  
0.000274  
0.000270  
0.000275  
0.000273  
0.000286  
0.000276  
0.000279   

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/staliro6400_3.dat <==
0.000251  
0.000252  
0.000249  
0.000251  
0.000251  
0.000251  
0.000255  
0.000251  
0.000251  
0.000251  
0.000252  
0.000251  
0.000252  
0.000251  
0.000253  
0.000254  
0.000260  
0.000257  
0.000260  
0.000260  
0.000261  
0.000263  
0.000259  
0.000261  
0.000261  
0.000260  
0.000258  
0.000258  
0.000261  
0.000260  
0.000264  
0.000259  
0.000265  
0.000288  
0.000263  
0.000264  
0.000267  
0.000264  
0.000265  
0.000264  
0.000261  
0.000266  
0.000261  
0.000265  
0.000265  
0.000265  
0.000267  
0.000265  
0.000285  
0.000287  
0.000285  
0.000284  
0.000285  
0.000285  
0.000282  
0.000286  
0.000285  
0.000286  
0.000287  
0.000284  
0.000284  
0.000285  
0.000288  
0.000286  
0.000260  
0.000256  
0.000259  
0.000260  
0.000257  
0.000259  
0.000257  
0.000257  
0.000257  
0.000259  
0.000259  
0.000257  
0.000260  
0.000256  
0.000259  
0.000259  
0.000267  
0.000266  
0.000267  
0.000270  
0.000268  
0.000268  
0.000267  
0.000265  
0.000264  
0.000264  
0.000265  
0.000268  
0.000268  
0.000269  
0.000268  
0.000265  
0.000273  
0.000293  
0.000273  
0.000270  
0.000270  
0.000273  
0.000272  
0.000271  
0.000272  
0.000275  
0.000270  
0.000271  
0.000266  
0.000274  
0.000272  
0.000272  
0.000293  
0.000295  
0.000293  
0.000293  
0.000287  
0.000293  
0.000295  
0.000292  
0.000290  
0.000291  
0.000293  
0.000292  
0.000285  
0.000291  
0.000293  
0.000292  
0.000254  
0.000256  
0.000257  
0.000256  
0.000258  
0.000255  
0.000258  
0.000257  
0.000257  
0.000257  
0.000256  
0.000256  
0.000257  
0.000255  
0.000259  
0.000262  
0.000267  
0.000264  
0.000265  
0.000267  
0.000266  
0.000265  
0.000263  
0.000267  
0.000266  
0.000267  
0.000265  
0.000265  
0.000267  
0.000263  
0.000269  
0.000268  
0.000271  
0.000292  
0.000270  
0.000270  
0.000271  
0.000270  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000275  
0.000274  
0.000269  
0.000271  
0.000272  
0.000294  
0.000295  
0.000294  
0.000294  
0.000295  
0.000296  
0.000293  
0.000293  
0.000296  
0.000295  
0.000297  
0.000291  
0.000296  
0.000294  
0.000297  
0.000295  
0.000252  
0.000255  
0.000253  
0.000255  
0.000254  
0.000263  
0.000254  
0.000254  
0.000253  
0.000256  
0.000253  
0.000253  
0.000253  
0.000253  
0.000254  
0.000252  
0.000261  
0.000263  
0.000259  
0.000260  
0.000262  
0.000263  
0.000270  
0.000262  
0.000260  
0.000261  
0.000270  
0.000260  
0.000259  
0.000264  
0.000264  
0.000262  
0.000267  
0.000298  
0.000277  
0.000276  
0.000275  
0.000275  
0.000275  
0.000275  
0.000274  
0.000279  
0.000276  
0.000275  
0.000276  
0.000276  
0.000276  
0.000271  
0.000294  
0.000297  
0.000295  
0.000296  
0.000298  
0.000292  
0.000296  
0.000293  
0.000296  
0.000295  
0.000297  
0.000295  
0.000296  
0.000292  
0.000296  
0.000295  
0.000251  
0.000254  
0.000254  
0.000254  
0.000254  
0.000250  
0.000253  
0.000252  
0.000254  
0.000251  
0.000250  
0.000253  
0.000253  
0.000254  
0.000254  
0.000254  
0.000262  
0.000260  
0.000263  
0.000263  
0.000262  
0.000262  
0.000258  
0.000259  
0.000261  
0.000258  
0.000259  
0.000260  
0.000261  
0.000263  
0.000263  
0.000263  
0.000264  
0.000288  
0.000264  
0.000266  
0.000267  
0.000266  
0.000267  
0.000267  
0.000265  
0.000263  
0.000263  
0.000266  
0.000267  
0.000267  
0.000265  
0.000265  
0.000287  
0.000286  
0.000289  
0.000285  
0.000286  
0.000287  
0.000288  
0.000285  
0.000287  
0.000287  
0.000287  
0.000288  
0.000290  
0.000288  
0.000289  
0.000287  
0.000215  
0.000218  
0.000216  
0.000213  
0.000213  
0.000217  
0.000213  
0.000216  
0.000212  
0.000217  
0.000215  
0.000219  
0.000213  
0.000216  
0.000214  
0.000212  
0.000224  
0.000221  
0.000220  
0.000224  
0.000223  
0.000221  
0.000224  
0.000225  
0.000221  
0.000222  
0.000225  
0.000223  
0.000256  
0.000221  
0.000225  
0.000224  
0.000224  
0.000245  
0.000227  
0.000225  
0.000227  
0.000226  
0.000228  
0.000225  
0.000224  
0.000227  
0.000228  
0.000223  
0.000225  
0.000221  
0.000222  
0.000226  
0.000247  
0.000246  
0.000245  
0.000245  
0.000246  
0.000246  
0.000247  
0.000243  
0.000246  
0.000257  
0.000247  
0.000245  
0.000245  
0.000249  
0.000245  
0.000247  
0.000233  
0.000232  
0.000260  
0.000233  
0.000232  
0.000235  
0.000251  
0.000231  
0.000231  
0.000233  
0.000232  
0.000227  
0.000231  
0.000229  
0.000234  
0.000233  
0.000241  
0.000238  
0.000239  
0.000240  
0.000237  
0.000243  
0.000240  
0.000241  
0.000239  
0.000239  
0.000239  
0.000237  
0.000236  
0.000238  
0.000236  
0.000242  
0.000245  
0.000260  
0.000243  
0.000244  
0.000241  
0.000244  
0.000242  
0.000240  
0.000250  
0.000241  
0.000241  
0.000242  
0.000242  
0.000242  
0.000244  
0.000246  
0.000262  
0.000260  
0.000264  
0.000263  
0.000264  
0.000269  
0.000272  
0.000259  
0.000262  
0.000264  
0.000261  
0.000259  
0.000263  
0.000263  
0.000261  
0.000260  
0.000242  
0.000244  
0.000244  
0.000245  
0.000245  
0.000245  
0.000242  
0.000245  
0.000244  
0.000245  
0.000242  
0.000243  
0.000245  
0.000246  
0.000241  
0.000241  
0.000251  
0.000254  
0.000250  
0.000249  
0.000250  
0.000253  
0.000252  
0.000253  
0.000254  
0.000249  
0.000252  
0.000254  
0.000253  
0.000250  
0.000251  
0.000255  
0.000256  
0.000276  
0.000258  
0.000257  
0.000256  
0.000257  
0.000257  
0.000254  
0.000254  
0.000253  
0.000257  
0.000258  
0.000257  
0.000257  
0.000260  
0.000253  
0.000277  
0.000278  
0.000279  
0.000277  
0.000278  
0.000276  
0.000277  
0.000277  
0.000281  
0.000275  
0.000279  
0.000277  
0.000275  
0.000279  
0.000273  
0.000277  
0.000244  
0.000249  
0.000248  
0.000252  
0.000253  
0.000249  
0.000250  
0.000247  
0.000246  
0.000248  
0.000250  
0.000251  
0.000246  
0.000246  
0.000251  
0.000256  
0.000255  
0.000254  
0.000255  
0.000255  
0.000254  
0.000258  
0.000259  
0.000255  
0.000257  
0.000259  
0.000259  
0.000260  
0.000257  
0.000256  
0.000255  
0.000259  
0.000264  
0.000283  
0.000263  
0.000259  
0.000262  
0.000262  
0.000262  
0.000259  
0.000262  
0.000258  
0.000261  
0.000262  
0.000262  
0.000263  
0.000264  
0.000261  
0.000280  
0.000280  
0.000281  
0.000284  
0.000282  
0.000281  
0.000282  
0.000282  
0.000279  
0.000284  
0.000282  
0.000283  
0.000279  
0.000282  
0.000282  
0.000283  
0.000252  
0.000251  
0.000251  
0.000258  
0.000251  
0.000251  
0.000251  
0.000250  
0.000254  
0.000251  
0.000252  
0.000251  
0.000251  
0.000251  
0.000251  
0.000249  
0.000258  
0.000260  
0.000259  
0.000260  
0.000257  
0.000260  
0.000260  
0.000258  
0.000258  
0.000257  
0.000260  
0.000265  
0.000256  
0.000261  
0.000257  
0.000259  
0.000262  
0.000283  
0.000264  
0.000260  
0.000261  
0.000259  
0.000264  
0.000265  
0.000264  
0.000260  
0.000264  
0.000264  
0.000263  
0.000269  
0.000259  
0.000260  
0.000283  
0.000281  
0.000288  
0.000282  
0.000284  
0.000286  
0.000283  
0.000281  
0.000284  
0.000283  
0.000286  
0.000285  
0.000283  
0.000284  
0.000283  
0.000283  
0.000248  
0.000249  
0.000268  
0.000260  
0.000252  
0.000251  
0.000245  
0.000272  
0.000266  
0.000270  
0.000265  
0.000260  
0.000261  
0.000264  
0.000267  
0.000266  
0.000257  
0.000256  
0.000288  
0.000280  
0.000256  
0.000258  
0.000257  
0.000265  
0.000278  
0.000275  
0.000274  
0.000274  
0.000273  
0.000267  
0.000275  
0.000266  
0.000260  
0.000278  
0.000277  
0.000261  
0.000262  
0.000261  
0.000258  
0.000274  
0.000270  
0.000278  
0.000269  
0.000274  
0.000271  
0.000274  
0.000280  
0.000273  
0.000281  
0.000282  
0.000299  
0.000288  
0.000284  
0.000280  
0.000282  
0.000293  
0.000304  
0.000301  
0.000363  
0.000299  
0.000305  
0.000295  
0.000304  
0.000304  
0.000244  
0.000244  
0.000246  
0.000242  
0.000242  
0.000245  
0.000245  
0.000242  
0.000245  
0.000246  
0.000245  
0.000245  
0.000242  
0.000245  
0.000242  
0.000242  
0.000250  
0.000252  
0.000250  
0.000251  
0.000252  
0.000252  
0.000254  
0.000250  
0.000254  
0.000257  
0.000256  
0.000254  
0.000251  
0.000256  
0.000252  
0.000249  
0.000254  
0.000274  
0.000255  
0.000255  
0.000258  
0.000257  
0.000255  
0.000258  
0.000258  
0.000258  
0.000255  
0.000257  
0.000255  
0.000255  
0.000254  
0.000258  
0.000275  
0.000276  
0.000279  
0.000278  
0.000272  
0.000278  
0.000277  
0.000273  
0.000276  
0.000273  
0.000275  
0.000276  
0.000275  
0.000276  
0.000279  
0.000275  
0.000255  
0.000252  
0.000251  
0.000255  
0.000252  
0.000253  
0.000252  
0.000252  
0.000251  
0.000254  
0.000251  
0.000252  
0.000253  
0.000255  
0.000257  
0.000253  
0.000262  
0.000259  
0.000262  
0.000259  
0.000263  
0.000259  
0.000261  
0.000263  
0.000264  
0.000261  
0.000260  
0.000265  
0.000281  
0.000263  
0.000262  
0.000265  
0.000266  
0.000288  
0.000264  
0.000267  
0.000266  
0.000266  
0.000267  
0.000266  
0.000264  
0.000265  
0.000270  
0.000268  
0.000268  
0.000267  
0.000269  
0.000287  
0.000288  
0.000288  
0.000289  
0.000290  
0.000288  
0.000288  
0.000290  
0.000287  
0.000289  
0.000287  
0.000288  
0.000292  
0.000290  
0.000288  
0.000295  
0.000336  
0.000251  
0.000251  
0.000248  
0.000254  
0.000250  
0.000253  
0.000253  
0.000252  
0.000251  
0.000250  
0.000255  
0.000251  
0.000248  
0.000254  
0.000252  
0.000260  
0.000261  
0.000258  
0.000255  
0.000257  
0.000257  
0.000259  
0.000259  
0.000258  
0.000261  
0.000259  
0.000259  
0.000259  
0.000255  
0.000256  
0.000260  
0.000259  
0.000261  
0.000282  
0.000263  
0.000262  
0.000263  
0.000264  
0.000265  
0.000263  
0.000263  
0.000261  
0.000263  
0.000264  
0.000265  
0.000260  
0.000268  
0.000261  
0.000284  
0.000280  
0.000284  
0.000285  
0.000282  
0.000285  
0.000284  
0.000283  
0.000284  
0.000281  
0.000283  
0.000283  
0.000286  
0.000286  
0.000281  
0.000282  
0.000253  
0.000252  
0.000249  
0.000249  
0.000249  
0.000252  
0.000254  
0.000253  
0.000249  
0.000250  
0.000252  
0.000252  
0.000247  
0.000248  
0.000250  
0.000249  
0.000275  
0.000257  
0.000262  
0.000260  
0.000260  
0.000261  
0.000259  
0.000262  
0.000261  
0.000258  
0.000261  
0.000259  
0.000257  
0.000260  
0.000260  
0.000259  
0.000263  
0.000285  
0.000262  
0.000264  
0.000263  
0.000263  
0.000264  
0.000264  
0.000266  
0.000265  
0.000265  
0.000262  
0.000266  
0.000263  
0.000264  
0.000263  
0.000282  
0.000289  
0.000285  
0.000288  
0.000283  
0.000284  
0.000285  
0.000284  
0.000282  
0.000284  
0.000282  
0.000285  
0.000284  
0.000283  
0.000284  
0.000282  
0.000248  
0.000245  
0.000245  
0.000244  
0.000244  
0.000244  
0.000242  
0.000245  
0.000244  
0.000243  
0.000244  
0.000240  
0.000241  
0.000245  
0.000241  
0.000242  
0.000255  
0.000249  
0.000250  
0.000252  
0.000250  
0.000249  
0.000253  
0.000252  
0.000252  
0.000253  
0.000252  
0.000255  
0.000252  
0.000250  
0.000250  
0.000253  
0.000254  
0.000279  
0.000257  
0.000254  
0.000256  
0.000255  
0.000258  
0.000256  
0.000257  
0.000257  
0.000258  
0.000254  
0.000255  
0.000253  
0.000258  
0.000256  
0.000274  
0.000277  
0.000275  
0.000276  
0.000275  
0.000274  
0.000277  
0.000277  
0.000272  
0.000272  
0.000276  
0.000278  
0.000277  
0.000274  
0.000273  
0.000277  
0.000245  
0.000248  
0.000248  
0.000245  
0.000247  
0.000246  
0.000248  
0.000248  
0.000245  
0.000247  
0.000247  
0.000247  
0.000248  
0.000245  
0.000243  
0.000246  
0.000256  
0.000257  
0.000253  
0.000254  
0.000255  
0.000257  
0.000254  
0.000260  
0.000256  
0.000257  
0.000258  
0.000253  
0.000257  
0.000256  
0.000251  
0.000255  
0.000261  
0.000282  
0.000257  
0.000258  
0.000262  
0.000259  
0.000262  
0.000259  
0.000259  
0.000266  
0.000261  
0.000260  
0.000262  
0.000257  
0.000258  
0.000256  
0.000278  
0.000281  
0.000280  
0.000280  
0.000285  
0.000278  
0.000279  
0.000282  
0.000280  
0.000280  
0.000278  
0.000282  
0.000278  
0.000282  
0.000279  
0.000281  
0.000244  
0.000244  
0.000244  
0.000246  
0.000250  
0.000250  
0.000247  
0.000247  
0.000248  
0.000247  
0.000241  
0.000245  
0.000246  
0.000247  
0.000247  
0.000246  
0.000256  
0.000258  
0.000252  
0.000255  
0.000251  
0.000254  
0.000255  
0.000257  
0.000256  
0.000252  
0.000253  
0.000250  
0.000254  
0.000255  
0.000253  
0.000254  
0.000257  
0.000281  
0.000261  
0.000259  
0.000257  
0.000262  
0.000259  
0.000262  
0.000258  
0.000258  
0.000255  
0.000258  
0.000256  
0.000260  
0.000260  
0.000261  
0.000279  
0.000280  
0.000276  
0.000279  
0.000276  
0.000276  
0.000278  
0.000279  
0.000279  
0.000277  
0.000280  
0.000279  
0.000280  
0.000276  
0.000277  
0.000281  
0.000250  
0.000247  
0.000248  
0.000248  
0.000251  
0.000250  
0.000247  
0.000246  
0.000247  
0.000253  
0.000248  
0.000249  
0.000250  
0.000252  
0.000247  
0.000250  
0.000259  
0.000255  
0.000263  
0.000258  
0.000260  
0.000260  
0.000256  
0.000259  
0.000258  
0.000259  
0.000259  
0.000259  
0.000260  
0.000257  
0.000260  
0.000257  
0.000263  
0.000286  
0.000259  
0.000264  
0.000260  
0.000264  
0.000259  
0.000264  
0.000265  
0.000260  
0.000264  
0.000262  
0.000263  
0.000263  
0.000265  
0.000260  
0.000285  
0.000282  
0.000283  
0.000282  
0.000285  
0.000283  
0.000285  
0.000285  
0.000283  
0.000285  
0.000281  
0.000286  
0.000284  
0.000283  
0.000282  
0.000285  
0.000248  
0.000247  
0.000246  
0.000249  
0.000247  
0.000249  
0.000247  
0.000249  
0.000246  
0.000245  
0.000247  
0.000246  
0.000247  
0.000245  
0.000247  
0.000250  
0.000257  
0.000257  
0.000254  
0.000257  
0.000259  
0.000254  
0.000256  
0.000258  
0.000257  
0.000253  
0.000259  
0.000257  
0.000256  
0.000257  
0.000257  
0.000258  
0.000261  
0.000284  
0.000260  
0.000262  
0.000260  
0.000262  
0.000260  
0.000261  
0.000263  
0.000262  
0.000259  
0.000259  
0.000260  
0.000260  
0.000260  
0.000261  
0.000281  
0.000284  
0.000284  
0.000282  
0.000282  
0.000282  
0.000281  
0.000279  
0.000283  
0.000285  
0.000282  
0.000279  
0.000281  
0.000282  
0.000282  
0.000284  
0.000246  
0.000246  
0.000246  
0.000246  
0.000249  
0.000248  
0.000248  
0.000249  
0.000249  
0.000248  
0.000245  
0.000245  
0.000245  
0.000245  
0.000245  
0.000249  
0.000256  
0.000254  
0.000259  
0.000259  
0.000257  
0.000257  
0.000255  
0.000258  
0.000257  
0.000257  
0.000256  
0.000257  
0.000257  
0.000258  
0.000254  
0.000254  
0.000262  
0.000417  
0.000264  
0.000259  
0.000262  
0.000262  
0.000261  
0.000259  
0.000257  
0.000266  
0.000259  
0.000261  
0.000259  
0.000262  
0.000261  
0.000261  
0.000281  
0.000278  
0.000282  
0.000280  
0.000283  
0.000284  
0.000280  
0.000280  
0.000283  
0.000282  
0.000280  
0.000280  
0.000278  
0.000282  
0.000281  
0.000283  
0.000245  
0.000248  
0.000252  
0.000246  
0.000247  
0.000249  
0.000248  
0.000248  
0.000244  
0.000248  
0.000247  
0.000247  
0.000249  
0.000249  
0.000247  
0.000245  
0.000254  
0.000257  
0.000255  
0.000254  
0.000258  
0.000256  
0.000258  
0.000255  
0.000256  
0.000255  
0.000255  
0.000255  
0.000254  
0.000256  
0.000256  
0.000257  
0.000262  
0.000285  
0.000259  
0.000257  
0.000257  
0.000258  
0.000260  
0.000257  
0.000262  
0.000258  
0.000258  
0.000261  
0.000257  
0.000257  
0.000261  
0.000260  
0.000280  
0.000277  
0.000278  
0.000281  
0.000280  
0.000280  
0.000281  
0.000279  
0.000281  
0.000277  
0.000282  
0.000286  
0.000280  
0.000281  
0.000280  
0.000278  
0.000255  
0.000255  
0.000253  
0.000255  
0.000252  
0.000252  
0.000255  
0.000254  
0.000254  
0.000264  
0.000253  
0.000252  
0.000257  
0.000255  
0.000254  
0.000255  
0.000264  
0.000265  
0.000262  
0.000262  
0.000265  
0.000263  
0.000265  
0.000263  
0.000265  
0.000266  
0.000265  
0.000266  
0.000266  
0.000265  
0.000265  
0.000263  
0.000270  
0.000291  
0.000268  
0.000269  
0.000267  
0.000269  
0.000269  
0.000264  
0.000269  
0.000269  
0.000270  
0.000269  
0.000271  
0.000269  
0.000271  
0.000268  
0.000293  
0.000297  
0.000293  
0.000294  
0.000291  
0.000292  
0.000293  
0.000294  
0.000304  
0.000296  
0.000292  
0.000292  
0.000291  
0.000293  
0.000294  
0.000294  
0.000245  
0.000250  
0.000252  
0.000250  
0.000249  
0.000245  
0.000243  
0.000243  
0.000246  
0.000247  
0.000252  
0.000250  
0.000251  
0.000251  
0.000247  
0.000250  
0.000257  
0.000261  
0.000258  
0.000256  
0.000258  
0.000252  
0.000252  
0.000252  
0.000256  
0.000258  
0.000255  
0.000258  
0.000259  
0.000256  
0.000258  
0.000260  
0.000263  
0.000416  
0.000260  
0.000259  
0.000260  
0.000258  
0.000259  
0.000259  
0.000258  
0.000261  
0.000263  
0.000264  
0.000263  
0.000260  
0.000265  
0.000263  
0.000286  
0.000281  
0.000279  
0.000283  
0.000284  
0.000282  
0.000283  
0.000282  
0.000281  
0.000283  
0.000280  
0.000283  
0.000282  
0.000284  
0.000283  
0.000281  
0.000250  
0.000255  
0.000254  
0.000253  
0.000251  
0.000251  
0.000253  
0.000251  
0.000251  
0.000253  
0.000254  
0.000250  
0.000250  
0.000248  
0.000252  
0.000251  
0.000262  
0.000263  
0.000261  
0.000260  
0.000261  
0.000262  
0.000258  
0.000260  
0.000264  
0.000263  
0.000258  
0.000261  
0.000259  
0.000261  
0.000259  
0.000259  
0.000268  
0.000286  
0.000264  
0.000269  
0.000267  
0.000265  
0.000266  
0.000266  
0.000267  
0.000268  
0.000267  
0.000267  
0.000264  
0.000264  
0.000266  
0.000263  
0.000288  
0.000287  
0.000284  
0.000287  
0.000288  
0.000286  
0.000284  
0.000287  
0.000285  
0.000287  
0.000285  
0.000287  
0.000284  
0.000285  
0.000285  
0.000286  
0.000255  
0.000252  
0.000246  
0.000251  
0.000251  
0.000249  
0.000250  
0.000252  
0.000247  
0.000248  
0.000252  
0.000252  
0.000250  
0.000251  
0.000251  
0.000249  
0.000261  
0.000262  
0.000257  
0.000256  
0.000255  
0.000257  
0.000262  
0.000260  
0.000262  
0.000258  
0.000262  
0.000259  
0.000260  
0.000261  
0.000259  
0.000262  
0.000264  
0.000282  
0.000264  
0.000260  
0.000264  
0.000261  
0.000262  
0.000266  
0.000265  
0.000264  
0.000264  
0.000263  
0.000265  
0.000262  
0.000264  
0.000265  
0.000284  
0.000286  
0.000288  
0.000282  
0.000280  
0.000283  
0.000285  
0.000284  
0.000282  
0.000282  
0.000285  
0.000284  
0.000284  
0.000283  
0.000287  
0.000285  
0.000276  
0.000274  
0.000297  
0.000271  
0.000269  
0.000255  
0.000249  
0.000250  
0.000257  
0.000268  
0.000252  
0.000249  
0.000252  
0.000251  
0.000252  
0.000254  
0.000274  
0.000276  
0.000279  
0.000303  
0.000284  
0.000258  
0.000262  
0.000272  
0.000266  
0.000276  
0.000262  
0.000259  
0.000261  
0.000261  
0.000257  
0.000262  
0.000284  
0.000285  
0.000308  
0.000314  
0.000282  
0.000263  
0.000267  
0.000271  
0.000277  
0.000310  
0.000262  
0.000268  
0.000265  
0.000265  
0.000265  
0.000262  
0.000331  
0.000306  
0.000315  
0.000305  
0.000337  
0.000284  
0.000286  
0.000304  
0.000314  
0.000311  
0.000286  
0.000285  
0.000286  
0.000287  
0.000284  
0.000282  
0.000265  
0.000263  
0.000259  
0.000269  
0.000262  
0.000274  
0.000270  
0.000266  
0.000265  
0.000261  
0.000259  
0.000262  
0.000259  
0.000268  
0.000272  
0.000271  
0.000274  
0.000273  
0.000272  
0.000297  
0.000277  
0.000275  
0.000279  
0.000276  
0.000278  
0.000271  
0.000272  
0.000273  
0.000273  
0.000278  
0.000277  
0.000277  
0.000277  
0.000288  
0.000286  
0.000282  
0.000285  
0.000280  
0.000282  
0.000277  
0.000282  
0.000273  
0.000273  
0.000273  
0.000282  
0.000281  
0.000281  
0.000284  
0.000302  
0.000299  
0.000307  
0.000305  
0.000304  
0.000304  
0.000300  
0.000303  
0.000298  
0.000295  
0.000300  
0.000294  
0.000305  
0.000308  
0.000306  
0.000310  
0.000272  
0.000269  
0.000267  
0.000258  
0.000266  
0.000266  
0.000256  
0.000261  
0.000267  
0.000265  
0.000258  
0.000267  
0.000259  
0.000265  
0.000260  
0.000264  
0.000278  
0.000283  
0.000280  
0.000266  
0.000275  
0.000273  
0.000269  
0.000272  
0.000278  
0.000446  
0.000274  
0.000272  
0.000270  
0.000277  
0.000275  
0.000276  
0.000283  
0.000297  
0.000281  
0.000273  
0.000281  
0.000280  
0.000270  
0.000282  
0.000278  
0.000273  
0.000279  
0.000278  
0.000280  
0.000275  
0.000277  
0.000268  
0.000309  
0.000307  
0.000295  
0.000296  
0.000301  
0.000300  
0.000294  
0.000301  
0.000301  
0.000295  
0.000306  
0.000290  
0.000303  
0.000303  
0.000305  
0.000299  
0.000266  
0.000266  
0.000266  
0.000265  
0.000266  
0.000269  
0.000266  
0.000269  
0.000266  
0.000269  
0.000258  
0.000257  
0.000256  
0.000260  
0.000260  
0.000260  
0.000277  
0.000278  
0.000279  
0.000278  
0.000275  
0.000274  
0.000279  
0.000280  
0.000279  
0.000275  
0.000268  
0.000270  
0.000270  
0.000267  
0.000270  
0.000271  
0.000283  
0.000439  
0.000279  
0.000282  
0.000280  
0.000277  
0.000282  
0.000283  
0.000279  
0.000279  
0.000271  
0.000270  
0.000274  
0.000274  
0.000271  
0.000274  
0.000301  
0.000300  
0.000301  
0.000300  
0.000299  
0.000302  
0.000302  
0.000305  
0.000301  
0.000292  
0.000296  
0.000291  
0.000295  
0.000296  
0.000295  
0.000292  
0.000248  
0.000248  
0.000246  
0.000246  
0.000246  
0.000247  
0.000244  
0.000242  
0.000242  
0.000245  
0.000246  
0.000246  
0.000243  
0.000245  
0.000245  
0.000242  
0.000252  
0.000255  
0.000256  
0.000256  
0.000255  
0.000252  
0.000253  
0.000252  
0.000253  
0.000254  
0.000253  
0.000255  
0.000255  
0.000253  
0.000251  
0.000254  
0.000257  
0.000413  
0.000256  
0.000259  
0.000259  
0.000259  
0.000261  
0.000258  
0.000256  
0.000257  
0.000257  
0.000259  
0.000259  
0.000257  
0.000257  
0.000258  
0.000277  
0.000280  
0.000279  
0.000280  
0.000279  
0.000279  
0.000274  
0.000278  
0.000279  
0.000278  
0.000279  
0.000279  
0.000279  
0.000276  
0.000278  
0.000277  
0.000265  
0.000272  
0.000267  
0.000261  
0.000267  
0.000268  
0.000260  
0.000261  
0.000269  
0.000261  
0.000263  
0.000280  
0.000261  
0.000266  
0.000266  
0.000271  
0.000266  
0.000279  
0.000325  
0.000277  
0.000277  
0.000274  
0.000276  
0.000277  
0.000266  
0.000265  
0.000274  
0.000272  
0.000270  
0.000275  
0.000270  
0.000281  
0.000286  
0.000487  
0.000280  
0.000283  
0.000275  
0.000276  
0.000274  
0.000283  
0.000283  
0.000276  
0.000296  
0.000275  
0.000279  
0.000282  
0.000275  
0.000283  
0.000310  
0.000305  
0.000301  
0.000301  
0.000307  
0.000303  
0.000303  
0.000294  
0.000294  
0.000301  
0.000304  
0.000294  
0.000301  
0.000299  
0.000306  
0.000296  
0.000252  
0.000249  
0.000252  
0.000250  
0.000249  
0.000248  
0.000247  
0.000250  
0.000245  
0.000250  
0.000250  
0.000246  
0.000251  
0.000250  
0.000251  
0.000249  
0.000258  
0.000259  
0.000258  
0.000259  
0.000256  
0.000258  
0.000256  
0.000258  
0.000257  
0.000256  
0.000255  
0.000258  
0.000259  
0.000262  
0.000258  
0.000259  
0.000262  
0.000280  
0.000261  
0.000262  
0.000265  
0.000263  
0.000260  
0.000262  
0.000263  
0.000262  
0.000259  
0.000260  
0.000263  
0.000262  
0.000266  
0.000264  
0.000280  
0.000284  
0.000281  
0.000284  
0.000286  
0.000284  
0.000282  
0.000284  
0.000282  
0.000283  
0.000280  
0.000283  
0.000280  
0.000280  
0.000278  
0.000281  
0.000250  
0.000250  
0.000251  
0.000247  
0.000246  
0.000246  
0.000248  
0.000249  
0.000249  
0.000247  
0.000247  
0.000254  
0.000248  
0.000251  
0.000247  
0.000247  
0.000258  
0.000259  
0.000257  
0.000259  
0.000259  
0.000256  
0.000254  
0.000254  
0.000258  
0.000255  
0.000257  
0.000259  
0.000259  
0.000259  
0.000255  
0.000258  
0.000263  
0.000284  
0.000263  
0.000260  
0.000260  
0.000263  
0.000259  
0.000262  
0.000262  
0.000261  
0.000263  
0.000261  
0.000263  
0.000259  
0.000264  
0.000261  
0.000285  
0.000283  
0.000285  
0.000282  
0.000282  
0.000284  
0.000278  
0.000282  
0.000283  
0.000286  
0.000283  
0.000280  
0.000280  
0.000283  
0.000301  
0.000285  
0.000261  
0.000256  
0.000259  
0.000259  
0.000266  
0.000263  
0.000258  
0.000257  
0.000260  
0.000260  
0.000258  
0.000256  
0.000259  
0.000257  
0.000260  
0.000260  
0.000266  
0.000268  
0.000267  
0.000267  
0.000269  
0.000265  
0.000269  
0.000269  
0.000269  
0.000268  
0.000266  
0.000271  
0.000271  
0.000266  
0.000266  
0.000269  
0.000270  
0.000295  
0.000274  
0.000274  
0.000272  
0.000274  
0.000275  
0.000274  
0.000275  
0.000273  
0.000272  
0.000273  
0.000276  
0.000274  
0.000273  
0.000271  
0.000295  
0.000298  
0.000297  
0.000301  
0.000296  
0.000308  
0.000298  
0.000294  
0.000300  
0.000295  
0.000297  
0.000297  
0.000295  
0.000298  
0.000296  
0.000298  
0.000249  
0.000246  
0.000246  
0.000246  
0.000250  
0.000249  
0.000246  
0.000250  
0.000246  
0.000251  
0.000247  
0.000248  
0.000247  
0.000249  
0.000249  
0.000250  
0.000259  
0.000259  
0.000254  
0.000258  
0.000255  
0.000257  
0.000257  
0.000258  
0.000255  
0.000254  
0.000255  
0.000259  
0.000258  
0.000259  
0.000256  
0.000257  
0.000262  
0.000282  
0.000259  
0.000262  
0.000262  
0.000265  
0.000261  
0.000263  
0.000260  
0.000260  
0.000264  
0.000260  
0.000263  
0.000265  
0.000260  
0.000262  
0.000360  
0.000287  
0.000282  
0.000279  
0.000281  
0.000278  
0.000284  
0.000281  
0.000279  
0.000281  
0.000282  
0.000279  
0.000280  
0.000287  
0.000283  
0.000281  
0.000253  
0.000252  
0.000255  
0.000255  
0.000253  
0.000255  
0.000257  
0.000253  
0.000252  
0.000255  
0.000250  
0.000255  
0.000255  
0.000255  
0.000253  
0.000253  
0.000262  
0.000264  
0.000263  
0.000265  
0.000266  
0.000264  
0.000263  
0.000264  
0.000265  
0.000263  
0.000263  
0.000261  
0.000262  
0.000263  
0.000263  
0.000262  
0.000266  
0.000290  
0.000269  
0.000265  
0.000273  
0.000266  
0.000267  
0.000270  
0.000268  
0.000269  
0.000265  
0.000269  
0.000269  
0.000266  
0.000268  
0.000272  
0.000291  
0.000291  
0.000287  
0.000288  
0.000291  
0.000290  
0.000290  
0.000290  
0.000291  
0.000289  
0.000285  
0.000291  
0.000291  
0.000290  
0.000289  
0.000293  
0.000248  
0.000250  
0.000252  
0.000248  
0.000265  
0.000254  
0.000250  
0.000249  
0.000248  
0.000253  
0.000251  
0.000250  
0.000282  
0.000251  
0.000249  
0.000252  
0.000261  
0.000259  
0.000260  
0.000257  
0.000262  
0.000258  
0.000258  
0.000261  
0.000260  
0.000256  
0.000259  
0.000260  
0.000258  
0.000261  
0.000262  
0.000261  
0.000260  
0.000286  
0.000266  
0.000263  
0.000265  
0.000282  
0.000266  
0.000264  
0.000264  
0.000264  
0.000265  
0.000266  
0.000265  
0.000267  
0.000264  
0.000267  
0.000284  
0.000283  
0.000286  
0.000283  
0.000289  
0.000283  
0.000284  
0.000284  
0.000282  
0.000285  
0.000284  
0.000285  
0.000287  
0.000286  
0.000286  
0.000287  
0.000253  
0.000255  
0.000250  
0.000250  
0.000251  
0.000251  
0.000253  
0.000254  
0.000251  
0.000249  
0.000254  
0.000254  
0.000250  
0.000252  
0.000251  
0.000254  
0.000262  
0.000262  
0.000262  
0.000261  
0.000264  
0.000259  
0.000262  
0.000260  
0.000261  
0.000261  
0.000263  
0.000260  
0.000261  
0.000264  
0.000265  
0.000263  
0.000265  
0.000299  
0.000266  
0.000266  
0.000264  
0.000267  
0.000267  
0.000266  
0.000267  
0.000264  
0.000266  
0.000264  
0.000267  
0.000266  
0.000267  
0.000267  
0.000289  
0.000289  
0.000284  
0.000285  
0.000289  
0.000286  
0.000287  
0.000287  
0.000284  
0.000285  
0.000288  
0.000288  
0.000287  
0.000285  
0.000288  
0.000287  
0.000249  
0.000248  
0.000246  
0.000249  
0.000248  
0.000245  
0.000249  
0.000249  
0.000246  
0.000252  
0.000249  
0.000249  
0.000246  
0.000249  
0.000250  
0.000247  
0.000257  
0.000256  
0.000258  
0.000254  
0.000256  
0.000253  
0.000254  
0.000258  
0.000258  
0.000259  
0.000257  
0.000255  
0.000256  
0.000257  
0.000257  
0.000258  
0.000260  
0.000282  
0.000262  
0.000260  
0.000260  
0.000262  
0.000261  
0.000259  
0.000258  
0.000262  
0.000261  
0.000262  
0.000262  
0.000262  
0.000261  
0.000261  
0.000279  
0.000284  
0.000285  
0.000282  
0.000282  
0.000282  
0.000278  
0.000278  
0.000281  
0.000282  
0.000283  
0.000281  
0.000279  
0.000281  
0.000283  
0.000279  
0.000251  
0.000251  
0.000253  
0.000252  
0.000252  
0.000254  
0.000255  
0.000251  
0.000251  
0.000254  
0.000254  
0.000255  
0.000251  
0.000253  
0.000254  
0.000255  
0.000261  
0.000261  
0.000260  
0.000263  
0.000262  
0.000264  
0.000264  
0.000260  
0.000259  
0.000259  
0.000260  
0.000263  
0.000260  
0.000260  
0.000260  
0.000261  
0.000267  
0.000288  
0.000266  
0.000267  
0.000267  
0.000268  
0.000267  
0.000264  
0.000264  
0.000267  
0.000266  
0.000268  
0.000266  
0.000268  
0.000265  
0.000265  
0.000284  
0.000287  
0.000285  
0.000286  
0.000288  
0.000287  
0.000289  
0.000287  
0.000284  
0.000288  
0.000289  
0.000287  
0.000288  
0.000284  
0.000287  
0.000283  
0.000253  
0.000253  
0.000254  
0.000255  
0.000254  
0.000252  
0.000251  
0.000252  
0.000252  
0.000253  
0.000255  
0.000256  
0.000251  
0.000257  
0.000256  
0.000255  
0.000263  
0.000263  
0.000263  
0.000264  
0.000265  
0.000263  
0.000263  
0.000264  
0.000263  
0.000265  
0.000261  
0.000260  
0.000260  
0.000264  
0.000260  
0.000263  
0.000268  
0.000288  
0.000267  
0.000268  
0.000265  
0.000268  
0.000267  
0.000270  
0.000267  
0.000269  
0.000267  
0.000265  
0.000268  
0.000267  
0.000268  
0.000268  
0.000287  
0.000289  
0.000289  
0.000291  
0.000289  
0.000286  
0.000290  
0.000286  
0.000286  
0.000291  
0.000286  
0.000289  
0.000289  
0.000289  
0.000288  
0.000285  
0.000250  
0.000248  
0.000245  
0.000247  
0.000247  
0.000250  
0.000248  
0.000249  
0.000246  
0.000246  
0.000248  
0.000244  
0.000247  
0.000244  
0.000248  
0.000248  
0.000254  
0.000252  
0.000257  
0.000256  
0.000256  
0.000257  
0.000255  
0.000257  
0.000257  
0.000254  
0.000257  
0.000255  
0.000254  
0.000256  
0.000254  
0.000257  
0.000260  
0.000280  
0.000261  
0.000258  
0.000260  
0.000261  
0.000257  
0.000261  
0.000260  
0.000261  
0.000257  
0.000258  
0.000259  
0.000258  
0.000261  
0.000258  
0.000279  
0.000279  
0.000280  
0.000277  
0.000281  
0.000281  
0.000280  
0.000280  
0.000282  
0.000282  
0.000282  
0.000282  
0.000279  
0.000278  
0.000276  
0.000277  
0.000253  
0.000250  
0.000252  
0.000251  
0.000254  
0.000254  
0.000250  
0.000252  
0.000255  
0.000251  
0.000254  
0.000251  
0.000253  
0.000255  
0.000255  
0.000252  
0.000259  
0.000262  
0.000262  
0.000258  
0.000262  
0.000262  
0.000257  
0.000260  
0.000257  
0.000264  
0.000264  
0.000260  
0.000264  
0.000260  
0.000262  
0.000262  
0.000265  
0.000430  
0.000262  
0.000262  
0.000265  
0.000266  
0.000266  
0.000265  
0.000263  
0.000266  
0.000265  
0.000266  
0.000264  
0.000266  
0.000267  
0.000265  
0.000286  
0.000283  
0.000286  
0.000285  
0.000286  
0.000285  
0.000285  
0.000285  
0.000287  
0.000284  
0.000285  
0.000287  
0.000286  
0.000286  
0.000286  
0.000286  
0.000252  
0.000252  
0.000250  
0.000253  
0.000251  
0.000250  
0.000251  
0.000249  
0.000252  
0.000253  
0.000248  
0.000251  
0.000251  
0.000248  
0.000251  
0.000249  
0.000262  
0.000262  
0.000260  
0.000262  
0.000261  
0.000259  
0.000259  
0.000259  
0.000260  
0.000260  
0.000257  
0.000261  
0.000261  
0.000257  
0.000260  
0.000262  
0.000268  
0.000286  
0.000266  
0.000265  
0.000266  
0.000264  
0.000265  
0.000261  
0.000267  
0.000263  
0.000263  
0.000265  
0.000262  
0.000264  
0.000263  
0.000263  
0.000288  
0.000287  
0.000284  
0.000284  
0.000285  
0.000285  
0.000283  
0.000283  
0.000285  
0.000285  
0.000283  
0.000282  
0.000283  
0.000282  
0.000286  
0.000286  
0.000238  
0.000239  
0.000239  
0.000237  
0.000237  
0.000238  
0.000238  
0.000237  
0.000235  
0.000237  
0.000239  
0.000237  
0.000236  
0.000238  
0.000236  
0.000236  
0.000242  
0.000243  
0.000246  
0.000243  
0.000247  
0.000247  
0.000246  
0.000245  
0.000246  
0.000246  
0.000246  
0.000244  
0.000243  
0.000246  
0.000247  
0.000246  
0.000245  
0.000270  
0.000249  
0.000248  
0.000251  
0.000247  
0.000251  
0.000247  
0.000247  
0.000251  
0.000250  
0.000247  
0.000248  
0.000246  
0.000250  
0.000251  
0.000269  
0.000269  
0.000269  
0.000266  
0.000267  
0.000270  
0.000270  
0.000269  
0.000265  
0.000269  
0.000270  
0.000266  
0.000268  
0.000265  
0.000267  
0.000266  
0.000246  
0.000251  
0.000250  
0.000249  
0.000248  
0.000245  
0.000248  
0.000244  
0.000248  
0.000247  
0.000249  
0.000247  
0.000245  
0.000248  
0.000246  
0.000250  
0.000258  
0.000258  
0.000255  
0.000254  
0.000257  
0.000260  
0.000256  
0.000254  
0.000257  
0.000257  
0.000254  
0.000258  
0.000257  
0.000257  
0.000259  
0.000260  
0.000262  
0.000283  
0.000258  
0.000262  
0.000261  
0.000260  
0.000258  
0.000258  
0.000261  
0.000259  
0.000262  
0.000259  
0.000262  
0.000259  
0.000257  
0.000263  
0.000283  
0.000284  
0.000279  
0.000282  
0.000282  
0.000282  
0.000280  
0.000283  
0.000281  
0.000279  
0.000283  
0.000283  
0.000282  
0.000282  
0.000282  
0.000281  
0.000252  
0.000252  
0.000249  
0.000251  
0.000251  
0.000253  
0.000251  
0.000251  
0.000253  
0.000250  
0.000251  
0.000248  
0.000252  
0.000250  
0.000250  
0.000253  
0.000260  
0.000262  
0.000258  
0.000257  
0.000261  
0.000260  
0.000260  
0.000260  
0.000260  
0.000260  
0.000257  
0.000262  
0.000261  
0.000261  
0.000258  
0.000262  
0.000266  
0.000289  
0.000265  
0.000264  
0.000267  
0.000261  
0.000265  
0.000261  
0.000264  
0.000264  
0.000261  
0.000265  
0.000266  
0.000265  
0.000267  
0.000269  
0.000287  
0.000289  
0.000289  
0.000285  
0.000287  
0.000286  
0.000289  
0.000283  
0.000286  
0.000286  
0.000287  
0.000287  
0.000284  
0.000287  
0.000289  
0.000287  
0.000251  
0.000254  
0.000256  
0.000254  
0.000249  
0.000252  
0.000254  
0.000253  
0.000252  
0.000253  
0.000255  
0.000254  
0.000253  
0.000250  
0.000253  
0.000254  
0.000264  
0.000261  
0.000259  
0.000263  
0.000263  
0.000259  
0.000259  
0.000263  
0.000260  
0.000260  
0.000261  
0.000259  
0.000263  
0.000263  
0.000260  
0.000261  
0.000264  
0.000288  
0.000267  
0.000264  
0.000266  
0.000263  
0.000267  
0.000267  
0.000267  
0.000267  
0.000263  
0.000266  
0.000267  
0.000266  
0.000265  
0.000268  
0.000292  
0.000288  
0.000289  
0.000289  
0.000287  
0.000288  
0.000288  
0.000290  
0.000290  
0.000290  
0.000285  
0.000290  
0.000289  
0.000290  
0.000290  
0.000288  
0.000251  
0.000250  
0.000250  
0.000248  
0.000250  
0.000253  
0.000251  
0.000252  
0.000250  
0.000247  
0.000251  
0.000251  
0.000255  
0.000252  
0.000250  
0.000250  
0.000258  
0.000258  
0.000260  
0.000259  
0.000259  
0.000260  
0.000257  
0.000261  
0.000257  
0.000257  
0.000257  
0.000261  
0.000260  
0.000259  
0.000260  
0.000259  
0.000263  
0.000418  
0.000262  
0.000262  
0.000260  
0.000266  
0.000265  
0.000263  
0.000260  
0.000263  
0.000265  
0.000262  
0.000263  
0.000263  
0.000262  
0.000264  
0.000280  
0.000285  
0.000283  
0.000285  
0.000281  
0.000285  
0.000284  
0.000284  
0.000284  
0.000282  
0.000284  
0.000283  
0.000281  
0.000282  
0.000286  
0.000283  
0.000255  
0.000255  
0.000255  
0.000256  
0.000251  
0.000252  
0.000255  
0.000253  
0.000257  
0.000254  
0.000254  
0.000288  
0.000255  
0.000253  
0.000255  
0.000253  
0.000264  
0.000264  
0.000261  
0.000265  
0.000263  
0.000261  
0.000263  
0.000264  
0.000261  
0.000265  
0.000266  
0.000279  
0.000261  
0.000266  
0.000264  
0.000264  
0.000267  
0.000289  
0.000265  
0.000264  
0.000265  
0.000265  
0.000265  
0.000270  
0.000269  
0.000269  
0.000286  
0.000265  
0.000270  
0.000269  
0.000269  
0.000271  
0.000291  
0.000290  
0.000289  
0.000288  
0.000290  
0.000287  
0.000291  
0.000290  
0.000291  
0.000290  
0.000353  
0.000287  
0.000292  
0.000290  
0.000291  
0.000290  
0.000251  
0.000254  
0.000255  
0.000252  
0.000252  
0.000255  
0.000256  
0.000253  
0.000253  
0.000254  
0.000253  
0.000252  
0.000253  
0.000254  
0.000252  
0.000255  
0.000260  
0.000262  
0.000261  
0.000260  
0.000261  
0.000262  
0.000264  
0.000261  
0.000260  
0.000261  
0.000264  
0.000266  
0.000266  
0.000262  
0.000264  
0.000264  
0.000264  
0.000423  
0.000266  
0.000267  
0.000265  
0.000267  
0.000268  
0.000270  
0.000269  
0.000268  
0.000268  
0.000266  
0.000269  
0.000266  
0.000268  
0.000268  
0.000288  
0.000289  
0.000286  
0.000287  
0.000288  
0.000290  
0.000287  
0.000289  
0.000293  
0.000290  
0.000286  
0.000287  
0.000290  
0.000286  
0.000287  
0.000288  
0.000252  
0.000253  
0.000251  
0.000252  
0.000253  
0.000251  
0.000253  
0.000252  
0.000252  
0.000253  
0.000249  
0.000249  
0.000250  
0.000249  
0.000249  
0.000252  
0.000261  
0.000258  
0.000260  
0.000259  
0.000260  
0.000256  
0.000258  
0.000260  
0.000259  
0.000261  
0.000260  
0.000257  
0.000258  
0.000258  
0.000261  
0.000261  
0.000266  
0.000282  
0.000264  
0.000267  
0.000265  
0.000262  
0.000267  
0.000264  
0.000262  
0.000264  
0.000262  
0.000264  
0.000264  
0.000267  
0.000266  
0.000265  
0.000288  
0.000287  
0.000285  
0.000283  
0.000281  
0.000284  
0.000284  
0.000286  
0.000285  
0.000282  
0.000284  
0.000284  
0.000282  
0.000286  
0.000286  
0.000285  
0.000254  
0.000253  
0.000251  
0.000255  
0.000250  
0.000249  
0.000253  
0.000254  
0.000254  
0.000250  
0.000251  
0.000253  
0.000251  
0.000254  
0.000255  
0.000252  
0.000262  
0.000259  
0.000260  
0.000262  
0.000263  
0.000262  
0.000262  
0.000261  
0.000262  
0.000264  
0.000259  
0.000263  
0.000261  
0.000259  
0.000263  
0.000259  
0.000266  
0.000288  
0.000265  
0.000268  
0.000266  
0.000268  
0.000264  
0.000266  
0.000266  
0.000263  
0.000266  
0.000263  
0.000265  
0.000268  
0.000267  
0.000267  
0.000284  
0.000286  
0.000288  
0.000284  
0.000283  
0.000285  
0.000287  
0.000287  
0.000284  
0.000283  
0.000285  
0.000283  
0.000285  
0.000288  
0.000284  
0.000288  
0.000235  
0.000237  
0.000233  
0.000236  
0.000235  
0.000234  
0.000234  
0.000238  
0.000239  
0.000234  
0.000238  
0.000235  
0.000234  
0.000235  
0.000237  
0.000233  
0.000244  
0.000244  
0.000241  
0.000242  
0.000245  
0.000245  
0.000245  
0.000245  
0.000244  
0.000244  
0.000246  
0.000242  
0.000248  
0.000246  
0.000245  
0.000242  
0.000249  
0.000264  
0.000247  
0.000246  
0.000246  
0.000248  
0.000249  
0.000252  
0.000250  
0.000252  
0.000249  
0.000245  
0.000246  
0.000246  
0.000249  
0.000249  
0.000266  
0.000267  
0.000268  
0.000267  
0.000266  
0.000271  
0.000265  
0.000269  
0.000269  
0.000268  
0.000268  
0.000265  
0.000267  
0.000271  
0.000269  
0.000265  
0.000250  
0.000246  
0.000249  
0.000249  
0.000249  
0.000249  
0.000246  
0.000251  
0.000249  
0.000249  
0.000249  
0.000247  
0.000246  
0.000246  
0.000249  
0.000251  
0.000259  
0.000258  
0.000257  
0.000261  
0.000256  
0.000254  
0.000257  
0.000258  
0.000258  
0.000258  
0.000255  
0.000256  
0.000254  
0.000259  
0.000259  
0.000255  
0.000264  
0.000286  
0.000260  
0.000259  
0.000259  
0.000263  
0.000260  
0.000261  
0.000262  
0.000258  
0.000262  
0.000263  
0.000262  
0.000260  
0.000262  
0.000264  
0.000284  
0.000280  
0.000280  
0.000284  
0.000284  
0.000283  
0.000285  
0.000281  
0.000283  
0.000280  
0.000282  
0.000283  
0.000284  
0.000281  
0.000285  
0.000283  
0.000251  
0.000248  
0.000250  
0.000248  
0.000246  
0.000252  
0.000250  
0.000251  
0.000251  
0.000252  
0.000250  
0.000252  
0.000251  
0.000250  
0.000248  
0.000250  
0.000256  
0.000260  
0.000256  
0.000261  
0.000262  
0.000257  
0.000259  
0.000259  
0.000262  
0.000256  
0.000257  
0.000260  
0.000261  
0.000262  
0.000258  
0.000261  
0.000268  
0.000283  
0.000261  
0.000265  
0.000264  
0.000261  
0.000264  
0.000264  
0.000264  
0.000264  
0.000264  
0.000262  
0.000265  
0.000262  
0.000264  
0.000266  
0.000293  
0.000284  
0.000287  
0.000286  
0.000284  
0.000287  
0.000286  
0.000289  
0.000285  
0.000283  
0.000286  
0.000289  
0.000284  
0.000286  
0.000290  
0.000286  
0.000252  
0.000255  
0.000253  
0.000250  
0.000254  
0.000251  
0.000253  
0.000252  
0.000251  
0.000251  
0.000253  
0.000254  
0.000250  
0.000253  
0.000255  
0.000253  
0.000260  
0.000264  
0.000265  
0.000262  
0.000260  
0.000259  
0.000260  
0.000258  
0.000263  
0.000261  
0.000263  
0.000258  
0.000264  
0.000260  
0.000262  
0.000259  
0.000267  
0.000290  
0.000267  
0.000264  
0.000264  
0.000263  
0.000268  
0.000264  
0.000268  
0.000268  
0.000266  
0.000266  
0.000266  
0.000264  
0.000267  
0.000263  
0.000289  
0.000290  
0.000290  
0.000286  
0.000289  
0.000290  
0.000289  
0.000289  
0.000291  
0.000286  
0.000286  
0.000287  
0.000287  
0.000288  
0.000291  
0.000289  
0.000249  
0.000252  
0.000254  
0.000249  
0.000248  
0.000251  
0.000248  
0.000249  
0.000251  
0.000248  
0.000252  
0.000251  
0.000252  
0.000251  
0.000250  
0.000253  
0.000258  
0.000260  
0.000261  
0.000257  
0.000260  
0.000261  
0.000257  
0.000256  
0.000262  
0.000262  
0.000263  
0.000261  
0.000260  
0.000260  
0.000260  
0.000257  
0.000265  
0.000285  
0.000265  
0.000266  
0.000263  
0.000260  
0.000264  
0.000263  
0.000261  
0.000265  
0.000263  
0.000261  
0.000264  
0.000261  
0.000263  
0.000264  
0.000287  
0.000286  
0.000284  
0.000285  
0.000286  
0.000285  
0.000285  
0.000282  
0.000286  
0.000284  
0.000288  
0.000283  
0.000288  
0.000283  
0.000289  
0.000284  
0.000254  
0.000257  
0.000255  
0.000255  
0.000254  
0.000255  
0.000257  
0.000257  
0.000258  
0.000257  
0.000253  
0.000259  
0.000253  
0.000256  
0.000257  
0.000256  
0.000262  
0.000265  
0.000265  
0.000265  
0.000266  
0.000269  
0.000268  
0.000267  
0.000268  
0.000263  
0.000266  
0.000267  
0.000266  
0.000265  
0.000266  
0.000267  
0.000270  
0.000459  
0.000270  
0.000270  
0.000271  
0.000268  
0.000271  
0.000271  
0.000268  
0.000267  
0.000272  
0.000268  
0.000270  
0.000269  
0.000271  
0.000269  
0.000294  
0.000292  
0.000293  
0.000294  
0.000296  
0.000291  
0.000295  
0.000292  
0.000291  
0.000294  
0.000294  
0.000292  
0.000295  
0.000297  
0.000293  
0.000293  
0.000252  
0.000250  
0.000250  
0.000253  
0.000250  
0.000253  
0.000252  
0.000251  
0.000250  
0.000247  
0.000251  
0.000248  
0.000251  
0.000250  
0.000251  
0.000248  
0.000260  
0.000260  
0.000257  
0.000262  
0.000261  
0.000260  
0.000258  
0.000259  
0.000261  
0.000259  
0.000260  
0.000262  
0.000260  
0.000260  
0.000258  
0.000260  
0.000261  
0.000286  
0.000265  
0.000266  
0.000264  
0.000265  
0.000264  
0.000265  
0.000265  
0.000266  
0.000265  
0.000265  
0.000261  
0.000263  
0.000266  
0.000262  
0.000283  
0.000285  
0.000287  
0.000284  
0.000286  
0.000286  
0.000287  
0.000283  
0.000287  
0.000287  
0.000289  
0.000284  
0.000289  
0.000286  
0.000288  
0.000284  
0.000242  
0.000244  
0.000238  
0.000241  
0.000241  
0.000239  
0.000240  
0.000239  
0.000240  
0.000241  
0.000240  
0.000236  
0.000237  
0.000241  
0.000238  
0.000240  
0.000249  
0.000247  
0.000250  
0.000247  
0.000246  
0.000249  
0.000247  
0.000250  
0.000249  
0.000249  
0.000252  
0.000249  
0.000245  
0.000248  
0.000247  
0.000250  
0.000255  
0.000273  
0.000251  
0.000251  
0.000251  
0.000251  
0.000254  
0.000252  
0.000250  
0.000254  
0.000251  
0.000253  
0.000252  
0.000252  
0.000250  
0.000253  
0.000282  
0.000283  
0.000280  
0.000280  
0.000278  
0.000278  
0.000281  
0.000278  
0.000273  
0.000279  
0.000277  
0.000277  
0.000281  
0.000280  
0.000281  
0.000281  
0.000250  
0.000248  
0.000247  
0.000250  
0.000247  
0.000250  
0.000246  
0.000251  
0.000250  
0.000247  
0.000249  
0.000249  
0.000249  
0.000246  
0.000246  
0.000246  
0.000255  
0.000255  
0.000257  
0.000256  
0.000259  
0.000258  
0.000257  
0.000258  
0.000256  
0.000259  
0.000257  
0.000258  
0.000258  
0.000258  
0.000258  
0.000259  
0.000261  
0.000284  
0.000264  
0.000263  
0.000261  
0.000265  
0.000263  
0.000262  
0.000259  
0.000261  
0.000265  
0.000263  
0.000262  
0.000260  
0.000262  
0.000263  
0.000282  
0.000284  
0.000283  
0.000282  
0.000280  
0.000280  
0.000281  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000280  
0.000282  
0.000280  
0.000282  
0.000251  
0.000251  
0.000250  
0.000247  
0.000247  
0.000248  
0.000250  
0.000251  
0.000248  
0.000251  
0.000249  
0.000253  
0.000252  
0.000251  
0.000254  
0.000250  
0.000260  
0.000257  
0.000259  
0.000260  
0.000259  
0.000257  
0.000260  
0.000260  
0.000258  
0.000259  
0.000258  
0.000260  
0.000258  
0.000260  
0.000263  
0.000265  
0.000266  
0.000286  
0.000261  
0.000261  
0.000267  
0.000265  
0.000262  
0.000264  
0.000266  
0.000267  
0.000264  
0.000262  
0.000267  
0.000265  
0.000266  
0.000267  
0.000287  
0.000287  
0.000290  
0.000286  
0.000288  
0.000287  
0.000288  
0.000288  
0.000289  
0.000286  
0.000288  
0.000286  
0.000288  
0.000288  
0.000289  
0.000286  
0.000245  
0.000246  
0.000247  
0.000249  
0.000246  
0.000249  
0.000250  
0.000249  
0.000245  
0.000249  
0.000251  
0.000249  
0.000255  
0.000246  
0.000246  
0.000245  
0.000257  
0.000263  
0.000256  
0.000255  
0.000258  
0.000254  
0.000256  
0.000253  
0.000257  
0.000256  
0.000258  
0.000255  
0.000259  
0.000259  
0.000255  
0.000257  
0.000260  
0.000283  
0.000262  
0.000260  
0.000261  
0.000261  
0.000261  
0.000262  
0.000262  
0.000260  
0.000262  
0.000263  
0.000259  
0.000261  
0.000261  
0.000257  
0.000283  
0.000280  
0.000282  
0.000279  
0.000283  
0.000279  
0.000283  
0.000285  
0.000284  
0.000284  
0.000285  
0.000281  
0.000285  
0.000281  
0.000279  
0.000282  
0.000253  
0.000254  
0.000254  
0.000253  
0.000255  
0.000252  
0.000254  
0.000253  
0.000254  
0.000250  
0.000255  
0.000255  
0.000255  
0.000254  
0.000252  
0.000253  
0.000260  
0.000264  
0.000260  
0.000263  
0.000263  
0.000261  
0.000264  
0.000262  
0.000266  
0.000263  
0.000262  
0.000260  
0.000262  
0.000262  
0.000263  
0.000263  
0.000269  
0.000288  
0.000269  
0.000266  
0.000265  
0.000268  
0.000267  
0.000268  
0.000266  
0.000267  
0.000266  
0.000265  
0.000267  
0.000267  
0.000265  
0.000269  
0.000291  
0.000287  
0.000287  
0.000291  
0.000287  
0.000288  
0.000293  
0.000292  
0.000292  
0.000289  
0.000290  
0.000289  
0.000290  
0.000291  
0.000291  
0.000291  
0.000249  
0.000252  
0.000250  
0.000253  
0.000253  
0.000253  
0.000252  
0.000251  
0.000250  
0.000253  
0.000250  
0.000250  
0.000250  
0.000253  
0.000256  
0.000254  
0.000263  
0.000260  
0.000262  
0.000260  
0.000262  
0.000259  
0.000260  
0.000261  
0.000259  
0.000260  
0.000263  
0.000262  
0.000262  
0.000263  
0.000259  
0.000261  
0.000265  
0.000289  
0.000268  
0.000268  
0.000266  
0.000265  
0.000264  
0.000265  
0.000265  
0.000266  
0.000270  
0.000265  
0.000267  
0.000267  
0.000267  
0.000265  
0.000288  
0.000289  
0.000290  
0.000285  
0.000288  
0.000284  
0.000288  
0.000288  
0.000289  
0.000288  
0.000287  
0.000287  
0.000286  
0.000286  
0.000288  
0.000288  
0.000246  
0.000251  
0.000253  
0.000251  
0.000251  
0.000419  
0.000251  
0.000251  
0.000250  
0.000248  
0.000250  
0.000247  
0.000247  
0.000248  
0.000250  
0.000251  
0.000252  
0.000308  
0.000260  
0.000259  
0.000287  
0.000256  
0.000260  
0.000256  
0.000259  
0.000259  
0.000276  
0.000258  
0.000256  
0.000259  
0.000259  
0.000259  
0.000262  
0.000281  
0.000264  
0.000265  
0.000263  
0.000264  
0.000262  
0.000262  
0.000263  
0.000264  
0.000264  
0.000261  
0.000263  
0.000264  
0.000265  
0.000265  
0.000281  
0.000286  
0.000284  
0.000283  
0.000283  
0.000281  
0.000282  
0.000283  
0.000284  
0.000285  
0.000282  
0.000279  
0.000283  
0.000280  
0.000285  
0.000284  
0.000259  
0.000256  
0.000258  
0.000254  
0.000255  
0.000256  
0.000254  
0.000256  
0.000256  
0.000254  
0.000255  
0.000255  
0.000252  
0.000253  
0.000253  
0.000252  
0.000263  
0.000265  
0.000264  
0.000262  
0.000266  
0.000263  
0.000263  
0.000266  
0.000264  
0.000264  
0.000263  
0.000265  
0.000266  
0.000264  
0.000266  
0.000265  
0.000270  
0.000288  
0.000269  
0.000270  
0.000267  
0.000268  
0.000268  
0.000267  
0.000269  
0.000269  
0.000269  
0.000269  
0.000269  
0.000266  
0.000269  
0.000270  
0.000290  
0.000292  
0.000292  
0.000291  
0.000289  
0.000289  
0.000290  
0.000291  
0.000289  
0.000290  
0.000293  
0.000292  
0.000290  
0.000293  
0.000290  
0.000286  
0.000238  
0.000240  
0.000241  
0.000240  
0.000236  
0.000239  
0.000241  
0.000238  
0.000241  
0.000237  
0.000239  
0.000237  
0.000236  
0.000236  
0.000237  
0.000240  
0.000246  
0.000249  
0.000249  
0.000250  
0.000244  
0.000247  
0.000248  
0.000250  
0.000248  
0.000247  
0.000250  
0.000244  
0.000244  
0.000244  
0.000246  
0.000249  
0.000251  
0.000270  
0.000254  
0.000250  
0.000250  
0.000251  
0.000251  
0.000251  
0.000252  
0.000249  
0.000248  
0.000251  
0.000248  
0.000252  
0.000248  
0.000251  
0.000271  
0.000271  
0.000275  
0.000267  
0.000269  
0.000271  
0.000269  
0.000270  
0.000270  
0.000268  
0.000270  
0.000272  
0.000272  
0.000272  
0.000272  
0.000270  
0.000250  
0.000249  
0.000249  
0.000247  
0.000251  
0.000251  
0.000247  
0.000250  
0.000249  
0.000249  
0.000251  
0.000251  
0.000247  
0.000251  
0.000250  
0.000252  
0.000260  
0.000260  
0.000259  
0.000259  
0.000256  
0.000256  
0.000259  
0.000257  
0.000256  
0.000255  
0.000256  
0.000257  
0.000256  
0.000257  
0.000260  
0.000259  
0.000265  
0.000282  
0.000261  
0.000263  
0.000267  
0.000264  
0.000263  
0.000263  
0.000263  
0.000263  
0.000259  
0.000263  
0.000264  
0.000264  
0.000264  
0.000265  
0.000284  
0.000284  
0.000289  
0.000282  
0.000283  
0.000286  
0.000284  
0.000281  
0.000285  
0.000282  
0.000287  
0.000282  
0.000283  
0.000285  
0.000285  
0.000288  
0.000252  
0.000250  
0.000250  
0.000249  
0.000249  
0.000253  
0.000250  
0.000251  
0.000253  
0.000249  
0.000252  
0.000252  
0.000253  
0.000248  
0.000253  
0.000249  
0.000261  
0.000261  
0.000260  
0.000257  
0.000257  
0.000259  
0.000258  
0.000259  
0.000258  
0.000258  
0.000256  
0.000261  
0.000258  
0.000258  
0.000294  
0.000262  
0.000266  
0.000419  
0.000264  
0.000266  
0.000265  
0.000264  
0.000266  
0.000264  
0.000265  
0.000263  
0.000266  
0.000266  
0.000266  
0.000262  
0.000262  
0.000263  
0.000288  
0.000287  
0.000288  
0.000288  
0.000287  
0.000288  
0.000285  
0.000287  
0.000286  
0.000286  
0.000286  
0.000291  
0.000283  
0.000286  
0.000286  
0.000284  
0.000254  
0.000255  
0.000254  
0.000251  
0.000253  
0.000254  
0.000251  
0.000254  
0.000251  
0.000250  
0.000255  
0.000251  
0.000251  
0.000254  
0.000254  
0.000253  
0.000260  
0.000261  
0.000264  
0.000263  
0.000264  
0.000263  
0.000264  
0.000263  
0.000264  
0.000260  
0.000260  
0.000260  
0.000262  
0.000263  
0.000264  
0.000261  
0.000267  
0.000289  
0.000267  
0.000268  
0.000267  
0.000266  
0.000267  
0.000271  
0.000265  
0.000268  
0.000267  
0.000269  
0.000265  
0.000268  
0.000267  
0.000265  
0.000289  
0.000287  
0.000288  
0.000292  
0.000287  
0.000287  
0.000289  
0.000292  
0.000286  
0.000288  
0.000289  
0.000289  
0.000291  
0.000288  
0.000290  
0.000288  
0.000255  
0.000256  
0.000254  
0.000254  
0.000257  
0.000253  
0.000255  
0.000254  
0.000254  
0.000253  
0.000252  
0.000254  
0.000255  
0.000253  
0.000255  
0.000254  
0.000264  
0.000265  
0.000261  
0.000260  
0.000264  
0.000263  
0.000260  
0.000260  
0.000288  
0.000266  
0.000264  
0.000266  
0.000263  
0.000268  
0.000264  
0.000263  
0.000268  
0.000289  
0.000265  
0.000264  
0.000266  
0.000267  
0.000272  
0.000265  
0.000265  
0.000267  
0.000269  
0.000268  
0.000270  
0.000269  
0.000268  
0.000266  
0.000293  
0.000290  
0.000287  
0.000289  
0.000290  
0.000286  
0.000288  
0.000289  
0.000287  
0.000291  
0.000288  
0.000287  
0.000287  
0.000289  
0.000289  
0.000320  
0.000238  
0.000238  
0.000237  
0.000238  
0.000236  
0.000236  
0.000235  
0.000238  
0.000238  
0.000240  
0.000235  
0.000236  
0.000238  
0.000240  
0.000238  
0.000237  
0.000248  
0.000247  
0.000244  
0.000245  
0.000246  
0.000246  
0.000240  
0.000249  
0.000243  
0.000245  
0.000244  
0.000246  
0.000246  
0.000244  
0.000243  
0.000242  
0.000251  
0.000270  
0.000250  
0.000250  
0.000251  
0.000247  
0.000247  
0.000249  
0.000248  
0.000247  
0.000246  
0.000246  
0.000252  
0.000251  
0.000250  
0.000246  
0.000269  
0.000268  
0.000269  
0.000270  
0.000270  
0.000265  
0.000269  
0.000269  
0.000270  
0.000273  
0.000268  
0.000269  
0.000267  
0.000269  
0.000265  
0.000269  
0.000251  
0.000249  
0.000252  
0.000252  
0.000252  
0.000249  
0.000251  
0.000250  
0.000249  
0.000250  
0.000249  
0.000249  
0.000252  
0.000251  
0.000249  
0.000251  
0.000261  
0.000262  
0.000259  
0.000258  
0.000260  
0.000262  
0.000261  
0.000261  
0.000261  
0.000260  
0.000261  
0.000261  
0.000261  
0.000260  
0.000258  
0.000259  
0.000262  
0.000283  
0.000263  
0.000267  
0.000267  
0.000267  
0.000266  
0.000263  
0.000265  
0.000266  
0.000262  
0.000265  
0.000264  
0.000264  
0.000260  
0.000268  
0.000285  
0.000286  
0.000287  
0.000288  
0.000288  
0.000286  
0.000287  
0.000288  
0.000287  
0.000287  
0.000284  
0.000283  
0.000289  
0.000285  
0.000282  
0.000290  
0.000257  
0.000251  
0.000252  
0.000253  
0.000253  
0.000257  
0.000252  
0.000252  
0.000257  
0.000256  
0.000252  
0.000255  
0.000255  
0.000253  
0.000250  
0.000251  
0.000264  
0.000262  
0.000265  
0.000267  
0.000266  
0.000265  
0.000264  
0.000265  
0.000262  
0.000262  
0.000263  
0.000263  
0.000263  
0.000261  
0.000261  
0.000263  
0.000267  
0.000291  
0.000267  
0.000271  
0.000266  
0.000265  
0.000270  
0.000270  
0.000266  
0.000266  
0.000270  
0.000266  
0.000270  
0.000264  
0.000265  
0.000265  
0.000290  
0.000289  
0.000289  
0.000292  
0.000288  
0.000292  
0.000289  
0.000292  
0.000289  
0.000292  
0.000292  
0.000291  
0.000291  
0.000287  
0.000289  
0.000291  
0.000251  
0.000250  
0.000252  
0.000253  
0.000253  
0.000252  
0.000252  
0.000250  
0.000250  
0.000252  
0.000253  
0.000250  
0.000255  
0.000249  
0.000257  
0.000253  
0.000259  
0.000261  
0.000262  
0.000261  
0.000262  
0.000259  
0.000261  
0.000261  
0.000261  
0.000258  
0.000260  
0.000258  
0.000261  
0.000261  
0.000259  
0.000260  
0.000262  
0.000420  
0.000262  
0.000263  
0.000267  
0.000263  
0.000264  
0.000263  
0.000265  
0.000267  
0.000263  
0.000262  
0.000262  
0.000265  
0.000262  
0.000262  
0.000285  
0.000283  
0.000282  
0.000285  
0.000286  
0.000283  
0.000286  
0.000285  
0.000283  
0.000282  
0.000286  
0.000287  
0.000287  
0.000286  
0.000285  
0.000283  
0.000234  
0.000233  
0.000238  
0.000238  
0.000238  
0.000236  
0.000233  
0.000235  
0.000237  
0.000239  
0.000239  
0.000236  
0.000233  
0.000237  
0.000238  
0.000233  
0.000246  
0.000242  
0.000242  
0.000246  
0.000248  
0.000244  
0.000245  
0.000243  
0.000244  
0.000249  
0.000244  
0.000243  
0.000241  
0.000246  
0.000245  
0.000243  
0.000246  
0.000266  
0.000249  
0.000250  
0.000247  
0.000249  
0.000249  
0.000246  
0.000245  
0.000249  
0.000248  
0.000248  
0.000250  
0.000245  
0.000245  
0.000248  
0.000265  
0.000269  
0.000267  
0.000265  
0.000271  
0.000266  
0.000264  
0.000267  
0.000269  
0.000269  
0.000265  
0.000268  
0.000268  
0.000266  
0.000268  
0.000270  
0.000253  
0.000252  
0.000253  
0.000251  
0.000250  
0.000252  
0.000249  
0.000252  
0.000250  
0.000253  
0.000251  
0.000250  
0.000250  
0.000250  
0.000255  
0.000252  
0.000258  
0.000261  
0.000259  
0.000264  
0.000258  
0.000261  
0.000261  
0.000256  
0.000263  
0.000260  
0.000262  
0.000268  
0.000260  
0.000263  
0.000264  
0.000261  
0.000266  
0.000284  
0.000262  
0.000263  
0.000265  
0.000263  
0.000264  
0.000267  
0.000269  
0.000266  
0.000267  
0.000264  
0.000266  
0.000268  
0.000265  
0.000264  
0.000289  
0.000287  
0.000290  
0.000288  
0.000288  
0.000285  
0.000287  
0.000290  
0.000289  
0.000289  
0.000289  
0.000288  
0.000290  
0.000288  
0.000291  
0.000288  
0.000234  
0.000241  
0.000237  
0.000235  
0.000235  
0.000235  
0.000233  
0.000238  
0.000234  
0.000246  
0.000235  
0.000231  
0.000236  
0.000234  
0.000234  
0.000240  
0.000244  
0.000241  
0.000245  
0.000248  
0.000245  
0.000240  
0.000240  
0.000240  
0.000244  
0.000242  
0.000240  
0.000240  
0.000241  
0.000241  
0.000238  
0.000238  
0.000247  
0.000266  
0.000246  
0.000241  
0.000249  
0.000250  
0.000247  
0.000256  
0.000245  
0.000244  
0.000245  
0.000247  
0.000246  
0.000253  
0.000245  
0.000246  
0.000264  
0.000271  
0.000283  
0.000284  
0.000263  
0.000265  
0.000266  
0.000264  
0.000272  
0.000262  
0.000265  
0.000269  
0.000263  
0.000263  
0.000271  
0.000265  
0.000238  
0.000248  
0.000252  
0.000242  
0.000240  
0.000240  
0.000242  
0.000251  
0.000243  
0.000244  
0.000244  
0.000240  
0.000241  
0.000239  
0.000240  
0.000243  
0.000242  
0.000244  
0.000280  
0.000250  
0.000270  
0.000250  
0.000251  
0.000249  
0.000252  
0.000250  
0.000252  
0.000250  
0.000249  
0.000251  
0.000251  
0.000247  
0.000249  
0.000271  
0.000254  
0.000254  
0.000252  
0.000252  
0.000258  
0.000263  
0.000250  
0.000254  
0.000254  
0.000252  
0.000261  
0.000254  
0.000253  
0.000254  
0.000273  
0.000291  
0.000285  
0.000287  
0.000273  
0.000285  
0.000269  
0.000273  
0.000272  
0.000271  
0.000277  
0.000273  
0.000273  
0.000269  
0.000269  
0.000268  
0.000245  
0.000250  
0.000257  
0.000257  
0.000267  
0.000269  
0.000248  
0.000245  
0.000247  
0.000244  
0.000247  
0.000245  
0.000248  
0.000240  
0.000248  
0.000250  
0.000250  
0.000262  
0.000257  
0.000264  
0.000280  
0.000254  
0.000259  
0.000251  
0.000251  
0.000252  
0.000258  
0.000260  
0.000263  
0.000256  
0.000256  
0.000262  
0.000260  
0.000431  
0.000263  
0.000262  
0.000272  
0.000273  
0.000261  
0.000256  
0.000260  
0.000268  
0.000259  
0.000259  
0.000256  
0.000257  
0.000256  
0.000259  
0.000283  
0.000290  
0.000292  
0.000277  
0.000303  
0.000286  
0.000280  
0.000281  
0.000279  
0.000285  
0.000281  
0.000282  
0.000281  
0.000277  
0.000280  
0.000279  
0.000236  
0.000237  
0.000237  
0.000238  
0.000239  
0.000235  
0.000238  
0.000238  
0.000240  
0.000239  
0.000236  
0.000240  
0.000237  
0.000245  
0.000241  
0.000242  
0.000253  
0.000252  
0.000243  
0.000248  
0.000249  
0.000244  
0.000242  
0.000248  
0.000245  
0.000242  
0.000251  
0.000247  
0.000247  
0.000244  
0.000250  
0.000246  
0.000250  
0.000271  
0.000251  
0.000253  
0.000249  
0.000255  
0.000250  
0.000255  
0.000255  
0.000250  
0.000247  
0.000251  
0.000250  
0.000247  
0.000252  
0.000249  
0.000265  
0.000272  
0.000274  
0.000268  
0.000269  
0.000274  
0.000273  
0.000270  
0.000270  
0.000277  
0.000265  
0.000271  
0.000269  
0.000272  
0.000267  
0.000268  
0.000241  
0.000247  
0.000240  
0.000240  
0.000240  
0.000240  
0.000238  
0.000240  
0.000240  
0.000238  
0.000236  
0.000239  
0.000239  
0.000244  
0.000241  
0.000241  
0.000258  
0.000246  
0.000252  
0.000247  
0.000245  
0.000251  
0.000243  
0.000247  
0.000248  
0.000252  
0.000247  
0.000254  
0.000249  
0.000246  
0.000251  
0.000277  
0.000255  
0.000275  
0.000252  
0.000252  
0.000251  
0.000256  
0.000259  
0.000258  
0.000252  
0.000247  
0.000254  
0.000256  
0.000253  
0.000253  
0.000251  
0.000253  
0.000273  
0.000272  
0.000267  
0.000270  
0.000271  
0.000275  
0.000267  
0.000277  
0.000277  
0.000268  
0.000278  
0.000271  
0.000276  
0.000270  
0.000269  
0.000270  
0.000282  
0.000279  
0.000278  
0.000281  
0.000282  
0.000285  
0.000274  
0.000277  
0.000277  
0.000282  
0.000276  
0.000280  
0.000280  
0.000275  
0.000281  
0.000285  
0.000292  
0.000288  
0.000286  
0.000293  
0.000288  
0.000289  
0.000288  
0.000285  
0.000292  
0.000292  
0.000290  
0.000289  
0.000294  
0.000285  
0.000285  
0.000287  
0.000293  
0.000316  
0.000294  
0.000293  
0.000294  
0.000294  
0.000294  
0.000291  
0.000296  
0.000294  
0.000296  
0.000291  
0.000293  
0.000291  
0.000294  
0.000291  
0.000316  
0.000312  
0.000315  
0.000317  
0.000324  
0.000311  
0.000313  
0.000311  
0.000321  
0.000312  
0.000317  
0.000318  
0.000313  
0.000316  
0.000317  
0.000313  
0.000253  
0.000258  
0.000251  
0.000253  
0.000260  
0.000253  
0.000255  
0.000254  
0.000263  
0.000255  
0.000253  
0.000255  
0.000253  
0.000251  
0.000253  
0.000254  
0.000260  
0.000262  
0.000267  
0.000263  
0.000267  
0.000261  
0.000260  
0.000260  
0.000266  
0.000263  
0.000261  
0.000276  
0.000265  
0.000262  
0.000263  
0.000263  
0.000262  
0.000323  
0.000268  
0.000270  
0.000265  
0.000275  
0.000266  
0.000263  
0.000269  
0.000265  
0.000264  
0.000267  
0.000265  
0.000266  
0.000264  
0.000268  
0.000286  
0.000287  
0.000283  
0.000285  
0.000287  
0.000286  
0.000291  
0.000287  
0.000286  
0.000286  
0.000288  
0.000292  
0.000291  
0.000283  
0.000285  
0.000290  
0.000249  
0.000252  
0.000256  
0.000244  
0.000245  
0.000244  
0.000247  
0.000257  
0.000248  
0.000249  
0.000246  
0.000247  
0.000247  
0.000246  
0.000246  
0.000250  
0.000256  
0.000258  
0.000255  
0.000254  
0.000255  
0.000252  
0.000257  
0.000255  
0.000255  
0.000252  
0.000254  
0.000255  
0.000255  
0.000251  
0.000259  
0.000256  
0.000267  
0.000283  
0.000260  
0.000259  
0.000260  
0.000264  
0.000263  
0.000258  
0.000264  
0.000265  
0.000264  
0.000266  
0.000266  
0.000263  
0.000266  
0.000268  
0.000282  
0.000277  
0.000280  
0.000286  
0.000275  
0.000280  
0.000284  
0.000283  
0.000281  
0.000284  
0.000285  
0.000286  
0.000290  
0.000282  
0.000283  
0.000287  
0.000246  
0.000241  
0.000242  
0.000241  
0.000249  
0.000249  
0.000246  
0.000244  
0.000245  
0.000246  
0.000246  
0.000244  
0.000245  
0.000247  
0.000251  
0.000242  
0.000257  
0.000257  
0.000260  
0.000247  
0.000253  
0.000252  
0.000253  
0.000257  
0.000254  
0.000252  
0.000251  
0.000254  
0.000249  
0.000256  
0.000255  
0.000251  
0.000254  
0.000274  
0.000256  
0.000258  
0.000254  
0.000261  
0.000256  
0.000254  
0.000256  
0.000262  
0.000259  
0.000255  
0.000257  
0.000254  
0.000255  
0.000257  
0.000284  
0.000283  
0.000282  
0.000270  
0.000272  
0.000275  
0.000275  
0.000276  
0.000277  
0.000277  
0.000279  
0.000271  
0.000274  
0.000276  
0.000272  
0.000273  
0.000243  
0.000283  
0.000257  
0.000246  
0.000240  
0.000255  
0.000262  
0.000245  
0.000257  
0.000257  
0.000240  
0.000251  
0.000244  
0.000243  
0.000241  
0.000240  
0.000252  
0.000253  
0.000250  
0.000253  
0.000246  
0.000256  
0.000255  
0.000265  
0.000258  
0.000263  
0.000278  
0.000257  
0.000255  
0.000251  
0.000247  
0.000254  
0.000252  
0.000274  
0.000256  
0.000288  
0.000253  
0.000269  
0.000256  
0.000269  
0.000265  
0.000260  
0.000272  
0.000265  
0.000254  
0.000257  
0.000251  
0.000254  
0.000285  
0.000278  
0.000282  
0.000288  
0.000275  
0.000283  
0.000274  
0.000276  
0.000274  
0.000277  
0.000271  
0.000270  
0.000275  
0.000273  
0.000272  
0.000268  
0.000241  
0.000244  
0.000243  
0.000239  
0.000245  
0.000242  
0.000239  
0.000244  
0.000245  
0.000241  
0.000252  
0.000243  
0.000243  
0.000245  
0.000249  
0.000246  
0.000255  
0.000255  
0.000254  
0.000250  
0.000247  
0.000251  
0.000250  
0.000249  
0.000250  
0.000250  
0.000249  
0.000249  
0.000248  
0.000248  
0.000248  
0.000251  
0.000254  
0.000273  
0.000256  
0.000253  
0.000255  
0.000254  
0.000253  
0.000258  
0.000251  
0.000253  
0.000257  
0.000253  
0.000251  
0.000249  
0.000254  
0.000253  
0.000297  
0.000273  
0.000270  
0.000273  
0.000271  
0.000279  
0.000275  
0.000270  
0.000278  
0.000282  
0.000272  
0.000271  
0.000275  
0.000273  
0.000269  
0.000270  
0.000277  
0.000281  
0.000276  
0.000278  
0.000282  
0.000281  
0.000284  
0.000278  
0.000279  
0.000279  
0.000278  
0.000283  
0.000275  
0.000279  
0.000282  
0.000279  
0.000291  
0.000289  
0.000289  
0.000296  
0.000296  
0.000291  
0.000291  
0.000299  
0.000288  
0.000289  
0.000291  
0.000289  
0.000289  
0.000284  
0.000286  
0.000290  
0.000295  
0.000317  
0.000293  
0.000292  
0.000293  
0.000293  
0.000296  
0.000290  
0.000294  
0.000292  
0.000295  
0.000292  
0.000295  
0.000291  
0.000295  
0.000293  
0.000319  
0.000322  
0.000316  
0.000319  
0.000318  
0.000325  
0.000314  
0.000317  
0.000321  
0.000323  
0.000318  
0.000323  
0.000319  
0.000319  
0.000322  
0.000315  
0.000284  
0.000276  
0.000286  
0.000281  
0.000283  
0.000271  
0.000271  
0.000269  
0.000268  
0.000270  
0.000269  
0.000266  
0.000274  
0.000270  
0.000271  
0.000268  
0.000293  
0.000306  
0.000279  
0.000274  
0.000293  
0.000274  
0.000281  
0.000276  
0.000283  
0.000286  
0.000277  
0.000285  
0.000278  
0.000282  
0.000277  
0.000277  
0.000299  
0.000313  
0.000281  
0.000283  
0.000299  
0.000313  
0.000283  
0.000280  
0.000282  
0.000287  
0.000287  
0.000281  
0.000286  
0.000283  
0.000286  
0.000285  
0.000311  
0.000327  
0.000327  
0.000310  
0.000303  
0.000314  
0.000305  
0.000309  
0.000308  
0.000311  
0.000303  
0.000308  
0.000305  
0.000304  
0.000302  
0.000302  
0.000259  
0.000255  
0.000251  
0.000253  
0.000252  
0.000259  
0.000257  
0.000256  
0.000256  
0.000255  
0.000263  
0.000257  
0.000262  
0.000255  
0.000258  
0.000255  
0.000264  
0.000260  
0.000265  
0.000265  
0.000264  
0.000265  
0.000261  
0.000264  
0.000261  
0.000266  
0.000264  
0.000259  
0.000270  
0.000263  
0.000264  
0.000265  
0.000271  
0.000286  
0.000270  
0.000264  
0.000267  
0.000267  
0.000266  
0.000269  
0.000268  
0.000270  
0.000269  
0.000273  
0.000266  
0.000273  
0.000268  
0.000274  
0.000287  
0.000294  
0.000291  
0.000295  
0.000286  
0.000291  
0.000297  
0.000288  
0.000286  
0.000290  
0.000288  
0.000282  
0.000287  
0.000287  
0.000287  
0.000288  
0.000245  
0.000244  
0.000248  
0.000247  
0.000249  
0.000241  
0.000252  
0.000250  
0.000252  
0.000246  
0.000248  
0.000245  
0.000242  
0.000250  
0.000245  
0.000251  
0.000249  
0.000260  
0.000255  
0.000254  
0.000253  
0.000261  
0.000254  
0.000253  
0.000254  
0.000252  
0.000255  
0.000254  
0.000254  
0.000256  
0.000257  
0.000258  
0.000263  
0.000429  
0.000266  
0.000256  
0.000260  
0.000258  
0.000255  
0.000256  
0.000260  
0.000260  
0.000262  
0.000264  
0.000261  
0.000257  
0.000259  
0.000259  
0.000273  
0.000277  
0.000279  
0.000278  
0.000281  
0.000276  
0.000277  
0.000280  
0.000288  
0.000278  
0.000281  
0.000276  
0.000284  
0.000279  
0.000275  
0.000280  
0.000256  
0.000249  
0.000252  
0.000253  
0.000252  
0.000246  
0.000250  
0.000250  
0.000252  
0.000252  
0.000251  
0.000251  
0.000253  
0.000250  
0.000251  
0.000253  
0.000262  
0.000270  
0.000259  
0.000259  
0.000257  
0.000258  
0.000258  
0.000260  
0.000261  
0.000261  
0.000263  
0.000261  
0.000260  
0.000261  
0.000259  
0.000259  
0.000267  
0.000280  
0.000267  
0.000259  
0.000264  
0.000266  
0.000269  
0.000269  
0.000264  
0.000266  
0.000259  
0.000263  
0.000265  
0.000260  
0.000264  
0.000263  
0.000287  
0.000286  
0.000280  
0.000283  
0.000280  
0.000282  
0.000278  
0.000285  
0.000284  
0.000295  
0.000280  
0.000286  
0.000281  
0.000279  
0.000280  
0.000284  
0.000302  
0.000301  
0.000296  
0.000300  
0.000299  
0.000302  
0.000300  
0.000304  
0.000302  
0.000297  
0.000301  
0.000308  
0.000297  
0.000297  
0.000300  
0.000299  
0.000310  
0.000311  
0.000311  
0.000311  
0.000308  
0.000309  
0.000311  
0.000315  
0.000316  
0.000311  
0.000308  
0.000310  
0.000320  
0.000309  
0.000310  
0.000309  
0.000314  
0.000341  
0.000317  
0.000320  
0.000318  
0.000314  
0.000311  
0.000322  
0.000314  
0.000317  
0.000314  
0.000313  
0.000313  
0.000312  
0.000317  
0.000317  
0.000343  
0.000342  
0.000335  
0.000335  
0.000342  
0.000342  
0.000340  
0.000342  
0.000340  
0.000349  
0.000345  
0.000345  
0.000338  
0.000340  
0.000340  
0.000342  
0.000277  
0.000275  
0.000272  
0.000272  
0.000272  
0.000275  
0.000277  
0.000278  
0.000271  
0.000275  
0.000276  
0.000278  
0.000275  
0.000282  
0.000275  
0.000282  
0.000283  
0.000287  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000282  
0.000286  
0.000283  
0.000281  
0.000285  
0.000285  
0.000294  
0.000288  
0.000289  
0.000294  
0.000321  
0.000297  
0.000287  
0.000289  
0.000293  
0.000288  
0.000333  
0.000293  
0.000290  
0.000295  
0.000292  
0.000300  
0.000288  
0.000291  
0.000287  
0.000317  
0.000314  
0.000314  
0.000317  
0.000316  
0.000314  
0.000314  
0.000319  
0.000315  
0.000322  
0.000316  
0.000314  
0.000318  
0.000314  
0.000322  
0.000315  
0.000281  
0.000274  
0.000274  
0.000276  
0.000269  
0.000277  
0.000269  
0.000275  
0.000272  
0.000274  
0.000269  
0.000272  
0.000271  
0.000273  
0.000273  
0.000274  
0.000283  
0.000283  
0.000280  
0.000281  
0.000284  
0.000279  
0.000282  
0.000284  
0.000282  
0.000282  
0.000280  
0.000282  
0.000280  
0.000283  
0.000278  
0.000285  
0.000291  
0.000439  
0.000296  
0.000285  
0.000286  
0.000285  
0.000289  
0.000284  
0.000293  
0.000292  
0.000283  
0.000291  
0.000282  
0.000290  
0.000289  
0.000288  
0.000311  
0.000312  
0.000311  
0.000312  
0.000308  
0.000309  
0.000309  
0.000318  
0.000318  
0.000315  
0.000312  
0.000312  
0.000310  
0.000316  
0.000307  
0.000309  
0.000265  
0.000269  
0.000268  
0.000271  
0.000264  
0.000266  
0.000264  
0.000272  
0.000266  
0.000268  
0.000272  
0.000270  
0.000270  
0.000269  
0.000268  
0.000269  
0.000280  
0.000276  
0.000279  
0.000277  
0.000275  
0.000278  
0.000276  
0.000281  
0.000285  
0.000275  
0.000280  
0.000277  
0.000277  
0.000282  
0.000276  
0.000277  
0.000277  
0.000304  
0.000276  
0.000276  
0.000280  
0.000282  
0.000280  
0.000278  
0.000281  
0.000281  
0.000276  
0.000276  
0.000281  
0.000279  
0.000279  
0.000281  
0.000301  
0.000303  
0.000299  
0.000303  
0.000300  
0.000302  
0.000302  
0.000302  
0.000305  
0.000297  
0.000302  
0.000300  
0.000304  
0.000301  
0.000303  
0.000338  

==> MoonLight_ A Lightweight Tool for MonitoringSpatio-Temporal Properties/figs/source/staliro6400_4.dat <==
0.000233  
0.000238  
0.000231  
0.000232  
0.000232  
0.000230  
0.000231  
0.000232  
0.000232  
0.000233  
0.000232  
0.000234  
0.000236  
0.000233  
0.000233  
0.000233  
0.000239  
0.000240  
0.000243  
0.000240  
0.000238  
0.000241  
0.000240  
0.000242  
0.000240  
0.000240  
0.000242  
0.000241  
0.000240  
0.000241  
0.000252  
0.000241  
0.000245  
0.000243  
0.000246  
0.000247  
0.000245  
0.000244  
0.000246  
0.000245  
0.000245  
0.000241  
0.000244  
0.000244  
0.000243  
0.000245  
0.000242  
0.000244  
0.000262  
0.000260  
0.000261  
0.000263  
0.000262  
0.000263  
0.000262  
0.000263  
0.000260  
0.000261  
0.000260  
0.000262  
0.000262  
0.000263  
0.000261  
0.000262  
0.000242  
0.000245  
0.000242  
0.000240  
0.000242  
0.000240  
0.000244  
0.000244  
0.000242  
0.000241  
0.000242  
0.000245  
0.000235  
0.000239  
0.000240  
0.000240  
0.000249  
0.000250  
0.000251  
0.000249  
0.000251  
0.000251  
0.000252  
0.000246  
0.000250  
0.000250  
0.000248  
0.000249  
0.000250  
0.000249  
0.000248  
0.000248  
0.000255  
0.000251  
0.000251  
0.000252  
0.000250  
0.000253  
0.000250  
0.000252  
0.000250  
0.000253  
0.000253  
0.000250  
0.000246  
0.000252  
0.000252  
0.000250  
0.000269  
0.000271  
0.000271  
0.000268  
0.000270  
0.000271  
0.000267  
0.000269  
0.000268  
0.000271  
0.000268  
0.000270  
0.000261  
0.000260  
0.000268  
0.000268  
0.000239  
0.000243  
0.000236  
0.000239  
0.000238  
0.000238  
0.000238  
0.000239  
0.000239  
0.000240  
0.000239  
0.000243  
0.000239  
0.000239  
0.000239  
0.000239  
0.000249  
0.000246  
0.000246  
0.000246  
0.000246  
0.000243  
0.000250  
0.000249  
0.000248  
0.000246  
0.000247  
0.000247  
0.000247  
0.000247  
0.000248  
0.000247  
0.000254  
0.000249  
0.000251  
0.000250  
0.000251  
0.000248  
0.000248  
0.000251  
0.000253  
0.000252  
0.000252  
0.000253  
0.000252  
0.000252  
0.000252  
0.000251  
0.000274  
0.000275  
0.000272  
0.000272  
0.000269  
0.000272  
0.000275  
0.000272  
0.000272  
0.000272  
0.000274  
0.000272  
0.000270  
0.000274  
0.000272  
0.000272  
0.000232  
0.000241  
0.000236  
0.000237  
0.000235  
0.000236  
0.000234  
0.000236  
0.000237  
0.000235  
0.000235  
0.000239  
0.000236  
0.000235  
0.000237  
0.000235  
0.000242  
0.000243  
0.000244  
0.000243  
0.000241  
0.000242  
0.000252  
0.000251  
0.000243  
0.000242  
0.000255  
0.000243  
0.000243  
0.000240  
0.000244  
0.000242  
0.000256  
0.000255  
0.000253  
0.000246  
0.000255  
0.000255  
0.000254  
0.000255  
0.000257  
0.000256  
0.000257  
0.000255  
0.000257  
0.000255  
0.000257  
0.000255  
0.000270  
0.000274  
0.000276  
0.000274  
0.000272  
0.000274  
0.000273  
0.000274  
0.000271  
0.000273  
0.000272  
0.000274  
0.000274  
0.000272  
0.000272  
0.000272  
0.000235  
0.000236  
0.000233  
0.000234  
0.000236  
0.000235  
0.000233  
0.000234  
0.000235  
0.000234  
0.000234  
0.000236  
0.000235  
0.000234  
0.000235  
0.000235  
0.000240  
0.000240  
0.000243  
0.000241  
0.000244  
0.000241  
0.000243  
0.000241  
0.000243  
0.000245  
0.000241  
0.000242  
0.000240  
0.000245  
0.000241  
0.000241  
0.000247  
0.000248  
0.000248  
0.000245  
0.000246  
0.000248  
0.000245  
0.000249  
0.000246  
0.000244  
0.000247  
0.000245  
0.000246  
0.000248  
0.000246  
0.000247  
0.000266  
0.000262  
0.000265  
0.000266  
0.000262  
0.000262  
0.000265  
0.000263  
0.000264  
0.000260  
0.000264  
0.000265  
0.000264  
0.000265  
0.000262  
0.000262  
0.000195  
0.000196  
0.000194  
0.000197  
0.000195  
0.000194  
0.000194  
0.000197  
0.000197  
0.000207  
0.000197  
0.000196  
0.000196  
0.000196  
0.000193  
0.000195  
0.000202  
0.000202  
0.000200  
0.000202  
0.000201  
0.000204  
0.000201  
0.000203  
0.000203  
0.000200  
0.000202  
0.000203  
0.000217  
0.000203  
0.000202  
0.000203  
0.000204  
0.000205  
0.000204  
0.000207  
0.000203  
0.000205  
0.000206  
0.000206  
0.000206  
0.000207  
0.000205  
0.000211  
0.000206  
0.000205  
0.000202  
0.000203  
0.000221  
0.000221  
0.000222  
0.000222  
0.000219  
0.000223  
0.000222  
0.000219  
0.000222  
0.000221  
0.000246  
0.000222  
0.000220  
0.000219  
0.000219  
0.000220  
0.000213  
0.000218  
0.000215  
0.000216  
0.000218  
0.000213  
0.000242  
0.000215  
0.000212  
0.000210  
0.000212  
0.000212  
0.000212  
0.000213  
0.000215  
0.000213  
0.000217  
0.000219  
0.000220  
0.000221  
0.000224  
0.000220  
0.000219  
0.000221  
0.000220  
0.000222  
0.000217  
0.000221  
0.000220  
0.000217  
0.000220  
0.000220  
0.000227  
0.000223  
0.000221  
0.000225  
0.000221  
0.000223  
0.000220  
0.000225  
0.000224  
0.000221  
0.000227  
0.000220  
0.000223  
0.000223  
0.000224  
0.000224  
0.000240  
0.000242  
0.000253  
0.000237  
0.000240  
0.000265  
0.000243  
0.000238  
0.000240  
0.000241  
0.000236  
0.000236  
0.000241  
0.000239  
0.000240  
0.000241  
0.000228  
0.000231  
0.000225  
0.000229  
0.000227  
0.000229  
0.000229  
0.000227  
0.000225  
0.000224  
0.000227  
0.000228  
0.000226  
0.000227  
0.000225  
0.000224  
0.000233  
0.000230  
0.000233  
0.000231  
0.000234  
0.000235  
0.000232  
0.000231  
0.000230  
0.000232  
0.000231  
0.000234  
0.000234  
0.000235  
0.000233  
0.000231  
0.000238  
0.000238  
0.000235  
0.000237  
0.000238  
0.000240  
0.000237  
0.000237  
0.000237  
0.000237  
0.000234  
0.000235  
0.000236  
0.000237  
0.000237  
0.000237  
0.000257  
0.000256  
0.000253  
0.000254  
0.000254  
0.000254  
0.000254  
0.000251  
0.000254  
0.000255  
0.000251  
0.000253  
0.000254  
0.000251  
0.000251  
0.000253  
0.000230  
0.000236  
0.000232  
0.000234  
0.000234  
0.000228  
0.000231  
0.000230  
0.000231  
0.000232  
0.000232  
0.000233  
0.000232  
0.000231  
0.000232  
0.000233  
0.000239  
0.000237  
0.000239  
0.000239  
0.000243  
0.000240  
0.000240  
0.000238  
0.000239  
0.000240  
0.000237  
0.000240  
0.000238  
0.000235  
0.000240  
0.000238  
0.000240  
0.000242  
0.000241  
0.000243  
0.000242  
0.000242  
0.000242  
0.000241  
0.000242  
0.000243  
0.000244  
0.000243  
0.000241  
0.000255  
0.000242  
0.000240  
0.000255  
0.000257  
0.000258  
0.000258  
0.000259  
0.000259  
0.000260  
0.000259  
0.000257  
0.000260  
0.000259  
0.000257  
0.000259  
0.000264  
0.000260  
0.000261  
0.000233  
0.000237  
0.000239  
0.000240  
0.000232  
0.000231  
0.000235  
0.000232  
0.000229  
0.000234  
0.000233  
0.000234  
0.000231  
0.000231  
0.000232  
0.000230  
0.000238  
0.000241  
0.000238  
0.000239  
0.000240  
0.000240  
0.000239  
0.000236  
0.000241  
0.000236  
0.000237  
0.000241  
0.000240  
0.000241  
0.000240  
0.000241  
0.000245  
0.000243  
0.000266  
0.000241  
0.000240  
0.000242  
0.000241  
0.000244  
0.000245  
0.000244  
0.000244  
0.000244  
0.000245  
0.000242  
0.000243  
0.000241  
0.000261  
0.000262  
0.000267  
0.000260  
0.000261  
0.000269  
0.000261  
0.000260  
0.000257  
0.000262  
0.000260  
0.000259  
0.000259  
0.000258  
0.000261  
0.000261  
0.000232  
0.000235  
0.000243  
0.000246  
0.000231  
0.000228  
0.000232  
0.000247  
0.000252  
0.000250  
0.000247  
0.000238  
0.000241  
0.000245  
0.000250  
0.000249  
0.000235  
0.000241  
0.000255  
0.000246  
0.000239  
0.000239  
0.000237  
0.000249  
0.000258  
0.000262  
0.000253  
0.000256  
0.000271  
0.000247  
0.000256  
0.000253  
0.000243  
0.000240  
0.000254  
0.000242  
0.000244  
0.000241  
0.000243  
0.000414  
0.000250  
0.000259  
0.000259  
0.000258  
0.000255  
0.000248  
0.000261  
0.000257  
0.000261  
0.000284  
0.000288  
0.000260  
0.000263  
0.000260  
0.000262  
0.000271  
0.000277  
0.000275  
0.000309  
0.000275  
0.000280  
0.000268  
0.000276  
0.000279  
0.000227  
0.000232  
0.000226  
0.000229  
0.000227  
0.000226  
0.000227  
0.000229  
0.000225  
0.000227  
0.000228  
0.000224  
0.000228  
0.000227  
0.000228  
0.000225  
0.000232  
0.000235  
0.000235  
0.000234  
0.000232  
0.000232  
0.000235  
0.000235  
0.000235  
0.000232  
0.000235  
0.000233  
0.000232  
0.000235  
0.000235  
0.000232  
0.000236  
0.000238  
0.000236  
0.000238  
0.000237  
0.000239  
0.000237  
0.000237  
0.000235  
0.000238  
0.000238  
0.000239  
0.000234  
0.000236  
0.000239  
0.000235  
0.000253  
0.000252  
0.000250  
0.000253  
0.000249  
0.000250  
0.000252  
0.000253  
0.000252  
0.000253  
0.000251  
0.000251  
0.000254  
0.000253  
0.000255  
0.000251  
0.000236  
0.000241  
0.000236  
0.000236  
0.000232  
0.000234  
0.000235  
0.000238  
0.000232  
0.000236  
0.000237  
0.000234  
0.000238  
0.000234  
0.000235  
0.000233  
0.000245  
0.000241  
0.000241  
0.000243  
0.000245  
0.000242  
0.000243  
0.000243  
0.000242  
0.000243  
0.000242  
0.000243  
0.000242  
0.000246  
0.000245  
0.000245  
0.000246  
0.000248  
0.000245  
0.000249  
0.000249  
0.000248  
0.000246  
0.000248  
0.000246  
0.000246  
0.000248  
0.000246  
0.000249  
0.000245  
0.000248  
0.000247  
0.000266  
0.000265  
0.000268  
0.000267  
0.000265  
0.000266  
0.000268  
0.000268  
0.000267  
0.000270  
0.000267  
0.000269  
0.000270  
0.000269  
0.000269  
0.000303  
0.000234  
0.000237  
0.000232  
0.000230  
0.000232  
0.000238  
0.000233  
0.000232  
0.000230  
0.000232  
0.000230  
0.000231  
0.000232  
0.000234  
0.000233  
0.000233  
0.000240  
0.000237  
0.000240  
0.000237  
0.000241  
0.000242  
0.000240  
0.000239  
0.000240  
0.000240  
0.000241  
0.000240  
0.000240  
0.000239  
0.000242  
0.000246  
0.000243  
0.000246  
0.000240  
0.000240  
0.000245  
0.000244  
0.000242  
0.000243  
0.000244  
0.000241  
0.000240  
0.000242  
0.000241  
0.000242  
0.000246  
0.000245  
0.000260  
0.000258  
0.000264  
0.000260  
0.000263  
0.000264  
0.000259  
0.000262  
0.000261  
0.000258  
0.000257  
0.000259  
0.000261  
0.000262  
0.000311  
0.000258  
0.000233  
0.000237  
0.000235  
0.000231  
0.000234  
0.000232  
0.000234  
0.000233  
0.000237  
0.000230  
0.000232  
0.000231  
0.000233  
0.000230  
0.000233  
0.000234  
0.000243  
0.000242  
0.000240  
0.000242  
0.000243  
0.000241  
0.000239  
0.000241  
0.000243  
0.000238  
0.000243  
0.000246  
0.000238  
0.000237  
0.000241  
0.000240  
0.000246  
0.000245  
0.000246  
0.000242  
0.000246  
0.000245  
0.000245  
0.000248  
0.000244  
0.000244  
0.000246  
0.000243  
0.000245  
0.000246  
0.000252  
0.000245  
0.000267  
0.000263  
0.000264  
0.000259  
0.000263  
0.000261  
0.000262  
0.000260  
0.000260  
0.000263  
0.000262  
0.000263  
0.000264  
0.000262  
0.000260  
0.000262  
0.000227  
0.000231  
0.000226  
0.000226  
0.000227  
0.000228  
0.000227  
0.000223  
0.000227  
0.000227  
0.000227  
0.000227  
0.000225  
0.000224  
0.000226  
0.000224  
0.000237  
0.000231  
0.000233  
0.000233  
0.000234  
0.000233  
0.000234  
0.000234  
0.000230  
0.000233  
0.000234  
0.000230  
0.000233  
0.000233  
0.000235  
0.000233  
0.000235  
0.000237  
0.000238  
0.000234  
0.000237  
0.000241  
0.000236  
0.000234  
0.000234  
0.000236  
0.000236  
0.000236  
0.000237  
0.000237  
0.000240  
0.000238  
0.000252  
0.000257  
0.000252  
0.000254  
0.000252  
0.000254  
0.000254  
0.000251  
0.000251  
0.000251  
0.000253  
0.000255  
0.000255  
0.000251  
0.000253  
0.000254  
0.000228  
0.000233  
0.000231  
0.000228  
0.000228  
0.000227  
0.000228  
0.000247  
0.000230  
0.000231  
0.000233  
0.000231  
0.000229  
0.000232  
0.000229  
0.000228  
0.000237  
0.000237  
0.000239  
0.000236  
0.000237  
0.000241  
0.000238  
0.000239  
0.000240  
0.000236  
0.000235  
0.000239  
0.000238  
0.000237  
0.000234  
0.000233  
0.000239  
0.000243  
0.000243  
0.000242  
0.000246  
0.000238  
0.000243  
0.000239  
0.000242  
0.000242  
0.000242  
0.000242  
0.000239  
0.000243  
0.000236  
0.000236  
0.000256  
0.000256  
0.000259  
0.000261  
0.000258  
0.000258  
0.000258  
0.000257  
0.000257  
0.000259  
0.000257  
0.000258  
0.000259  
0.000253  
0.000253  
0.000256  
0.000227  
0.000230  
0.000229  
0.000230  
0.000228  
0.000226  
0.000230  
0.000231  
0.000227  
0.000227  
0.000227  
0.000230  
0.000226  
0.000226  
0.000230  
0.000229  
0.000234  
0.000236  
0.000237  
0.000236  
0.000237  
0.000236  
0.000236  
0.000236  
0.000245  
0.000241  
0.000232  
0.000233  
0.000240  
0.000235  
0.000235  
0.000233  
0.000240  
0.000238  
0.000236  
0.000240  
0.000236  
0.000240  
0.000239  
0.000237  
0.000240  
0.000242  
0.000239  
0.000239  
0.000239  
0.000236  
0.000240  
0.000244  
0.000254  
0.000256  
0.000252  
0.000253  
0.000256  
0.000257  
0.000254  
0.000257  
0.000258  
0.000255  
0.000255  
0.000253  
0.000256  
0.000257  
0.000252  
0.000252  
0.000235  
0.000237  
0.000231  
0.000236  
0.000233  
0.000235  
0.000230  
0.000236  
0.000233  
0.000233  
0.000230  
0.000232  
0.000236  
0.000233  
0.000234  
0.000230  
0.000242  
0.000243  
0.000240  
0.000240  
0.000241  
0.000237  
0.000238  
0.000239  
0.000242  
0.000245  
0.000240  
0.000241  
0.000241  
0.000241  
0.000240  
0.000238  
0.000245  
0.000241  
0.000244  
0.000242  
0.000246  
0.000241  
0.000245  
0.000243  
0.000245  
0.000246  
0.000244  
0.000244  
0.000245  
0.000245  
0.000241  
0.000243  
0.000261  
0.000259  
0.000258  
0.000261  
0.000261  
0.000263  
0.000262  
0.000262  
0.000260  
0.000261  
0.000262  
0.000264  
0.000259  
0.000261  
0.000260  
0.000261  
0.000232  
0.000233  
0.000231  
0.000228  
0.000231  
0.000228  
0.000231  
0.000230  
0.000229  
0.000233  
0.000230  
0.000231  
0.000231  
0.000232  
0.000230  
0.000232  
0.000239  
0.000237  
0.000240  
0.000240  
0.000238  
0.000235  
0.000238  
0.000235  
0.000236  
0.000234  
0.000236  
0.000234  
0.000235  
0.000235  
0.000240  
0.000238  
0.000240  
0.000239  
0.000242  
0.000241  
0.000242  
0.000242  
0.000239  
0.000240  
0.000242  
0.000241  
0.000243  
0.000242  
0.000243  
0.000239  
0.000242  
0.000240  
0.000262  
0.000257  
0.000256  
0.000260  
0.000259  
0.000259  
0.000262  
0.000256  
0.000259  
0.000262  
0.000258  
0.000256  
0.000257  
0.000257  
0.000256  
0.000262  
0.000228  
0.000257  
0.000228  
0.000229  
0.000232  
0.000231  
0.000227  
0.000229  
0.000231  
0.000228  
0.000233  
0.000230  
0.000227  
0.000227  
0.000232  
0.000232  
0.000240  
0.000240  
0.000240  
0.000240  
0.000239  
0.000236  
0.000238  
0.000237  
0.000236  
0.000236  
0.000238  
0.000239  
0.000235  
0.000241  
0.000239  
0.000237  
0.000241  
0.000242  
0.000242  
0.000243  
0.000241  
0.000242  
0.000240  
0.000243  
0.000242  
0.000239  
0.000242  
0.000239  
0.000240  
0.000241  
0.000244  
0.000239  
0.000258  
0.000260  
0.000258  
0.000259  
0.000257  
0.000258  
0.000260  
0.000260  
0.000259  
0.000256  
0.000257  
0.000259  
0.000261  
0.000258  
0.000258  
0.000259  
0.000227  
0.000232  
0.000229  
0.000232  
0.000226  
0.000233  
0.000228  
0.000227  
0.000230  
0.000228  
0.000230  
0.000230  
0.000230  
0.000230  
0.000231  
0.000230  
0.000239  
0.000262  
0.000236  
0.000236  
0.000233  
0.000237  
0.000239  
0.000237  
0.000235  
0.000238  
0.000234  
0.000234  
0.000236  
0.000238  
0.000235  
0.000237  
0.000239  
0.000238  
0.000239  
0.000238  
0.000240  
0.000242  
0.000242  
0.000241  
0.000240  
0.000239  
0.000239  
0.000240  
0.000238  
0.000241  
0.000241  
0.000243  
0.000259  
0.000258  
0.000257  
0.000254  
0.000258  
0.000258  
0.000255  
0.000258  
0.000257  
0.000258  
0.000255  
0.000259  
0.000258  
0.000259  
0.000257  
0.000254  
0.000239  
0.000244  
0.000239  
0.000237  
0.000237  
0.000237  
0.000234  
0.000235  
0.000236  
0.000238  
0.000235  
0.000238  
0.000239  
0.000239  
0.000237  
0.000238  
0.000247  
0.000249  
0.000247  
0.000246  
0.000248  
0.000244  
0.000246  
0.000248  
0.000246  
0.000245  
0.000246  
0.000244  
0.000244  
0.000246  
0.000246  
0.000247  
0.000250  
0.000250  
0.000249  
0.000251  
0.000250  
0.000250  
0.000252  
0.000252  
0.000247  
0.000257  
0.000249  
0.000253  
0.000252  
0.000251  
0.000252  
0.000249  
0.000272  
0.000271  
0.000268  
0.000268  
0.000267  
0.000270  
0.000270  
0.000281  
0.000280  
0.000275  
0.000273  
0.000272  
0.000269  
0.000269  
0.000270  
0.000269  
0.000230  
0.000255  
0.000230  
0.000230  
0.000232  
0.000227  
0.000226  
0.000229  
0.000229  
0.000233  
0.000233  
0.000232  
0.000230  
0.000233  
0.000229  
0.000232  
0.000238  
0.000241  
0.000238  
0.000239  
0.000241  
0.000237  
0.000237  
0.000235  
0.000234  
0.000244  
0.000240  
0.000242  
0.000240  
0.000238  
0.000240  
0.000241  
0.000244  
0.000241  
0.000243  
0.000241  
0.000240  
0.000240  
0.000241  
0.000238  
0.000240  
0.000243  
0.000241  
0.000240  
0.000241  
0.000243  
0.000244  
0.000244  
0.000258  
0.000257  
0.000259  
0.000262  
0.000258  
0.000260  
0.000258  
0.000259  
0.000260  
0.000259  
0.000261  
0.000261  
0.000260  
0.000258  
0.000263  
0.000259  
0.000233  
0.000267  
0.000237  
0.000233  
0.000234  
0.000236  
0.000232  
0.000236  
0.000234  
0.000234  
0.000233  
0.000235  
0.000233  
0.000233  
0.000235  
0.000232  
0.000241  
0.000241  
0.000240  
0.000242  
0.000243  
0.000244  
0.000244  
0.000242  
0.000241  
0.000245  
0.000243  
0.000240  
0.000244  
0.000240  
0.000242  
0.000244  
0.000249  
0.000245  
0.000248  
0.000247  
0.000248  
0.000247  
0.000247  
0.000246  
0.000247  
0.000249  
0.000245  
0.000248  
0.000244  
0.000246  
0.000246  
0.000247  
0.000267  
0.000266  
0.000264  
0.000267  
0.000264  
0.000265  
0.000266  
0.000264  
0.000268  
0.000265  
0.000263  
0.000266  
0.000266  
0.000265  
0.000265  
0.000265  
0.000234  
0.000263  
0.000233  
0.000233  
0.000231  
0.000234  
0.000231  
0.000233  
0.000234  
0.000231  
0.000234  
0.000233  
0.000235  
0.000238  
0.000233  
0.000233  
0.000243  
0.000241  
0.000240  
0.000241  
0.000237  
0.000240  
0.000242  
0.000242  
0.000239  
0.000248  
0.000242  
0.000240  
0.000244  
0.000240  
0.000239  
0.000240  
0.000246  
0.000242  
0.000246  
0.000242  
0.000246  
0.000244  
0.000243  
0.000244  
0.000245  
0.000244  
0.000243  
0.000244  
0.000243  
0.000246  
0.000242  
0.000244  
0.000262  
0.000262  
0.000263  
0.000258  
0.000262  
0.000263  
0.000261  
0.000260  
0.000264  
0.000264  
0.000261  
0.000262  
0.000266  
0.000260  
0.000259  
0.000263  
0.000253  
0.000257  
0.000247  
0.000252  
0.000258  
0.000234  
0.000234  
0.000232  
0.000249  
0.000264  
0.000232  
0.000234  
0.000234  
0.000235  
0.000236  
0.000237  
0.000261  
0.000262  
0.000262  
0.000288  
0.000258  
0.000242  
0.000238  
0.000256  
0.000258  
0.000244  
0.000239  
0.000239  
0.000240  
0.000243  
0.000240  
0.000239  
0.000265  
0.000289  
0.000261  
0.000266  
0.000265  
0.000246  
0.000243  
0.000270  
0.000263  
0.000267  
0.000242  
0.000243  
0.000243  
0.000243  
0.000246  
0.000242  
0.000277  
0.000280  
0.000280  
0.000295  
0.000276  
0.000259  
0.000264  
0.000288  
0.000276  
0.000272  
0.000262  
0.000260  
0.000263  
0.000262  
0.000261  
0.000263  
0.000246  
0.000245  
0.000243  
0.000246  
0.000247  
0.000251  
0.000248  
0.000249  
0.000252  
0.000243  
0.000245  
0.000242  
0.000243  
0.000246  
0.000253  
0.000251  
0.000257  
0.000250  
0.000260  
0.000255  
0.000255  
0.000255  
0.000259  
0.000255  
0.000261  
0.000249  
0.000253  
0.000252  
0.000249  
0.000258  
0.000260  
0.000261  
0.000257  
0.000256  
0.000258  
0.000261  
0.000259  
0.000260  
0.000260  
0.000263  
0.000258  
0.000256  
0.000253  
0.000255  
0.000265  
0.000260  
0.000262  
0.000262  
0.000274  
0.000276  
0.000283  
0.000276  
0.000282  
0.000279  
0.000277  
0.000279  
0.000276  
0.000275  
0.000273  
0.000274  
0.000284  
0.000281  
0.000278  
0.000281  
0.000253  
0.000255  
0.000249  
0.000240  
0.000248  
0.000250  
0.000239  
0.000241  
0.000250  
0.000250  
0.000245  
0.000247  
0.000242  
0.000248  
0.000243  
0.000266  
0.000261  
0.000261  
0.000256  
0.000247  
0.000255  
0.000253  
0.000246  
0.000258  
0.000257  
0.000250  
0.000255  
0.000254  
0.000249  
0.000254  
0.000254  
0.000258  
0.000263  
0.000264  
0.000259  
0.000255  
0.000259  
0.000260  
0.000255  
0.000259  
0.000258  
0.000253  
0.000259  
0.000255  
0.000259  
0.000259  
0.000258  
0.000253  
0.000284  
0.000282  
0.000269  
0.000274  
0.000277  
0.000275  
0.000272  
0.000278  
0.000279  
0.000270  
0.000276  
0.000270  
0.000279  
0.000287  
0.000270  
0.000279  
0.000247  
0.000275  
0.000247  
0.000250  
0.000249  
0.000249  
0.000251  
0.000250  
0.000250  
0.000252  
0.000241  
0.000243  
0.000243  
0.000240  
0.000240  
0.000240  
0.000257  
0.000259  
0.000257  
0.000255  
0.000255  
0.000255  
0.000258  
0.000256  
0.000256  
0.000259  
0.000245  
0.000248  
0.000249  
0.000247  
0.000247  
0.000250  
0.000259  
0.000261  
0.000263  
0.000257  
0.000257  
0.000258  
0.000262  
0.000260  
0.000264  
0.000259  
0.000251  
0.000251  
0.000250  
0.000253  
0.000253  
0.000253  
0.000278  
0.000278  
0.000276  
0.000279  
0.000276  
0.000278  
0.000282  
0.000281  
0.000276  
0.000266  
0.000271  
0.000270  
0.000271  
0.000269  
0.000271  
0.000272  
0.000232  
0.000251  
0.000226  
0.000229  
0.000229  
0.000227  
0.000228  
0.000226  
0.000227  
0.000230  
0.000229  
0.000228  
0.000226  
0.000226  
0.000229  
0.000227  
0.000236  
0.000241  
0.000237  
0.000233  
0.000236  
0.000236  
0.000232  
0.000236  
0.000233  
0.000236  
0.000237  
0.000236  
0.000235  
0.000236  
0.000236  
0.000237  
0.000240  
0.000237  
0.000236  
0.000237  
0.000241  
0.000242  
0.000238  
0.000237  
0.000238  
0.000238  
0.000237  
0.000240  
0.000238  
0.000240  
0.000240  
0.000240  
0.000255  
0.000253  
0.000257  
0.000253  
0.000252  
0.000255  
0.000251  
0.000251  
0.000257  
0.000254  
0.000256  
0.000257  
0.000253  
0.000254  
0.000255  
0.000281  
0.000249  
0.000256  
0.000251  
0.000246  
0.000252  
0.000243  
0.000243  
0.000240  
0.000251  
0.000239  
0.000244  
0.000266  
0.000242  
0.000247  
0.000246  
0.000249  
0.000260  
0.000262  
0.000251  
0.000259  
0.000249  
0.000254  
0.000257  
0.000256  
0.000259  
0.000248  
0.000255  
0.000254  
0.000255  
0.000252  
0.000251  
0.000260  
0.000266  
0.000256  
0.000257  
0.000254  
0.000265  
0.000250  
0.000252  
0.000261  
0.000260  
0.000258  
0.000258  
0.000252  
0.000257  
0.000261  
0.000253  
0.000267  
0.000275  
0.000282  
0.000277  
0.000283  
0.000279  
0.000280  
0.000277  
0.000279  
0.000272  
0.000300  
0.000281  
0.000270  
0.000281  
0.000277  
0.000281  
0.000271  
0.000231  
0.000238  
0.000230  
0.000233  
0.000232  
0.000228  
0.000233  
0.000232  
0.000229  
0.000229  
0.000229  
0.000233  
0.000232  
0.000233  
0.000234  
0.000232  
0.000241  
0.000241  
0.000240  
0.000239  
0.000241  
0.000242  
0.000241  
0.000238  
0.000239  
0.000241  
0.000240  
0.000239  
0.000237  
0.000238  
0.000241  
0.000239  
0.000245  
0.000241  
0.000242  
0.000245  
0.000244  
0.000243  
0.000244  
0.000244  
0.000240  
0.000245  
0.000243  
0.000243  
0.000239  
0.000243  
0.000243  
0.000242  
0.000258  
0.000264  
0.000261  
0.000261  
0.000262  
0.000262  
0.000259  
0.000260  
0.000260  
0.000259  
0.000261  
0.000259  
0.000261  
0.000258  
0.000262  
0.000262  
0.000234  
0.000234  
0.000230  
0.000233  
0.000233  
0.000230  
0.000231  
0.000229  
0.000230  
0.000235  
0.000231  
0.000231  
0.000233  
0.000229  
0.000233  
0.000232  
0.000237  
0.000238  
0.000238  
0.000237  
0.000239  
0.000240  
0.000237  
0.000239  
0.000240  
0.000240  
0.000240  
0.000241  
0.000241  
0.000238  
0.000238  
0.000238  
0.000241  
0.000241  
0.000244  
0.000240  
0.000241  
0.000242  
0.000244  
0.000242  
0.000241  
0.000242  
0.000244  
0.000245  
0.000243  
0.000243  
0.000245  
0.000243  
0.000261  
0.000257  
0.000261  
0.000261  
0.000257  
0.000260  
0.000260  
0.000261  
0.000262  
0.000263  
0.000260  
0.000261  
0.000260  
0.000263  
0.000259  
0.000261  
0.000239  
0.000247  
0.000243  
0.000242  
0.000242  
0.000237  
0.000242  
0.000240  
0.000242  
0.000239  
0.000243  
0.000242  
0.000243  
0.000243  
0.000241  
0.000239  
0.000248  
0.000252  
0.000248  
0.000251  
0.000249  
0.000249  
0.000248  
0.000250  
0.000250  
0.000252  
0.000252  
0.000248  
0.000248  
0.000247  
0.000249  
0.000250  
0.000254  
0.000255  
0.000256  
0.000252  
0.000256  
0.000256  
0.000256  
0.000254  
0.000255  
0.000255  
0.000257  
0.000255  
0.000257  
0.000252  
0.000254  
0.000257  
0.000277  
0.000275  
0.000276  
0.000275  
0.000277  
0.000278  
0.000277  
0.000275  
0.000273  
0.000275  
0.000276  
0.000283  
0.000273  
0.000275  
0.000273  
0.000276  
0.000231  
0.000238  
0.000233  
0.000231  
0.000229  
0.000231  
0.000233  
0.000234  
0.000231  
0.000230  
0.000229  
0.000234  
0.000232  
0.000233  
0.000231  
0.000233  
0.000239  
0.000239  
0.000241  
0.000240  
0.000240  
0.000240  
0.000242  
0.000239  
0.000239  
0.000238  
0.000236  
0.000237  
0.000236  
0.000247  
0.000239  
0.000236  
0.000244  
0.000239  
0.000244  
0.000243  
0.000240  
0.000245  
0.000244  
0.000242  
0.000243  
0.000239  
0.000245  
0.000241  
0.000244  
0.000244  
0.000242  
0.000248  
0.000258  
0.000261  
0.000259  
0.000261  
0.000259  
0.000262  
0.000261  
0.000258  
0.000259  
0.000261  
0.000259  
0.000262  
0.000260  
0.000260  
0.000257  
0.000261  
0.000236  
0.000241  
0.000234  
0.000238  
0.000238  
0.000239  
0.000238  
0.000238  
0.000237  
0.000234  
0.000238  
0.000234  
0.000239  
0.000238  
0.000238  
0.000238  
0.000246  
0.000247  
0.000244  
0.000247  
0.000245  
0.000244  
0.000245  
0.000242  
0.000244  
0.000243  
0.000241  
0.000245  
0.000245  
0.000247  
0.000246  
0.000245  
0.000249  
0.000248  
0.000247  
0.000251  
0.000249  
0.000251  
0.000249  
0.000247  
0.000247  
0.000250  
0.000246  
0.000251  
0.000247  
0.000249  
0.000247  
0.000247  
0.000269  
0.000268  
0.000269  
0.000267  
0.000269  
0.000267  
0.000271  
0.000266  
0.000268  
0.000267  
0.000271  
0.000270  
0.000269  
0.000269  
0.000270  
0.000266  
0.000230  
0.000239  
0.000234  
0.000233  
0.000241  
0.000234  
0.000234  
0.000239  
0.000235  
0.000234  
0.000231  
0.000232  
0.000230  
0.000234  
0.000235  
0.000233  
0.000240  
0.000239  
0.000240  
0.000241  
0.000245  
0.000240  
0.000240  
0.000242  
0.000239  
0.000241  
0.000240  
0.000239  
0.000240  
0.000245  
0.000239  
0.000241  
0.000244  
0.000245  
0.000244  
0.000245  
0.000246  
0.000274  
0.000248  
0.000246  
0.000247  
0.000247  
0.000247  
0.000243  
0.000244  
0.000246  
0.000247  
0.000244  
0.000262  
0.000260  
0.000264  
0.000262  
0.000266  
0.000265  
0.000264  
0.000261  
0.000260  
0.000261  
0.000262  
0.000262  
0.000261  
0.000264  
0.000261  
0.000260  
0.000235  
0.000239  
0.000236  
0.000232  
0.000236  
0.000235  
0.000233  
0.000234  
0.000234  
0.000236  
0.000233  
0.000236  
0.000236  
0.000233  
0.000235  
0.000234  
0.000242  
0.000244  
0.000241  
0.000245  
0.000242  
0.000243  
0.000244  
0.000243  
0.000240  
0.000244  
0.000244  
0.000243  
0.000244  
0.000245  
0.000243  
0.000241  
0.000245  
0.000245  
0.000247  
0.000247  
0.000244  
0.000244  
0.000246  
0.000248  
0.000245  
0.000248  
0.000249  
0.000247  
0.000245  
0.000248  
0.000244  
0.000244  
0.000262  
0.000262  
0.000267  
0.000263  
0.000263  
0.000265  
0.000267  
0.000267  
0.000262  
0.000262  
0.000265  
0.000265  
0.000262  
0.000264  
0.000263  
0.000265  
0.000231  
0.000234  
0.000231  
0.000232  
0.000231  
0.000229  
0.000231  
0.000232  
0.000229  
0.000232  
0.000233  
0.000228  
0.000232  
0.000232  
0.000228  
0.000228  
0.000234  
0.000236  
0.000236  
0.000240  
0.000240  
0.000236  
0.000240  
0.000239  
0.000239  
0.000240  
0.000239  
0.000238  
0.000238  
0.000241  
0.000241  
0.000235  
0.000242  
0.000245  
0.000243  
0.000244  
0.000242  
0.000243  
0.000245  
0.000242  
0.000239  
0.000239  
0.000239  
0.000239  
0.000241  
0.000243  
0.000242  
0.000238  
0.000257  
0.000256  
0.000260  
0.000261  
0.000258  
0.000259  
0.000256  
0.000255  
0.000256  
0.000261  
0.000258  
0.000259  
0.000258  
0.000259  
0.000258  
0.000258  
0.000237  
0.000237  
0.000238  
0.000236  
0.000237  
0.000234  
0.000237  
0.000236  
0.000238  
0.000238  
0.000234  
0.000237  
0.000234  
0.000237  
0.000239  
0.000234  
0.000245  
0.000242  
0.000244  
0.000245  
0.000244  
0.000241  
0.000241  
0.000240  
0.000243  
0.000241  
0.000244  
0.000241  
0.000241  
0.000241  
0.000245  
0.000242  
0.000248  
0.000246  
0.000248  
0.000248  
0.000248  
0.000249  
0.000249  
0.000250  
0.000250  
0.000246  
0.000245  
0.000247  
0.000247  
0.000245  
0.000249  
0.000249  
0.000266  
0.000262  
0.000266  
0.000265  
0.000263  
0.000265  
0.000265  
0.000265  
0.000267  
0.000262  
0.000266  
0.000265  
0.000267  
0.000266  
0.000264  
0.000264  
0.000235  
0.000238  
0.000238  
0.000240  
0.000233  
0.000237  
0.000238  
0.000239  
0.000238  
0.000237  
0.000237  
0.000238  
0.000237  
0.000239  
0.000238  
0.000236  
0.000241  
0.000245  
0.000245  
0.000247  
0.000245  
0.000243  
0.000245  
0.000242  
0.000247  
0.000248  
0.000244  
0.000244  
0.000243  
0.000245  
0.000244  
0.000245  
0.000248  
0.000245  
0.000247  
0.000250  
0.000248  
0.000247  
0.000250  
0.000251  
0.000246  
0.000248  
0.000250  
0.000250  
0.000248  
0.000250  
0.000248  
0.000248  
0.000266  
0.000269  
0.000267  
0.000267  
0.000272  
0.000269  
0.000267  
0.000265  
0.000266  
0.000263  
0.000268  
0.000262  
0.000264  
0.000266  
0.000266  
0.000265  
0.000231  
0.000235  
0.000231  
0.000230  
0.000230  
0.000233  
0.000232  
0.000232  
0.000229  
0.000234  
0.000228  
0.000227  
0.000228  
0.000232  
0.000232  
0.000231  
0.000237  
0.000235  
0.000237  
0.000237  
0.000235  
0.000236  
0.000235  
0.000236  
0.000236  
0.000236  
0.000233  
0.000236  
0.000235  
0.000238  
0.000236  
0.000237  
0.000242  
0.000242  
0.000240  
0.000239  
0.000240  
0.000240  
0.000242  
0.000240  
0.000242  
0.000242  
0.000248  
0.000238  
0.000238  
0.000238  
0.000243  
0.000239  
0.000259  
0.000258  
0.000254  
0.000256  
0.000256  
0.000257  
0.000257  
0.000256  
0.000255  
0.000255  
0.000260  
0.000255  
0.000256  
0.000256  
0.000258  
0.000258  
0.000237  
0.000259  
0.000235  
0.000236  
0.000237  
0.000236  
0.000233  
0.000236  
0.000237  
0.000234  
0.000236  
0.000236  
0.000233  
0.000236  
0.000236  
0.000235  
0.000245  
0.000240  
0.000242  
0.000239  
0.000242  
0.000241  
0.000240  
0.000242  
0.000242  
0.000243  
0.000243  
0.000240  
0.000240  
0.000241  
0.000244  
0.000241  
0.000245  
0.000243  
0.000245  
0.000245  
0.000245  
0.000243  
0.000243  
0.000243  
0.000246  
0.000245  
0.000247  
0.000249  
0.000248  
0.000247  
0.000247  
0.000244  
0.000264  
0.000265  
0.000262  
0.000264  
0.000262  
0.000260  
0.000263  
0.000262  
0.000264  
0.000265  
0.000265  
0.000267  
0.000264  
0.000265  
0.000265  
0.000266  
0.000233  
0.000240  
0.000232  
0.000235  
0.000232  
0.000233  
0.000234  
0.000235  
0.000234  
0.000235  
0.000235  
0.000234  
0.000234  
0.000231  
0.000230  
0.000233  
0.000240  
0.000245  
0.000241  
0.000239  
0.000243  
0.000241  
0.000247  
0.000239  
0.000241  
0.000239  
0.000243  
0.000239  
0.000241  
0.000240  
0.000238  
0.000242  
0.000244  
0.000246  
0.000246  
0.000243  
0.000242  
0.000244  
0.000244  
0.000244  
0.000245  
0.000245  
0.000247  
0.000243  
0.000242  
0.000246  
0.000242  
0.000245  
0.000264  
0.000264  
0.000263  
0.000264  
0.000263  
0.000263  
0.000263  
0.000262  
0.000260  
0.000262  
0.000262  
0.000262  
0.000259  
0.000263  
0.000264  
0.000260  
0.000219  
0.000221  
0.000219  
0.000220  
0.000220  
0.000217  
0.000219  
0.000219  
0.000216  
0.000220  
0.000217  
0.000218  
0.000216  
0.000220  
0.000221  
0.000217  
0.000223  
0.000226  
0.000223  
0.000223  
0.000227  
0.000227  
0.000224  
0.000227  
0.000224  
0.000227  
0.000226  
0.000227  
0.000224  
0.000228  
0.000227  
0.000223  
0.000226  
0.000229  
0.000228  
0.000227  
0.000232  
0.000228  
0.000228  
0.000229  
0.000228  
0.000225  
0.000230  
0.000229  
0.000228  
0.000229  
0.000230  
0.000229  
0.000245  
0.000243  
0.000246  
0.000244  
0.000242  
0.000245  
0.000244  
0.000246  
0.000244  
0.000246  
0.000242  
0.000243  
0.000246  
0.000246  
0.000243  
0.000246  
0.000235  
0.000237  
0.000227  
0.000230  
0.000232  
0.000232  
0.000228  
0.000230  
0.000227  
0.000232  
0.000231  
0.000228  
0.000230  
0.000232  
0.000228  
0.000231  
0.000236  
0.000238  
0.000242  
0.000235  
0.000237  
0.000238  
0.000235  
0.000238  
0.000240  
0.000235  
0.000236  
0.000238  
0.000239  
0.000238  
0.000241  
0.000236  
0.000242  
0.000243  
0.000239  
0.000243  
0.000243  
0.000241  
0.000244  
0.000242  
0.000239  
0.000241  
0.000243  
0.000238  
0.000241  
0.000240  
0.000239  
0.000240  
0.000263  
0.000261  
0.000261  
0.000257  
0.000257  
0.000258  
0.000258  
0.000264  
0.000257  
0.000259  
0.000260  
0.000258  
0.000262  
0.000257  
0.000261  
0.000260  
0.000232  
0.000237  
0.000237  
0.000235  
0.000230  
0.000234  
0.000236  
0.000235  
0.000234  
0.000235  
0.000233  
0.000234  
0.000232  
0.000236  
0.000234  
0.000233  
0.000242  
0.000243  
0.000244  
0.000241  
0.000242  
0.000241  
0.000239  
0.000238  
0.000244  
0.000241  
0.000238  
0.000242  
0.000239  
0.000243  
0.000243  
0.000242  
0.000246  
0.000247  
0.000245  
0.000243  
0.000243  
0.000245  
0.000247  
0.000246  
0.000246  
0.000243  
0.000246  
0.000248  
0.000245  
0.000243  
0.000248  
0.000244  
0.000265  
0.000265  
0.000262  
0.000265  
0.000261  
0.000264  
0.000265  
0.000264  
0.000261  
0.000265  
0.000265  
0.000263  
0.000262  
0.000264  
0.000264  
0.000265  
0.000237  
0.000238  
0.000236  
0.000236  
0.000234  
0.000234  
0.000236  
0.000235  
0.000235  
0.000233  
0.000236  
0.000234  
0.000236  
0.000234  
0.000238  
0.000234  
0.000246  
0.000245  
0.000243  
0.000241  
0.000241  
0.000241  
0.000244  
0.000245  
0.000243  
0.000244  
0.000243  
0.000241  
0.000245  
0.000243  
0.000241  
0.000245  
0.000246  
0.000249  
0.000248  
0.000247  
0.000249  
0.000245  
0.000245  
0.000248  
0.000249  
0.000247  
0.000244  
0.000244  
0.000249  
0.000251  
0.000247  
0.000250  
0.000268  
0.000269  
0.000267  
0.000266  
0.000267  
0.000266  
0.000267  
0.000269  
0.000263  
0.000266  
0.000264  
0.000267  
0.000265  
0.000268  
0.000267  
0.000264  
0.000230  
0.000259  
0.000230  
0.000232  
0.000232  
0.000233  
0.000233  
0.000231  
0.000232  
0.000230  
0.000231  
0.000238  
0.000230  
0.000231  
0.000231  
0.000234  
0.000238  
0.000240  
0.000242  
0.000241  
0.000241  
0.000243  
0.000242  
0.000240  
0.000242  
0.000241  
0.000240  
0.000242  
0.000239  
0.000238  
0.000242  
0.000243  
0.000244  
0.000244  
0.000244  
0.000241  
0.000246  
0.000245  
0.000242  
0.000243  
0.000243  
0.000243  
0.000245  
0.000242  
0.000245  
0.000242  
0.000242  
0.000246  
0.000262  
0.000259  
0.000262  
0.000261  
0.000261  
0.000262  
0.000261  
0.000261  
0.000259  
0.000260  
0.000261  
0.000262  
0.000260  
0.000262  
0.000260  
0.000262  
0.000240  
0.000241  
0.000236  
0.000237  
0.000235  
0.000235  
0.000237  
0.000238  
0.000237  
0.000235  
0.000239  
0.000246  
0.000236  
0.000235  
0.000242  
0.000236  
0.000244  
0.000245  
0.000247  
0.000244  
0.000246  
0.000247  
0.000246  
0.000243  
0.000246  
0.000246  
0.000273  
0.000244  
0.000246  
0.000243  
0.000249  
0.000245  
0.000249  
0.000250  
0.000249  
0.000249  
0.000250  
0.000249  
0.000252  
0.000251  
0.000247  
0.000249  
0.000273  
0.000250  
0.000249  
0.000250  
0.000246  
0.000250  
0.000268  
0.000264  
0.000266  
0.000267  
0.000268  
0.000267  
0.000266  
0.000266  
0.000268  
0.000270  
0.000294  
0.000266  
0.000268  
0.000268  
0.000265  
0.000267  
0.000233  
0.000262  
0.000235  
0.000233  
0.000235  
0.000234  
0.000234  
0.000236  
0.000239  
0.000235  
0.000237  
0.000237  
0.000234  
0.000234  
0.000236  
0.000236  
0.000241  
0.000243  
0.000245  
0.000242  
0.000242  
0.000243  
0.000247  
0.000246  
0.000241  
0.000244  
0.000245  
0.000244  
0.000242  
0.000246  
0.000242  
0.000243  
0.000249  
0.000248  
0.000249  
0.000248  
0.000249  
0.000248  
0.000246  
0.000251  
0.000248  
0.000249  
0.000249  
0.000247  
0.000249  
0.000249  
0.000250  
0.000245  
0.000263  
0.000266  
0.000267  
0.000267  
0.000264  
0.000267  
0.000264  
0.000268  
0.000269  
0.000269  
0.000265  
0.000265  
0.000264  
0.000268  
0.000265  
0.000267  
0.000234  
0.000240  
0.000235  
0.000236  
0.000235  
0.000234  
0.000234  
0.000236  
0.000236  
0.000235  
0.000235  
0.000233  
0.000233  
0.000234  
0.000235  
0.000234  
0.000242  
0.000242  
0.000242  
0.000242  
0.000245  
0.000242  
0.000242  
0.000243  
0.000242  
0.000239  
0.000243  
0.000240  
0.000238  
0.000242  
0.000242  
0.000243  
0.000246  
0.000246  
0.000244  
0.000244  
0.000245  
0.000246  
0.000243  
0.000243  
0.000242  
0.000244  
0.000245  
0.000243  
0.000242  
0.000244  
0.000246  
0.000243  
0.000261  
0.000263  
0.000260  
0.000260  
0.000262  
0.000261  
0.000260  
0.000260  
0.000261  
0.000262  
0.000263  
0.000262  
0.000266  
0.000262  
0.000260  
0.000260  
0.000237  
0.000240  
0.000234  
0.000235  
0.000234  
0.000237  
0.000237  
0.000238  
0.000234  
0.000236  
0.000236  
0.000236  
0.000236  
0.000233  
0.000235  
0.000236  
0.000244  
0.000241  
0.000242  
0.000243  
0.000240  
0.000241  
0.000243  
0.000244  
0.000242  
0.000243  
0.000241  
0.000241  
0.000243  
0.000243  
0.000244  
0.000242  
0.000248  
0.000247  
0.000248  
0.000244  
0.000247  
0.000246  
0.000245  
0.000245  
0.000246  
0.000245  
0.000247  
0.000246  
0.000248  
0.000247  
0.000245  
0.000249  
0.000262  
0.000264  
0.000262  
0.000265  
0.000265  
0.000261  
0.000265  
0.000262  
0.000265  
0.000262  
0.000261  
0.000265  
0.000264  
0.000262  
0.000266  
0.000263  
0.000219  
0.000222  
0.000219  
0.000217  
0.000218  
0.000219  
0.000216  
0.000219  
0.000218  
0.000218  
0.000219  
0.000216  
0.000220  
0.000219  
0.000218  
0.000218  
0.000225  
0.000224  
0.000221  
0.000223  
0.000224  
0.000223  
0.000227  
0.000222  
0.000225  
0.000226  
0.000226  
0.000225  
0.000225  
0.000226  
0.000225  
0.000227  
0.000230  
0.000228  
0.000227  
0.000225  
0.000229  
0.000229  
0.000228  
0.000228  
0.000229  
0.000229  
0.000226  
0.000225  
0.000229  
0.000226  
0.000228  
0.000229  
0.000242  
0.000244  
0.000244  
0.000245  
0.000243  
0.000242  
0.000246  
0.000242  
0.000246  
0.000241  
0.000246  
0.000242  
0.000246  
0.000245  
0.000242  
0.000245  
0.000232  
0.000236  
0.000232  
0.000231  
0.000230  
0.000232  
0.000231  
0.000229  
0.000229  
0.000230  
0.000233  
0.000231  
0.000229  
0.000228  
0.000232  
0.000231  
0.000236  
0.000239  
0.000244  
0.000241  
0.000239  
0.000239  
0.000240  
0.000238  
0.000241  
0.000239  
0.000239  
0.000240  
0.000236  
0.000239  
0.000238  
0.000238  
0.000240  
0.000244  
0.000244  
0.000242  
0.000240  
0.000241  
0.000245  
0.000243  
0.000239  
0.000244  
0.000242  
0.000244  
0.000242  
0.000244  
0.000242  
0.000239  
0.000261  
0.000261  
0.000261  
0.000262  
0.000262  
0.000261  
0.000262  
0.000260  
0.000262  
0.000261  
0.000260  
0.000260  
0.000260  
0.000258  
0.000257  
0.000258  
0.000232  
0.000237  
0.000229  
0.000232  
0.000232  
0.000234  
0.000235  
0.000233  
0.000230  
0.000232  
0.000232  
0.000230  
0.000231  
0.000230  
0.000235  
0.000235  
0.000242  
0.000241  
0.000240  
0.000241  
0.000241  
0.000240  
0.000241  
0.000239  
0.000242  
0.000239  
0.000242  
0.000242  
0.000244  
0.000243  
0.000243  
0.000238  
0.000243  
0.000242  
0.000244  
0.000245  
0.000242  
0.000242  
0.000245  
0.000245  
0.000242  
0.000248  
0.000245  
0.000245  
0.000246  
0.000246  
0.000245  
0.000245  
0.000266  
0.000264  
0.000260  
0.000266  
0.000261  
0.000264  
0.000263  
0.000267  
0.000263  
0.000262  
0.000264  
0.000262  
0.000266  
0.000264  
0.000262  
0.000260  
0.000238  
0.000238  
0.000237  
0.000235  
0.000233  
0.000235  
0.000237  
0.000238  
0.000236  
0.000237  
0.000232  
0.000235  
0.000236  
0.000236  
0.000238  
0.000236  
0.000244  
0.000242  
0.000247  
0.000244  
0.000241  
0.000243  
0.000241  
0.000240  
0.000241  
0.000244  
0.000244  
0.000244  
0.000242  
0.000244  
0.000243  
0.000240  
0.000248  
0.000245  
0.000247  
0.000244  
0.000245  
0.000247  
0.000247  
0.000246  
0.000248  
0.000249  
0.000249  
0.000244  
0.000246  
0.000248  
0.000248  
0.000247  
0.000269  
0.000268  
0.000268  
0.000269  
0.000264  
0.000267  
0.000268  
0.000267  
0.000268  
0.000266  
0.000265  
0.000267  
0.000267  
0.000267  
0.000267  
0.000267  
0.000235  
0.000239  
0.000231  
0.000234  
0.000234  
0.000233  
0.000230  
0.000236  
0.000230  
0.000233  
0.000234  
0.000235  
0.000234  
0.000235  
0.000234  
0.000233  
0.000241  
0.000240  
0.000241  
0.000241  
0.000241  
0.000243  
0.000243  
0.000240  
0.000241  
0.000242  
0.000243  
0.000239  
0.000244  
0.000242  
0.000241  
0.000242  
0.000247  
0.000244  
0.000243  
0.000246  
0.000244  
0.000242  
0.000244  
0.000245  
0.000245  
0.000246  
0.000246  
0.000242  
0.000246  
0.000246  
0.000248  
0.000245  
0.000264  
0.000262  
0.000265  
0.000263  
0.000260  
0.000259  
0.000259  
0.000263  
0.000259  
0.000262  
0.000260  
0.000268  
0.000265  
0.000266  
0.000260  
0.000261  
0.000237  
0.000244  
0.000237  
0.000236  
0.000236  
0.000240  
0.000241  
0.000237  
0.000237  
0.000240  
0.000238  
0.000240  
0.000240  
0.000242  
0.000239  
0.000237  
0.000247  
0.000249  
0.000243  
0.000247  
0.000248  
0.000246  
0.000249  
0.000245  
0.000248  
0.000249  
0.000248  
0.000247  
0.000244  
0.000246  
0.000245  
0.000250  
0.000249  
0.000251  
0.000251  
0.000252  
0.000252  
0.000250  
0.000249  
0.000249  
0.000252  
0.000249  
0.000250  
0.000252  
0.000252  
0.000254  
0.000249  
0.000253  
0.000272  
0.000271  
0.000271  
0.000269  
0.000269  
0.000270  
0.000272  
0.000271  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000274  
0.000271  
0.000272  
0.000234  
0.000238  
0.000231  
0.000236  
0.000234  
0.000233  
0.000232  
0.000231  
0.000233  
0.000230  
0.000232  
0.000236  
0.000234  
0.000232  
0.000232  
0.000231  
0.000242  
0.000239  
0.000242  
0.000243  
0.000242  
0.000242  
0.000242  
0.000238  
0.000241  
0.000243  
0.000242  
0.000238  
0.000243  
0.000243  
0.000243  
0.000242  
0.000242  
0.000246  
0.000246  
0.000243  
0.000246  
0.000243  
0.000246  
0.000246  
0.000245  
0.000246  
0.000243  
0.000242  
0.000245  
0.000245  
0.000246  
0.000245  
0.000262  
0.000263  
0.000260  
0.000262  
0.000263  
0.000263  
0.000264  
0.000262  
0.000260  
0.000265  
0.000261  
0.000260  
0.000260  
0.000263  
0.000260  
0.000264  
0.000220  
0.000227  
0.000223  
0.000222  
0.000220  
0.000223  
0.000220  
0.000221  
0.000222  
0.000220  
0.000223  
0.000221  
0.000225  
0.000220  
0.000224  
0.000220  
0.000229  
0.000230  
0.000230  
0.000231  
0.000228  
0.000234  
0.000227  
0.000227  
0.000229  
0.000246  
0.000225  
0.000229  
0.000229  
0.000228  
0.000231  
0.000230  
0.000232  
0.000231  
0.000234  
0.000232  
0.000233  
0.000233  
0.000234  
0.000231  
0.000235  
0.000228  
0.000232  
0.000231  
0.000229  
0.000231  
0.000233  
0.000234  
0.000258  
0.000255  
0.000258  
0.000258  
0.000258  
0.000259  
0.000255  
0.000256  
0.000255  
0.000253  
0.000257  
0.000257  
0.000257  
0.000259  
0.000256  
0.000258  
0.000230  
0.000234  
0.000232  
0.000228  
0.000229  
0.000229  
0.000234  
0.000229  
0.000232  
0.000233  
0.000229  
0.000232  
0.000228  
0.000232  
0.000231  
0.000232  
0.000239  
0.000237  
0.000237  
0.000240  
0.000239  
0.000239  
0.000239  
0.000239  
0.000239  
0.000236  
0.000237  
0.000239  
0.000236  
0.000242  
0.000238  
0.000238  
0.000241  
0.000243  
0.000241  
0.000240  
0.000243  
0.000246  
0.000240  
0.000243  
0.000240  
0.000240  
0.000242  
0.000239  
0.000242  
0.000240  
0.000243  
0.000243  
0.000260  
0.000261  
0.000259  
0.000260  
0.000257  
0.000260  
0.000256  
0.000262  
0.000261  
0.000262  
0.000261  
0.000259  
0.000260  
0.000262  
0.000261  
0.000261  
0.000235  
0.000234  
0.000230  
0.000232  
0.000233  
0.000236  
0.000233  
0.000232  
0.000232  
0.000234  
0.000234  
0.000232  
0.000232  
0.000232  
0.000236  
0.000233  
0.000242  
0.000243  
0.000244  
0.000241  
0.000238  
0.000239  
0.000240  
0.000241  
0.000242  
0.000244  
0.000241  
0.000241  
0.000240  
0.000243  
0.000240  
0.000243  
0.000245  
0.000245  
0.000247  
0.000245  
0.000249  
0.000246  
0.000249  
0.000243  
0.000246  
0.000248  
0.000243  
0.000244  
0.000250  
0.000247  
0.000243  
0.000248  
0.000264  
0.000263  
0.000265  
0.000267  
0.000262  
0.000263  
0.000264  
0.000265  
0.000267  
0.000265  
0.000266  
0.000266  
0.000263  
0.000266  
0.000263  
0.000267  
0.000231  
0.000235  
0.000258  
0.000227  
0.000231  
0.000230  
0.000231  
0.000230  
0.000228  
0.000231  
0.000234  
0.000229  
0.000235  
0.000228  
0.000231  
0.000234  
0.000236  
0.000239  
0.000239  
0.000238  
0.000236  
0.000238  
0.000236  
0.000235  
0.000240  
0.000240  
0.000238  
0.000236  
0.000236  
0.000236  
0.000238  
0.000239  
0.000240  
0.000240  
0.000239  
0.000240  
0.000243  
0.000240  
0.000239  
0.000243  
0.000244  
0.000241  
0.000240  
0.000242  
0.000242  
0.000239  
0.000242  
0.000240  
0.000261  
0.000258  
0.000260  
0.000258  
0.000260  
0.000259  
0.000259  
0.000260  
0.000256  
0.000264  
0.000257  
0.000256  
0.000260  
0.000260  
0.000261  
0.000256  
0.000238  
0.000239  
0.000237  
0.000237  
0.000234  
0.000237  
0.000238  
0.000237  
0.000238  
0.000234  
0.000238  
0.000237  
0.000236  
0.000237  
0.000238  
0.000238  
0.000245  
0.000244  
0.000242  
0.000246  
0.000244  
0.000245  
0.000242  
0.000242  
0.000242  
0.000245  
0.000242  
0.000245  
0.000240  
0.000244  
0.000245  
0.000246  
0.000250  
0.000249  
0.000248  
0.000248  
0.000250  
0.000250  
0.000249  
0.000249  
0.000250  
0.000246  
0.000249  
0.000250  
0.000249  
0.000251  
0.000247  
0.000249  
0.000267  
0.000269  
0.000271  
0.000267  
0.000266  
0.000266  
0.000272  
0.000268  
0.000267  
0.000268  
0.000266  
0.000268  
0.000270  
0.000269  
0.000269  
0.000284  
0.000233  
0.000237  
0.000234  
0.000233  
0.000236  
0.000235  
0.000232  
0.000233  
0.000235  
0.000235  
0.000237  
0.000232  
0.000237  
0.000233  
0.000236  
0.000236  
0.000244  
0.000245  
0.000242  
0.000244  
0.000242  
0.000240  
0.000243  
0.000243  
0.000242  
0.000244  
0.000243  
0.000242  
0.000241  
0.000244  
0.000242  
0.000244  
0.000248  
0.000245  
0.000246  
0.000249  
0.000246  
0.000247  
0.000244  
0.000246  
0.000246  
0.000247  
0.000245  
0.000245  
0.000248  
0.000249  
0.000248  
0.000250  
0.000267  
0.000266  
0.000267  
0.000267  
0.000265  
0.000266  
0.000264  
0.000262  
0.000267  
0.000264  
0.000267  
0.000264  
0.000265  
0.000267  
0.000267  
0.000266  
0.000232  
0.000238  
0.000234  
0.000235  
0.000234  
0.000231  
0.000234  
0.000233  
0.000231  
0.000232  
0.000233  
0.000232  
0.000228  
0.000230  
0.000236  
0.000234  
0.000238  
0.000238  
0.000239  
0.000240  
0.000238  
0.000237  
0.000241  
0.000240  
0.000241  
0.000242  
0.000266  
0.000241  
0.000237  
0.000239  
0.000239  
0.000241  
0.000243  
0.000245  
0.000247  
0.000241  
0.000243  
0.000245  
0.000247  
0.000244  
0.000242  
0.000243  
0.000244  
0.000243  
0.000243  
0.000246  
0.000244  
0.000244  
0.000263  
0.000260  
0.000259  
0.000263  
0.000260  
0.000261  
0.000259  
0.000258  
0.000260  
0.000260  
0.000257  
0.000260  
0.000260  
0.000266  
0.000261  
0.000257  
0.000235  
0.000242  
0.000239  
0.000238  
0.000238  
0.000233  
0.000237  
0.000235  
0.000238  
0.000233  
0.000235  
0.000237  
0.000238  
0.000239  
0.000238  
0.000235  
0.000247  
0.000247  
0.000245  
0.000243  
0.000245  
0.000242  
0.000247  
0.000251  
0.000246  
0.000244  
0.000247  
0.000247  
0.000245  
0.000247  
0.000244  
0.000246  
0.000251  
0.000251  
0.000251  
0.000255  
0.000246  
0.000248  
0.000249  
0.000248  
0.000247  
0.000247  
0.000248  
0.000250  
0.000249  
0.000250  
0.000251  
0.000250  
0.000270  
0.000266  
0.000270  
0.000271  
0.000265  
0.000269  
0.000266  
0.000269  
0.000269  
0.000266  
0.000268  
0.000268  
0.000268  
0.000266  
0.000272  
0.000279  
0.000223  
0.000226  
0.000222  
0.000223  
0.000219  
0.000221  
0.000218  
0.000223  
0.000221  
0.000222  
0.000222  
0.000219  
0.000221  
0.000220  
0.000218  
0.000223  
0.000226  
0.000226  
0.000228  
0.000225  
0.000227  
0.000225  
0.000228  
0.000223  
0.000228  
0.000228  
0.000227  
0.000228  
0.000226  
0.000229  
0.000251  
0.000231  
0.000232  
0.000231  
0.000233  
0.000232  
0.000231  
0.000230  
0.000229  
0.000231  
0.000232  
0.000233  
0.000231  
0.000228  
0.000228  
0.000230  
0.000231  
0.000232  
0.000245  
0.000246  
0.000247  
0.000247  
0.000248  
0.000246  
0.000247  
0.000248  
0.000249  
0.000245  
0.000247  
0.000248  
0.000244  
0.000244  
0.000248  
0.000248  
0.000230  
0.000233  
0.000228  
0.000230  
0.000232  
0.000233  
0.000231  
0.000229  
0.000228  
0.000229  
0.000232  
0.000231  
0.000232  
0.000234  
0.000231  
0.000230  
0.000240  
0.000243  
0.000240  
0.000242  
0.000238  
0.000238  
0.000237  
0.000236  
0.000239  
0.000241  
0.000241  
0.000242  
0.000237  
0.000241  
0.000239  
0.000241  
0.000243  
0.000244  
0.000242  
0.000250  
0.000245  
0.000246  
0.000242  
0.000245  
0.000240  
0.000242  
0.000246  
0.000244  
0.000244  
0.000243  
0.000242  
0.000247  
0.000261  
0.000259  
0.000262  
0.000259  
0.000260  
0.000260  
0.000259  
0.000259  
0.000261  
0.000262  
0.000262  
0.000261  
0.000262  
0.000260  
0.000263  
0.000263  
0.000236  
0.000260  
0.000231  
0.000231  
0.000235  
0.000232  
0.000235  
0.000235  
0.000237  
0.000234  
0.000233  
0.000232  
0.000235  
0.000234  
0.000234  
0.000234  
0.000242  
0.000240  
0.000240  
0.000242  
0.000237  
0.000240  
0.000240  
0.000240  
0.000239  
0.000242  
0.000237  
0.000240  
0.000239  
0.000243  
0.000264  
0.000239  
0.000244  
0.000247  
0.000246  
0.000246  
0.000246  
0.000247  
0.000249  
0.000247  
0.000245  
0.000251  
0.000244  
0.000245  
0.000245  
0.000247  
0.000252  
0.000246  
0.000265  
0.000262  
0.000264  
0.000267  
0.000263  
0.000261  
0.000262  
0.000267  
0.000266  
0.000266  
0.000272  
0.000264  
0.000264  
0.000262  
0.000266  
0.000263  
0.000238  
0.000242  
0.000236  
0.000234  
0.000236  
0.000235  
0.000238  
0.000237  
0.000236  
0.000234  
0.000237  
0.000235  
0.000237  
0.000238  
0.000234  
0.000238  
0.000244  
0.000245  
0.000241  
0.000241  
0.000241  
0.000245  
0.000245  
0.000240  
0.000244  
0.000244  
0.000246  
0.000241  
0.000246  
0.000245  
0.000241  
0.000243  
0.000249  
0.000245  
0.000251  
0.000246  
0.000250  
0.000249  
0.000245  
0.000251  
0.000248  
0.000245  
0.000248  
0.000248  
0.000247  
0.000250  
0.000246  
0.000248  
0.000265  
0.000265  
0.000266  
0.000267  
0.000266  
0.000266  
0.000265  
0.000268  
0.000267  
0.000263  
0.000264  
0.000269  
0.000267  
0.000266  
0.000267  
0.000263  
0.000239  
0.000242  
0.000240  
0.000238  
0.000237  
0.000236  
0.000233  
0.000241  
0.000234  
0.000236  
0.000238  
0.000241  
0.000237  
0.000237  
0.000237  
0.000234  
0.000245  
0.000246  
0.000247  
0.000243  
0.000244  
0.000246  
0.000240  
0.000244  
0.000242  
0.000242  
0.000243  
0.000246  
0.000246  
0.000243  
0.000245  
0.000244  
0.000249  
0.000247  
0.000249  
0.000249  
0.000250  
0.000252  
0.000249  
0.000246  
0.000251  
0.000250  
0.000248  
0.000249  
0.000248  
0.000249  
0.000248  
0.000249  
0.000264  
0.000267  
0.000264  
0.000267  
0.000263  
0.000264  
0.000264  
0.000264  
0.000269  
0.000268  
0.000268  
0.000264  
0.000266  
0.000267  
0.000268  
0.000295  
0.000219  
0.000222  
0.000219  
0.000221  
0.000221  
0.000220  
0.000218  
0.000220  
0.000216  
0.000221  
0.000221  
0.000220  
0.000218  
0.000217  
0.000218  
0.000219  
0.000225  
0.000226  
0.000228  
0.000226  
0.000228  
0.000226  
0.000224  
0.000227  
0.000224  
0.000226  
0.000225  
0.000225  
0.000227  
0.000224  
0.000224  
0.000223  
0.000235  
0.000227  
0.000227  
0.000229  
0.000229  
0.000257  
0.000230  
0.000229  
0.000227  
0.000230  
0.000230  
0.000232  
0.000228  
0.000230  
0.000230  
0.000227  
0.000246  
0.000244  
0.000246  
0.000244  
0.000244  
0.000241  
0.000247  
0.000245  
0.000246  
0.000247  
0.000246  
0.000243  
0.000249  
0.000246  
0.000244  
0.000243  
0.000236  
0.000236  
0.000231  
0.000231  
0.000233  
0.000231  
0.000233  
0.000230  
0.000230  
0.000234  
0.000235  
0.000234  
0.000235  
0.000232  
0.000232  
0.000233  
0.000245  
0.000239  
0.000242  
0.000242  
0.000241  
0.000242  
0.000239  
0.000244  
0.000239  
0.000238  
0.000240  
0.000242  
0.000242  
0.000241  
0.000242  
0.000240  
0.000246  
0.000244  
0.000246  
0.000243  
0.000244  
0.000246  
0.000245  
0.000245  
0.000243  
0.000248  
0.000243  
0.000249  
0.000245  
0.000245  
0.000245  
0.000245  
0.000264  
0.000262  
0.000263  
0.000265  
0.000264  
0.000264  
0.000265  
0.000263  
0.000262  
0.000264  
0.000262  
0.000264  
0.000261  
0.000264  
0.000263  
0.000261  
0.000237  
0.000241  
0.000236  
0.000237  
0.000235  
0.000236  
0.000236  
0.000238  
0.000238  
0.000238  
0.000237  
0.000238  
0.000238  
0.000238  
0.000236  
0.000237  
0.000243  
0.000245  
0.000248  
0.000246  
0.000246  
0.000244  
0.000243  
0.000243  
0.000246  
0.000246  
0.000247  
0.000243  
0.000246  
0.000244  
0.000247  
0.000245  
0.000247  
0.000249  
0.000251  
0.000249  
0.000249  
0.000246  
0.000246  
0.000250  
0.000250  
0.000252  
0.000252  
0.000251  
0.000252  
0.000247  
0.000246  
0.000249  
0.000268  
0.000270  
0.000267  
0.000273  
0.000267  
0.000269  
0.000269  
0.000270  
0.000270  
0.000272  
0.000271  
0.000269  
0.000267  
0.000266  
0.000271  
0.000269  
0.000235  
0.000258  
0.000237  
0.000235  
0.000232  
0.000234  
0.000235  
0.000232  
0.000235  
0.000236  
0.000233  
0.000235  
0.000235  
0.000234  
0.000235  
0.000236  
0.000242  
0.000242  
0.000240  
0.000240  
0.000243  
0.000242  
0.000243  
0.000242  
0.000242  
0.000240  
0.000239  
0.000241  
0.000245  
0.000243  
0.000240  
0.000241  
0.000247  
0.000244  
0.000245  
0.000246  
0.000243  
0.000245  
0.000245  
0.000245  
0.000246  
0.000246  
0.000245  
0.000242  
0.000244  
0.000245  
0.000247  
0.000245  
0.000263  
0.000261  
0.000265  
0.000261  
0.000260  
0.000260  
0.000264  
0.000265  
0.000260  
0.000262  
0.000262  
0.000263  
0.000264  
0.000260  
0.000263  
0.000260  
0.000215  
0.000220  
0.000219  
0.000216  
0.000220  
0.000216  
0.000216  
0.000218  
0.000218  
0.000219  
0.000220  
0.000215  
0.000218  
0.000220  
0.000219  
0.000217  
0.000225  
0.000226  
0.000223  
0.000228  
0.000225  
0.000222  
0.000226  
0.000225  
0.000225  
0.000226  
0.000224  
0.000224  
0.000224  
0.000223  
0.000225  
0.000222  
0.000225  
0.000228  
0.000228  
0.000226  
0.000228  
0.000224  
0.000228  
0.000229  
0.000228  
0.000230  
0.000229  
0.000226  
0.000228  
0.000226  
0.000225  
0.000229  
0.000242  
0.000242  
0.000245  
0.000246  
0.000242  
0.000241  
0.000241  
0.000244  
0.000246  
0.000244  
0.000243  
0.000244  
0.000241  
0.000244  
0.000244  
0.000241  
0.000235  
0.000237  
0.000231  
0.000232  
0.000232  
0.000235  
0.000234  
0.000232  
0.000237  
0.000237  
0.000236  
0.000233  
0.000234  
0.000235  
0.000234  
0.000233  
0.000239  
0.000242  
0.000243  
0.000240  
0.000243  
0.000243  
0.000241  
0.000238  
0.000241  
0.000240  
0.000242  
0.000241  
0.000240  
0.000242  
0.000240  
0.000241  
0.000249  
0.000246  
0.000244  
0.000244  
0.000248  
0.000246  
0.000243  
0.000248  
0.000246  
0.000248  
0.000247  
0.000246  
0.000244  
0.000250  
0.000245  
0.000245  
0.000267  
0.000265  
0.000262  
0.000267  
0.000265  
0.000263  
0.000265  
0.000264  
0.000264  
0.000264  
0.000268  
0.000267  
0.000265  
0.000264  
0.000265  
0.000267  
0.000218  
0.000214  
0.000216  
0.000219  
0.000212  
0.000221  
0.000218  
0.000219  
0.000217  
0.000214  
0.000216  
0.000215  
0.000218  
0.000215  
0.000217  
0.000215  
0.000222  
0.000224  
0.000221  
0.000222  
0.000225  
0.000223  
0.000223  
0.000219  
0.000240  
0.000217  
0.000220  
0.000224  
0.000221  
0.000222  
0.000222  
0.000219  
0.000226  
0.000232  
0.000230  
0.000225  
0.000225  
0.000225  
0.000222  
0.000226  
0.000221  
0.000222  
0.000226  
0.000224  
0.000224  
0.000225  
0.000225  
0.000225  
0.000238  
0.000247  
0.000242  
0.000244  
0.000238  
0.000241  
0.000239  
0.000238  
0.000247  
0.000242  
0.000239  
0.000240  
0.000241  
0.000237  
0.000240  
0.000247  
0.000218  
0.000230  
0.000222  
0.000224  
0.000220  
0.000219  
0.000230  
0.000224  
0.000223  
0.000220  
0.000222  
0.000222  
0.000230  
0.000228  
0.000229  
0.000232  
0.000225  
0.000229  
0.000231  
0.000241  
0.000228  
0.000229  
0.000239  
0.000230  
0.000225  
0.000236  
0.000229  
0.000248  
0.000234  
0.000229  
0.000237  
0.000229  
0.000235  
0.000232  
0.000234  
0.000235  
0.000235  
0.000236  
0.000242  
0.000233  
0.000230  
0.000232  
0.000234  
0.000241  
0.000236  
0.000230  
0.000242  
0.000231  
0.000257  
0.000248  
0.000245  
0.000245  
0.000252  
0.000247  
0.000247  
0.000254  
0.000250  
0.000250  
0.000251  
0.000250  
0.000259  
0.000248  
0.000248  
0.000259  
0.000224  
0.000235  
0.000231  
0.000228  
0.000251  
0.000236  
0.000246  
0.000231  
0.000230  
0.000226  
0.000223  
0.000227  
0.000224  
0.000222  
0.000227  
0.000223  
0.000231  
0.000245  
0.000256  
0.000237  
0.000250  
0.000232  
0.000234  
0.000232  
0.000232  
0.000230  
0.000233  
0.000234  
0.000229  
0.000234  
0.000234  
0.000230  
0.000241  
0.000236  
0.000240  
0.000243  
0.000254  
0.000235  
0.000240  
0.000236  
0.000236  
0.000242  
0.000238  
0.000238  
0.000239  
0.000238  
0.000236  
0.000240  
0.000283  
0.000254  
0.000254  
0.000265  
0.000256  
0.000254  
0.000252  
0.000259  
0.000255  
0.000251  
0.000255  
0.000256  
0.000252  
0.000252  
0.000253  
0.000254  
0.000218  
0.000224  
0.000219  
0.000222  
0.000223  
0.000218  
0.000218  
0.000216  
0.000224  
0.000222  
0.000220  
0.000217  
0.000220  
0.000218  
0.000225  
0.000219  
0.000223  
0.000228  
0.000225  
0.000226  
0.000228  
0.000222  
0.000226  
0.000226  
0.000225  
0.000227  
0.000226  
0.000223  
0.000228  
0.000223  
0.000227  
0.000228  
0.000231  
0.000230  
0.000230  
0.000226  
0.000229  
0.000224  
0.000233  
0.000229  
0.000229  
0.000228  
0.000232  
0.000232  
0.000229  
0.000227  
0.000225  
0.000232  
0.000244  
0.000245  
0.000247  
0.000246  
0.000244  
0.000247  
0.000246  
0.000246  
0.000244  
0.000246  
0.000245  
0.000248  
0.000247  
0.000247  
0.000246  
0.000242  
0.000224  
0.000224  
0.000224  
0.000224  
0.000223  
0.000219  
0.000217  
0.000222  
0.000221  
0.000219  
0.000222  
0.000219  
0.000220  
0.000222  
0.000220  
0.000223  
0.000226  
0.000226  
0.000226  
0.000227  
0.000227  
0.000255  
0.000231  
0.000229  
0.000227  
0.000226  
0.000227  
0.000234  
0.000226  
0.000227  
0.000226  
0.000227  
0.000232  
0.000235  
0.000230  
0.000230  
0.000231  
0.000231  
0.000229  
0.000234  
0.000231  
0.000230  
0.000231  
0.000231  
0.000240  
0.000232  
0.000232  
0.000230  
0.000252  
0.000251  
0.000251  
0.000248  
0.000248  
0.000252  
0.000245  
0.000247  
0.000245  
0.000249  
0.000246  
0.000247  
0.000245  
0.000246  
0.000243  
0.000246  
0.000262  
0.000265  
0.000264  
0.000261  
0.000266  
0.000265  
0.000258  
0.000261  
0.000262  
0.000260  
0.000261  
0.000260  
0.000258  
0.000265  
0.000269  
0.000260  
0.000271  
0.000270  
0.000301  
0.000274  
0.000270  
0.000268  
0.000269  
0.000269  
0.000277  
0.000271  
0.000275  
0.000270  
0.000274  
0.000277  
0.000273  
0.000276  
0.000276  
0.000278  
0.000272  
0.000277  
0.000274  
0.000278  
0.000275  
0.000272  
0.000272  
0.000273  
0.000275  
0.000277  
0.000279  
0.000279  
0.000272  
0.000280  
0.000291  
0.000301  
0.000294  
0.000292  
0.000290  
0.000295  
0.000296  
0.000292  
0.000289  
0.000295  
0.000290  
0.000293  
0.000294  
0.000294  
0.000295  
0.000289  
0.000235  
0.000271  
0.000234  
0.000232  
0.000239  
0.000237  
0.000241  
0.000238  
0.000238  
0.000238  
0.000232  
0.000239  
0.000236  
0.000232  
0.000235  
0.000236  
0.000242  
0.000246  
0.000247  
0.000242  
0.000246  
0.000244  
0.000249  
0.000244  
0.000251  
0.000243  
0.000246  
0.000245  
0.000244  
0.000243  
0.000240  
0.000242  
0.000244  
0.000246  
0.000247  
0.000247  
0.000246  
0.000248  
0.000245  
0.000248  
0.000246  
0.000245  
0.000248  
0.000244  
0.000244  
0.000246  
0.000245  
0.000243  
0.000263  
0.000265  
0.000264  
0.000264  
0.000260  
0.000261  
0.000267  
0.000263  
0.000264  
0.000264  
0.000261  
0.000260  
0.000264  
0.000261  
0.000263  
0.000269  
0.000232  
0.000235  
0.000231  
0.000225  
0.000230  
0.000229  
0.000229  
0.000228  
0.000231  
0.000232  
0.000230  
0.000231  
0.000228  
0.000228  
0.000233  
0.000227  
0.000238  
0.000243  
0.000237  
0.000234  
0.000235  
0.000232  
0.000237  
0.000235  
0.000237  
0.000241  
0.000240  
0.000241  
0.000241  
0.000238  
0.000246  
0.000235  
0.000239  
0.000270  
0.000238  
0.000238  
0.000236  
0.000239  
0.000240  
0.000239  
0.000249  
0.000246  
0.000244  
0.000242  
0.000246  
0.000244  
0.000243  
0.000242  
0.000259  
0.000255  
0.000257  
0.000256  
0.000260  
0.000256  
0.000256  
0.000259  
0.000260  
0.000270  
0.000263  
0.000264  
0.000261  
0.000259  
0.000267  
0.000261  
0.000228  
0.000238  
0.000234  
0.000228  
0.000223  
0.000231  
0.000228  
0.000251  
0.000228  
0.000224  
0.000230  
0.000227  
0.000223  
0.000227  
0.000227  
0.000223  
0.000240  
0.000241  
0.000237  
0.000238  
0.000233  
0.000231  
0.000236  
0.000237  
0.000232  
0.000229  
0.000233  
0.000231  
0.000231  
0.000229  
0.000230  
0.000234  
0.000233  
0.000236  
0.000235  
0.000237  
0.000232  
0.000243  
0.000236  
0.000235  
0.000236  
0.000242  
0.000238  
0.000239  
0.000238  
0.000239  
0.000233  
0.000241  
0.000252  
0.000248  
0.000252  
0.000255  
0.000249  
0.000253  
0.000252  
0.000248  
0.000254  
0.000256  
0.000253  
0.000252  
0.000250  
0.000257  
0.000247  
0.000251  
0.000228  
0.000235  
0.000225  
0.000241  
0.000226  
0.000223  
0.000237  
0.000235  
0.000230  
0.000234  
0.000239  
0.000238  
0.000221  
0.000225  
0.000224  
0.000224  
0.000230  
0.000235  
0.000234  
0.000240  
0.000229  
0.000246  
0.000243  
0.000243  
0.000235  
0.000232  
0.000251  
0.000236  
0.000229  
0.000228  
0.000228  
0.000234  
0.000235  
0.000233  
0.000234  
0.000230  
0.000231  
0.000240  
0.000239  
0.000249  
0.000233  
0.000240  
0.000235  
0.000236  
0.000232  
0.000232  
0.000233  
0.000236  
0.000251  
0.000251  
0.000260  
0.000248  
0.000248  
0.000250  
0.000259  
0.000280  
0.000258  
0.000264  
0.000257  
0.000250  
0.000249  
0.000252  
0.000249  
0.000257  
0.000223  
0.000229  
0.000226  
0.000227  
0.000225  
0.000225  
0.000223  
0.000224  
0.000227  
0.000222  
0.000221  
0.000222  
0.000223  
0.000222  
0.000222  
0.000224  
0.000238  
0.000231  
0.000232  
0.000229  
0.000230  
0.000231  
0.000232  
0.000243  
0.000235  
0.000231  
0.000230  
0.000228  
0.000231  
0.000229  
0.000231  
0.000236  
0.000238  
0.000256  
0.000233  
0.000235  
0.000233  
0.000231  
0.000233  
0.000232  
0.000239  
0.000235  
0.000235  
0.000232  
0.000232  
0.000238  
0.000231  
0.000234  
0.000247  
0.000246  
0.000249  
0.000255  
0.000255  
0.000248  
0.000251  
0.000249  
0.000249  
0.000252  
0.000251  
0.000255  
0.000246  
0.000254  
0.000248  
0.000248  
0.000261  
0.000266  
0.000264  
0.000267  
0.000265  
0.000264  
0.000263  
0.000262  
0.000266  
0.000258  
0.000264  
0.000260  
0.000262  
0.000263  
0.000263  
0.000263  
0.000274  
0.000267  
0.000270  
0.000271  
0.000275  
0.000269  
0.000268  
0.000273  
0.000271  
0.000267  
0.000268  
0.000270  
0.000269  
0.000272  
0.000269  
0.000275  
0.000276  
0.000277  
0.000278  
0.000273  
0.000278  
0.000272  
0.000279  
0.000282  
0.000276  
0.000276  
0.000279  
0.000275  
0.000274  
0.000281  
0.000275  
0.000276  
0.000297  
0.000294  
0.000300  
0.000295  
0.000302  
0.000296  
0.000299  
0.000293  
0.000299  
0.000298  
0.000296  
0.000301  
0.000291  
0.000298  
0.000298  
0.000299  
0.000263  
0.000272  
0.000260  
0.000248  
0.000263  
0.000252  
0.000252  
0.000250  
0.000253  
0.000253  
0.000250  
0.000256  
0.000253  
0.000250  
0.000253  
0.000249  
0.000276  
0.000261  
0.000260  
0.000257  
0.000259  
0.000256  
0.000265  
0.000260  
0.000259  
0.000264  
0.000260  
0.000259  
0.000258  
0.000260  
0.000264  
0.000262  
0.000277  
0.000268  
0.000270  
0.000268  
0.000268  
0.000304  
0.000262  
0.000261  
0.000262  
0.000259  
0.000268  
0.000264  
0.000262  
0.000263  
0.000262  
0.000266  
0.000289  
0.000291  
0.000288  
0.000289  
0.000284  
0.000283  
0.000283  
0.000285  
0.000286  
0.000277  
0.000277  
0.000285  
0.000282  
0.000281  
0.000280  
0.000280  
0.000241  
0.000255  
0.000236  
0.000241  
0.000236  
0.000243  
0.000238  
0.000236  
0.000235  
0.000239  
0.000236  
0.000240  
0.000243  
0.000236  
0.000237  
0.000238  
0.000246  
0.000247  
0.000245  
0.000245  
0.000242  
0.000249  
0.000249  
0.000245  
0.000243  
0.000250  
0.000250  
0.000241  
0.000245  
0.000248  
0.000246  
0.000255  
0.000248  
0.000246  
0.000245  
0.000243  
0.000244  
0.000265  
0.000249  
0.000246  
0.000250  
0.000247  
0.000246  
0.000250  
0.000247  
0.000249  
0.000247  
0.000251  
0.000262  
0.000267  
0.000263  
0.000265  
0.000266  
0.000264  
0.000263  
0.000265  
0.000267  
0.000269  
0.000263  
0.000264  
0.000269  
0.000262  
0.000263  
0.000264  
0.000228  
0.000256  
0.000235  
0.000231  
0.000230  
0.000227  
0.000231  
0.000225  
0.000228  
0.000229  
0.000225  
0.000230  
0.000231  
0.000229  
0.000228  
0.000228  
0.000233  
0.000236  
0.000233  
0.000232  
0.000236  
0.000234  
0.000234  
0.000235  
0.000236  
0.000235  
0.000237  
0.000237  
0.000232  
0.000233  
0.000238  
0.000239  
0.000234  
0.000238  
0.000237  
0.000238  
0.000240  
0.000236  
0.000235  
0.000237  
0.000240  
0.000236  
0.000242  
0.000238  
0.000240  
0.000236  
0.000239  
0.000238  
0.000257  
0.000255  
0.000253  
0.000253  
0.000251  
0.000254  
0.000257  
0.000252  
0.000253  
0.000257  
0.000252  
0.000250  
0.000254  
0.000255  
0.000250  
0.000253  
0.000229  
0.000238  
0.000232  
0.000232  
0.000232  
0.000229  
0.000230  
0.000232  
0.000231  
0.000237  
0.000229  
0.000227  
0.000234  
0.000233  
0.000231  
0.000233  
0.000238  
0.000245  
0.000241  
0.000235  
0.000236  
0.000236  
0.000238  
0.000239  
0.000240  
0.000238  
0.000241  
0.000241  
0.000241  
0.000241  
0.000243  
0.000236  
0.000240  
0.000244  
0.000239  
0.000242  
0.000240  
0.000240  
0.000242  
0.000241  
0.000244  
0.000240  
0.000246  
0.000241  
0.000241  
0.000246  
0.000243  
0.000239  
0.000259  
0.000259  
0.000256  
0.000257  
0.000259  
0.000259  
0.000255  
0.000266  
0.000263  
0.000257  
0.000256  
0.000256  
0.000257  
0.000262  
0.000258  
0.000257  
0.000283  
0.000283  
0.000292  
0.000279  
0.000279  
0.000286  
0.000283  
0.000285  
0.000282  
0.000283  
0.000280  
0.000283  
0.000283  
0.000281  
0.000280  
0.000282  
0.000297  
0.000289  
0.000293  
0.000288  
0.000293  
0.000297  
0.000292  
0.000291  
0.000289  
0.000288  
0.000293  
0.000290  
0.000286  
0.000288  
0.000284  
0.000289  
0.000299  
0.000298  
0.000297  
0.000291  
0.000296  
0.000301  
0.000296  
0.000295  
0.000294  
0.000292  
0.000294  
0.000294  
0.000291  
0.000293  
0.000297  
0.000294  
0.000320  
0.000314  
0.000313  
0.000316  
0.000318  
0.000320  
0.000318  
0.000315  
0.000317  
0.000326  
0.000324  
0.000315  
0.000317  
0.000316  
0.000317  
0.000319  
0.000261  
0.000260  
0.000261  
0.000257  
0.000259  
0.000266  
0.000256  
0.000265  
0.000256  
0.000257  
0.000257  
0.000263  
0.000258  
0.000257  
0.000256  
0.000261  
0.000272  
0.000267  
0.000270  
0.000263  
0.000270  
0.000266  
0.000266  
0.000268  
0.000263  
0.000268  
0.000267  
0.000272  
0.000272  
0.000265  
0.000268  
0.000263  
0.000273  
0.000273  
0.000275  
0.000274  
0.000272  
0.000274  
0.000269  
0.000269  
0.000276  
0.000270  
0.000277  
0.000271  
0.000269  
0.000278  
0.000274  
0.000277  
0.000291  
0.000294  
0.000330  
0.000295  
0.000294  
0.000328  
0.000295  
0.000296  
0.000296  
0.000297  
0.000291  
0.000300  
0.000294  
0.000295  
0.000293  
0.000298  
0.000253  
0.000285  
0.000254  
0.000256  
0.000258  
0.000253  
0.000253  
0.000254  
0.000261  
0.000257  
0.000254  
0.000252  
0.000250  
0.000259  
0.000255  
0.000254  
0.000270  
0.000263  
0.000262  
0.000265  
0.000262  
0.000264  
0.000262  
0.000265  
0.000267  
0.000278  
0.000261  
0.000263  
0.000263  
0.000271  
0.000262  
0.000266  
0.000268  
0.000265  
0.000265  
0.000275  
0.000263  
0.000264  
0.000265  
0.000268  
0.000265  
0.000265  
0.000268  
0.000265  
0.000269  
0.000274  
0.000267  
0.000263  
0.000288  
0.000287  
0.000289  
0.000287  
0.000288  
0.000286  
0.000284  
0.000289  
0.000286  
0.000289  
0.000290  
0.000286  
0.000291  
0.000295  
0.000288  
0.000284  
0.000251  
0.000254  
0.000248  
0.000248  
0.000249  
0.000249  
0.000249  
0.000248  
0.000253  
0.000247  
0.000253  
0.000249  
0.000248  
0.000256  
0.000251  
0.000248  
0.000254  
0.000251  
0.000254  
0.000257  
0.000259  
0.000254  
0.000256  
0.000254  
0.000254  
0.000256  
0.000254  
0.000255  
0.000264  
0.000258  
0.000256  
0.000252  
0.000262  
0.000258  
0.000256  
0.000264  
0.000256  
0.000260  
0.000265  
0.000262  
0.000259  
0.000264  
0.000258  
0.000264  
0.000264  
0.000262  
0.000263  
0.000263  
0.000274  
0.000276  
0.000278  
0.000278  
0.000275  
0.000275  
0.000274  
0.000279  
0.000285  
0.000276  
0.000276  
0.000277  
0.000280  
0.000278  
0.000276  
0.000286  

==> figs/source/breach12800_1.dat <==
0.000312 
0.000280 
0.000276 
0.000272 
0.000269 
0.000269 
0.000275 
0.000272 
0.000275 
0.000268 
0.000271 
0.000270 
0.000274 
0.000272 
0.000273 
0.000267 
0.000283 
0.000271 
0.000280 
0.000273 
0.000272 
0.000271 
0.000275 
0.000269 
0.000273 
0.000269 
0.000273 
0.000267 
0.000269 
0.000272 
0.000271 
0.000267 
0.000281 
0.000270 
0.000269 
0.000273 
0.000271 
0.000271 
0.000269 
0.000273 
0.000274 
0.000268 
0.000270 
0.000268 
0.000268 
0.000273 
0.000270 
0.000271 
0.000279 
0.000279 
0.000276 
0.000277 
0.000294 
0.000275 
0.000273 
0.000270 
0.000278 
0.000269 
0.000268 
0.000274 
0.000274 
0.000268 
0.000275 
0.000269 
0.000412 
0.000275 
0.000273 
0.000275 
0.000279 
0.000279 
0.000273 
0.000284 
0.000282 
0.000279 
0.000281 
0.000276 
0.000277 
0.000277 
0.000273 
0.000274 
0.000283 
0.000278 
0.000288 
0.000274 
0.000281 
0.000274 
0.000273 
0.000278 
0.000284 
0.000278 
0.000274 
0.000278 
0.000275 
0.000276 
0.000278 
0.000272 
0.000285 
0.000281 
0.000273 
0.000273 
0.000276 
0.000272 
0.000278 
0.000285 
0.000273 
0.000281 
0.000278 
0.000282 
0.000274 
0.000276 
0.000276 
0.000285 
0.000280 
0.000279 
0.000277 
0.000275 
0.000303 
0.000276 
0.000275 
0.000271 
0.000276 
0.000281 
0.000275 
0.000272 
0.000283 
0.000274 
0.000274 
0.000279 
0.000287 
0.000277 
0.000272 
0.000279 
0.000281 
0.000274 
0.000274 
0.000274 
0.000283 
0.000273 
0.000274 
0.000278 
0.000279 
0.000277 
0.000275 
0.000274 
0.000282 
0.000284 
0.000280 
0.000284 
0.000278 
0.000280 
0.000277 
0.000277 
0.000273 
0.000272 
0.000281 
0.000273 
0.000273 
0.000273 
0.000276 
0.000274 
0.000275 
0.000273 
0.000273 
0.000280 
0.000275 
0.000281 
0.000285 
0.000281 
0.000274 
0.000274 
0.000275 
0.000272 
0.000276 
0.000275 
0.000274 
0.000276 
0.000275 
0.000275 
0.000273 
0.000274 
0.000310 
0.000275 
0.000280 
0.000274 
0.000277 
0.000275 
0.000273 
0.000273 
0.000277 
0.000280 
0.000275 
0.000275 
0.000290 
0.000277 
0.000275 
0.000281 
0.000274 
0.000275 
0.000277 
0.000276 
0.000275 
0.000274 
0.000277 
0.000275 
0.000279 
0.000274 
0.000275 
0.000275 
0.000278 
0.000280 
0.000284 
0.000280 
0.000276 
0.000277 
0.000274 
0.000274 
0.000274 
0.000273 
0.000275 
0.000275 
0.000273 
0.000275 
0.000274 
0.000275 
0.000278 
0.000273 
0.000277 
0.000275 
0.000275 
0.000273 
0.000274 
0.000273 
0.000273 
0.000282 
0.000277 
0.000274 
0.000273 
0.000276 
0.000273 
0.000281 
0.000276 
0.000278 
0.000276 
0.000272 
0.000306 
0.000275 
0.000277 
0.000274 
0.000274 
0.000282 
0.000273 
0.000275 
0.000276 
0.000281 
0.000274 
0.000276 
0.000288 
0.000276 
0.000275 
0.000273 
0.000277 
0.000279 
0.000273 
0.000283 
0.000277 
0.000274 
0.000276 
0.000279 
0.000280 
0.000277 
0.000277 
0.000273 
0.000277 
0.000279 
0.000282 
0.000272 
0.000273 
0.000274 
0.000277 
0.000279 
0.000274 
0.000276 
0.000273 
0.000275 
0.000274 
0.000278 
0.000273 
0.000273 
0.000281 
0.000272 
0.000274 
0.000275 
0.000276 
0.000283 
0.000274 
0.000272 
0.000275 
0.000273 
0.000276 
0.000273 
0.000280 
0.000272 
0.000282 
0.000272 
0.000281 
0.000281 
0.000281 
0.000275 
0.000305 
0.000272 
0.000271 
0.000273 
0.000272 
0.000280 
0.000277 
0.000275 
0.000281 
0.000281 
0.000273 
0.000278 
0.000297 
0.000278 
0.000281 
0.000273 
0.000278 
0.000273 
0.000283 
0.000279 
0.000273 
0.000273 
0.000275 
0.000276 
0.000283 
0.000277 
0.000274 
0.000274 
0.000283 
0.000292 
0.000278 
0.000274 
0.000279 
0.000272 
0.000278 
0.000272 
0.000278 
0.000275 
0.000273 
0.000275 
0.000276 
0.000274 
0.000279 
0.000274 
0.000280 
0.000272 
0.000273 
0.000278 
0.000276 
0.000274 
0.000279 
0.000273 
0.000272 
0.000276 
0.000275 
0.000272 
0.000273 
0.000274 
0.000271 
0.000273 
0.000282 
0.000272 
0.000273 
0.000277 
0.000309 
0.000272 
0.000274 
0.000278 
0.000273 
0.000272 
0.000274 
0.000273 
0.000276 
0.000272 
0.000273 
0.000276 
0.000298 
0.000275 
0.000278 
0.000280 
0.000280 
0.000276 
0.000276 
0.000276 
0.000275 
0.000275 
0.000275 
0.000274 
0.000275 
0.000275 
0.000282 
0.000274 
0.000287 
0.000278 
0.000283 
0.000274 
0.000278 
0.000275 
0.000279 
0.000279 
0.000281 
0.000281 
0.000276 
0.000275 
0.000275 
0.000274 
0.000281 
0.000275 
0.000285 
0.000283 
0.000276 
0.000276 
0.000274 
0.000275 
0.000282 
0.000280 
0.000276 
0.000274 
0.000280 
0.000279 
0.000277 
0.000279 
0.000273 
0.000285 
0.000284 
0.000277 
0.000275 
0.000275 
0.000310 
0.000275 
0.000280 
0.000293 
0.000275 
0.000276 
0.000275 
0.000278 
0.000274 
0.000281 
0.000278 
0.000286 
0.000297 
0.000275 
0.000290 
0.000283 
0.000277 
0.000277 
0.000277 
0.000271 
0.000274 
0.000280 
0.000273 
0.000274 
0.000272 
0.000273 
0.000275 
0.000274 
0.000287 
0.000279 
0.000288 
0.000279 
0.000284 
0.000279 
0.000276 
0.000275 
0.000273 
0.000272 
0.000282 
0.000275 
0.000275 
0.000280 
0.000275 
0.000275 
0.000281 
0.000274 
0.000274 
0.000273 
0.000275 
0.000273 
0.000272 
0.000283 
0.000273 
0.000272 
0.000275 
0.000277 
0.000275 
0.000270 
0.000273 
0.000276 
0.000284 
0.000276 
0.000275 
0.000274 
0.000306 
0.000291 
0.000276 
0.000271 
0.000274 
0.000272 
0.000274 
0.000278 
0.000271 
0.000274 
0.000275 
0.000276 
0.000312 
0.000293 
0.000294 
0.000295 
0.000299 
0.000297 
0.000303 
0.000301 
0.000293 
0.000300 
0.000306 
0.000298 
0.000300 
0.000293 
0.000295 
0.000294 
0.000299 
0.000329 
0.000304 
0.000297 
0.000293 
0.000297 
0.000294 
0.000299 
0.000292 
0.000294 
0.000299 
0.000303 
0.000299 
0.000295 
0.000294 
0.000301 
0.000298 
0.000294 
0.000299 
0.000294 
0.000304 
0.000297 
0.000298 
0.000294 
0.000294 
0.000297 
0.000297 
0.000302 
0.000301 
0.000299 
0.000296 
0.000294 
0.000295 
0.000291 
0.000297 
0.000295 
0.000337 
0.000292 
0.000299 
0.000293 
0.000294 
0.000293 
0.000294 
0.000303 
0.000299 
0.000296 
0.000304 
0.000299 
0.000296 
0.000288 
0.000283 
0.000277 
0.000279 
0.000274 
0.000276 
0.000281 
0.000277 
0.000277 
0.000278 
0.000280 
0.000277 
0.000277 
0.000281 
0.000276 
0.000280 
0.000288 
0.000287 
0.000284 
0.000284 
0.000278 
0.000275 
0.000283 
0.000281 
0.000278 
0.000277 
0.000285 
0.000278 
0.000282 
0.000276 
0.000277 
0.000279 
0.000278 
0.000284 
0.000278 
0.000283 
0.000277 
0.000277 
0.000284 
0.000276 
0.000281 
0.000278 
0.000282 
0.000277 
0.000288 
0.000282 
0.000276 
0.000283 
0.000284 
0.000283 
0.000276 
0.000310 
0.000278 
0.000283 
0.000283 
0.000278 
0.000277 
0.000277 
0.000282 
0.000277 
0.000284 
0.000277 
0.000279 
0.000283 
0.000284 
0.000278 
0.000275 
0.000279 
0.000280 
0.000279 
0.000274 
0.000274 
0.000282 
0.000277 
0.000274 
0.000274 
0.000276 
0.000273 
0.000275 
0.000285 
0.000292 
0.000290 
0.000276 
0.000290 
0.000282 
0.000279 
0.000276 
0.000278 
0.000280 
0.000281 
0.000276 
0.000279 
0.000275 
0.000278 
0.000282 
0.000281 
0.000281 
0.000282 
0.000280 
0.000282 
0.000280 
0.000278 
0.000276 
0.000276 
0.000280 
0.000275 
0.000283 
0.000280 
0.000274 
0.000281 
0.000276 
0.000278 
0.000275 
0.000275 
0.000274 
0.000307 
0.000277 
0.000277 
0.000280 
0.000281 
0.000280 
0.000278 
0.000275 
0.000276 
0.000275 
0.000276 
0.000278 
0.000296 
0.000274 
0.000274 
0.000281 
0.000273 
0.000275 
0.000272 
0.000275 
0.000279 
0.000274 
0.000272 
0.000273 
0.000271 
0.000272 
0.000274 
0.000272 
0.000278 
0.000285 
0.000286 
0.000275 
0.000277 
0.000277 
0.000273 
0.000278 
0.000272 
0.000271 
0.000278 
0.000275 
0.000272 
0.000280 
0.000272 
0.000274 
0.000276 
0.000275 
0.000276 
0.000275 
0.000276 
0.000282 
0.000272 
0.000278 
0.000273 
0.000272 
0.000281 
0.000279 
0.000279 
0.000274 
0.000273 
0.000277 
0.000281 
0.000273 
0.000274 
0.000283 
0.000306 
0.000272 
0.000276 
0.000277 
0.000275 
0.000272 
0.000282 
0.000274 
0.000272 
0.000281 
0.000273 
0.000278 
0.000323 
0.000301 
0.000301 
0.000289 
0.000290 
0.000296 
0.000297 
0.000293 
0.000302 
0.000291 
0.000297 
0.000293 
0.000292 
0.000289 
0.000291 
0.000295 
0.000295 
0.000300 
0.000302 
0.000304 
0.000299 
0.000296 
0.000293 
0.000293 
0.000295 
0.000297 
0.000298 
0.000293 
0.000290 
0.000297 
0.000289 
0.000298 
0.000295 
0.000293 
0.000292 
0.000296 
0.000297 
0.000295 
0.000294 
0.000304 
0.000293 
0.000297 
0.000290 
0.000302 
0.000291 
0.000290 
0.000296 
0.000291 
0.000296 
0.000301 
0.000291 
0.000295 
0.000331 
0.000297 
0.000292 
0.000294 
0.000294 
0.000297 
0.000290 
0.000290 
0.000299 
0.000291 
0.000298 
0.000288 
0.000291 
0.000291 
0.000282 
0.000278 
0.000280 
0.000282 
0.000283 
0.000276 
0.000279 
0.000295 
0.000278 
0.000277 
0.000281 
0.000278 
0.000277 
0.000276 
0.000292 
0.000283 
0.000289 
0.000281 
0.000278 
0.000276 
0.000277 
0.000282 
0.000278 
0.000279 
0.000275 
0.000280 
0.000279 
0.000277 
0.000282 
0.000276 
0.000288 
0.000283 
0.000276 
0.000277 
0.000281 
0.000275 
0.000277 
0.000275 
0.000276 
0.000275 
0.000279 
0.000276 
0.000281 
0.000277 
0.000276 
0.000275 
0.000289 
0.000285 
0.000275 
0.000277 
0.000306 
0.000277 
0.000284 
0.000276 
0.000276 
0.000283 
0.000275 
0.000277 
0.000276 
0.000284 
0.000285 
0.000278 
0.000418 
0.000277 
0.000275 
0.000273 
0.000273 
0.000274 
0.000274 
0.000274 
0.000274 
0.000292 
0.000273 
0.000273 
0.000274 
0.000278 
0.000271 
0.000283 
0.000279 
0.000280 
0.000283 
0.000276 
0.000287 
0.000281 
0.000274 
0.000272 
0.000277 
0.000276 
0.000273 
0.000278 
0.000273 
0.000274 
0.000273 
0.000282 
0.000282 
0.000283 
0.000279 
0.000276 
0.000292 
0.000278 
0.000283 
0.000276 
0.000273 
0.000273 
0.000276 
0.000277 
0.000271 
0.000272 
0.000277 
0.000274 
0.000281 
0.000274 
0.000287 
0.000284 
0.000306 
0.000275 
0.000282 
0.000274 
0.000273 
0.000272 
0.000273 
0.000274 
0.000275 
0.000275 
0.000271 
0.000274 
0.000321 
0.000301 
0.000305 
0.000296 
0.000296 
0.000300 
0.000295 
0.000296 
0.000296 
0.000297 
0.000300 
0.000299 
0.000301 
0.000296 
0.000296 
0.000295 
0.000305 
0.000307 
0.000308 
0.000296 
0.000301 
0.000296 
0.000294 
0.000295 
0.000296 
0.000299 
0.000303 
0.000295 
0.000310 
0.000295 
0.000295 
0.000301 
0.000306 
0.000302 
0.000298 
0.000298 
0.000297 
0.000296 
0.000294 
0.000293 
0.000297 
0.000294 
0.000302 
0.000302 
0.000305 
0.000296 
0.000369 
0.000295 
0.000306 
0.000305 
0.000294 
0.000299 
0.000344 
0.000304 
0.000297 
0.000297 
0.000295 
0.000306 
0.000295 
0.000294 
0.000302 
0.000301 
0.000294 
0.000297 
0.000305 
0.000279 
0.000278 
0.000280 
0.000283 
0.000284 
0.000277 
0.000278 
0.000279 
0.000278 
0.000279 
0.000282 
0.000278 
0.000279 
0.000285 
0.000283 
0.000281 
0.000283 
0.000296 
0.000283 
0.000284 
0.000284 
0.000281 
0.000297 
0.000284 
0.000278 
0.000281 
0.000285 
0.000277 
0.000282 
0.000281 
0.000288 
0.000280 
0.000280 
0.000285 
0.000284 
0.000282 
0.000279 
0.000278 
0.000278 
0.000281 
0.000280 
0.000287 
0.000285 
0.000279 
0.000282 
0.000279 
0.000284 
0.000291 
0.000279 
0.000280 
0.000280 
0.000312 
0.000280 
0.000288 
0.000280 
0.000279 
0.000278 
0.000282 
0.000281 
0.000279 
0.000283 
0.000287 
0.000286 
0.000293 
0.000278 
0.000281 
0.000277 
0.000277 
0.000282 
0.000275 
0.000275 
0.000277 
0.000286 
0.000275 
0.000278 
0.000281 
0.000278 
0.000276 
0.000276 
0.000284 
0.000284 
0.000291 
0.000278 
0.000277 
0.000277 
0.000281 
0.000278 
0.000286 
0.000276 
0.000276 
0.000276 
0.000281 
0.000282 
0.000279 
0.000278 
0.000286 
0.000275 
0.000287 
0.000274 
0.000277 
0.000276 
0.000274 
0.000275 
0.000281 
0.000276 
0.000279 
0.000275 
0.000282 
0.000277 
0.000278 
0.000277 
0.000278 
0.000274 
0.000280 
0.000278 
0.000313 
0.000282 
0.000278 
0.000282 
0.000281 
0.000279 
0.000276 
0.000280 
0.000276 
0.000276 
0.000278 
0.000279 
0.000300 
0.000276 
0.000276 
0.000280 
0.000276 
0.000274 
0.000282 
0.000275 
0.000272 
0.000279 
0.000279 
0.000282 
0.000276 
0.000280 
0.000273 
0.000280 
0.000282 
0.000280 
0.000292 
0.000278 
0.000283 
0.000273 
0.000274 
0.000277 
0.000275 
0.000276 
0.000276 
0.000274 
0.000276 
0.000281 
0.000275 
0.000276 
0.000280 
0.000275 
0.000275 
0.000278 
0.000275 
0.000274 
0.000275 
0.000278 
0.000274 
0.000274 
0.000273 
0.000272 
0.000275 
0.000279 
0.000283 
0.000274 
0.000276 
0.000275 
0.000273 
0.000279 
0.000304 
0.000274 
0.000273 
0.000274 
0.000275 
0.000275 
0.000276 
0.000275 
0.000276 
0.000292 
0.000277 
0.000274 
0.000318 
0.000298 
0.000302 
0.000294 
0.000306 
0.000315 
0.000306 
0.000302 
0.000301 
0.000304 
0.000299 
0.000296 
0.000300 
0.000303 
0.000295 
0.000298 
0.000320 
0.000312 
0.000310 
0.000327 
0.000301 
0.000296 
0.000300 
0.000294 
0.000301 
0.000300 
0.000299 
0.000294 
0.000295 
0.000294 
0.000302 
0.000298 
0.000321 
0.000304 
0.000297 
0.000298 
0.000301 
0.000298 
0.000304 
0.000293 
0.000300 
0.000324 
0.000295 
0.000295 
0.000295 
0.000293 
0.000294 
0.000305 
0.000324 
0.000304 
0.000299 
0.000297 
0.000335 
0.000301 
0.000293 
0.000299 
0.000304 
0.000305 
0.000300 
0.000299 
0.000297 
0.000295 
0.000297 
0.000294 
0.000296 
0.000283 
0.000276 
0.000293 
0.000282 
0.000273 
0.000279 
0.000276 
0.000280 
0.000274 
0.000278 
0.000274 
0.000275 
0.000275 
0.000279 
0.000275 
0.000282 
0.000283 
0.000285 
0.000275 
0.000281 
0.000284 
0.000281 
0.000276 
0.000275 
0.000280 
0.000280 
0.000274 
0.000276 
0.000282 
0.000275 
0.000275 
0.000280 
0.000285 
0.000276 
0.000280 
0.000277 
0.000283 
0.000281 
0.000282 
0.000275 
0.000279 
0.000275 
0.000280 
0.000279 
0.000280 
0.000276 
0.000274 
0.000279 
0.000274 
0.000278 
0.000278 
0.000306 
0.000276 
0.000281 
0.000278 
0.000276 
0.000274 
0.000274 
0.000281 
0.000277 
0.000283 
0.000275 
0.000274 
0.000295 
0.000278 
0.000277 
0.000275 
0.000278 
0.000280 
0.000273 
0.000281 
0.000277 
0.000276 
0.000274 
0.000285 
0.000273 
0.000275 
0.000278 
0.000277 
0.000286 
0.000278 
0.000281 
0.000272 
0.000278 
0.000273 
0.000280 
0.000277 
0.000273 
0.000281 
0.000273 
0.000275 
0.000275 
0.000274 
0.000278 
0.000279 
0.000278 
0.000290 
0.000275 
0.000271 
0.000277 
0.000281 
0.000284 
0.000273 
0.000278 
0.000277 
0.000273 
0.000273 
0.000273 
0.000277 
0.000282 
0.000272 
0.000275 
0.000275 
0.000285 
0.000275 
0.000303 
0.000279 
0.000274 
0.000273 
0.000274 
0.000272 
0.000273 
0.000275 
0.000273 
0.000274 
0.000280 
0.000271 
0.000292 
0.000279 
0.000279 
0.000276 
0.000274 
0.000273 
0.000273 
0.000273 
0.000275 
0.000272 
0.000278 
0.000273 
0.000281 
0.000272 
0.000272 
0.000282 
0.000278 
0.000281 
0.000288 
0.000272 
0.000274 
0.000279 
0.000277 
0.000274 
0.000274 
0.000275 
0.000277 
0.000273 
0.000274 
0.000272 
0.000274 
0.000278 
0.000273 
0.000281 
0.000274 
0.000282 
0.000275 
0.000274 
0.000276 
0.000272 
0.000272 
0.000272 
0.000271 
0.000275 
0.000279 
0.000274 
0.000272 
0.000279 
0.000279 
0.000275 
0.000272 
0.000276 
0.000300 
0.000272 
0.000275 
0.000273 
0.000273 
0.000280 
0.000272 
0.000279 
0.000275 
0.000273 
0.000271 
0.000282 
0.000327 
0.000298 
0.000305 
0.000297 
0.000297 
0.000296 
0.000296 
0.000297 
0.000310 
0.000332 
0.000297 
0.000296 
0.000297 
0.000304 
0.000298 
0.000296 
0.000302 
0.000302 
0.000309 
0.000316 
0.000301 
0.000298 
0.000305 
0.000297 
0.000299 
0.000305 
0.000306 
0.000297 
0.000300 
0.000311 
0.000299 
0.000297 
0.000315 
0.000300 
0.000305 
0.000302 
0.000306 
0.000293 
0.000299 
0.000311 
0.000306 
0.000300 
0.000303 
0.000294 
0.000297 
0.000312 
0.000307 
0.000296 
0.000305 
0.000306 
0.000296 
0.000303 
0.000351 
0.000297 
0.000299 
0.000298 
0.000299 
0.000305 
0.000306 
0.000305 
0.000299 
0.000301 
0.000302 
0.000301 
0.000287 
0.000284 
0.000281 
0.000279 
0.000274 
0.000281 
0.000284 
0.000281 
0.000274 
0.000273 
0.000274 
0.000277 
0.000277 
0.000276 
0.000286 
0.000272 
0.000288 
0.000280 
0.000283 
0.000274 
0.000278 
0.000282 
0.000276 
0.000277 
0.000277 
0.000281 
0.000274 
0.000275 
0.000276 
0.000276 
0.000291 
0.000275 
0.000284 
0.000276 
0.000282 
0.000279 
0.000277 
0.000275 
0.000282 
0.000281 
0.000279 
0.000282 
0.000278 
0.000276 
0.000311 
0.000279 
0.000275 
0.000273 
0.000276 
0.000276 
0.000279 
0.000292 
0.000305 
0.000274 
0.000274 
0.000274 
0.000278 
0.000274 
0.000274 
0.000276 
0.000273 
0.000274 
0.000274 
0.000273 
0.000292 
0.000276 
0.000277 
0.000275 
0.000279 
0.000273 
0.000275 
0.000280 
0.000271 
0.000281 
0.000273 
0.000273 
0.000274 
0.000281 
0.000279 
0.000275 
0.000289 
0.000279 
0.000284 
0.000275 
0.000275 
0.000273 
0.000281 
0.000275 
0.000273 
0.000278 
0.000274 
0.000274 
0.000282 
0.000276 
0.000275 
0.000273 
0.000275 
0.000273 
0.000277 
0.000280 
0.000275 
0.000272 
0.000271 
0.000279 
0.000278 
0.000274 
0.000274 
0.000270 
0.000285 
0.000279 
0.000274 
0.000274 
0.000276 
0.000275 
0.000277 
0.000275 
0.000307 
0.000272 
0.000273 
0.000273 
0.000278 
0.000272 
0.000273 
0.000276 
0.000281 
0.000281 
0.000282 
0.000272 
0.000298 
0.000275 
0.000276 
0.000277 
0.000274 
0.000273 
0.000280 
0.000280 
0.000278 
0.000274 
0.000282 
0.000273 
0.000273 
0.000283 
0.000278 
0.000274 
0.000285 
0.000277 
0.000283 
0.000276 
0.000275 
0.000274 
0.000275 
0.000279 
0.000282 
0.000274 
0.000275 
0.000276 
0.000273 
0.000277 
0.000275 
0.000276 
0.000284 
0.000278 
0.000316 
0.000273 
0.000274 
0.000281 
0.000275 
0.000280 
0.000272 
0.000275 
0.000273 
0.000274 
0.000273 
0.000275 
0.000272 
0.000274 
0.000280 
0.000273 
0.000281 
0.000282 
0.000303 
0.000276 
0.000280 
0.000279 
0.000272 
0.000274 
0.000275 
0.000279 
0.000278 
0.000272 
0.000271 
0.000271 
0.000331 
0.000314 
0.000313 
0.000307 
0.000306 
0.000301 
0.000308 
0.000308 
0.000299 
0.000299 
0.000298 
0.000309 
0.000297 
0.000302 
0.000297 
0.000302 
0.000313 
0.000313 
0.000315 
0.000307 
0.000298 
0.000306 
0.000302 
0.000302 
0.000307 
0.000301 
0.000298 
0.000310 
0.000298 
0.000301 
0.000299 
0.000304 
0.000314 
0.000313 
0.000303 
0.000322 
0.000312 
0.000305 
0.000301 
0.000308 
0.000307 
0.000310 
0.000309 
0.000306 
0.000312 
0.000300 
0.000303 
0.000299 
0.000311 
0.000304 
0.000302 
0.000301 
0.000341 
0.000301 
0.000302 
0.000300 
0.000310 
0.000304 
0.000299 
0.000305 
0.000301 
0.000304 
0.000300 
0.000306 
0.000296 
0.000282 
0.000278 
0.000275 
0.000275 
0.000280 
0.000274 
0.000281 
0.000274 
0.000275 
0.000282 
0.000283 
0.000273 
0.000282 
0.000273 
0.000274 
0.000277 
0.000298 
0.000288 
0.000276 
0.000278 
0.000276 
0.000275 
0.000276 
0.000275 
0.000279 
0.000276 
0.000274 
0.000274 
0.000275 
0.000279 
0.000278 
0.000277 
0.000284 
0.000283 
0.000276 
0.000281 
0.000282 
0.000275 
0.000273 
0.000280 
0.000278 
0.000479 
0.000276 
0.000274 
0.000274 
0.000275 
0.000279 
0.000279 
0.000294 
0.000276 
0.000277 
0.000330 
0.000280 
0.000281 
0.000275 
0.000282 
0.000275 
0.000275 
0.000274 
0.000274 
0.000276 
0.000275 
0.000276 
0.000428 
0.000288 
0.000278 
0.000282 
0.000277 
0.000283 
0.000275 
0.000278 
0.000283 
0.000276 
0.000281 
0.000283 
0.000283 
0.000277 
0.000280 
0.000282 
0.000284 
0.000292 
0.000292 
0.000285 
0.000278 
0.000282 
0.000279 
0.000278 
0.000285 
0.000279 
0.000280 
0.000276 
0.000284 
0.000277 
0.000276 
0.000278 
0.000286 
0.000280 
0.000283 
0.000278 
0.000278 
0.000280 
0.000282 
0.000278 
0.000290 
0.000283 
0.000277 
0.000275 
0.000282 
0.000284 
0.000276 
0.000276 
0.000278 
0.000280 
0.000277 
0.000280 
0.000308 
0.000278 
0.000284 
0.000277 
0.000286 
0.000283 
0.000277 
0.000277 
0.000280 
0.000280 
0.000277 
0.000281 
0.000327 
0.000302 
0.000310 
0.000298 
0.000307 
0.000298 
0.000302 
0.000309 
0.000299 
0.000304 
0.000308 
0.000299 
0.000298 
0.000301 
0.000303 
0.000299 
0.000311 
0.000314 
0.000310 
0.000303 
0.000308 
0.000302 
0.000304 
0.000302 
0.000298 
0.000305 
0.000313 
0.000306 
0.000298 
0.000296 
0.000304 
0.000297 
0.000305 
0.000302 
0.000298 
0.000308 
0.000305 
0.000300 
0.000304 
0.000306 
0.000299 
0.000304 
0.000303 
0.000302 
0.000303 
0.000301 
0.000304 
0.000299 
0.000302 
0.000306 
0.000300 
0.000302 
0.000339 
0.000300 
0.000305 
0.000300 
0.000304 
0.000302 
0.000305 
0.000311 
0.000299 
0.000301 
0.000301 
0.000304 
0.000291 
0.000281 
0.000278 
0.000280 
0.000283 
0.000285 
0.000279 
0.000282 
0.000277 
0.000279 
0.000278 
0.000278 
0.000278 
0.000277 
0.000281 
0.000281 
0.000282 
0.000288 
0.000288 
0.000279 
0.000280 
0.000278 
0.000278 
0.000279 
0.000279 
0.000277 
0.000277 
0.000279 
0.000282 
0.000285 
0.000287 
0.000285 
0.000280 
0.000280 
0.000291 
0.000279 
0.000279 
0.000278 
0.000283 
0.000282 
0.000277 
0.000283 
0.000283 
0.000279 
0.000277 
0.000279 
0.000282 
0.000279 
0.000283 
0.000279 
0.000278 
0.000278 
0.000310 
0.000279 
0.000283 
0.000283 
0.000286 
0.000278 
0.000277 
0.000276 
0.000288 
0.000279 
0.000278 
0.000282 
0.000300 
0.000282 
0.000274 
0.000276 
0.000278 
0.000279 
0.000277 
0.000275 
0.000279 
0.000274 
0.000274 
0.000282 
0.000275 
0.000273 
0.000272 
0.000282 
0.000284 
0.000282 
0.000280 
0.000277 
0.000278 
0.000275 
0.000274 
0.000274 
0.000280 
0.000282 
0.000274 
0.000274 
0.000274 
0.000280 
0.000278 
0.000273 
0.000284 
0.000274 
0.000285 
0.000276 
0.000277 
0.000277 
0.000274 
0.000273 
0.000274 
0.000273 
0.000272 
0.000278 
0.000273 
0.000278 
0.000274 
0.000273 
0.000278 
0.000277 
0.000277 
0.000277 
0.000307 
0.000273 
0.000272 
0.000273 
0.000274 
0.000273 
0.000273 
0.000278 
0.000273 
0.000280 
0.000271 
0.000273 
0.000300 
0.000276 
0.000280 
0.000279 
0.000277 
0.000277 
0.000285 
0.000277 
0.000277 
0.000276 
0.000277 
0.000286 
0.000276 
0.000282 
0.000287 
0.000277 
0.000285 
0.000283 
0.000287 
0.000279 
0.000276 
0.000284 
0.000277 
0.000274 
0.000278 
0.000276 
0.000279 
0.000278 
0.000276 
0.000281 
0.000278 
0.000277 
0.000285 
0.000277 
0.000277 
0.000278 
0.000280 
0.000276 
0.000274 
0.000280 
0.000285 
0.000285 
0.000282 
0.000275 
0.000282 
0.000275 
0.000282 
0.000278 
0.000277 
0.000279 
0.000276 
0.000282 
0.000307 
0.000279 
0.000282 
0.000275 
0.000278 
0.000275 
0.000281 
0.000276 
0.000280 
0.000277 
0.000275 
0.000276 
0.000322 
0.000305 
0.000297 
0.000298 
0.000301 
0.000302 
0.000309 
0.000301 
0.000305 
0.000305 
0.000299 
0.000298 
0.000304 
0.000299 
0.000308 
0.000306 
0.000301 
0.000306 
0.000312 
0.000307 
0.000299 
0.000316 
0.000300 
0.000297 
0.000305 
0.000298 
0.000301 
0.000312 
0.000310 
0.000299 
0.000309 
0.000299 
0.000300 
0.000299 
0.000297 
0.000298 
0.000297 
0.000299 
0.000296 
0.000306 
0.000304 
0.000302 
0.000310 
0.000310 
0.000301 
0.000301 
0.000306 
0.000299 
0.000304 
0.000297 
0.000300 
0.000299 
0.000350 
0.000305 
0.000302 
0.000296 
0.000305 
0.000308 
0.000307 
0.000305 
0.000302 
0.000301 
0.000298 
0.000297 
0.000300 
0.000280 
0.000277 
0.000280 
0.000276 
0.000282 
0.000283 
0.000284 
0.000277 
0.000276 
0.000277 
0.000277 
0.000283 
0.000278 
0.000283 
0.000276 
0.000289 
0.000287 
0.000285 
0.000282 
0.000278 
0.000283 
0.000276 
0.000277 
0.000283 
0.000277 
0.000275 
0.000276 
0.000279 
0.000274 
0.000279 
0.000277 
0.000283 
0.000280 
0.000279 
0.000277 
0.000276 
0.000284 
0.000275 
0.000277 
0.000284 
0.000275 
0.000279 
0.000277 
0.000278 
0.000278 
0.000283 
0.000274 
0.000278 
0.000279 
0.000276 
0.000276 
0.000307 
0.000276 
0.000277 
0.000279 
0.000278 
0.000276 
0.000276 
0.000280 
0.000277 
0.000274 
0.000278 
0.000276 
0.000294 
0.000282 
0.000273 
0.000273 
0.000272 
0.000273 
0.000273 
0.000272 
0.000280 
0.000273 
0.000273 
0.000273 
0.000272 
0.000273 
0.000278 
0.000275 
0.000284 
0.000294 
0.000283 
0.000274 
0.000274 
0.000274 
0.000275 
0.000274 
0.000288 
0.000275 
0.000273 
0.000275 
0.000274 
0.000274 
0.000279 
0.000274 
0.000283 
0.000274 
0.000276 
0.000276 
0.000280 
0.000273 
0.000273 
0.000278 
0.000272 
0.000275 
0.000272 
0.000291 
0.000273 
0.000275 
0.000274 
0.000274 
0.000280 
0.000274 
0.000275 
0.000274 
0.000303 
0.000279 
0.000274 
0.000279 
0.000276 
0.000282 
0.000273 
0.000274 
0.000273 
0.000274 
0.000274 
0.000278 
0.000296 
0.000285 
0.000282 
0.000286 
0.000280 
0.000280 
0.000278 
0.000276 
0.000275 
0.000282 
0.000276 
0.000275 
0.000281 
0.000283 
0.000277 
0.000277 
0.000281 
0.000283 
0.000287 
0.000280 
0.000277 
0.000279 
0.000278 
0.000276 
0.000275 
0.000284 
0.000276 
0.000282 
0.000275 
0.000274 
0.000279 
0.000274 
0.000279 
0.000280 
0.000281 
0.000283 
0.000282 
0.000282 
0.000282 
0.000282 
0.000275 
0.000275 
0.000275 
0.000276 
0.000276 
0.000276 
0.000277 
0.000283 
0.000284 
0.000277 
0.000277 
0.000277 
0.000306 
0.000278 
0.000282 
0.000277 
0.000275 
0.000277 
0.000277 
0.000276 
0.000277 
0.000274 
0.000281 
0.000275 
0.000327 
0.000302 
0.000302 
0.000302 
0.000298 
0.000304 
0.000298 
0.000302 
0.000300 
0.000300 
0.000298 
0.000301 
0.000305 
0.000297 
0.000303 
0.000299 
0.000308 
0.000308 
0.000318 
0.000301 
0.000306 
0.000300 
0.000301 
0.000300 
0.000302 
0.000313 
0.000297 
0.000306 
0.000308 
0.000300 
0.000299 
0.000299 
0.000309 
0.000306 
0.000301 
0.000308 
0.000307 
0.000299 
0.000303 
0.000298 
0.000299 
0.000302 
0.000300 
0.000296 
0.000305 
0.000298 
0.000300 
0.000302 
0.000335 
0.000302 
0.000309 
0.000299 
0.000339 
0.000300 
0.000300 
0.000298 
0.000304 
0.000306 
0.000299 
0.000306 
0.000301 
0.000306 
0.000304 
0.000303 
0.000288 
0.000283 
0.000275 
0.000279 
0.000283 
0.000282 
0.000278 
0.000277 
0.000277 
0.000278 
0.000284 
0.000277 
0.000278 
0.000281 
0.000276 
0.000282 
0.000283 
0.000284 
0.000286 
0.000277 
0.000277 
0.000277 
0.000286 
0.000281 
0.000277 
0.000277 
0.000279 
0.000277 
0.000279 
0.000276 
0.000282 
0.000279 
0.000279 
0.000284 
0.000278 
0.000285 
0.000281 
0.000277 
0.000282 
0.000277 
0.000285 
0.000282 
0.000276 
0.000288 
0.000280 
0.000280 
0.000277 
0.000286 
0.000290 
0.000278 
0.000278 
0.000277 
0.000308 
0.000276 
0.000276 
0.000276 
0.000277 
0.000281 
0.000287 
0.000276 
0.000284 
0.000278 
0.000277 
0.000278 
0.000289 
0.000284 
0.000277 
0.000281 
0.000276 
0.000275 
0.000275 
0.000282 
0.000279 
0.000277 
0.000277 
0.000276 
0.000275 
0.000275 
0.000279 
0.000278 
0.000283 
0.000288 
0.000286 
0.000278 
0.000277 
0.000282 
0.000276 
0.000282 
0.000282 
0.000277 
0.000281 
0.000277 
0.000279 
0.000277 
0.000277 
0.000279 
0.000276 
0.000277 
0.000281 
0.000275 
0.000277 
0.000278 
0.000288 
0.000278 
0.000276 
0.000283 
0.000277 
0.000276 
0.000276 
0.000281 
0.000276 
0.000276 
0.000278 
0.000281 
0.000277 
0.000279 
0.000306 
0.000275 
0.000275 
0.000277 
0.000278 
0.000279 
0.000278 
0.000277 
0.000278 
0.000276 
0.000277 
0.000282 
0.000288 
0.000284 
0.000281 
0.000281 
0.000283 
0.000275 
0.000277 
0.000275 
0.000273 
0.000273 
0.000273 
0.000280 
0.000273 
0.000280 
0.000273 
0.000275 
0.000279 
0.000279 
0.000288 
0.000279 
0.000276 
0.000275 
0.000275 
0.000276 
0.000273 
0.000275 
0.000272 
0.000274 
0.000276 
0.000274 
0.000273 
0.000275 
0.000282 
0.000273 
0.000282 
0.000273 
0.000280 
0.000278 
0.000275 
0.000274 
0.000275 
0.000276 
0.000284 
0.000280 
0.000275 
0.000273 
0.000273 
0.000281 
0.000276 
0.000276 
0.000287 
0.000274 
0.000304 
0.000278 
0.000275 
0.000273 
0.000276 
0.000275 
0.000274 
0.000272 
0.000276 
0.000274 
0.000278 
0.000279 
0.000336 
0.000300 
0.000299 
0.000299 
0.000303 
0.000306 
0.000308 
0.000300 
0.000301 
0.000304 
0.000313 
0.000300 
0.000302 
0.000300 
0.000299 
0.000309 
0.000313 
0.000316 
0.000316 
0.000301 
0.000310 
0.000300 
0.000308 
0.000297 
0.000300 
0.000298 
0.000304 
0.000300 
0.000308 
0.000307 
0.000300 
0.000298 
0.000313 
0.000304 
0.000302 
0.000300 
0.000307 
0.000299 
0.000299 
0.000298 
0.000304 
0.000308 
0.000302 
0.000300 
0.000309 
0.000303 
0.000306 
0.000303 
0.000310 
0.000301 
0.000302 
0.000301 
0.000339 
0.000298 
0.000301 
0.000299 
0.000314 
0.000302 
0.000302 
0.000299 
0.000302 
0.000301 
0.000308 
0.000301 
0.000413 
0.000280 
0.000285 
0.000278 
0.000277 
0.000282 
0.000277 
0.000282 
0.000276 
0.000278 
0.000277 
0.000277 
0.000283 
0.000277 
0.000277 
0.000278 
0.000284 
0.000282 
0.000285 
0.000277 
0.000277 
0.000277 
0.000278 
0.000284 
0.000277 
0.000278 
0.000278 
0.000276 
0.000286 
0.000279 
0.000278 
0.000278 
0.000284 
0.000279 
0.000278 
0.000277 
0.000284 
0.000277 
0.000284 
0.000285 
0.000278 
0.000282 
0.000279 
0.000279 
0.000277 
0.000277 
0.000291 
0.000277 
0.000287 
0.000279 
0.000277 
0.000283 
0.000309 
0.000277 
0.000276 
0.000280 
0.000277 
0.000278 
0.000282 
0.000289 
0.000278 
0.000286 
0.000283 
0.000278 
0.000418 
0.000275 
0.000276 
0.000278 
0.000278 
0.000279 
0.000276 
0.000276 
0.000278 
0.000275 
0.000276 
0.000277 
0.000275 
0.000279 
0.000279 
0.000285 
0.000286 
0.000284 
0.000286 
0.000278 
0.000275 
0.000276 
0.000279 
0.000279 
0.000282 
0.000279 
0.000276 
0.000276 
0.000278 
0.000282 
0.000275 
0.000283 
0.000277 
0.000280 
0.000281 
0.000280 
0.000275 
0.000279 
0.000281 
0.000297 
0.000276 
0.000296 
0.000279 
0.000274 
0.000276 
0.000276 
0.000278 
0.000276 
0.000282 
0.000276 
0.000279 
0.000277 
0.000350 
0.000275 
0.000275 
0.000289 
0.000282 
0.000281 
0.000275 
0.000275 
0.000275 
0.000278 
0.000283 
0.000279 
0.000457 
0.000303 
0.000306 
0.000303 
0.000308 
0.000305 
0.000305 
0.000300 
0.000300 
0.000307 
0.000299 
0.000306 
0.000302 
0.000302 
0.000299 
0.000307 
0.000313 
0.000309 
0.000318 
0.000313 
0.000314 
0.000304 
0.000309 
0.000306 
0.000300 
0.000306 
0.000301 
0.000302 
0.000305 
0.000300 
0.000301 
0.000305 
0.000308 
0.000300 
0.000300 
0.000303 
0.000302 
0.000302 
0.000301 
0.000321 
0.000300 
0.000303 
0.000301 
0.000301 
0.000300 
0.000304 
0.000310 
0.000305 
0.000310 
0.000303 
0.000300 
0.000310 
0.000339 
0.000304 
0.000303 
0.000299 
0.000302 
0.000300 
0.000300 
0.000300 
0.000309 
0.000299 
0.000300 
0.000307 
0.000318 
0.000291 
0.000280 
0.000278 
0.000285 
0.000287 
0.000279 
0.000278 
0.000286 
0.000278 
0.000286 
0.000280 
0.000287 
0.000279 
0.000281 
0.000279 
0.000291 
0.000283 
0.000291 
0.000288 
0.000284 
0.000278 
0.000282 
0.000281 
0.000286 
0.000280 
0.000289 
0.000280 
0.000278 
0.000280 
0.000282 
0.000283 
0.000285 
0.000280 
0.000290 
0.000279 
0.000280 
0.000290 
0.000288 
0.000281 
0.000286 
0.000284 
0.000285 
0.000280 
0.000279 
0.000279 
0.000280 
0.000289 
0.000282 
0.000283 
0.000287 
0.000280 
0.000319 
0.000278 
0.000278 
0.000283 
0.000284 
0.000278 
0.000281 
0.000287 
0.000283 
0.000279 
0.000287 
0.000280 
0.000290 
0.000280 
0.000276 
0.000281 
0.000280 
0.000278 
0.000285 
0.000277 
0.000282 
0.000277 
0.000283 
0.000275 
0.000275 
0.000276 
0.000281 
0.000276 
0.000296 
0.000282 
0.000296 
0.000284 
0.000278 
0.000276 
0.000277 
0.000279 
0.000281 
0.000278 
0.000277 
0.000282 
0.000281 
0.000276 
0.000277 
0.000277 
0.000281 
0.000281 
0.000278 
0.000282 
0.000277 
0.000275 
0.000278 
0.000286 
0.000278 
0.000278 
0.000276 
0.000282 
0.000278 
0.000282 
0.000275 
0.000279 
0.000277 
0.000283 
0.000277 
0.000277 
0.000314 
0.000281 
0.000276 
0.000277 
0.000277 
0.000277 
0.000291 
0.000276 
0.000283 
0.000277 
0.000277 
0.000281 
0.000426 
0.000275 
0.000300 
0.000273 
0.000278 
0.000280 
0.000275 
0.000283 
0.000276 
0.000275 
0.000274 
0.000284 
0.000278 
0.000277 
0.000276 
0.000276 
0.000281 
0.000282 
0.000284 
0.000275 
0.000277 
0.000275 
0.000280 
0.000280 
0.000277 
0.000277 
0.000276 
0.000277 
0.000278 
0.000276 
0.000282 
0.000278 
0.000283 
0.000281 
0.000275 
0.000282 
0.000274 
0.000273 
0.000275 
0.000296 
0.000277 
0.000275 
0.000279 
0.000275 
0.000274 
0.000275 
0.000277 
0.000291 
0.000277 
0.000276 
0.000274 
0.000275 
0.000307 
0.000277 
0.000283 
0.000278 
0.000279 
0.000275 
0.000277 
0.000277 
0.000275 
0.000276 
0.000285 
0.000277 
0.000326 
0.000330 
0.000301 
0.000302 
0.000306 
0.000306 
0.000301 
0.000302 
0.000301 
0.000309 
0.000311 
0.000307 
0.000310 
0.000302 
0.000302 
0.000309 
0.000313 
0.000323 
0.000323 
0.000309 
0.000303 
0.000300 
0.000300 
0.000302 
0.000302 
0.000309 
0.000300 
0.000304 
0.000313 
0.000303 
0.000303 
0.000304 
0.000307 
0.000318 
0.000311 
0.000303 
0.000303 
0.000302 
0.000303 
0.000303 
0.000304 
0.000312 
0.000305 
0.000306 
0.000305 
0.000305 
0.000301 
0.000302 
0.000306 
0.000314 
0.000311 
0.000302 
0.000344 
0.000301 
0.000304 
0.000303 
0.000304 
0.000308 
0.000303 
0.000303 
0.000305 
0.000303 
0.000309 
0.000300 
0.000322 
0.000332 
0.000294 
0.000299 
0.000300 
0.000309 
0.000306 
0.000297 
0.000298 
0.000304 
0.000296 
0.000297 
0.000301 
0.000295 
0.000297 
0.000305 
0.000304 
0.000312 
0.000315 
0.000303 
0.000298 
0.000302 
0.000296 
0.000297 
0.000302 
0.000303 
0.000296 
0.000296 
0.000297 
0.000293 
0.000295 
0.000296 
0.000298 
0.000298 
0.000295 
0.000302 
0.000300 
0.000300 
0.000306 
0.000305 
0.000298 
0.000297 
0.000295 
0.000301 
0.000298 
0.000296 
0.000297 
0.000305 
0.000299 
0.000296 
0.000315 
0.000301 
0.000345 
0.000302 
0.000298 
0.000294 
0.000296 
0.000296 
0.000299 
0.000296 
0.000294 
0.000294 
0.000295 
0.000297 
0.000300 
0.000278 
0.000274 
0.000275 
0.000273 
0.000273 
0.000278 
0.000273 
0.000273 
0.000275 
0.000273 
0.000276 
0.000273 
0.000281 
0.000292 
0.000275 
0.000286 
0.000277 
0.000283 
0.000273 
0.000273 
0.000276 
0.000278 
0.000278 
0.000280 
0.000277 
0.000273 
0.000281 
0.000279 
0.000278 
0.000273 
0.000277 
0.000278 
0.000273 
0.000278 
0.000281 
0.000275 
0.000275 
0.000274 
0.000281 
0.000273 
0.000272 
0.000274 
0.000279 
0.000279 
0.000273 
0.000276 
0.000275 
0.000281 
0.000272 
0.000273 
0.000274 
0.000305 
0.000274 
0.000297 
0.000280 
0.000283 
0.000274 
0.000273 
0.000276 
0.000279 
0.000273 
0.000287 
0.000277 
0.000292 
0.000281 
0.000284 
0.000279 
0.000283 
0.000276 
0.000276 
0.000275 
0.000277 
0.000276 
0.000275 
0.000283 
0.000279 
0.000274 
0.000277 
0.000276 
0.000288 
0.000283 
0.000288 
0.000278 
0.000276 
0.000275 
0.000275 
0.000274 
0.000279 
0.000275 
0.000274 
0.000283 
0.000275 
0.000286 
0.000274 
0.000276 
0.000277 
0.000282 
0.000282 
0.000289 
0.000274 
0.000275 
0.000279 
0.000277 
0.000277 
0.000279 
0.000276 
0.000276 
0.000275 
0.000279 
0.000285 
0.000277 
0.000275 
0.000278 
0.000278 
0.000277 
0.000304 
0.000275 
0.000276 
0.000276 
0.000275 
0.000278 
0.000275 
0.000275 
0.000277 
0.000282 
0.000281 
0.000276 
0.000453 
0.000314 
0.000304 
0.000306 
0.000304 
0.000306 
0.000309 
0.000312 
0.000304 
0.000312 
0.000314 
0.000323 
0.000303 
0.000312 
0.000318 
0.000326 
0.000310 
0.000313 
0.000316 
0.000310 
0.000310 
0.000302 
0.000306 
0.000309 
0.000309 
0.000313 
0.000309 
0.000314 
0.000305 
0.000304 
0.000307 
0.000313 
0.000310 
0.000306 
0.000308 
0.000305 
0.000309 
0.000308 
0.000307 
0.000310 
0.000306 
0.000306 
0.000308 
0.000303 
0.000305 
0.000304 
0.000306 
0.000318 
0.000313 
0.000307 
0.000309 
0.000306 
0.000344 
0.000304 
0.000310 
0.000306 
0.000312 
0.000308 
0.000313 
0.000310 
0.000313 
0.000309 
0.000312 
0.000318 
0.000309 
0.000299 
0.000292 
0.000295 
0.000292 
0.000291 
0.000290 
0.000298 
0.000294 
0.000292 
0.000295 
0.000295 
0.000295 
0.000290 
0.000296 
0.000292 
0.000293 
0.000305 
0.000304 
0.000293 
0.000287 
0.000299 
0.000295 
0.000295 
0.000292 
0.000300 
0.000290 
0.000291 
0.000289 
0.000295 
0.000291 
0.000292 
0.000297 
0.000295 
0.000294 
0.000297 
0.000295 
0.000290 
0.000317 
0.000295 
0.000294 
0.000292 
0.000295 
0.000298 
0.000294 
0.000291 
0.000294 
0.000293 
0.000296 
0.000292 
0.000288 
0.000290 
0.000328 
0.000296 
0.000299 
0.000303 
0.000291 
0.000294 
0.000293 
0.000292 
0.000297 
0.000292 
0.000301 
0.000290 
0.000288 
0.000280 
0.000280 
0.000293 
0.000275 
0.000282 
0.000278 
0.000279 
0.000280 
0.000286 
0.000277 
0.000275 
0.000292 
0.000276 
0.000275 
0.000281 
0.000282 
0.000282 
0.000291 
0.000276 
0.000278 
0.000280 
0.000275 
0.000278 
0.000278 
0.000278 
0.000279 
0.000275 
0.000282 
0.000278 
0.000274 
0.000283 
0.000284 
0.000276 
0.000277 
0.000274 
0.000274 
0.000279 
0.000275 
0.000276 
0.000279 
0.000280 
0.000278 
0.000279 
0.000278 
0.000276 
0.000284 
0.000276 
0.000278 
0.000280 
0.000277 
0.000274 
0.000317 
0.000276 
0.000279 
0.000284 
0.000277 
0.000279 
0.000277 
0.000281 
0.000277 
0.000274 
0.000274 
0.000275 
0.000290 
0.000281 
0.000274 
0.000273 
0.000273 
0.000275 
0.000273 
0.000273 
0.000285 
0.000277 
0.000281 
0.000282 
0.000275 
0.000276 
0.000273 
0.000276 
0.000281 
0.000279 
0.000286 
0.000274 
0.000273 
0.000283 
0.000274 
0.000275 
0.000273 
0.000275 
0.000275 
0.000278 
0.000274 
0.000273 
0.000279 
0.000274 
0.000275 
0.000273 
0.000278 
0.000279 
0.000275 
0.000273 
0.000275 
0.000281 
0.000276 
0.000275 
0.000280 
0.000274 
0.000277 
0.000274 
0.000275 
0.000274 
0.000278 
0.000277 
0.000273 
0.000273 
0.000302 
0.000272 
0.000275 
0.000282 
0.000274 
0.000279 
0.000273 
0.000280 
0.000275 
0.000282 
0.000277 
0.000279 
0.000343 
0.000299 
0.000299 
0.000301 
0.000309 
0.000305 
0.000300 
0.000302 
0.000298 
0.000299 
0.000305 
0.000302 
0.000302 
0.000303 
0.000306 
0.000299 
0.000305 
0.000309 
0.000314 
0.000309 
0.000302 
0.000305 
0.000302 
0.000307 
0.000306 
0.000299 
0.000302 
0.000299 
0.000299 
0.000300 
0.000300 
0.000305 
0.000318 
0.000303 
0.000302 
0.000301 
0.000307 
0.000305 
0.000304 
0.000309 
0.000307 
0.000300 
0.000302 
0.000313 
0.000301 
0.000300 
0.000303 
0.000305 
0.000305 
0.000302 
0.000301 
0.000305 
0.000340 
0.000299 
0.000308 
0.000305 
0.000299 
0.000302 
0.000300 
0.000315 
0.000309 
0.000300 
0.000311 
0.000302 
0.000302 
0.000290 
0.000278 
0.000279 
0.000284 
0.000284 
0.000278 
0.000277 
0.000279 
0.000282 
0.000277 
0.000275 
0.000284 
0.000285 
0.000289 
0.000284 
0.000290 
0.000284 
0.000285 
0.000281 
0.000282 
0.000283 
0.000286 
0.000277 
0.000277 
0.000288 
0.000278 
0.000276 
0.000275 
0.000282 
0.000285 
0.000290 
0.000277 
0.000279 
0.000282 
0.000285 
0.000281 
0.000285 
0.000277 
0.000280 
0.000278 
0.000276 
0.000277 
0.000278 
0.000283 
0.000285 
0.000282 
0.000287 
0.000279 
0.000277 
0.000278 
0.000283 
0.000309 
0.000291 
0.000281 
0.000278 
0.000280 
0.000277 
0.000277 
0.000279 
0.000280 
0.000283 
0.000281 
0.000284 
0.000307 
0.000282 
0.000275 
0.000277 
0.000276 
0.000275 
0.000280 
0.000274 
0.000276 
0.000281 
0.000278 
0.000276 
0.000275 
0.000278 
0.000279 
0.000281 
0.000289 
0.000285 
0.000294 
0.000277 
0.000279 
0.000282 
0.000274 
0.000275 
0.000276 
0.000283 
0.000277 
0.000282 
0.000279 
0.000275 
0.000277 
0.000276 
0.000278 
0.000281 
0.000284 
0.000274 
0.000274 
0.000276 
0.000278 
0.000280 
0.000275 
0.000282 
0.000276 
0.000281 
0.000277 
0.000281 
0.000276 
0.000286 
0.000288 
0.000287 
0.000283 
0.000274 
0.000306 
0.000275 
0.000276 
0.000277 
0.000282 
0.000282 
0.000276 
0.000279 
0.000277 
0.000278 
0.000275 
0.000275 
0.000295 
0.000284 
0.000279 
0.000284 
0.000284 
0.000285 
0.000284 
0.000278 
0.000275 
0.000280 
0.000276 
0.000287 
0.000282 
0.000282 
0.000282 
0.000287 
0.000290 
0.000288 
0.000293 
0.000287 
0.000276 
0.000280 
0.000282 
0.000277 
0.000278 
0.000275 
0.000289 
0.000278 
0.000287 
0.000287 
0.000280 
0.000277 
0.000285 
0.000283 
0.000283 
0.000282 
0.000278 
0.000276 
0.000284 
0.000280 
0.000277 
0.000283 
0.000286 
0.000286 
0.000276 
0.000276 
0.000283 
0.000276 
0.000286 
0.000277 
0.000291 
0.000289 
0.000312 
0.000282 
0.000277 
0.000278 
0.000281 
0.000282 
0.000282 
0.000285 
0.000276 
0.000277 
0.000275 
0.000287 
0.000324 
0.000319 
0.000309 
0.000307 
0.000304 
0.000310 
0.000300 
0.000308 
0.000310 
0.000305 
0.000311 
0.000314 
0.000301 
0.000308 
0.000310 
0.000315 
0.000313 
0.000312 
0.000322 
0.000305 
0.000303 
0.000314 
0.000310 
0.000303 
0.000310 
0.000305 
0.000300 
0.000307 
0.000301 
0.000315 
0.000315 
0.000302 
0.000310 
0.000312 
0.000309 
0.000303 
0.000305 
0.000304 
0.000309 
0.000309 
0.000302 
0.000308 
0.000319 
0.000304 
0.000301 
0.000312 
0.000310 
0.000302 
0.000312 
0.000307 
0.000308 
0.000304 
0.000347 
0.000306 
0.000310 
0.000308 
0.000312 
0.000314 
0.000318 
0.000303 
0.000301 
0.000305 
0.000301 
0.000301 
0.000429 
0.000300 
0.000306 
0.000303 
0.000298 
0.000308 
0.000300 
0.000303 
0.000315 
0.000316 
0.000299 
0.000303 
0.000306 
0.000309 
0.000300 
0.000299 
0.000300 
0.000310 
0.000312 
0.000297 
0.000298 
0.000307 
0.000296 
0.000300 
0.000357 
0.000316 
0.000299 
0.000301 
0.000302 
0.000298 
0.000299 
0.000303 
0.000306 
0.000297 
0.000299 
0.000303 
0.000309 
0.000305 
0.000309 
0.000360 
0.000347 
0.000313 
0.000299 
0.000299 
0.000299 
0.000298 
0.000307 
0.000298 
0.000309 
0.000305 
0.000302 
0.000303 
0.000335 
0.000298 
0.000296 
0.000313 
0.000366 
0.000299 
0.000307 
0.000303 
0.000297 
0.000301 
0.000297 
0.000299 
0.000300 
0.000282 
0.000283 
0.000278 
0.000277 
0.000279 
0.000277 
0.000282 
0.000279 
0.000276 
0.000277 
0.000276 
0.000279 
0.000281 
0.000275 
0.000277 
0.000292 
0.000289 
0.000291 
0.000278 
0.000278 
0.000277 
0.000282 
0.000277 
0.000279 
0.000278 
0.000276 
0.000282 
0.000276 
0.000283 
0.000276 
0.000278 
0.000278 
0.000280 
0.000282 
0.000283 
0.000276 
0.000282 
0.000281 
0.000282 
0.000277 
0.000283 
0.000279 
0.000277 
0.000276 
0.000283 
0.000277 
0.000277 
0.000279 
0.000277 
0.000277 
0.000280 
0.000308 
0.000279 
0.000281 
0.000283 
0.000283 
0.000285 
0.000288 
0.000282 
0.000278 
0.000279 
0.000277 
0.000278 
0.000399 
0.000282 
0.000277 
0.000280 
0.000277 
0.000296 
0.000276 
0.000279 
0.000275 
0.000283 
0.000279 
0.000279 
0.000276 
0.000275 
0.000283 
0.000283 
0.000280 
0.000282 
0.000289 
0.000275 
0.000278 
0.000284 
0.000275 
0.000277 
0.000278 
0.000285 
0.000282 
0.000278 
0.000279 
0.000283 
0.000282 
0.000278 
0.000276 
0.000283 
0.000279 
0.000276 
0.000285 
0.000275 
0.000281 
0.000275 
0.000276 
0.000277 
0.000281 
0.000279 
0.000278 
0.000285 
0.000280 
0.000279 
0.000277 
0.000277 
0.000282 
0.000277 
0.000311 
0.000279 
0.000277 
0.000277 
0.000275 
0.000277 
0.000278 
0.000277 
0.000289 
0.000285 
0.000281 
0.000277 
0.000451 
0.000304 
0.000316 
0.000308 
0.000303 
0.000312 
0.000302 
0.000301 
0.000303 
0.000304 
0.000303 
0.000309 
0.000310 
0.000301 
0.000301 
0.000309 
0.000311 
0.000314 
0.000322 
0.000302 
0.000307 
0.000313 
0.000309 
0.000306 
0.000299 
0.000307 
0.000301 
0.000305 
0.000302 
0.000300 
0.000305 
0.000338 
0.000306 
0.000324 
0.000313 
0.000304 
0.000301 
0.000308 
0.000303 
0.000313 
0.000302 
0.000304 
0.000304 
0.000309 
0.000310 
0.000300 
0.000301 
0.000301 
0.000308 
0.000316 
0.000306 
0.000302 
0.000346 
0.000308 
0.000302 
0.000301 
0.000305 
0.000305 
0.000317 
0.000305 
0.000305 
0.000302 
0.000338 
0.000308 
0.000303 
0.000318 
0.000314 
0.000317 
0.000297 
0.000291 
0.000290 
0.000331 
0.000289 
0.000293 
0.000296 
0.000288 
0.000293 
0.000291 
0.000288 
0.000295 
0.000307 
0.000323 
0.000332 
0.000318 
0.000292 
0.000296 
0.000292 
0.000295 
0.000305 
0.000319 
0.000296 
0.000291 
0.000294 
0.000290 
0.000296 
0.000299 
0.000301 
0.000319 
0.000323 
0.000299 
0.000298 
0.000292 
0.000295 
0.000290 
0.000292 
0.000290 
0.000293 
0.000298 
0.000292 
0.000298 
0.000290 
0.000294 
0.000326 
0.000311 
0.000311 
0.000299 
0.000327 
0.000293 
0.000293 
0.000300 
0.000298 
0.000296 
0.000294 
0.000292 
0.000292 
0.000304 
0.000295 
0.000298 
0.000292 
0.000282 
0.000288 
0.000285 
0.000275 
0.000290 
0.000282 
0.000278 
0.000280 
0.000285 
0.000277 
0.000277 
0.000283 
0.000280 
0.000275 
0.000283 
0.000284 
0.000283 
0.000292 
0.000277 
0.000276 
0.000276 
0.000282 
0.000295 
0.000276 
0.000285 
0.000276 
0.000281 
0.000278 
0.000275 
0.000277 
0.000282 
0.000277 
0.000278 
0.000278 
0.000281 
0.000282 
0.000421 
0.000277 
0.000283 
0.000281 
0.000285 
0.000296 
0.000277 
0.000280 
0.000278 
0.000282 
0.000286 
0.000283 
0.000279 
0.000281 
0.000277 
0.000308 
0.000276 
0.000291 
0.000276 
0.000282 
0.000278 
0.000276 
0.000277 
0.000276 
0.000280 
0.000281 
0.000278 
0.000303 
0.000280 
0.000276 
0.000282 
0.000275 
0.000284 
0.000277 
0.000277 
0.000284 
0.000275 
0.000276 
0.000274 
0.000276 
0.000274 
0.000275 
0.000276 
0.000282 
0.000280 
0.000282 
0.000276 
0.000276 
0.000281 
0.000275 
0.000277 
0.000282 
0.000276 
0.000281 
0.000278 
0.000277 
0.000277 
0.000274 
0.000276 
0.000279 
0.000283 
0.000275 
0.000281 
0.000277 
0.000275 
0.000275 
0.000275 
0.000274 
0.000275 
0.000277 
0.000281 
0.000276 
0.000276 
0.000273 
0.000278 
0.000274 
0.000276 
0.000278 
0.000276 
0.000309 
0.000275 
0.000278 
0.000283 
0.000282 
0.000276 
0.000274 
0.000281 
0.000275 
0.000280 
0.000274 
0.000274 
0.000452 
0.000309 
0.000302 
0.000306 
0.000312 
0.000308 
0.000301 
0.000307 
0.000309 
0.000309 
0.000310 
0.000307 
0.000308 
0.000302 
0.000308 
0.000303 
0.000308 
0.000309 
0.000316 
0.000311 
0.000310 
0.000310 
0.000315 
0.000303 
0.000301 
0.000309 
0.000313 
0.000303 
0.000304 
0.000319 
0.000309 
0.000308 
0.000343 
0.000313 
0.000303 
0.000313 
0.000313 
0.000301 
0.000312 
0.000338 
0.000302 
0.000320 
0.000329 
0.000304 
0.000302 
0.000300 
0.000303 
0.000303 
0.000310 
0.000316 
0.000303 
0.000315 
0.000346 
0.000307 
0.000312 
0.000305 
0.000309 
0.000311 
0.000312 
0.000303 
0.000307 
0.000311 
0.000313 
0.000305 
0.000343 
0.000318 
0.000299 
0.000300 
0.000299 
0.000316 
0.000298 
0.000300 
0.000300 
0.000302 
0.000309 
0.000304 
0.000306 
0.000298 
0.000301 
0.000301 
0.000312 
0.000311 
0.000310 
0.000303 
0.000297 
0.000301 
0.000299 
0.000298 
0.000294 
0.000295 
0.000301 
0.000298 
0.000298 
0.000301 
0.000301 
0.000305 
0.000315 
0.000304 
0.000303 
0.000299 
0.000299 
0.000297 
0.000296 
0.000298 
0.000296 
0.000301 
0.000308 
0.000305 
0.000297 
0.000298 
0.000302 
0.000301 
0.000311 
0.000300 
0.000308 
0.000299 
0.000337 
0.000314 
0.000297 
0.000302 
0.000301 
0.000300 
0.000301 
0.000302 
0.000300 
0.000301 
0.000303 
0.000304 
0.000303 
0.000281 
0.000277 
0.000285 
0.000277 
0.000278 
0.000280 
0.000277 
0.000276 
0.000280 
0.000282 
0.000277 
0.000276 
0.000278 
0.000281 
0.000278 
0.000288 
0.000288 
0.000291 
0.000286 
0.000277 
0.000275 
0.000281 
0.000277 
0.000293 
0.000287 
0.000282 
0.000277 
0.000280 
0.000278 
0.000277 
0.000278 
0.000278 
0.000283 
0.000281 
0.000277 
0.000277 
0.000285 
0.000276 
0.000277 
0.000279 
0.000285 
0.000276 
0.000282 
0.000276 
0.000278 
0.000278 
0.000277 
0.000278 
0.000277 
0.000279 
0.000276 
0.000314 
0.000281 
0.000278 
0.000278 
0.000282 
0.000279 
0.000283 
0.000280 
0.000279 
0.000285 
0.000284 
0.000277 
0.000291 
0.000284 
0.000280 
0.000278 
0.000274 
0.000280 
0.000276 
0.000277 
0.000276 
0.000276 
0.000275 
0.000279 
0.000276 
0.000276 
0.000275 
0.000274 
0.000280 
0.000279 
0.000288 
0.000275 
0.000287 
0.000277 
0.000275 
0.000278 
0.000286 
0.000277 
0.000281 
0.000278 
0.000276 
0.000276 
0.000275 
0.000280 
0.000280 
0.000280 
0.000284 
0.000273 
0.000280 
0.000278 
0.000275 
0.000275 
0.000276 
0.000281 
0.000275 
0.000279 
0.000275 
0.000275 
0.000275 
0.000281 
0.000278 
0.000276 
0.000277 
0.000275 
0.000307 
0.000275 
0.000274 
0.000280 
0.000276 
0.000275 
0.000282 
0.000275 
0.000275 
0.000276 
0.000274 
0.000275 
0.000333 
0.000305 
0.000308 
0.000307 
0.000317 
0.000309 
0.000305 
0.000301 
0.000321 
0.000306 
0.000308 
0.000304 
0.000310 
0.000307 
0.000315 
0.000307 
0.000307 
0.000308 
0.000320 
0.000302 
0.000308 
0.000306 
0.000304 
0.000306 
0.000309 
0.000310 
0.000315 
0.000307 
0.000318 
0.000313 
0.000302 
0.000305 
0.000305 
0.000313 
0.000305 
0.000311 
0.000305 
0.000304 
0.000303 
0.000308 
0.000303 
0.000306 
0.000317 
0.000312 
0.000304 
0.000315 
0.000307 
0.000304 
0.000307 
0.000305 
0.000307 
0.000309 
0.000343 
0.000310 
0.000303 
0.000310 
0.000313 
0.000311 
0.000304 
0.000307 
0.000305 
0.000308 
0.000303 
0.000304 
0.000322 
0.000312 
0.000308 
0.000299 
0.000302 
0.000298 
0.000302 
0.000295 
0.000305 
0.000303 
0.000303 
0.000297 
0.000305 
0.000302 
0.000298 
0.000306 
0.000300 
0.000306 
0.000313 
0.000304 
0.000298 
0.000296 
0.000298 
0.000297 
0.000300 
0.000309 
0.000302 
0.000297 
0.000299 
0.000299 
0.000306 
0.000302 
0.000297 
0.000299 
0.000296 
0.000304 
0.000308 
0.000304 
0.000309 
0.000302 
0.000298 
0.000303 
0.000301 
0.000311 
0.000304 
0.000301 
0.000300 
0.000308 
0.000298 
0.000304 
0.000298 
0.000303 
0.000340 
0.000302 
0.000296 
0.000296 
0.000306 
0.000304 
0.000303 
0.000303 
0.000298 
0.000299 
0.000298 
0.000300 
0.000301 
0.000280 
0.000285 
0.000285 
0.000279 
0.000284 
0.000290 
0.000280 
0.000284 
0.000278 
0.000287 
0.000277 
0.000276 
0.000281 
0.000281 
0.000279 
0.000295 
0.000285 
0.000291 
0.000283 
0.000277 
0.000287 
0.000279 
0.000279 
0.000278 
0.000279 
0.000284 
0.000280 
0.000279 
0.000281 
0.000286 
0.000276 
0.000288 
0.000286 
0.000278 
0.000281 
0.000281 
0.000282 
0.000289 
0.000285 
0.000278 
0.000279 
0.000277 
0.000281 
0.000285 
0.000279 
0.000284 
0.000286 
0.000285 
0.000282 
0.000289 
0.000284 
0.000314 
0.000279 
0.000278 
0.000281 
0.000280 
0.000278 
0.000280 
0.000278 
0.000279 
0.000277 
0.000280 
0.000276 
0.000292 
0.000283 
0.000286 
0.000277 
0.000294 
0.000276 
0.000282 
0.000282 
0.000285 
0.000279 
0.000279 
0.000283 
0.000286 
0.000281 
0.000284 
0.000288 
0.000291 
0.000284 
0.000294 
0.000277 
0.000284 
0.000281 
0.000277 
0.000277 
0.000277 
0.000276 
0.000293 
0.000288 
0.000281 
0.000282 
0.000278 
0.000283 
0.000280 
0.000279 
0.000283 
0.000281 
0.000280 
0.000284 
0.000283 
0.000279 
0.000277 
0.000281 
0.000279 
0.000295 
0.000282 
0.000280 
0.000282 
0.000285 
0.000278 
0.000285 
0.000284 
0.000284 
0.000315 
0.000278 
0.000280 
0.000302 
0.000283 
0.000280 
0.000284 
0.000282 
0.000287 
0.000278 
0.000283 
0.000284 
0.000336 
0.000308 
0.000302 
0.000309 
0.000308 
0.000309 
0.000303 
0.000305 
0.000301 
0.000302 
0.000304 
0.000308 
0.000299 
0.000311 
0.000331 
0.000322 
0.000312 
0.000309 
0.000319 
0.000305 
0.000311 
0.000303 
0.000308 
0.000306 
0.000303 
0.000302 
0.000305 
0.000301 
0.000303 
0.000323 
0.000336 
0.000327 
0.000310 
0.000302 
0.000305 
0.000303 
0.000308 
0.000314 
0.000301 
0.000305 
0.000304 
0.000304 
0.000300 
0.000309 
0.000309 
0.000331 
0.000333 
0.000327 
0.000306 
0.000309 
0.000300 
0.000303 
0.000349 
0.000308 
0.000337 
0.000311 
0.000305 
0.000303 
0.000303 
0.000299 
0.000307 
0.000330 
0.000323 
0.000327 
0.000337 
0.000306 
0.000301 
0.000304 
0.000315 
0.000324 
0.000319 
0.000321 
0.000319 
0.000316 
0.000316 
0.000322 
0.000317 
0.000322 
0.000322 
0.000318 
0.000305 
0.000309 
0.000308 
0.000303 
0.000325 
0.000324 
0.000323 
0.000321 
0.000322 
0.000320 
0.000320 
0.000320 
0.000322 
0.000321 
0.000317 
0.000314 
0.000302 
0.000298 
0.000325 
0.000299 
0.000321 
0.000319 
0.000319 
0.000324 
0.000315 
0.000321 
0.000331 
0.000318 
0.000325 
0.000321 
0.000320 
0.000321 
0.000299 
0.000304 
0.000304 
0.000330 
0.000353 
0.000321 
0.000320 
0.000333 
0.000343 
0.000314 
0.000321 
0.000319 
0.000320 
0.000329 
0.000318 
0.000320 
0.000309 
0.000296 
0.000295 
0.000294 
0.000315 
0.000291 
0.000302 
0.000296 
0.000326 
0.000292 
0.000289 
0.000287 
0.000288 
0.000287 
0.000293 
0.000287 
0.000327 
0.000300 
0.000308 
0.000288 
0.000299 
0.000292 
0.000296 
0.000290 
0.000297 
0.000293 
0.000292 
0.000288 
0.000288 
0.000293 
0.000288 
0.000291 
0.000296 
0.000293 
0.000294 
0.000294 
0.000288 
0.000297 
0.000294 
0.000289 
0.000294 
0.000294 
0.000296 
0.000292 
0.000288 
0.000294 
0.000296 
0.000297 
0.000322 
0.000293 
0.000296 
0.000290 
0.000319 
0.000297 
0.000296 
0.000293 
0.000290 
0.000295 
0.000293 
0.000294 
0.000291 
0.000294 
0.000288 
0.000291 
0.000318 
0.000312 
0.000348 
0.000310 
0.000293 
0.000291 
0.000292 
0.000293 
0.000290 
0.000297 
0.000294 
0.000288 
0.000295 
0.000288 
0.000289 
0.000296 
0.000298 
0.000315 
0.000318 
0.000321 
0.000290 
0.000295 
0.000291 
0.000287 
0.000296 
0.000296 
0.000293 
0.000304 
0.000295 
0.000293 
0.000285 
0.000291 
0.000287 
0.000294 
0.000305 
0.000291 
0.000291 
0.000297 
0.000292 
0.000293 
0.000293 
0.000292 
0.000292 
0.000293 
0.000288 
0.000293 
0.000289 
0.000297 
0.000296 
0.000323 
0.000309 
0.000293 
0.000318 
0.000294 
0.000294 
0.000290 
0.000293 
0.000293 
0.000291 
0.000293 
0.000298 
0.000287 
0.000290 
0.000304 
0.000503 
0.000387 
0.000375 
0.000330 
0.000332 
0.000332 
0.000341 
0.000324 
0.000338 
0.000326 
0.000330 
0.000328 
0.000336 
0.000331 
0.000324 
0.000351 
0.000388 
0.000385 
0.000363 
0.000338 
0.000334 
0.000333 
0.000334 
0.000327 
0.000336 
0.000332 
0.000335 
0.000327 
0.000332 
0.000333 
0.000338 
0.000330 
0.000384 
0.000388 
0.000329 
0.000329 
0.000327 
0.000336 
0.000325 
0.000335 
0.000338 
0.000332 
0.000332 
0.000326 
0.000339 
0.000331 
0.000330 
0.000328 
0.000348 
0.000388 
0.000332 
0.000334 
0.000358 
0.000330 
0.000335 
0.000342 
0.000340 
0.000324 
0.000338 
0.000334 
0.000336 
0.000326 
0.000327 
0.000336 
0.000353 
0.000331 
0.000320 
0.000326 
0.000331 
0.000326 
0.000324 
0.000327 
0.000314 
0.000327 
0.000316 
0.000317 
0.000319 
0.000320 
0.000328 
0.000329 
0.000321 
0.000332 
0.000332 
0.000335 
0.000321 
0.000321 
0.000318 
0.000325 
0.000315 
0.000314 
0.000315 
0.000322 
0.000318 
0.000319 
0.000324 
0.000320 
0.000324 
0.000318 
0.000323 
0.000323 
0.000318 
0.000328 
0.000334 
0.000322 
0.000327 
0.000327 
0.000326 
0.000312 
0.000317 
0.000325 
0.000321 
0.000329 
0.000327 
0.000322 
0.000322 
0.000314 
0.000348 
0.000329 
0.000342 
0.000346 
0.000315 
0.000315 
0.000321 
0.000324 
0.000317 
0.000315 
0.000331 
0.000322 
0.000310 
0.000308 
0.000299 
0.000304 
0.000294 
0.000298 
0.000336 
0.000280 
0.000295 
0.000279 
0.000293 
0.000286 
0.000295 
0.000305 
0.000278 
0.000279 
0.000331 
0.000304 
0.000306 
0.000296 
0.000313 
0.000304 
0.000295 
0.000287 
0.000279 
0.000286 
0.000292 
0.000284 
0.000293 
0.000284 
0.000286 
0.000311 
0.000312 
0.000296 
0.000306 
0.000297 
0.000319 
0.000325 
0.000297 
0.000286 
0.000284 
0.000283 
0.000278 
0.000283 
0.000293 
0.000354 
0.000278 
0.000291 
0.000302 
0.000297 
0.000300 
0.000296 
0.000326 
0.000302 
0.000294 
0.000287 
0.000283 
0.000287 
0.000290 
0.000301 
0.000279 
0.000285 
0.000291 
0.000288 
0.000337 
0.000318 
0.000308 
0.000320 
0.000321 
0.000314 
0.000324 
0.000319 
0.000308 
0.000320 
0.000355 
0.000324 
0.000309 
0.000315 
0.000313 
0.000332 
0.000353 
0.000346 
0.000335 
0.000318 
0.000314 
0.000310 
0.000319 
0.000311 
0.000349 
0.000331 
0.000314 
0.000332 
0.000303 
0.000305 
0.000304 
0.000307 
0.000332 
0.000318 
0.000324 
0.000311 
0.000316 
0.000329 
0.000347 
0.000307 
0.000314 
0.000358 
0.000332 
0.000314 
0.000302 
0.000307 
0.000306 
0.000314 
0.000318 
0.000312 
0.000323 
0.000320 
0.000358 
0.000309 
0.000316 
0.000323 
0.000335 
0.000670 
0.000330 
0.000316 
0.000316 
0.000309 
0.000306 
0.000307 
0.000295 
0.000277 
0.000276 
0.000284 
0.000276 
0.000276 
0.000276 
0.000276 
0.000278 
0.000274 
0.000280 
0.000274 
0.000273 
0.000275 
0.000274 
0.000275 
0.000286 
0.000281 
0.000307 
0.000278 
0.000281 
0.000279 
0.000275 
0.000275 
0.000276 
0.000278 
0.000280 
0.000275 
0.000276 
0.000275 
0.000277 
0.000281 
0.000277 
0.000282 
0.000278 
0.000277 
0.000282 
0.000283 
0.000274 
0.000275 
0.000275 
0.000274 
0.000276 
0.000278 
0.000280 
0.000278 
0.000274 
0.000280 
0.000280 
0.000275 
0.000274 
0.000273 
0.000305 
0.000291 
0.000278 
0.000276 
0.000282 
0.000276 
0.000278 
0.000285 
0.000279 
0.000280 
0.000273 
0.000275 
0.000299 
0.000279 
0.000277 
0.000277 
0.000277 
0.000274 
0.000280 
0.000271 
0.000272 
0.000279 
0.000278 
0.000274 
0.000279 
0.000276 
0.000273 
0.000273 
0.000277 
0.000277 
0.000278 
0.000278 
0.000279 
0.000275 
0.000273 
0.000273 
0.000275 
0.000280 
0.000272 
0.000274 
0.000278 
0.000272 
0.000274 
0.000282 
0.000275 
0.000279 
0.000273 
0.000275 
0.000273 
0.000280 
0.000281 
0.000276 
0.000275 
0.000283 
0.000277 
0.000274 
0.000273 
0.000273 
0.000278 
0.000277 
0.000277 
0.000281 
0.000272 
0.000277 
0.000302 
0.000274 
0.000279 
0.000273 
0.000282 
0.000295 
0.000275 
0.000281 
0.000278 
0.000273 
0.000284 
0.000274 
0.000291 
0.000276 
0.000282 
0.000273 
0.000272 
0.000275 
0.000279 
0.000273 
0.000272 
0.000271 
0.000272 
0.000278 
0.000278 
0.000279 
0.000272 
0.000273 
0.000278 
0.000276 
0.000284 
0.000280 
0.000271 
0.000272 
0.000272 
0.000273 
0.000281 
0.000274 
0.000299 
0.000278 
0.000279 
0.000276 
0.000274 
0.000276 
0.000275 
0.000275 
0.000273 
0.000274 
0.000274 
0.000277 
0.000281 
0.000274 
0.000271 
0.000271 
0.000277 
0.000284 
0.000276 
0.000279 
0.000273 
0.000272 
0.000275 
0.000279 
0.000274 
0.000273 
0.000303 
0.000289 
0.000278 
0.000279 
0.000272 
0.000272 
0.000271 
0.000280 
0.000273 
0.000273 
0.000275 
0.000273 
0.000330 
0.000301 
0.000301 
0.000308 
0.000300 
0.000301 
0.000298 
0.000305 
0.000309 
0.000305 
0.000296 
0.000322 
0.000298 
0.000299 
0.000320 
0.000310 
0.000311 
0.000313 
0.000321 
0.000308 
0.000301 
0.000303 
0.000301 
0.000304 
0.000298 
0.000298 
0.000301 
0.000300 
0.000298 
0.000295 
0.000302 
0.000303 
0.000302 
0.000302 
0.000306 
0.000304 
0.000298 
0.000301 
0.000299 
0.000306 
0.000304 
0.000299 
0.000297 
0.000295 
0.000297 
0.000302 
0.000306 
0.000298 
0.000302 
0.000303 
0.000306 
0.000301 
0.000339 
0.000302 
0.000300 
0.000306 
0.000297 
0.000305 
0.000297 
0.000307 
0.000304 
0.000299 
0.000306 
0.000297 
0.000302 
0.000280 
0.000277 
0.000272 
0.000274 
0.000284 
0.000278 
0.000279 
0.000275 
0.000276 
0.000276 
0.000280 
0.000273 
0.000278 
0.000283 
0.000274 
0.000278 
0.000277 
0.000284 
0.000278 
0.000277 
0.000285 
0.000280 
0.000273 
0.000274 
0.000273 
0.000276 
0.000278 
0.000277 
0.000274 
0.000273 
0.000273 
0.000281 
0.000276 
0.000273 
0.000276 
0.000275 
0.000279 
0.000273 
0.000279 
0.000275 
0.000275 
0.000273 
0.000273 
0.000279 
0.000282 
0.000275 
0.000276 
0.000279 
0.000284 
0.000274 
0.000274 
0.000305 
0.000283 
0.000282 
0.000279 
0.000277 
0.000274 
0.000277 
0.000276 
0.000274 
0.000274 
0.000315 
0.000273 
0.000293 
0.000287 
0.000280 
0.000277 
0.000276 
0.000275 
0.000284 
0.000280 
0.000274 
0.000276 
0.000277 
0.000281 
0.000281 
0.000276 
0.000279 
0.000280 
0.000281 
0.000281 
0.000290 
0.000277 
0.000276 
0.000278 
0.000276 
0.000274 
0.000276 
0.000275 
0.000282 
0.000276 
0.000273 
0.000280 
0.000281 
0.000283 
0.000287 
0.000299 
0.000281 
0.000277 
0.000277 
0.000276 
0.000281 
0.000281 
0.000275 
0.000277 
0.000281 
0.000278 
0.000274 
0.000277 
0.000277 
0.000276 
0.000280 
0.000282 
0.000277 
0.000284 
0.000307 
0.000282 
0.000275 
0.000278 
0.000280 
0.000275 
0.000275 
0.000274 
0.000281 
0.000276 
0.000285 
0.000278 
0.000291 
0.000279 
0.000282 
0.000272 
0.000271 
0.000275 
0.000273 
0.000275 
0.000273 
0.000276 
0.000278 
0.000277 
0.000269 
0.000276 
0.000269 
0.000272 
0.000278 
0.000281 
0.000281 
0.000271 
0.000272 
0.000276 
0.000270 
0.000273 
0.000270 
0.000272 
0.000276 
0.000272 
0.000271 
0.000271 
0.000271 
0.000273 
0.000272 
0.000268 
0.000272 
0.000275 
0.000276 
0.000277 
0.000271 
0.000306 
0.000276 
0.000270 
0.000272 
0.000271 
0.000274 
0.000272 
0.000270 
0.000273 
0.000270 
0.000274 
0.000276 
0.000270 
0.000308 
0.000274 
0.000274 
0.000273 
0.000275 
0.000273 
0.000271 
0.000271 
0.000278 
0.000279 
0.000271 
0.000272 
0.000339 
0.000304 
0.000303 
0.000316 
0.000305 
0.000308 
0.000314 
0.000307 
0.000307 
0.000311 
0.000302 
0.000302 
0.000311 
0.000308 
0.000308 
0.000308 
0.000310 
0.000315 
0.000341 
0.000305 
0.000313 
0.000303 
0.000322 
0.000310 
0.000310 
0.000306 
0.000303 
0.000302 
0.000308 
0.000310 
0.000304 
0.000310 
0.000318 
0.000308 
0.000302 
0.000305 
0.000319 
0.000305 
0.000317 
0.000304 
0.000313 
0.000303 
0.000311 
0.000318 
0.000303 
0.000315 
0.000306 
0.000305 
0.000319 
0.000304 
0.000309 
0.000307 
0.000348 
0.000304 
0.000312 
0.000314 
0.000309 
0.000303 
0.000304 
0.000307 
0.000317 
0.000305 
0.000316 
0.000329 
0.000450 
0.000300 
0.000300 
0.000302 
0.000293 
0.000293 
0.000293 
0.000299 
0.000294 
0.000302 
0.000302 
0.000294 
0.000300 
0.000293 
0.000296 
0.000304 
0.000300 
0.000302 
0.000314 
0.000303 
0.000299 
0.000295 
0.000294 
0.000301 
0.000296 
0.000298 
0.000295 
0.000294 
0.000298 
0.000301 
0.000293 
0.000295 
0.000296 
0.000305 
0.000300 
0.000308 
0.000306 
0.000297 
0.000294 
0.000298 
0.000296 
0.000297 
0.000305 
0.000302 
0.000295 
0.000297 
0.000306 
0.000302 
0.000296 
0.000305 
0.000307 
0.000303 
0.000338 
0.000294 
0.000307 
0.000302 
0.000298 
0.000301 
0.000299 
0.000295 
0.000294 
0.000295 
0.000295 
0.000301 
0.000296 
0.000280 
0.000275 
0.000282 
0.000277 
0.000280 
0.000274 
0.000277 
0.000275 
0.000275 
0.000282 
0.000276 
0.000274 
0.000278 
0.000275 
0.000276 
0.000283 
0.000290 
0.000282 
0.000280 
0.000274 
0.000276 
0.000283 
0.000279 
0.000274 
0.000280 
0.000280 
0.000279 
0.000275 
0.000276 
0.000277 
0.000282 
0.000281 
0.000279 
0.000275 
0.000281 
0.000277 
0.000280 
0.000275 
0.000279 
0.000274 
0.000276 
0.000274 
0.000275 
0.000275 
0.000277 
0.000277 
0.000275 
0.000281 
0.000275 
0.000275 
0.000281 
0.000307 
0.000274 
0.000274 
0.000281 
0.000276 
0.000276 
0.000278 
0.000276 
0.000274 
0.000275 
0.000297 
0.000276 
0.000293 
0.000279 
0.000272 
0.000272 
0.000279 
0.000270 
0.000271 
0.000273 
0.000272 
0.000272 
0.000270 
0.000277 
0.000271 
0.000274 
0.000272 
0.000275 
0.000281 
0.000283 
0.000288 
0.000270 
0.000272 
0.000279 
0.000274 
0.000271 
0.000274 
0.000276 
0.000273 
0.000274 
0.000283 
0.000272 
0.000272 
0.000272 
0.000275 
0.000273 
0.000276 
0.000275 
0.000275 
0.000271 
0.000274 
0.000280 
0.000273 
0.000272 
0.000272 
0.000270 
0.000274 
0.000275 
0.000278 
0.000282 
0.000276 
0.000274 
0.000280 
0.000271 
0.000300 
0.000276 
0.000272 
0.000272 
0.000276 
0.000273 
0.000275 
0.000278 
0.000271 
0.000273 
0.000278 
0.000275 
0.000292 
0.000279 
0.000269 
0.000270 
0.000275 
0.000269 
0.000269 
0.000276 
0.000274 
0.000277 
0.000276 
0.000276 
0.000276 
0.000276 
0.000275 
0.000269 
0.000280 
0.000279 
0.000279 
0.000270 
0.000274 
0.000275 
0.000274 
0.000276 
0.000270 
0.000278 
0.000276 
0.000272 
0.000275 
0.000274 
0.000270 
0.000279 
0.000278 
0.000277 
0.000272 
0.000275 
0.000276 
0.000271 
0.000271 
0.000275 
0.000271 
0.000269 
0.000276 
0.000270 
0.000273 
0.000274 
0.000272 
0.000270 
0.000277 
0.000269 
0.000271 
0.000273 
0.000299 
0.000271 
0.000270 
0.000271 
0.000275 
0.000272 
0.000268 
0.000270 
0.000276 
0.000275 
0.000270 
0.000271 
0.000327 
0.000314 
0.000309 
0.000311 
0.000307 
0.000305 
0.000312 
0.000303 
0.000304 
0.000302 
0.000303 
0.000306 
0.000312 
0.000310 
0.000303 
0.000303 
0.000317 
0.000320 
0.000318 
0.000305 
0.000306 
0.000305 
0.000312 
0.000307 
0.000304 
0.000306 
0.000305 
0.000309 
0.000303 
0.000304 
0.000314 
0.000311 
0.000317 
0.000310 
0.000306 
0.000304 
0.000308 
0.000306 
0.000305 
0.000310 
0.000318 
0.000305 
0.000304 
0.000310 
0.000311 
0.000318 
0.000304 
0.000303 
0.000314 
0.000314 
0.000304 
0.000307 
0.000345 
0.000304 
0.000307 
0.000305 
0.000311 
0.000334 
0.000307 
0.000306 
0.000312 
0.000307 
0.000305 
0.000308 
0.000434 
0.000283 
0.000275 
0.000277 
0.000276 
0.000279 
0.000276 
0.000273 
0.000274 
0.000281 
0.000275 
0.000275 
0.000276 
0.000275 
0.000274 
0.000277 
0.000280 
0.000312 
0.000294 
0.000275 
0.000275 
0.000274 
0.000276 
0.000283 
0.000276 
0.000283 
0.000277 
0.000287 
0.000274 
0.000275 
0.000276 
0.000282 
0.000283 
0.000279 
0.000284 
0.000277 
0.000274 
0.000281 
0.000274 
0.000282 
0.000276 
0.000279 
0.000275 
0.000276 
0.000286 
0.000275 
0.000279 
0.000277 
0.000276 
0.000276 
0.000277 
0.000283 
0.000307 
0.000275 
0.000287 
0.000276 
0.000274 
0.000282 
0.000286 
0.000280 
0.000274 
0.000276 
0.000274 
0.000274 
0.000297 
0.000275 
0.000279 
0.000276 
0.000272 
0.000277 
0.000281 
0.000279 
0.000277 
0.000274 
0.000273 
0.000283 
0.000275 
0.000275 
0.000282 
0.000272 
0.000280 
0.000278 
0.000278 
0.000274 
0.000274 
0.000275 
0.000280 
0.000274 
0.000275 
0.000273 
0.000275 
0.000280 
0.000275 
0.000276 
0.000283 
0.000288 
0.000281 
0.000279 
0.000276 
0.000273 
0.000274 
0.000279 
0.000281 
0.000278 
0.000276 
0.000275 
0.000274 
0.000278 
0.000273 
0.000274 
0.000280 
0.000283 
0.000275 
0.000278 
0.000272 
0.000273 
0.000306 
0.000272 
0.000280 
0.000281 
0.000272 
0.000274 
0.000274 
0.000274 
0.000274 
0.000274 
0.000279 
0.000288 

==> figs/source/breach12800_2.dat <==
0.000645 
0.000631 
0.000623 
0.000617 
0.000615 
0.000608 
0.000602 
0.000625 
0.000617 
0.000603 
0.000602 
0.000611 
0.000619 
0.000606 
0.000619 
0.000616 
0.000620 
0.000612 
0.000638 
0.000620 
0.000609 
0.000607 
0.000612 
0.000607 
0.000608 
0.000615 
0.000618 
0.000603 
0.000612 
0.000606 
0.000603 
0.000609 
0.000626 
0.000615 
0.000605 
0.000607 
0.000612 
0.000610 
0.000606 
0.000614 
0.000606 
0.000608 
0.000617 
0.000614 
0.000614 
0.000602 
0.000605 
0.000622 
0.000659 
0.000610 
0.000615 
0.000617 
0.000662 
0.000606 
0.000609 
0.000620 
0.000615 
0.000602 
0.000606 
0.000610 
0.000609 
0.000604 
0.000610 
0.000608 
0.000634 
0.000618 
0.000623 
0.000622 
0.000638 
0.000634 
0.000614 
0.000630 
0.000626 
0.000635 
0.000622 
0.000619 
0.000630 
0.000624 
0.000627 
0.000618 
0.000622 
0.000620 
0.000655 
0.000624 
0.000622 
0.000620 
0.000616 
0.000630 
0.000626 
0.000631 
0.000622 
0.000618 
0.000622 
0.000622 
0.000616 
0.000618 
0.000630 
0.000640 
0.000626 
0.000623 
0.000621 
0.000637 
0.000637 
0.000618 
0.000618 
0.000630 
0.000621 
0.000620 
0.000622 
0.000621 
0.000618 
0.000627 
0.000671 
0.000628 
0.000640 
0.000630 
0.000688 
0.000615 
0.000635 
0.000625 
0.000623 
0.000652 
0.000628 
0.000623 
0.000627 
0.000617 
0.000614 
0.000619 
0.000635 
0.000615 
0.000620 
0.000627 
0.000624 
0.000626 
0.000617 
0.000615 
0.000615 
0.000621 
0.000616 
0.000629 
0.000624 
0.000614 
0.000613 
0.000621 
0.000628 
0.000617 
0.000653 
0.000624 
0.000625 
0.000629 
0.000617 
0.000615 
0.000621 
0.000613 
0.000632 
0.000620 
0.000622 
0.000621 
0.000613 
0.000623 
0.000619 
0.000617 
0.000618 
0.000631 
0.000620 
0.000630 
0.000614 
0.000614 
0.000621 
0.000621 
0.000619 
0.000627 
0.000615 
0.000617 
0.000625 
0.000616 
0.000663 
0.000636 
0.000613 
0.000631 
0.000668 
0.000617 
0.000614 
0.000616 
0.000622 
0.000615 
0.000620 
0.000623 
0.000623 
0.000614 
0.000621 
0.000624 
0.000663 
0.000624 
0.000622 
0.000623 
0.000630 
0.000621 
0.000623 
0.000626 
0.000620 
0.000626 
0.000626 
0.000621 
0.000637 
0.000621 
0.000619 
0.000621 
0.000629 
0.000626 
0.000664 
0.000624 
0.000621 
0.000619 
0.000632 
0.000625 
0.000621 
0.000620 
0.000619 
0.000627 
0.000625 
0.000618 
0.000624 
0.000630 
0.000622 
0.000623 
0.000621 
0.000631 
0.000617 
0.000623 
0.000629 
0.000620 
0.000621 
0.000619 
0.000623 
0.000628 
0.000623 
0.000622 
0.000625 
0.000631 
0.000677 
0.000622 
0.000626 
0.000618 
0.000677 
0.000629 
0.000631 
0.000626 
0.000621 
0.000617 
0.000619 
0.000623 
0.000629 
0.000620 
0.000628 
0.000622 
0.000654 
0.000621 
0.000616 
0.000615 
0.000615 
0.000619 
0.000620 
0.000621 
0.000621 
0.000627 
0.000614 
0.000615 
0.000624 
0.000626 
0.000618 
0.000620 
0.000624 
0.000621 
0.000650 
0.000619 
0.000615 
0.000616 
0.000621 
0.000618 
0.000622 
0.000618 
0.000623 
0.000617 
0.000634 
0.000616 
0.000625 
0.000621 
0.000635 
0.000619 
0.000620 
0.000617 
0.000617 
0.000625 
0.000616 
0.000643 
0.000624 
0.000630 
0.000614 
0.000625 
0.000619 
0.000622 
0.000619 
0.000641 
0.000664 
0.000626 
0.000615 
0.000615 
0.000691 
0.000618 
0.000638 
0.000622 
0.000614 
0.000633 
0.000613 
0.000619 
0.000619 
0.000618 
0.000624 
0.000621 
0.000644 
0.000634 
0.000615 
0.000620 
0.000624 
0.000617 
0.000613 
0.000621 
0.000616 
0.000625 
0.000618 
0.000614 
0.000612 
0.000620 
0.000615 
0.000618 
0.000624 
0.000620 
0.000648 
0.000614 
0.000624 
0.000614 
0.000615 
0.000623 
0.000618 
0.000621 
0.000612 
0.000613 
0.000616 
0.000617 
0.000635 
0.000625 
0.000629 
0.000626 
0.000628 
0.000614 
0.000620 
0.000618 
0.000619 
0.000617 
0.000613 
0.000622 
0.000616 
0.000613 
0.000617 
0.000615 
0.000620 
0.000613 
0.000665 
0.000630 
0.000617 
0.000625 
0.000682 
0.000615 
0.000617 
0.000617 
0.000616 
0.000621 
0.000624 
0.000620 
0.000620 
0.000626 
0.000619 
0.000627 
0.000668 
0.000626 
0.000628 
0.000630 
0.000637 
0.000626 
0.000621 
0.000629 
0.000634 
0.000624 
0.000632 
0.000624 
0.000630 
0.000633 
0.000637 
0.000622 
0.000635 
0.000634 
0.000656 
0.000629 
0.000624 
0.000626 
0.000624 
0.000626 
0.000625 
0.000621 
0.000626 
0.000623 
0.000636 
0.000623 
0.000623 
0.000656 
0.000627 
0.000629 
0.000627 
0.000628 
0.000624 
0.000631 
0.000621 
0.000629 
0.000624 
0.000633 
0.000629 
0.000625 
0.000622 
0.000640 
0.000623 
0.000622 
0.000675 
0.000621 
0.000621 
0.000625 
0.000684 
0.000625 
0.000625 
0.000621 
0.000623 
0.000628 
0.000632 
0.000625 
0.000642 
0.000638 
0.000623 
0.000621 
0.000654 
0.000621 
0.000620 
0.000621 
0.000620 
0.000618 
0.000617 
0.000618 
0.000621 
0.000616 
0.000615 
0.000614 
0.000619 
0.000617 
0.000614 
0.000626 
0.000640 
0.000619 
0.000659 
0.000620 
0.000623 
0.000616 
0.000614 
0.000616 
0.000620 
0.000628 
0.000624 
0.000620 
0.000612 
0.000622 
0.000614 
0.000620 
0.000654 
0.000625 
0.000633 
0.000623 
0.000619 
0.000617 
0.000617 
0.000617 
0.000616 
0.000617 
0.000621 
0.000628 
0.000619 
0.000613 
0.000627 
0.000616 
0.000681 
0.000638 
0.000627 
0.000620 
0.000677 
0.000619 
0.000623 
0.000624 
0.000620 
0.000614 
0.000611 
0.000624 
0.000628 
0.000614 
0.000630 
0.000617 
0.000688 
0.000672 
0.000676 
0.000682 
0.000682 
0.000683 
0.000681 
0.000682 
0.000687 
0.000674 
0.000674 
0.000686 
0.000685 
0.000680 
0.000675 
0.000676 
0.000683 
0.000671 
0.000718 
0.000681 
0.000673 
0.000671 
0.000670 
0.000676 
0.000681 
0.000669 
0.000672 
0.000683 
0.000687 
0.000672 
0.000681 
0.000678 
0.000681 
0.000674 
0.000670 
0.000677 
0.000671 
0.000672 
0.000674 
0.000675 
0.000676 
0.000670 
0.000676 
0.000683 
0.000683 
0.000679 
0.000679 
0.000681 
0.000733 
0.000682 
0.000667 
0.000687 
0.000743 
0.000683 
0.000672 
0.000674 
0.000674 
0.000678 
0.000670 
0.000677 
0.000673 
0.000675 
0.000672 
0.000681 
0.000652 
0.000642 
0.000646 
0.000642 
0.000630 
0.000628 
0.000625 
0.000637 
0.000629 
0.000627 
0.000629 
0.000638 
0.000633 
0.000631 
0.000625 
0.000631 
0.000645 
0.000628 
0.000668 
0.000651 
0.000628 
0.000644 
0.000629 
0.000638 
0.000669 
0.000629 
0.000633 
0.000645 
0.000629 
0.000639 
0.000634 
0.000627 
0.000643 
0.000634 
0.000644 
0.000629 
0.000629 
0.000626 
0.000644 
0.000637 
0.000634 
0.000627 
0.000626 
0.000641 
0.000634 
0.000644 
0.000630 
0.000634 
0.000690 
0.000636 
0.000628 
0.000632 
0.000689 
0.000629 
0.000632 
0.000636 
0.000636 
0.000629 
0.000632 
0.000629 
0.000635 
0.000635 
0.000633 
0.000633 
0.000654 
0.000626 
0.000621 
0.000625 
0.000647 
0.000621 
0.000621 
0.000626 
0.000638 
0.000625 
0.000624 
0.000625 
0.000623 
0.000631 
0.000622 
0.000620 
0.000641 
0.000623 
0.000658 
0.000670 
0.000677 
0.000634 
0.000638 
0.000623 
0.000622 
0.000638 
0.000632 
0.000623 
0.000645 
0.000626 
0.000621 
0.000630 
0.000629 
0.000628 
0.000621 
0.000622 
0.000624 
0.000632 
0.000624 
0.000634 
0.000635 
0.000629 
0.000621 
0.000621 
0.000625 
0.000650 
0.000620 
0.000632 
0.000684 
0.000623 
0.000626 
0.000623 
0.000686 
0.000629 
0.000628 
0.000620 
0.000633 
0.000625 
0.000623 
0.000629 
0.000632 
0.000629 
0.000631 
0.000631 
0.000645 
0.000622 
0.000616 
0.000630 
0.000619 
0.000617 
0.000612 
0.000623 
0.000622 
0.000607 
0.000625 
0.000617 
0.000612 
0.000615 
0.000619 
0.000618 
0.000623 
0.000612 
0.000653 
0.000619 
0.000623 
0.000622 
0.000618 
0.000621 
0.000618 
0.000619 
0.000627 
0.000612 
0.000615 
0.000615 
0.000617 
0.000614 
0.000620 
0.000619 
0.000621 
0.000623 
0.000620 
0.000610 
0.000608 
0.000620 
0.000612 
0.000614 
0.000622 
0.000671 
0.000616 
0.000628 
0.000616 
0.000616 
0.000663 
0.000617 
0.000619 
0.000619 
0.000685 
0.000619 
0.000624 
0.000610 
0.000616 
0.000618 
0.000613 
0.000613 
0.000612 
0.000622 
0.000614 
0.000631 
0.000683 
0.000669 
0.000674 
0.000662 
0.000679 
0.000668 
0.000700 
0.000666 
0.000664 
0.000670 
0.000685 
0.000662 
0.000688 
0.000668 
0.000673 
0.000677 
0.000672 
0.000667 
0.000710 
0.000666 
0.000666 
0.000661 
0.000671 
0.000673 
0.000675 
0.000665 
0.000677 
0.000675 
0.000666 
0.000665 
0.000668 
0.000670 
0.000678 
0.000683 
0.000663 
0.000664 
0.000665 
0.000680 
0.000664 
0.000668 
0.000673 
0.000661 
0.000677 
0.000664 
0.000680 
0.000678 
0.000676 
0.000677 
0.000717 
0.000677 
0.000668 
0.000660 
0.000745 
0.000665 
0.000665 
0.000663 
0.000668 
0.000664 
0.000675 
0.000661 
0.000681 
0.000669 
0.000682 
0.000669 
0.000659 
0.000640 
0.000634 
0.000624 
0.000628 
0.000636 
0.000627 
0.000626 
0.000623 
0.000634 
0.000623 
0.000632 
0.000648 
0.000633 
0.000623 
0.000625 
0.000647 
0.000627 
0.000671 
0.000636 
0.000624 
0.000626 
0.000631 
0.000625 
0.000629 
0.000626 
0.000636 
0.000640 
0.000626 
0.000624 
0.000643 
0.000623 
0.000658 
0.000640 
0.000626 
0.000624 
0.000627 
0.000626 
0.000629 
0.000639 
0.000626 
0.000628 
0.000625 
0.000626 
0.000630 
0.000627 
0.000628 
0.000630 
0.000676 
0.000629 
0.000636 
0.000633 
0.000679 
0.000629 
0.000634 
0.000626 
0.000627 
0.000639 
0.000635 
0.000635 
0.000626 
0.000637 
0.000645 
0.000642 
0.000710 
0.000622 
0.000628 
0.000618 
0.000633 
0.000629 
0.000618 
0.000618 
0.000609 
0.000614 
0.000616 
0.000615 
0.000618 
0.000630 
0.000616 
0.000629 
0.000631 
0.000621 
0.000656 
0.000623 
0.000625 
0.000620 
0.000635 
0.000612 
0.000617 
0.000623 
0.000614 
0.000636 
0.000611 
0.000617 
0.000645 
0.000625 
0.000633 
0.000625 
0.000624 
0.000625 
0.000623 
0.000616 
0.000623 
0.000618 
0.000623 
0.000624 
0.000619 
0.000626 
0.000621 
0.000612 
0.000621 
0.000617 
0.000679 
0.000616 
0.000621 
0.000628 
0.000681 
0.000614 
0.000630 
0.000616 
0.000614 
0.000618 
0.000625 
0.000614 
0.000613 
0.000620 
0.000625 
0.000616 
0.000704 
0.000677 
0.000692 
0.000692 
0.000675 
0.000680 
0.000682 
0.000674 
0.000680 
0.000677 
0.000692 
0.000680 
0.000680 
0.000672 
0.000688 
0.000680 
0.000699 
0.000689 
0.000725 
0.000669 
0.000672 
0.000682 
0.000675 
0.000675 
0.000680 
0.000678 
0.000694 
0.000676 
0.000689 
0.000694 
0.000681 
0.000681 
0.000688 
0.000688 
0.000683 
0.000678 
0.000673 
0.000673 
0.000686 
0.000673 
0.000683 
0.000676 
0.000683 
0.000681 
0.000696 
0.000682 
0.000681 
0.000696 
0.000746 
0.000684 
0.000673 
0.000684 
0.000759 
0.000675 
0.000672 
0.000685 
0.000682 
0.000684 
0.000676 
0.000682 
0.000689 
0.000680 
0.000674 
0.000681 
0.000660 
0.000631 
0.000628 
0.000634 
0.000629 
0.000641 
0.000636 
0.000632 
0.000634 
0.000634 
0.000637 
0.000631 
0.000626 
0.000634 
0.000634 
0.000644 
0.000634 
0.000635 
0.000679 
0.000630 
0.000635 
0.000631 
0.000628 
0.000635 
0.000635 
0.000625 
0.000634 
0.000628 
0.000632 
0.000633 
0.000647 
0.000632 
0.000629 
0.000640 
0.000644 
0.000626 
0.000635 
0.000633 
0.000628 
0.000637 
0.000628 
0.000641 
0.000648 
0.000629 
0.000634 
0.000628 
0.000635 
0.000627 
0.000691 
0.000630 
0.000627 
0.000626 
0.000703 
0.000640 
0.000652 
0.000639 
0.000628 
0.000637 
0.000629 
0.000630 
0.000642 
0.000642 
0.000627 
0.000629 
0.000659 
0.000633 
0.000623 
0.000634 
0.000642 
0.000631 
0.000644 
0.000631 
0.000631 
0.000621 
0.000627 
0.000626 
0.000629 
0.000627 
0.000624 
0.000630 
0.000639 
0.000640 
0.000669 
0.000627 
0.000620 
0.000630 
0.000627 
0.000621 
0.000636 
0.000630 
0.000626 
0.000626 
0.000630 
0.000627 
0.000627 
0.000623 
0.000631 
0.000625 
0.000643 
0.000624 
0.000632 
0.000622 
0.000626 
0.000634 
0.000637 
0.000637 
0.000620 
0.000628 
0.000623 
0.000631 
0.000629 
0.000627 
0.000680 
0.000637 
0.000621 
0.000627 
0.000681 
0.000644 
0.000633 
0.000626 
0.000637 
0.000621 
0.000629 
0.000624 
0.000633 
0.000626 
0.000628 
0.000624 
0.000650 
0.000643 
0.000613 
0.000630 
0.000614 
0.000617 
0.000617 
0.000614 
0.000620 
0.000615 
0.000621 
0.000615 
0.000630 
0.000626 
0.000616 
0.000616 
0.000623 
0.000618 
0.000655 
0.000610 
0.000620 
0.000619 
0.000626 
0.000620 
0.000614 
0.000619 
0.000617 
0.000615 
0.000616 
0.000629 
0.000631 
0.000615 
0.000632 
0.000614 
0.000617 
0.000616 
0.000622 
0.000614 
0.000617 
0.000616 
0.000615 
0.000616 
0.000626 
0.000616 
0.000645 
0.000622 
0.000614 
0.000613 
0.000669 
0.000615 
0.000615 
0.000622 
0.000675 
0.000618 
0.000621 
0.000630 
0.000615 
0.000616 
0.000612 
0.000622 
0.000614 
0.000631 
0.000617 
0.000615 
0.000705 
0.000678 
0.000681 
0.000675 
0.000671 
0.000678 
0.000686 
0.000674 
0.000681 
0.000688 
0.000688 
0.000686 
0.000672 
0.000677 
0.000679 
0.000690 
0.000685 
0.000712 
0.000725 
0.000673 
0.000678 
0.000673 
0.000685 
0.000674 
0.000672 
0.000690 
0.000673 
0.000679 
0.000687 
0.000680 
0.000675 
0.000672 
0.000682 
0.000692 
0.000682 
0.000689 
0.000669 
0.000674 
0.000679 
0.000677 
0.000691 
0.000684 
0.000689 
0.000670 
0.000668 
0.000681 
0.000669 
0.000694 
0.000736 
0.000686 
0.000677 
0.000672 
0.000755 
0.000684 
0.000684 
0.000682 
0.000684 
0.000686 
0.000673 
0.000678 
0.000682 
0.000677 
0.000670 
0.000679 
0.000671 
0.000636 
0.000624 
0.000665 
0.000633 
0.000627 
0.000641 
0.000662 
0.000631 
0.000625 
0.000621 
0.000620 
0.000623 
0.000622 
0.000623 
0.000624 
0.000645 
0.000640 
0.000660 
0.000627 
0.000623 
0.000630 
0.000635 
0.000619 
0.000630 
0.000623 
0.000620 
0.000625 
0.000623 
0.000621 
0.000626 
0.000634 
0.000638 
0.000625 
0.000635 
0.000622 
0.000626 
0.000628 
0.000628 
0.000633 
0.000630 
0.000626 
0.000624 
0.000623 
0.000622 
0.000637 
0.000625 
0.000620 
0.000677 
0.000632 
0.000626 
0.000623 
0.000689 
0.000648 
0.000619 
0.000639 
0.000629 
0.000630 
0.000621 
0.000631 
0.000622 
0.000622 
0.000623 
0.000624 
0.000657 
0.000619 
0.000617 
0.000620 
0.000630 
0.000632 
0.000618 
0.000634 
0.000616 
0.000615 
0.000625 
0.000619 
0.000619 
0.000614 
0.000632 
0.000625 
0.000637 
0.000622 
0.000654 
0.000619 
0.000636 
0.000624 
0.000629 
0.000620 
0.000622 
0.000627 
0.000616 
0.000630 
0.000616 
0.000624 
0.000632 
0.000628 
0.000623 
0.000620 
0.000620 
0.000618 
0.000616 
0.000626 
0.000622 
0.000619 
0.000618 
0.000628 
0.000619 
0.000618 
0.000620 
0.000626 
0.000636 
0.000620 
0.000696 
0.000618 
0.000634 
0.000629 
0.000681 
0.000633 
0.000629 
0.000619 
0.000626 
0.000618 
0.000628 
0.000625 
0.000632 
0.000621 
0.000627 
0.000620 
0.000653 
0.000631 
0.000628 
0.000623 
0.000616 
0.000618 
0.000629 
0.000621 
0.000623 
0.000624 
0.000614 
0.000630 
0.000628 
0.000618 
0.000613 
0.000627 
0.000624 
0.000615 
0.000650 
0.000626 
0.000617 
0.000619 
0.000614 
0.000616 
0.000626 
0.000622 
0.000626 
0.000614 
0.000620 
0.000614 
0.000617 
0.000627 
0.000630 
0.000618 
0.000624 
0.000614 
0.000625 
0.000615 
0.000618 
0.000616 
0.000616 
0.000618 
0.000618 
0.000615 
0.000619 
0.000623 
0.000621 
0.000629 
0.000675 
0.000619 
0.000621 
0.000617 
0.000676 
0.000619 
0.000621 
0.000618 
0.000621 
0.000631 
0.000614 
0.000629 
0.000630 
0.000624 
0.000618 
0.000624 
0.000712 
0.000689 
0.000684 
0.000679 
0.000683 
0.000678 
0.000689 
0.000684 
0.000690 
0.000691 
0.000684 
0.000680 
0.000685 
0.000691 
0.000690 
0.000682 
0.000684 
0.000682 
0.000739 
0.000697 
0.000690 
0.000679 
0.000733 
0.000687 
0.000683 
0.000683 
0.000675 
0.000685 
0.000682 
0.000693 
0.000691 
0.000678 
0.000706 
0.000692 
0.000680 
0.000691 
0.000691 
0.000676 
0.000690 
0.000693 
0.000696 
0.000688 
0.000692 
0.000677 
0.000677 
0.000692 
0.000684 
0.000719 
0.000750 
0.000684 
0.000684 
0.000674 
0.000751 
0.000678 
0.000691 
0.000688 
0.000684 
0.000687 
0.000685 
0.000685 
0.000695 
0.000685 
0.000680 
0.000704 
0.000652 
0.000635 
0.000625 
0.000635 
0.000626 
0.000635 
0.000622 
0.000628 
0.000624 
0.000640 
0.000627 
0.000630 
0.000630 
0.000651 
0.000651 
0.000635 
0.000648 
0.000622 
0.000665 
0.000634 
0.000624 
0.000624 
0.000624 
0.000630 
0.000633 
0.000625 
0.000623 
0.000629 
0.000629 
0.000620 
0.000631 
0.000628 
0.000633 
0.000633 
0.000636 
0.000657 
0.000634 
0.000634 
0.000639 
0.000623 
0.000621 
0.000644 
0.000621 
0.000628 
0.000695 
0.000634 
0.000627 
0.000623 
0.000679 
0.000621 
0.000634 
0.000661 
0.000684 
0.000628 
0.000622 
0.000624 
0.000621 
0.000620 
0.000621 
0.000623 
0.000623 
0.000633 
0.000626 
0.000649 
0.000658 
0.000629 
0.000624 
0.000620 
0.000626 
0.000624 
0.000618 
0.000623 
0.000621 
0.000631 
0.000626 
0.000618 
0.000629 
0.000627 
0.000632 
0.000618 
0.000632 
0.000617 
0.000662 
0.000639 
0.000623 
0.000621 
0.000618 
0.000622 
0.000651 
0.000619 
0.000621 
0.000621 
0.000616 
0.000625 
0.000624 
0.000618 
0.000636 
0.000625 
0.000628 
0.000638 
0.000630 
0.000620 
0.000624 
0.000632 
0.000625 
0.000621 
0.000616 
0.000621 
0.000628 
0.000616 
0.000627 
0.000638 
0.000673 
0.000624 
0.000622 
0.000628 
0.000684 
0.000623 
0.000623 
0.000630 
0.000634 
0.000634 
0.000616 
0.000626 
0.000633 
0.000629 
0.000622 
0.000618 
0.000654 
0.000614 
0.000619 
0.000617 
0.000617 
0.000616 
0.000626 
0.000627 
0.000618 
0.000628 
0.000616 
0.000625 
0.000615 
0.000622 
0.000623 
0.000613 
0.000646 
0.000620 
0.000651 
0.000629 
0.000627 
0.000619 
0.000618 
0.000618 
0.000618 
0.000626 
0.000622 
0.000624 
0.000619 
0.000617 
0.000620 
0.000621 
0.000628 
0.000621 
0.000621 
0.000629 
0.000629 
0.000618 
0.000614 
0.000628 
0.000623 
0.000622 
0.000617 
0.000620 
0.000620 
0.000622 
0.000622 
0.000621 
0.000674 
0.000621 
0.000624 
0.000619 
0.000686 
0.000622 
0.000622 
0.000617 
0.000622 
0.000613 
0.000625 
0.000617 
0.000622 
0.000616 
0.000615 
0.000631 
0.000726 
0.000695 
0.000691 
0.000681 
0.000703 
0.000687 
0.000692 
0.000678 
0.000693 
0.000681 
0.000678 
0.000685 
0.000682 
0.000678 
0.000688 
0.000679 
0.000696 
0.000694 
0.000740 
0.000690 
0.000678 
0.000693 
0.000684 
0.000681 
0.000694 
0.000682 
0.000692 
0.000687 
0.000684 
0.000685 
0.000693 
0.000685 
0.000706 
0.000697 
0.000677 
0.000692 
0.000681 
0.000689 
0.000685 
0.000686 
0.000677 
0.000689 
0.000684 
0.000685 
0.000684 
0.000679 
0.000681 
0.000684 
0.000760 
0.000697 
0.000693 
0.000679 
0.000759 
0.000698 
0.000690 
0.000684 
0.000693 
0.000687 
0.000685 
0.000690 
0.000705 
0.000693 
0.000687 
0.000686 
0.000657 
0.000634 
0.000627 
0.000617 
0.000622 
0.000633 
0.000625 
0.000642 
0.000634 
0.000626 
0.000653 
0.000624 
0.000620 
0.000623 
0.000624 
0.000619 
0.000629 
0.000646 
0.000713 
0.000627 
0.000621 
0.000637 
0.000623 
0.000617 
0.000621 
0.000627 
0.000623 
0.000626 
0.000632 
0.000622 
0.000624 
0.000630 
0.000628 
0.000635 
0.000645 
0.000629 
0.000643 
0.000626 
0.000629 
0.000620 
0.000637 
0.000624 
0.000634 
0.000630 
0.000627 
0.000622 
0.000621 
0.000637 
0.000734 
0.000640 
0.000622 
0.000624 
0.000695 
0.000628 
0.000631 
0.000621 
0.000629 
0.000624 
0.000624 
0.000662 
0.000632 
0.000631 
0.000620 
0.000632 
0.000723 
0.000632 
0.000623 
0.000631 
0.000627 
0.000641 
0.000626 
0.000628 
0.000645 
0.000624 
0.000627 
0.000623 
0.000631 
0.000626 
0.000629 
0.000626 
0.000649 
0.000642 
0.000669 
0.000625 
0.000641 
0.000631 
0.000641 
0.000624 
0.000636 
0.000626 
0.000629 
0.000638 
0.000624 
0.000624 
0.000630 
0.000624 
0.000638 
0.000639 
0.000640 
0.000628 
0.000628 
0.000622 
0.000637 
0.000631 
0.000641 
0.000627 
0.000635 
0.000626 
0.000637 
0.000629 
0.000625 
0.000629 
0.000675 
0.000622 
0.000630 
0.000625 
0.000682 
0.000629 
0.000633 
0.000641 
0.000625 
0.000623 
0.000624 
0.000641 
0.000633 
0.000628 
0.000629 
0.000634 
0.000712 
0.000720 
0.000690 
0.000690 
0.000691 
0.000706 
0.000696 
0.000705 
0.000687 
0.000702 
0.000700 
0.000683 
0.000690 
0.000683 
0.000699 
0.000690 
0.000709 
0.000697 
0.000740 
0.000690 
0.000687 
0.000692 
0.000683 
0.000684 
0.000693 
0.000700 
0.000688 
0.000679 
0.000692 
0.000706 
0.000696 
0.000697 
0.000694 
0.000704 
0.000695 
0.000693 
0.000683 
0.000695 
0.000702 
0.000688 
0.000697 
0.000696 
0.000678 
0.000683 
0.000690 
0.000687 
0.000684 
0.000687 
0.000756 
0.000700 
0.000690 
0.000689 
0.000757 
0.000682 
0.000711 
0.000684 
0.000683 
0.000684 
0.000684 
0.000683 
0.000688 
0.000689 
0.000686 
0.000686 
0.000678 
0.000634 
0.000630 
0.000635 
0.000636 
0.000644 
0.000636 
0.000627 
0.000629 
0.000629 
0.000633 
0.000638 
0.000638 
0.000628 
0.000631 
0.000636 
0.000638 
0.000646 
0.000666 
0.000639 
0.000628 
0.000634 
0.000634 
0.000630 
0.000632 
0.000630 
0.000632 
0.000629 
0.000634 
0.000629 
0.000636 
0.000628 
0.000635 
0.000637 
0.000633 
0.000637 
0.000632 
0.000637 
0.000637 
0.000633 
0.000645 
0.000644 
0.000643 
0.000633 
0.000629 
0.000644 
0.000628 
0.000652 
0.000682 
0.000632 
0.000630 
0.000646 
0.000694 
0.000646 
0.000645 
0.000627 
0.000635 
0.000631 
0.000632 
0.000638 
0.000630 
0.000629 
0.000638 
0.000629 
0.000658 
0.000646 
0.000628 
0.000632 
0.000631 
0.000627 
0.000623 
0.000620 
0.000629 
0.000629 
0.000632 
0.000622 
0.000627 
0.000625 
0.000620 
0.000620 
0.000645 
0.000638 
0.000670 
0.000628 
0.000627 
0.000626 
0.000648 
0.000620 
0.000630 
0.000626 
0.000623 
0.000653 
0.000625 
0.000630 
0.000617 
0.000619 
0.000643 
0.000638 
0.000627 
0.000629 
0.000629 
0.000625 
0.000623 
0.000631 
0.000631 
0.000624 
0.000623 
0.000620 
0.000622 
0.000622 
0.000619 
0.000620 
0.000680 
0.000627 
0.000622 
0.000630 
0.000686 
0.000626 
0.000634 
0.000623 
0.000622 
0.000628 
0.000631 
0.000621 
0.000624 
0.000622 
0.000620 
0.000625 
0.000668 
0.000635 
0.000634 
0.000644 
0.000621 
0.000641 
0.000627 
0.000627 
0.000624 
0.000621 
0.000628 
0.000646 
0.000619 
0.000647 
0.000629 
0.000626 
0.000637 
0.000634 
0.000661 
0.000621 
0.000631 
0.000625 
0.000640 
0.000640 
0.000625 
0.000631 
0.000625 
0.000625 
0.000633 
0.000626 
0.000628 
0.000636 
0.000639 
0.000644 
0.000628 
0.000631 
0.000638 
0.000632 
0.000632 
0.000640 
0.000623 
0.000637 
0.000628 
0.000623 
0.000631 
0.000629 
0.000627 
0.000634 
0.000673 
0.000631 
0.000628 
0.000630 
0.000688 
0.000636 
0.000625 
0.000627 
0.000638 
0.000631 
0.000634 
0.000632 
0.000634 
0.000622 
0.000626 
0.000632 
0.000723 
0.000701 
0.000684 
0.000692 
0.000696 
0.000681 
0.000683 
0.000682 
0.000695 
0.000680 
0.000688 
0.000679 
0.000683 
0.000680 
0.000690 
0.000691 
0.000706 
0.000695 
0.000729 
0.000688 
0.000679 
0.000684 
0.000679 
0.000685 
0.000685 
0.000678 
0.000677 
0.000682 
0.000686 
0.000692 
0.000692 
0.000692 
0.000693 
0.000700 
0.000685 
0.000677 
0.000684 
0.000694 
0.000679 
0.000677 
0.000685 
0.000681 
0.000680 
0.000690 
0.000676 
0.000695 
0.000698 
0.000688 
0.000747 
0.000682 
0.000687 
0.000683 
0.000761 
0.000680 
0.000685 
0.000678 
0.000692 
0.000682 
0.000689 
0.000682 
0.000687 
0.000678 
0.000681 
0.000680 
0.000676 
0.000633 
0.000625 
0.000632 
0.000630 
0.000643 
0.000636 
0.000623 
0.000624 
0.000627 
0.000623 
0.000622 
0.000637 
0.000629 
0.000628 
0.000626 
0.000651 
0.000647 
0.000663 
0.000643 
0.000627 
0.000639 
0.000636 
0.000632 
0.000635 
0.000624 
0.000639 
0.000632 
0.000639 
0.000656 
0.000644 
0.000640 
0.000637 
0.000632 
0.000637 
0.000627 
0.000628 
0.000623 
0.000625 
0.000637 
0.000626 
0.000639 
0.000624 
0.000624 
0.000635 
0.000635 
0.000638 
0.000626 
0.000688 
0.000625 
0.000630 
0.000637 
0.000692 
0.000624 
0.000644 
0.000635 
0.000632 
0.000638 
0.000629 
0.000623 
0.000628 
0.000632 
0.000624 
0.000627 
0.000645 
0.000630 
0.000621 
0.000620 
0.000623 
0.000629 
0.000630 
0.000623 
0.000629 
0.000629 
0.000640 
0.000618 
0.000619 
0.000622 
0.000623 
0.000655 
0.000634 
0.000636 
0.000669 
0.000624 
0.000631 
0.000623 
0.000635 
0.000625 
0.000617 
0.000617 
0.000621 
0.000619 
0.000624 
0.000618 
0.000621 
0.000625 
0.000622 
0.000636 
0.000626 
0.000625 
0.000616 
0.000633 
0.000639 
0.000635 
0.000622 
0.000620 
0.000623 
0.000639 
0.000625 
0.000620 
0.000627 
0.000624 
0.000681 
0.000624 
0.000627 
0.000627 
0.000690 
0.000635 
0.000635 
0.000629 
0.000623 
0.000619 
0.000618 
0.000626 
0.000627 
0.000635 
0.000624 
0.000624 
0.000656 
0.000624 
0.000634 
0.000628 
0.000626 
0.000618 
0.000627 
0.000622 
0.000623 
0.000629 
0.000625 
0.000629 
0.000633 
0.000628 
0.000623 
0.000632 
0.000640 
0.000624 
0.000661 
0.000625 
0.000627 
0.000618 
0.000622 
0.000624 
0.000623 
0.000625 
0.000620 
0.000623 
0.000624 
0.000621 
0.000619 
0.000623 
0.000628 
0.000628 
0.000629 
0.000628 
0.000628 
0.000633 
0.000621 
0.000625 
0.000634 
0.000638 
0.000624 
0.000620 
0.000627 
0.000646 
0.000620 
0.000622 
0.000679 
0.000636 
0.000625 
0.000622 
0.000682 
0.000621 
0.000620 
0.000627 
0.000620 
0.000623 
0.000628 
0.000620 
0.000620 
0.000625 
0.000622 
0.000628 
0.000730 
0.000697 
0.000691 
0.000687 
0.000687 
0.000687 
0.000683 
0.000699 
0.000689 
0.000683 
0.000688 
0.000686 
0.000696 
0.000681 
0.000693 
0.000690 
0.000704 
0.000691 
0.000740 
0.000690 
0.000689 
0.000702 
0.000683 
0.000689 
0.000703 
0.000689 
0.000684 
0.000682 
0.000699 
0.000698 
0.000684 
0.000690 
0.000702 
0.000703 
0.000692 
0.000696 
0.000689 
0.000697 
0.000692 
0.000682 
0.000685 
0.000699 
0.000689 
0.000686 
0.000700 
0.000682 
0.000690 
0.000688 
0.000762 
0.000688 
0.000688 
0.000692 
0.000767 
0.000699 
0.000689 
0.000685 
0.000692 
0.000696 
0.000699 
0.000687 
0.000682 
0.000692 
0.000694 
0.000683 
0.000663 
0.000642 
0.000629 
0.000627 
0.000628 
0.000631 
0.000629 
0.000629 
0.000638 
0.000629 
0.000634 
0.000630 
0.000636 
0.000629 
0.000629 
0.000630 
0.000634 
0.000630 
0.000669 
0.000628 
0.000639 
0.000636 
0.000647 
0.000631 
0.000632 
0.000631 
0.000629 
0.000625 
0.000626 
0.000637 
0.000630 
0.000634 
0.000633 
0.000636 
0.000647 
0.000654 
0.000627 
0.000629 
0.000628 
0.000633 
0.000631 
0.000647 
0.000627 
0.000623 
0.000628 
0.000630 
0.000633 
0.000627 
0.000691 
0.000627 
0.000635 
0.000640 
0.000694 
0.000635 
0.000632 
0.000632 
0.000630 
0.000639 
0.000626 
0.000632 
0.000632 
0.000636 
0.000635 
0.000629 
0.000657 
0.000636 
0.000629 
0.000632 
0.000631 
0.000625 
0.000623 
0.000622 
0.000635 
0.000627 
0.000623 
0.000627 
0.000627 
0.000622 
0.000629 
0.000626 
0.000638 
0.000623 
0.000660 
0.000625 
0.000633 
0.000637 
0.000637 
0.000641 
0.000629 
0.000622 
0.000631 
0.000620 
0.000635 
0.000623 
0.000622 
0.000640 
0.000628 
0.000641 
0.000626 
0.000628 
0.000625 
0.000634 
0.000632 
0.000622 
0.000628 
0.000626 
0.000646 
0.000631 
0.000629 
0.000626 
0.000637 
0.000630 
0.000686 
0.000628 
0.000631 
0.000623 
0.000678 
0.000625 
0.000631 
0.000637 
0.000627 
0.000627 
0.000624 
0.000630 
0.000630 
0.000627 
0.000626 
0.000628 
0.000659 
0.000620 
0.000619 
0.000622 
0.000630 
0.000619 
0.000617 
0.000627 
0.000631 
0.000620 
0.000621 
0.000625 
0.000613 
0.000615 
0.000621 
0.000614 
0.000623 
0.000616 
0.000655 
0.000628 
0.000617 
0.000615 
0.000618 
0.000616 
0.000625 
0.000622 
0.000656 
0.000616 
0.000625 
0.000623 
0.000616 
0.000615 
0.000635 
0.000629 
0.000616 
0.000621 
0.000632 
0.000619 
0.000629 
0.000618 
0.000627 
0.000622 
0.000631 
0.000623 
0.000615 
0.000633 
0.000614 
0.000625 
0.000667 
0.000621 
0.000619 
0.000618 
0.000682 
0.000617 
0.000621 
0.000627 
0.000622 
0.000619 
0.000622 
0.000613 
0.000622 
0.000621 
0.000624 
0.000628 
0.000728 
0.000701 
0.000691 
0.000708 
0.000693 
0.000682 
0.000685 
0.000686 
0.000683 
0.000691 
0.000685 
0.000684 
0.000699 
0.000708 
0.000691 
0.000690 
0.000705 
0.000695 
0.000743 
0.000688 
0.000696 
0.000684 
0.000684 
0.000690 
0.000683 
0.000680 
0.000692 
0.000694 
0.000704 
0.000696 
0.000693 
0.000691 
0.000686 
0.000687 
0.000695 
0.000685 
0.000697 
0.000684 
0.000681 
0.000695 
0.000693 
0.000685 
0.000696 
0.000686 
0.000686 
0.000685 
0.000692 
0.000684 
0.000777 
0.000690 
0.000713 
0.000693 
0.000770 
0.000702 
0.000683 
0.000686 
0.000695 
0.000683 
0.000687 
0.000692 
0.000689 
0.000695 
0.000693 
0.000684 
0.000648 
0.000640 
0.000628 
0.000634 
0.000638 
0.000646 
0.000635 
0.000635 
0.000641 
0.000635 
0.000629 
0.000628 
0.000645 
0.000634 
0.000629 
0.000634 
0.000641 
0.000635 
0.000674 
0.000632 
0.000638 
0.000642 
0.000634 
0.000642 
0.000638 
0.000629 
0.000633 
0.000644 
0.000636 
0.000634 
0.000631 
0.000636 
0.000639 
0.000639 
0.000631 
0.000648 
0.000641 
0.000635 
0.000631 
0.000631 
0.000633 
0.000639 
0.000634 
0.000637 
0.000629 
0.000638 
0.000652 
0.000634 
0.000686 
0.000636 
0.000631 
0.000628 
0.000712 
0.000634 
0.000642 
0.000631 
0.000645 
0.000635 
0.000646 
0.000639 
0.000630 
0.000630 
0.000637 
0.000631 
0.000721 
0.000627 
0.000633 
0.000628 
0.000641 
0.000631 
0.000626 
0.000626 
0.000624 
0.000628 
0.000627 
0.000627 
0.000628 
0.000629 
0.000626 
0.000630 
0.000636 
0.000661 
0.000666 
0.000634 
0.000626 
0.000631 
0.000635 
0.000628 
0.000628 
0.000627 
0.000627 
0.000624 
0.000624 
0.000636 
0.000627 
0.000630 
0.000631 
0.000633 
0.000638 
0.000628 
0.000637 
0.000627 
0.000626 
0.000627 
0.000630 
0.000633 
0.000642 
0.000640 
0.000629 
0.000628 
0.000633 
0.000633 
0.000686 
0.000627 
0.000628 
0.000627 
0.000686 
0.000629 
0.000637 
0.000640 
0.000628 
0.000630 
0.000627 
0.000626 
0.000628 
0.000626 
0.000639 
0.000631 
0.000714 
0.000686 
0.000694 
0.000690 
0.000706 
0.000690 
0.000692 
0.000687 
0.000697 
0.000698 
0.000697 
0.000691 
0.000692 
0.000683 
0.000684 
0.000698 
0.000705 
0.000707 
0.000749 
0.000691 
0.000698 
0.000691 
0.000696 
0.000699 
0.000693 
0.000698 
0.000704 
0.000689 
0.000688 
0.000687 
0.000687 
0.000684 
0.000707 
0.000691 
0.000694 
0.000697 
0.000691 
0.000695 
0.000692 
0.000693 
0.000695 
0.000699 
0.000690 
0.000683 
0.000715 
0.000698 
0.000711 
0.000686 
0.000760 
0.000719 
0.000684 
0.000708 
0.000793 
0.000701 
0.000687 
0.000685 
0.000685 
0.000697 
0.000698 
0.000694 
0.000705 
0.000695 
0.000699 
0.000695 
0.000675 
0.000640 
0.000635 
0.000634 
0.000642 
0.000646 
0.000643 
0.000642 
0.000650 
0.000639 
0.000657 
0.000643 
0.000635 
0.000646 
0.000639 
0.000635 
0.000671 
0.000655 
0.000696 
0.000646 
0.000642 
0.000648 
0.000646 
0.000638 
0.000650 
0.000634 
0.000641 
0.000639 
0.000634 
0.000646 
0.000643 
0.000655 
0.000643 
0.000645 
0.000668 
0.000639 
0.000643 
0.000649 
0.000641 
0.000635 
0.000648 
0.000641 
0.000637 
0.000639 
0.000637 
0.000636 
0.000638 
0.000641 
0.000706 
0.000643 
0.000646 
0.000639 
0.000743 
0.000635 
0.000646 
0.000688 
0.000638 
0.000645 
0.000663 
0.000645 
0.000645 
0.000632 
0.000642 
0.000635 
0.000658 
0.000631 
0.000629 
0.000630 
0.000635 
0.000631 
0.000626 
0.000624 
0.000632 
0.000627 
0.000626 
0.000626 
0.000625 
0.000631 
0.000632 
0.000665 
0.000639 
0.000639 
0.000669 
0.000641 
0.000626 
0.000630 
0.000624 
0.000634 
0.000624 
0.000634 
0.000632 
0.000639 
0.000621 
0.000622 
0.000637 
0.000624 
0.000629 
0.000638 
0.000627 
0.000626 
0.000632 
0.000632 
0.000628 
0.000628 
0.000632 
0.000638 
0.000625 
0.000626 
0.000630 
0.000637 
0.000627 
0.000641 
0.000681 
0.000631 
0.000634 
0.000644 
0.000690 
0.000631 
0.000642 
0.000629 
0.000623 
0.000628 
0.000629 
0.000624 
0.000623 
0.000631 
0.000630 
0.000625 
0.000659 
0.000623 
0.000629 
0.000638 
0.000624 
0.000633 
0.000633 
0.000630 
0.000622 
0.000647 
0.000626 
0.000628 
0.000625 
0.000636 
0.000629 
0.000632 
0.000639 
0.000625 
0.000660 
0.000628 
0.000636 
0.000622 
0.000621 
0.000626 
0.000623 
0.000622 
0.000635 
0.000628 
0.000630 
0.000624 
0.000623 
0.000623 
0.000635 
0.000626 
0.000623 
0.000622 
0.000627 
0.000630 
0.000625 
0.000633 
0.000629 
0.000628 
0.000624 
0.000623 
0.000625 
0.000623 
0.000626 
0.000639 
0.000670 
0.000623 
0.000627 
0.000621 
0.000684 
0.000624 
0.000632 
0.000623 
0.000623 
0.000629 
0.000634 
0.000627 
0.000634 
0.000634 
0.000626 
0.000626 
0.000724 
0.000697 
0.000709 
0.000694 
0.000689 
0.000692 
0.000697 
0.000700 
0.000691 
0.000704 
0.000700 
0.000688 
0.000694 
0.000689 
0.000694 
0.000708 
0.000710 
0.000697 
0.000752 
0.000692 
0.000692 
0.000696 
0.000695 
0.000700 
0.000688 
0.000709 
0.000701 
0.000693 
0.000694 
0.000693 
0.000695 
0.000698 
0.000701 
0.000705 
0.000698 
0.000696 
0.000688 
0.000693 
0.000697 
0.000704 
0.000687 
0.000720 
0.000696 
0.000693 
0.000690 
0.000688 
0.000701 
0.000689 
0.000759 
0.000692 
0.000701 
0.000699 
0.000760 
0.000687 
0.000697 
0.000690 
0.000691 
0.000708 
0.000690 
0.000699 
0.000691 
0.000687 
0.000699 
0.000706 
0.000703 
0.000688 
0.000675 
0.000679 
0.000673 
0.000691 
0.000700 
0.000682 
0.000675 
0.000675 
0.000678 
0.000695 
0.000682 
0.000679 
0.000677 
0.000672 
0.000681 
0.000689 
0.000724 
0.000695 
0.000675 
0.000698 
0.000677 
0.000671 
0.000681 
0.000675 
0.000681 
0.000679 
0.000674 
0.000676 
0.000683 
0.000677 
0.000697 
0.000686 
0.000688 
0.000678 
0.000676 
0.000674 
0.000682 
0.000693 
0.000672 
0.000675 
0.000680 
0.000677 
0.000697 
0.000683 
0.000682 
0.000688 
0.000746 
0.000692 
0.000682 
0.000694 
0.000753 
0.000685 
0.000675 
0.000688 
0.000683 
0.000691 
0.000702 
0.000677 
0.000679 
0.000673 
0.000682 
0.000673 
0.000671 
0.000617 
0.000623 
0.000633 
0.000622 
0.000625 
0.000622 
0.000630 
0.000622 
0.000630 
0.000637 
0.000627 
0.000616 
0.000617 
0.000631 
0.000623 
0.000639 
0.000620 
0.000656 
0.000621 
0.000619 
0.000621 
0.000638 
0.000635 
0.000623 
0.000630 
0.000617 
0.000620 
0.000632 
0.000633 
0.000625 
0.000626 
0.000630 
0.000629 
0.000623 
0.000618 
0.000621 
0.000622 
0.000626 
0.000632 
0.000620 
0.000621 
0.000630 
0.000632 
0.000631 
0.000632 
0.000618 
0.000618 
0.000672 
0.000622 
0.000634 
0.000626 
0.000682 
0.000626 
0.000625 
0.000640 
0.000627 
0.000625 
0.000627 
0.000659 
0.000618 
0.000629 
0.000622 
0.000621 
0.000677 
0.000622 
0.000635 
0.000624 
0.000630 
0.000626 
0.000621 
0.000621 
0.000621 
0.000625 
0.000620 
0.000628 
0.000625 
0.000621 
0.000625 
0.000623 
0.000640 
0.000619 
0.000664 
0.000637 
0.000630 
0.000625 
0.000622 
0.000618 
0.000623 
0.000636 
0.000622 
0.000619 
0.000628 
0.000623 
0.000624 
0.000623 
0.000625 
0.000633 
0.000634 
0.000627 
0.000623 
0.000625 
0.000625 
0.000633 
0.000631 
0.000624 
0.000620 
0.000625 
0.000625 
0.000659 
0.000619 
0.000621 
0.000688 
0.000623 
0.000648 
0.000627 
0.000684 
0.000627 
0.000621 
0.000627 
0.000623 
0.000622 
0.000630 
0.000625 
0.000620 
0.000642 
0.000637 
0.000621 
0.000727 
0.000709 
0.000701 
0.000703 
0.000713 
0.000699 
0.000696 
0.000712 
0.000708 
0.000706 
0.000710 
0.000696 
0.000704 
0.000703 
0.000702 
0.000708 
0.000714 
0.000715 
0.000743 
0.000693 
0.000698 
0.000705 
0.000708 
0.000704 
0.000693 
0.000703 
0.000710 
0.000694 
0.000699 
0.000698 
0.000705 
0.000710 
0.000703 
0.000706 
0.000691 
0.000698 
0.000706 
0.000704 
0.000700 
0.000693 
0.000700 
0.000707 
0.000706 
0.000712 
0.000705 
0.000710 
0.000698 
0.000709 
0.000768 
0.000696 
0.000709 
0.000697 
0.000768 
0.000707 
0.000698 
0.000696 
0.000709 
0.000697 
0.000704 
0.000709 
0.000700 
0.000715 
0.000697 
0.000705 
0.000700 
0.000662 
0.000663 
0.000675 
0.000665 
0.000670 
0.000667 
0.000684 
0.000669 
0.000669 
0.000674 
0.000696 
0.000677 
0.000672 
0.000665 
0.000667 
0.000664 
0.000660 
0.000703 
0.000666 
0.000663 
0.000667 
0.000665 
0.000679 
0.000662 
0.000661 
0.000664 
0.000669 
0.000664 
0.000662 
0.000665 
0.000669 
0.000672 
0.000664 
0.000670 
0.000662 
0.000659 
0.000665 
0.000671 
0.000681 
0.000671 
0.000668 
0.000676 
0.000664 
0.000672 
0.000665 
0.000681 
0.000669 
0.000721 
0.000705 
0.000664 
0.000672 
0.000728 
0.000668 
0.000666 
0.000669 
0.000664 
0.000685 
0.000668 
0.000671 
0.000667 
0.000668 
0.000676 
0.000672 
0.000666 
0.000637 
0.000642 
0.000622 
0.000628 
0.000637 
0.000624 
0.000631 
0.000625 
0.000627 
0.000631 
0.000636 
0.000628 
0.000629 
0.000629 
0.000639 
0.000634 
0.000631 
0.000676 
0.000624 
0.000624 
0.000632 
0.000623 
0.000626 
0.000634 
0.000627 
0.000633 
0.000625 
0.000629 
0.000635 
0.000627 
0.000634 
0.000626 
0.000631 
0.000627 
0.000633 
0.000631 
0.000639 
0.000634 
0.000635 
0.000663 
0.000633 
0.000634 
0.000627 
0.000635 
0.000632 
0.000625 
0.000625 
0.000697 
0.000635 
0.000620 
0.000628 
0.000700 
0.000627 
0.000624 
0.000638 
0.000636 
0.000630 
0.000627 
0.000627 
0.000629 
0.000626 
0.000630 
0.000630 
0.000681 
0.000624 
0.000625 
0.000630 
0.000628 
0.000624 
0.000626 
0.000622 
0.000620 
0.000622 
0.000624 
0.000624 
0.000628 
0.000632 
0.000627 
0.000624 
0.000629 
0.000624 
0.000658 
0.000628 
0.000619 
0.000626 
0.000634 
0.000625 
0.000620 
0.000626 
0.000624 
0.000621 
0.000621 
0.000628 
0.000626 
0.000626 
0.000634 
0.000638 
0.000633 
0.000635 
0.000637 
0.000631 
0.000630 
0.000621 
0.000626 
0.000621 
0.000628 
0.000624 
0.000632 
0.000625 
0.000627 
0.000619 
0.000679 
0.000623 
0.000622 
0.000634 
0.000683 
0.000623 
0.000624 
0.000627 
0.000633 
0.000625 
0.000649 
0.000635 
0.000625 
0.000626 
0.000625 
0.000636 
0.000719 
0.000690 
0.000699 
0.000689 
0.000711 
0.000693 
0.000693 
0.000682 
0.000685 
0.000689 
0.000693 
0.000687 
0.000692 
0.000693 
0.000703 
0.000707 
0.000706 
0.000689 
0.000732 
0.000691 
0.000694 
0.000702 
0.000686 
0.000689 
0.000686 
0.000687 
0.000687 
0.000684 
0.000692 
0.000697 
0.000685 
0.000696 
0.000688 
0.000698 
0.000690 
0.000707 
0.000695 
0.000709 
0.000693 
0.000699 
0.000690 
0.000689 
0.000698 
0.000684 
0.000704 
0.000723 
0.000690 
0.000705 
0.000763 
0.000691 
0.000687 
0.000726 
0.000763 
0.000690 
0.000705 
0.000699 
0.000697 
0.000689 
0.000687 
0.000685 
0.000710 
0.000688 
0.000701 
0.000698 
0.000681 
0.000635 
0.000634 
0.000664 
0.000641 
0.000636 
0.000644 
0.000629 
0.000629 
0.000639 
0.000628 
0.000630 
0.000634 
0.000648 
0.000638 
0.000640 
0.000657 
0.000646 
0.000673 
0.000638 
0.000639 
0.000642 
0.000628 
0.000632 
0.000632 
0.000631 
0.000635 
0.000627 
0.000631 
0.000638 
0.000647 
0.000648 
0.000636 
0.000658 
0.000642 
0.000654 
0.000635 
0.000640 
0.000632 
0.000641 
0.000631 
0.000629 
0.000634 
0.000633 
0.000654 
0.000646 
0.000647 
0.000648 
0.000688 
0.000632 
0.000632 
0.000651 
0.000703 
0.000638 
0.000631 
0.000632 
0.000633 
0.000628 
0.000634 
0.000634 
0.000641 
0.000627 
0.000638 
0.000637 
0.000662 
0.000631 
0.000628 
0.000626 
0.000619 
0.000628 
0.000623 
0.000631 
0.000635 
0.000627 
0.000625 
0.000632 
0.000624 
0.000636 
0.000625 
0.000627 
0.000629 
0.000638 
0.000673 
0.000635 
0.000647 
0.000633 
0.000623 
0.000627 
0.000630 
0.000636 
0.000631 
0.000632 
0.000625 
0.000631 
0.000627 
0.000628 
0.000631 
0.000634 
0.000627 
0.000634 
0.000629 
0.000642 
0.000630 
0.000626 
0.000634 
0.000635 
0.000625 
0.000639 
0.000631 
0.000634 
0.000629 
0.000624 
0.000677 
0.000623 
0.000638 
0.000624 
0.000686 
0.000630 
0.000623 
0.000633 
0.000643 
0.000625 
0.000626 
0.000622 
0.000631 
0.000631 
0.000692 
0.000632 
0.000651 
0.000636 
0.000622 
0.000623 
0.000618 
0.000624 
0.000620 
0.000648 
0.000623 
0.000625 
0.000621 
0.000620 
0.000621 
0.000631 
0.000630 
0.000629 
0.000636 
0.000634 
0.000662 
0.000629 
0.000619 
0.000625 
0.000636 
0.000631 
0.000627 
0.000621 
0.000620 
0.000623 
0.000623 
0.000620 
0.000626 
0.000624 
0.000640 
0.000638 
0.000634 
0.000632 
0.000633 
0.000621 
0.000635 
0.000619 
0.000630 
0.000626 
0.000630 
0.000625 
0.000624 
0.000619 
0.000632 
0.000623 
0.000685 
0.000624 
0.000619 
0.000630 
0.001089 
0.000637 
0.000618 
0.000646 
0.000629 
0.000628 
0.000621 
0.000618 
0.000623 
0.000629 
0.000633 
0.000623 
0.000719 
0.000703 
0.000707 
0.000702 
0.000698 
0.000698 
0.000685 
0.000706 
0.000693 
0.000685 
0.000697 
0.000699 
0.000695 
0.000700 
0.000687 
0.000702 
0.000701 
0.000698 
0.000750 
0.000705 
0.000692 
0.000707 
0.000704 
0.000690 
0.000695 
0.000700 
0.000699 
0.000691 
0.000698 
0.000706 
0.000692 
0.000700 
0.000726 
0.000704 
0.000708 
0.000699 
0.000697 
0.000691 
0.000709 
0.000686 
0.000705 
0.000707 
0.000698 
0.000696 
0.000695 
0.000691 
0.000693 
0.000688 
0.000755 
0.000706 
0.000702 
0.000693 
0.000777 
0.000718 
0.000700 
0.000695 
0.000705 
0.000697 
0.000689 
0.000697 
0.000697 
0.000695 
0.000702 
0.000699 
0.000719 
0.000682 
0.000685 
0.000683 
0.000688 
0.000698 
0.000685 
0.000682 
0.000714 
0.000715 
0.000680 
0.000683 
0.000718 
0.000686 
0.000680 
0.000682 
0.000680 
0.000692 
0.000732 
0.000676 
0.000689 
0.000690 
0.000689 
0.000675 
0.000709 
0.000736 
0.000694 
0.000684 
0.000683 
0.000700 
0.000689 
0.000678 
0.000699 
0.000691 
0.000687 
0.000691 
0.000683 
0.000680 
0.000683 
0.000710 
0.000723 
0.000741 
0.000677 
0.000681 
0.000683 
0.000688 
0.000692 
0.000682 
0.000755 
0.000710 
0.000689 
0.000683 
0.000755 
0.000680 
0.000677 
0.000758 
0.001234 
0.000675 
0.000685 
0.000682 
0.000683 
0.000681 
0.000680 
0.000678 
0.000657 
0.000643 
0.000644 
0.000634 
0.000637 
0.000641 
0.000644 
0.000628 
0.000637 
0.000638 
0.000627 
0.000641 
0.000629 
0.000641 
0.000630 
0.000634 
0.000655 
0.000635 
0.000667 
0.000637 
0.000639 
0.000636 
0.000633 
0.000632 
0.000633 
0.000641 
0.000632 
0.000628 
0.000629 
0.000637 
0.000658 
0.000629 
0.000640 
0.000643 
0.000643 
0.000646 
0.000631 
0.000636 
0.000645 
0.000634 
0.000632 
0.000639 
0.000638 
0.000636 
0.000630 
0.000676 
0.000633 
0.000630 
0.000682 
0.000635 
0.000635 
0.000641 
0.000708 
0.000631 
0.000635 
0.000640 
0.000637 
0.000655 
0.000642 
0.000635 
0.000631 
0.000639 
0.000636 
0.000627 
0.000660 
0.000625 
0.000622 
0.000619 
0.000634 
0.000629 
0.000633 
0.000622 
0.000625 
0.000642 
0.000621 
0.000628 
0.000624 
0.000639 
0.000627 
0.000635 
0.000633 
0.000630 
0.000664 
0.000627 
0.000625 
0.000624 
0.000627 
0.000633 
0.000631 
0.000626 
0.000633 
0.000626 
0.000626 
0.000640 
0.000636 
0.000623 
0.000632 
0.000625 
0.000626 
0.000632 
0.000634 
0.000627 
0.000618 
0.000624 
0.000633 
0.000625 
0.000628 
0.000632 
0.000629 
0.000636 
0.000640 
0.000626 
0.000675 
0.000634 
0.000636 
0.000619 
0.000693 
0.000624 
0.000637 
0.000619 
0.000630 
0.000625 
0.000625 
0.000625 
0.000631 
0.000635 
0.000628 
0.000628 
0.000719 
0.000697 
0.000698 
0.000695 
0.000698 
0.000704 
0.000694 
0.000693 
0.000691 
0.000702 
0.000688 
0.000698 
0.000732 
0.000693 
0.000697 
0.000687 
0.000703 
0.000708 
0.000751 
0.000694 
0.000689 
0.000696 
0.000689 
0.000706 
0.000712 
0.000707 
0.000687 
0.000695 
0.000758 
0.000696 
0.000687 
0.000700 
0.000708 
0.000700 
0.000707 
0.000694 
0.000689 
0.000695 
0.000689 
0.000691 
0.000704 
0.000696 
0.000695 
0.000690 
0.000711 
0.000693 
0.000691 
0.000697 
0.000766 
0.000702 
0.000703 
0.000703 
0.000772 
0.000708 
0.000688 
0.000691 
0.000696 
0.000691 
0.000705 
0.000693 
0.000704 
0.000712 
0.000704 
0.000688 
0.000719 
0.000721 
0.000708 
0.000717 
0.000679 
0.000662 
0.000675 
0.000676 
0.000664 
0.000673 
0.000680 
0.000669 
0.000661 
0.000677 
0.000664 
0.000662 
0.000690 
0.000710 
0.000752 
0.000719 
0.000667 
0.000667 
0.000667 
0.000667 
0.000678 
0.000705 
0.000660 
0.000663 
0.000665 
0.000671 
0.000661 
0.000683 
0.000666 
0.000710 
0.000714 
0.000680 
0.000677 
0.000661 
0.000667 
0.000664 
0.000667 
0.000664 
0.000665 
0.000663 
0.000669 
0.000665 
0.000670 
0.000686 
0.000758 
0.000711 
0.000716 
0.000677 
0.000735 
0.000665 
0.000664 
0.000662 
0.000667 
0.000679 
0.000664 
0.000669 
0.000661 
0.000672 
0.000670 
0.000681 
0.000669 
0.000628 
0.000644 
0.000636 
0.000629 
0.000635 
0.000643 
0.000629 
0.000635 
0.000642 
0.000630 
0.000633 
0.000641 
0.000665 
0.000632 
0.000636 
0.000650 
0.000636 
0.000678 
0.000628 
0.000636 
0.000630 
0.000638 
0.000640 
0.000654 
0.000629 
0.000630 
0.000628 
0.000634 
0.000624 
0.000627 
0.000635 
0.000631 
0.000636 
0.000632 
0.000639 
0.000637 
0.000637 
0.000626 
0.000626 
0.000638 
0.000625 
0.000624 
0.000628 
0.000638 
0.000636 
0.000630 
0.000645 
0.000689 
0.000640 
0.000642 
0.000625 
0.000691 
0.000646 
0.000654 
0.000629 
0.000644 
0.000628 
0.000632 
0.000629 
0.000622 
0.000629 
0.000633 
0.000629 
0.000661 
0.000622 
0.000623 
0.000626 
0.000621 
0.000642 
0.000665 
0.000626 
0.000625 
0.000624 
0.000643 
0.000626 
0.000623 
0.000621 
0.000635 
0.000628 
0.000628 
0.000629 
0.000659 
0.000636 
0.000635 
0.000640 
0.000624 
0.000633 
0.000634 
0.000624 
0.000630 
0.000648 
0.000622 
0.000620 
0.000636 
0.000627 
0.000643 
0.000626 
0.000634 
0.000622 
0.000623 
0.000629 
0.000622 
0.000625 
0.000626 
0.000642 
0.000637 
0.000634 
0.000621 
0.000622 
0.000624 
0.000625 
0.000683 
0.000624 
0.000623 
0.000654 
0.000687 
0.000629 
0.000629 
0.000629 
0.000624 
0.000625 
0.000626 
0.000649 
0.000630 
0.000640 
0.000625 
0.000622 
0.000783 
0.000709 
0.000685 
0.000711 
0.000701 
0.000688 
0.000697 
0.000703 
0.000710 
0.000705 
0.000699 
0.000704 
0.000697 
0.000706 
0.000692 
0.000690 
0.000697 
0.000703 
0.000738 
0.000701 
0.000716 
0.000713 
0.000704 
0.000715 
0.000717 
0.000703 
0.000698 
0.000766 
0.000696 
0.000693 
0.000696 
0.000688 
0.000718 
0.000697 
0.000700 
0.000690 
0.000704 
0.000697 
0.000696 
0.000702 
0.000702 
0.000702 
0.000703 
0.000698 
0.000697 
0.000697 
0.000706 
0.000700 
0.000762 
0.000691 
0.000689 
0.000706 
0.000768 
0.000701 
0.000701 
0.000702 
0.000702 
0.000712 
0.000691 
0.000734 
0.000696 
0.000693 
0.000703 
0.000691 
0.000715 
0.000692 
0.000684 
0.000695 
0.000690 
0.000683 
0.000694 
0.000683 
0.000699 
0.000690 
0.000692 
0.000684 
0.000679 
0.000689 
0.000699 
0.000684 
0.000683 
0.000699 
0.000729 
0.000693 
0.000683 
0.000699 
0.000684 
0.000684 
0.000682 
0.000675 
0.000686 
0.000684 
0.000680 
0.000680 
0.000691 
0.000686 
0.000705 
0.000702 
0.000694 
0.000696 
0.000687 
0.000688 
0.000688 
0.000683 
0.000677 
0.000686 
0.000686 
0.000689 
0.000682 
0.000700 
0.000685 
0.000681 
0.000762 
0.000686 
0.000709 
0.000700 
0.000760 
0.000681 
0.000699 
0.000680 
0.000685 
0.000692 
0.000686 
0.000689 
0.000685 
0.000694 
0.000691 
0.000689 
0.000677 
0.000646 
0.000632 
0.000649 
0.000639 
0.000631 
0.000632 
0.000627 
0.000644 
0.000628 
0.000638 
0.000628 
0.000638 
0.000652 
0.000629 
0.000633 
0.000640 
0.000647 
0.000677 
0.000631 
0.000633 
0.000644 
0.000647 
0.000635 
0.000632 
0.000633 
0.000626 
0.000639 
0.000628 
0.000633 
0.000633 
0.000643 
0.000639 
0.000636 
0.000639 
0.000631 
0.000631 
0.000634 
0.000633 
0.000631 
0.000641 
0.000631 
0.000651 
0.000681 
0.000630 
0.000648 
0.000639 
0.000627 
0.000684 
0.000631 
0.000640 
0.000631 
0.000709 
0.000630 
0.000627 
0.000636 
0.000628 
0.000631 
0.000639 
0.000628 
0.000634 
0.000635 
0.000636 
0.000630 
0.000666 
0.000631 
0.000635 
0.000620 
0.000626 
0.000619 
0.000633 
0.000624 
0.000654 
0.000618 
0.000626 
0.000625 
0.000619 
0.000624 
0.000621 
0.000624 
0.000637 
0.000632 
0.000664 
0.000628 
0.000627 
0.000620 
0.000625 
0.000627 
0.000633 
0.000636 
0.000624 
0.000620 
0.000625 
0.000623 
0.000626 
0.000631 
0.000635 
0.000634 
0.000638 
0.000640 
0.000622 
0.000624 
0.000625 
0.000625 
0.000619 
0.000645 
0.000652 
0.000621 
0.000627 
0.000643 
0.000626 
0.000631 
0.000684 
0.000622 
0.000619 
0.000627 
0.000687 
0.000618 
0.000628 
0.000632 
0.000631 
0.000627 
0.000617 
0.000623 
0.000627 
0.000620 
0.000624 
0.000621 
0.000732 
0.000704 
0.000701 
0.000703 
0.000708 
0.000706 
0.000696 
0.000709 
0.000699 
0.000698 
0.000740 
0.000714 
0.000693 
0.000702 
0.000703 
0.000704 
0.000702 
0.000699 
0.000746 
0.000694 
0.000693 
0.000708 
0.000703 
0.000708 
0.000716 
0.000697 
0.000726 
0.000705 
0.000700 
0.000708 
0.000694 
0.000707 
0.000702 
0.000707 
0.000697 
0.000705 
0.000710 
0.000737 
0.000697 
0.000707 
0.000703 
0.000709 
0.000699 
0.000693 
0.000697 
0.000697 
0.000692 
0.000704 
0.000756 
0.000707 
0.000693 
0.000708 
0.000774 
0.000717 
0.000699 
0.000703 
0.000705 
0.000710 
0.000706 
0.000730 
0.000705 
0.000706 
0.000704 
0.000709 
0.000703 
0.000685 
0.000684 
0.000689 
0.000687 
0.000689 
0.000681 
0.000688 
0.000691 
0.000698 
0.000714 
0.000687 
0.000700 
0.000688 
0.000683 
0.000683 
0.000684 
0.000686 
0.000733 
0.000681 
0.000696 
0.000701 
0.000704 
0.000689 
0.000694 
0.000699 
0.000699 
0.000693 
0.000692 
0.000693 
0.000684 
0.000704 
0.000689 
0.000696 
0.000684 
0.000690 
0.000679 
0.000688 
0.000686 
0.000694 
0.000689 
0.000698 
0.000684 
0.000697 
0.000692 
0.000688 
0.000685 
0.000686 
0.000739 
0.000686 
0.000681 
0.000693 
0.000758 
0.000689 
0.000682 
0.000688 
0.000684 
0.000706 
0.000685 
0.000700 
0.000690 
0.000687 
0.000686 
0.000691 
0.000653 
0.000639 
0.000633 
0.000643 
0.000637 
0.000634 
0.000641 
0.000644 
0.000639 
0.000638 
0.000646 
0.000642 
0.000643 
0.000631 
0.000646 
0.000642 
0.000662 
0.000641 
0.000680 
0.000631 
0.000630 
0.000635 
0.000635 
0.000629 
0.000629 
0.000633 
0.000632 
0.000640 
0.000632 
0.000631 
0.000647 
0.000639 
0.000643 
0.000636 
0.000647 
0.000632 
0.000632 
0.000632 
0.000634 
0.000633 
0.000637 
0.000636 
0.000638 
0.000678 
0.000629 
0.000627 
0.000633 
0.000634 
0.000693 
0.000639 
0.000644 
0.000631 
0.000717 
0.000637 
0.000634 
0.000640 
0.000634 
0.000634 
0.000636 
0.000629 
0.000627 
0.000633 
0.000630 
0.000632 
0.000680 
0.000632 
0.000627 
0.000632 
0.000646 
0.000654 
0.000645 
0.000635 
0.000635 
0.000631 
0.000630 
0.000651 
0.000629 
0.000635 
0.000637 
0.000658 
0.000650 
0.000637 
0.000666 
0.000639 
0.000644 
0.000648 
0.000636 
0.000641 
0.000630 
0.000635 
0.000654 
0.000651 
0.000653 
0.000642 
0.000641 
0.000629 
0.000633 
0.000637 
0.000660 
0.000638 
0.000639 
0.000632 
0.000645 
0.000659 
0.000628 
0.000630 
0.000637 
0.000652 
0.000638 
0.000652 
0.000639 
0.000644 
0.000690 
0.000629 
0.000642 
0.000641 
0.000692 
0.000644 
0.000644 
0.000649 
0.000646 
0.000629 
0.000638 
0.000643 
0.000640 
0.000636 
0.000646 
0.000626 
0.000716 
0.000698 
0.000693 
0.000723 
0.000692 
0.000702 
0.000695 
0.000695 
0.000694 
0.000695 
0.000693 
0.000690 
0.000698 
0.000733 
0.000746 
0.000741 
0.000707 
0.000698 
0.000745 
0.000695 
0.000703 
0.000700 
0.000695 
0.000698 
0.000703 
0.000696 
0.000692 
0.000705 
0.000694 
0.000739 
0.000741 
0.000733 
0.000697 
0.000697 
0.000697 
0.000695 
0.000698 
0.000692 
0.000706 
0.000692 
0.000701 
0.000690 
0.000690 
0.000702 
0.000697 
0.000741 
0.000737 
0.000732 
0.000771 
0.000691 
0.000705 
0.000700 
0.000774 
0.000710 
0.000687 
0.000696 
0.000695 
0.000699 
0.000696 
0.000687 
0.000691 
0.000736 
0.000728 
0.000730 
0.000695 
0.000690 
0.000678 
0.000692 
0.000721 
0.000732 
0.000725 
0.000719 
0.000726 
0.000734 
0.000726 
0.000722 
0.000722 
0.000731 
0.000727 
0.000719 
0.000699 
0.000690 
0.000738 
0.000679 
0.000729 
0.000736 
0.000733 
0.000731 
0.000729 
0.000725 
0.000719 
0.000729 
0.000728 
0.000726 
0.000716 
0.000731 
0.000686 
0.000683 
0.000700 
0.000691 
0.000724 
0.000714 
0.000726 
0.000726 
0.000716 
0.000727 
0.000728 
0.000721 
0.000727 
0.000727 
0.000723 
0.000714 
0.000756 
0.000684 
0.000689 
0.000703 
0.000779 
0.000727 
0.000726 
0.000729 
0.000717 
0.000731 
0.000727 
0.000716 
0.000726 
0.000716 
0.000717 
0.000728 
0.000703 
0.000670 
0.000665 
0.000656 
0.000655 
0.000666 
0.000666 
0.000658 
0.000671 
0.000674 
0.000654 
0.000653 
0.000655 
0.000658 
0.000665 
0.000666 
0.000729 
0.000671 
0.000695 
0.000698 
0.000657 
0.000668 
0.000670 
0.000655 
0.000665 
0.000664 
0.000665 
0.000653 
0.000666 
0.000670 
0.000669 
0.000656 
0.000673 
0.000675 
0.000676 
0.000675 
0.000663 
0.000682 
0.000669 
0.000657 
0.000662 
0.000671 
0.000661 
0.000668 
0.000663 
0.000670 
0.000657 
0.000655 
0.000733 
0.000664 
0.000676 
0.000682 
0.000704 
0.000667 
0.000668 
0.000662 
0.000670 
0.000673 
0.000657 
0.000667 
0.000662 
0.000670 
0.000656 
0.000657 
0.000701 
0.000687 
0.000683 
0.000715 
0.000654 
0.000664 
0.000664 
0.000650 
0.000666 
0.000652 
0.000671 
0.000651 
0.000662 
0.000649 
0.000655 
0.000657 
0.000663 
0.000681 
0.000710 
0.000697 
0.000654 
0.000663 
0.000659 
0.000651 
0.000667 
0.000661 
0.000660 
0.000667 
0.000655 
0.000664 
0.000659 
0.000657 
0.000655 
0.000665 
0.000684 
0.000667 
0.000664 
0.000660 
0.000667 
0.000668 
0.000670 
0.000664 
0.000662 
0.000662 
0.000658 
0.000661 
0.000662 
0.000661 
0.000703 
0.000654 
0.000686 
0.000667 
0.000711 
0.000660 
0.000663 
0.000652 
0.000655 
0.000669 
0.000662 
0.000669 
0.000655 
0.000659 
0.000655 
0.000657 
0.000791 
0.000757 
0.000830 
0.000749 
0.000737 
0.000746 
0.000725 
0.000730 
0.000739 
0.000729 
0.000733 
0.000725 
0.000734 
0.000749 
0.000747 
0.000740 
0.000786 
0.000767 
0.000785 
0.000732 
0.000746 
0.000733 
0.000741 
0.000750 
0.000738 
0.000742 
0.000731 
0.000737 
0.000760 
0.000744 
0.000742 
0.000727 
0.000859 
0.000861 
0.000745 
0.000746 
0.000740 
0.000746 
0.000751 
0.000731 
0.000743 
0.000745 
0.000746 
0.000733 
0.000748 
0.000744 
0.000729 
0.000738 
0.000819 
0.000769 
0.000736 
0.000736 
0.000786 
0.000741 
0.000745 
0.000748 
0.000737 
0.000763 
0.000746 
0.000735 
0.000741 
0.000729 
0.000734 
0.000742 
0.000739 
0.000731 
0.000718 
0.000725 
0.000730 
0.000737 
0.000726 
0.000730 
0.000710 
0.000716 
0.000717 
0.000721 
0.000731 
0.000718 
0.000715 
0.000729 
0.000718 
0.000717 
0.000784 
0.000729 
0.000726 
0.000743 
0.000772 
0.000726 
0.000758 
0.000712 
0.000727 
0.000718 
0.000715 
0.000711 
0.000726 
0.000726 
0.000717 
0.000719 
0.000719 
0.000726 
0.000721 
0.000726 
0.000753 
0.000730 
0.000725 
0.000763 
0.000727 
0.000721 
0.000719 
0.000718 
0.000729 
0.000724 
0.000778 
0.000721 
0.000725 
0.000728 
0.000774 
0.000733 
0.000721 
0.000723 
0.000714 
0.000720 
0.000734 
0.000725 
0.000721 
0.000741 
0.000727 
0.000730 
0.000843 
0.000823 
0.000681 
0.000680 
0.000662 
0.000683 
0.000669 
0.000645 
0.000644 
0.000659 
0.000655 
0.000654 
0.000668 
0.000675 
0.000638 
0.000644 
0.000704 
0.000683 
0.000704 
0.000675 
0.000696 
0.000814 
0.000674 
0.000634 
0.000658 
0.000699 
0.000670 
0.000652 
0.000656 
0.000786 
0.000640 
0.000649 
0.000691 
0.000677 
0.000673 
0.000688 
0.000718 
0.000708 
0.000659 
0.000635 
0.000671 
0.000699 
0.000636 
0.000644 
0.000668 
0.000637 
0.000639 
0.000677 
0.000718 
0.000663 
0.000671 
0.000666 
0.000715 
0.000673 
0.000650 
0.000666 
0.000656 
0.000658 
0.000666 
0.000653 
0.000637 
0.000688 
0.000642 
0.000636 
0.000737 
0.000826 
0.000717 
0.000728 
0.000714 
0.000727 
0.000719 
0.000941 
0.000802 
0.000762 
0.000707 
0.001095 
0.000695 
0.000692 
0.000701 
0.000757 
0.001444 
0.000721 
0.000764 
0.000767 
0.000714 
0.000714 
0.000720 
0.000781 
0.000777 
0.000743 
0.000727 
0.000941 
0.000703 
0.000702 
0.000698 
0.000715 
0.000760 
0.000826 
0.000740 
0.000706 
0.000715 
0.000720 
0.000775 
0.000704 
0.000718 
0.000731 
0.000760 
0.000699 
0.000707 
0.000705 
0.000697 
0.000703 
0.000777 
0.000717 
0.000732 
0.000715 
0.000793 
0.000738 
0.001007 
0.000741 
0.000779 
0.000777 
0.000712 
0.000693 
0.000700 
0.000698 
0.000697 
0.000689 
0.000654 
0.000634 
0.000635 
0.000627 
0.000627 
0.000636 
0.000624 
0.000627 
0.000623 
0.000619 
0.000631 
0.000634 
0.000626 
0.000619 
0.000625 
0.000621 
0.000628 
0.000625 
0.000666 
0.000627 
0.000641 
0.000636 
0.000624 
0.000626 
0.000621 
0.000621 
0.000627 
0.000621 
0.000636 
0.000619 
0.000630 
0.000632 
0.000643 
0.000627 
0.000631 
0.000627 
0.000624 
0.000623 
0.000630 
0.000628 
0.000632 
0.000654 
0.000626 
0.000624 
0.000634 
0.000619 
0.000624 
0.000633 
0.000680 
0.000621 
0.000629 
0.000627 
0.000686 
0.000626 
0.000630 
0.000622 
0.000624 
0.000648 
0.000627 
0.000640 
0.000623 
0.000620 
0.000626 
0.000635 
0.000667 
0.000623 
0.000644 
0.000616 
0.000631 
0.000628 
0.000629 
0.000628 
0.000624 
0.000621 
0.000634 
0.000622 
0.000622 
0.000627 
0.000632 
0.000621 
0.000637 
0.000621 
0.000660 
0.000643 
0.000657 
0.000636 
0.000636 
0.000623 
0.000622 
0.000625 
0.000633 
0.000629 
0.000624 
0.000625 
0.000618 
0.000629 
0.000635 
0.000622 
0.000628 
0.000632 
0.000623 
0.000620 
0.000629 
0.000634 
0.000634 
0.000620 
0.000631 
0.000627 
0.000624 
0.000622 
0.000638 
0.000646 
0.000676 
0.000632 
0.000630 
0.000629 
0.000678 
0.000638 
0.000642 
0.000620 
0.000636 
0.000631 
0.000617 
0.000628 
0.000635 
0.000625 
0.000632 
0.000626 
0.000649 
0.000619 
0.000630 
0.000625 
0.000630 
0.000618 
0.000634 
0.000622 
0.000616 
0.000618 
0.000617 
0.000619 
0.000625 
0.000620 
0.000622 
0.000619 
0.000631 
0.000618 
0.000660 
0.000639 
0.000615 
0.000623 
0.000629 
0.000622 
0.000615 
0.000621 
0.000635 
0.000628 
0.000630 
0.000617 
0.000623 
0.000617 
0.000629 
0.000670 
0.000629 
0.000618 
0.000618 
0.000619 
0.000629 
0.000617 
0.000626 
0.000619 
0.000626 
0.000624 
0.000625 
0.000616 
0.000617 
0.000622 
0.000671 
0.000624 
0.000634 
0.000621 
0.000682 
0.000618 
0.000625 
0.000622 
0.000618 
0.000620 
0.000625 
0.000633 
0.000617 
0.000623 
0.000626 
0.000620 
0.000722 
0.000703 
0.000686 
0.000719 
0.000683 
0.000693 
0.000692 
0.000703 
0.000687 
0.000679 
0.000741 
0.000682 
0.000694 
0.000678 
0.000692 
0.000696 
0.000700 
0.000708 
0.000737 
0.000704 
0.000694 
0.000689 
0.000688 
0.000702 
0.000687 
0.000694 
0.000687 
0.000688 
0.000686 
0.000684 
0.000692 
0.000692 
0.000684 
0.000691 
0.000695 
0.000695 
0.000685 
0.000688 
0.000694 
0.000696 
0.000688 
0.000687 
0.000715 
0.000720 
0.000678 
0.000686 
0.000691 
0.000687 
0.000764 
0.000699 
0.000700 
0.000685 
0.000769 
0.000691 
0.000687 
0.000701 
0.000685 
0.000689 
0.000696 
0.000681 
0.000687 
0.000691 
0.000685 
0.000689 
0.000662 
0.000629 
0.000622 
0.000620 
0.000621 
0.000635 
0.000626 
0.000631 
0.000637 
0.000635 
0.000622 
0.000624 
0.000619 
0.000619 
0.000625 
0.000624 
0.000640 
0.000629 
0.000663 
0.000622 
0.000620 
0.000630 
0.000626 
0.000659 
0.000619 
0.000633 
0.000618 
0.000619 
0.000629 
0.000622 
0.000624 
0.000620 
0.000631 
0.000622 
0.000624 
0.000623 
0.000622 
0.000634 
0.000626 
0.000633 
0.000623 
0.000625 
0.000617 
0.000618 
0.000620 
0.000636 
0.000621 
0.000626 
0.000672 
0.000620 
0.000624 
0.000634 
0.000685 
0.000622 
0.000619 
0.000619 
0.000621 
0.000621 
0.000619 
0.000628 
0.000629 
0.000621 
0.000624 
0.000626 
0.000643 
0.000621 
0.000618 
0.000624 
0.000627 
0.000626 
0.000627 
0.000620 
0.000624 
0.000623 
0.000626 
0.000630 
0.000622 
0.000629 
0.000626 
0.000634 
0.000625 
0.000633 
0.000659 
0.000624 
0.000622 
0.000618 
0.000628 
0.000621 
0.000624 
0.000624 
0.000629 
0.000628 
0.000633 
0.000622 
0.000636 
0.000633 
0.000622 
0.000636 
0.000623 
0.000618 
0.000621 
0.000621 
0.000625 
0.000622 
0.000620 
0.000634 
0.000626 
0.000623 
0.000628 
0.000622 
0.000639 
0.000623 
0.000679 
0.000621 
0.000623 
0.000631 
0.000677 
0.000640 
0.000623 
0.000623 
0.000631 
0.000622 
0.000625 
0.000624 
0.000634 
0.000626 
0.000631 
0.000633 
0.000639 
0.000628 
0.000611 
0.000623 
0.000625 
0.000620 
0.000612 
0.000615 
0.000616 
0.000623 
0.000626 
0.000609 
0.000622 
0.000624 
0.000608 
0.000617 
0.000626 
0.000624 
0.000652 
0.000610 
0.000633 
0.000629 
0.000609 
0.000609 
0.000612 
0.000611 
0.000624 
0.000615 
0.000617 
0.000619 
0.000643 
0.000613 
0.000620 
0.000623 
0.000614 
0.000616 
0.000614 
0.000621 
0.000615 
0.000613 
0.000610 
0.000631 
0.000613 
0.000616 
0.000621 
0.000616 
0.000611 
0.000610 
0.000666 
0.000617 
0.000613 
0.000614 
0.000682 
0.000617 
0.000609 
0.000612 
0.000638 
0.000623 
0.000625 
0.000611 
0.000621 
0.000617 
0.000611 
0.000613 
0.000725 
0.000700 
0.000688 
0.000694 
0.000701 
0.000688 
0.000698 
0.000691 
0.000690 
0.000685 
0.000690 
0.000700 
0.000696 
0.000693 
0.000689 
0.000698 
0.000696 
0.000695 
0.000743 
0.000689 
0.000698 
0.000700 
0.000694 
0.000689 
0.000701 
0.000694 
0.000698 
0.000699 
0.000696 
0.000704 
0.000695 
0.000696 
0.000710 
0.000703 
0.000692 
0.000696 
0.000691 
0.000689 
0.000714 
0.000688 
0.000700 
0.000691 
0.000686 
0.000688 
0.000683 
0.000699 
0.000722 
0.000687 
0.000763 
0.000697 
0.000706 
0.000687 
0.000775 
0.000689 
0.000700 
0.000711 
0.000702 
0.000703 
0.000693 
0.000697 
0.000685 
0.000692 
0.000695 
0.000754 
0.000703 
0.000690 
0.000680 
0.000676 
0.000684 
0.000676 
0.000673 
0.000668 
0.000682 
0.000709 
0.000683 
0.000679 
0.000683 
0.000676 
0.000670 
0.000675 
0.000685 
0.000705 
0.000730 
0.000679 
0.000689 
0.000673 
0.000683 
0.000669 
0.000681 
0.000714 
0.000676 
0.000677 
0.000674 
0.000668 
0.000671 
0.000677 
0.000671 
0.000691 
0.000684 
0.000686 
0.000689 
0.000674 
0.000673 
0.000668 
0.000693 
0.000676 
0.000669 
0.000677 
0.000684 
0.000683 
0.000678 
0.000688 
0.000741 
0.000681 
0.000680 
0.000679 
0.000757 
0.000693 
0.000683 
0.000673 
0.000680 
0.000683 
0.000674 
0.000671 
0.000680 
0.000674 
0.000677 
0.000671 
0.000649 
0.000624 
0.000632 
0.000624 
0.000641 
0.000634 
0.000625 
0.000635 
0.000630 
0.000622 
0.000626 
0.000630 
0.000627 
0.000624 
0.000627 
0.000632 
0.000636 
0.000639 
0.000660 
0.000641 
0.000639 
0.000628 
0.000632 
0.000630 
0.000624 
0.000636 
0.000627 
0.000637 
0.000625 
0.000634 
0.000624 
0.000626 
0.000628 
0.000628 
0.000631 
0.000639 
0.000627 
0.000634 
0.000625 
0.000631 
0.000624 
0.000625 
0.000625 
0.000625 
0.000632 
0.000625 
0.000632 
0.000629 
0.000685 
0.000629 
0.000622 
0.000636 
0.000685 
0.000634 
0.000628 
0.000632 
0.000628 
0.000630 
0.000626 
0.000621 
0.000627 
0.000629 
0.000626 
0.000630 
0.000665 
0.000634 
0.000623 
0.000613 
0.000620 
0.000630 
0.000616 
0.000614 
0.000611 
0.000624 
0.000618 
0.000613 
0.000618 
0.000612 
0.000617 
0.000613 
0.000628 
0.000620 
0.000650 
0.000615 
0.000615 
0.000616 
0.000625 
0.000612 
0.000622 
0.000618 
0.000612 
0.000616 
0.000633 
0.000625 
0.000615 
0.000622 
0.000618 
0.000621 
0.000625 
0.000619 
0.000612 
0.000617 
0.000616 
0.000614 
0.000626 
0.000618 
0.000622 
0.000626 
0.000621 
0.000614 
0.000629 
0.000614 
0.000669 
0.000622 
0.000615 
0.000614 
0.000673 
0.000631 
0.000624 
0.000624 
0.000619 
0.000617 
0.000627 
0.000613 
0.000621 
0.000621 
0.000626 
0.000613 
0.000658 
0.000622 
0.000613 
0.000616 
0.000628 
0.000612 
0.000610 
0.000613 
0.000620 
0.000607 
0.000610 
0.000609 
0.000617 
0.000607 
0.000603 
0.000616 
0.000628 
0.000612 
0.000642 
0.000622 
0.000619 
0.000616 
0.000620 
0.000613 
0.000612 
0.000607 
0.000608 
0.000608 
0.000617 
0.000607 
0.000611 
0.000623 
0.000621 
0.000617 
0.000616 
0.000605 
0.000620 
0.000616 
0.000620 
0.000617 
0.000619 
0.000605 
0.000615 
0.000610 
0.000612 
0.000608 
0.000608 
0.000606 
0.000665 
0.000608 
0.000606 
0.000605 
0.000665 
0.000609 
0.000623 
0.000609 
0.000620 
0.000611 
0.000606 
0.000615 
0.000607 
0.000609 
0.000605 
0.000613 
0.000720 
0.000707 
0.000694 
0.000702 
0.000698 
0.000708 
0.000700 
0.000690 
0.000689 
0.000686 
0.000713 
0.000702 
0.000686 
0.000696 
0.000700 
0.000704 
0.000715 
0.000705 
0.000750 
0.000695 
0.000697 
0.000698 
0.000696 
0.000693 
0.000698 
0.000702 
0.000704 
0.000706 
0.000698 
0.000686 
0.000694 
0.000700 
0.000716 
0.000698 
0.000704 
0.000712 
0.000691 
0.000696 
0.000700 
0.000692 
0.000701 
0.000703 
0.000708 
0.000700 
0.000696 
0.000701 
0.000687 
0.000693 
0.000772 
0.000699 
0.000706 
0.000711 
0.000769 
0.000695 
0.000695 
0.000694 
0.000692 
0.000689 
0.000689 
0.000697 
0.000709 
0.000694 
0.000690 
0.000702 
0.000660 
0.000636 
0.000649 
0.000625 
0.000633 
0.000628 
0.000628 
0.000627 
0.000642 
0.000624 
0.000633 
0.000630 
0.000624 
0.000625 
0.000625 
0.000623 
0.000632 
0.000627 
0.000678 
0.000626 
0.000621 
0.000639 
0.000634 
0.000673 
0.000631 
0.000632 
0.000619 
0.000629 
0.000620 
0.000626 
0.000623 
0.000625 
0.000628 
0.000636 
0.000629 
0.000630 
0.000625 
0.000626 
0.000623 
0.000622 
0.000638 
0.000637 
0.000632 
0.000627 
0.000645 
0.000634 
0.000634 
0.000622 
0.000688 
0.000621 
0.000631 
0.000637 
0.000696 
0.000631 
0.000622 
0.000636 
0.000630 
0.000631 
0.000626 
0.000624 
0.000630 
0.000632 
0.000630 
0.000624 
0.000653 
0.000632 
0.000619 
0.000623 
0.000623 
0.000620 
0.000636 
0.000625 
0.000624 
0.000623 
0.000622 
0.000688 
0.000626 
0.000624 
0.000630 
0.000623 
0.000627 
0.000626 
0.000669 
0.000619 
0.000630 
0.000619 
0.000631 
0.000629 
0.000627 
0.000622 
0.000640 
0.000625 
0.000632 
0.000620 
0.000637 
0.000620 
0.000636 
0.000625 
0.000628 
0.000624 
0.000632 
0.000623 
0.000622 
0.000618 
0.000632 
0.000622 
0.000620 
0.000623 
0.000635 
0.000622 
0.000621 
0.000637 
0.000672 
0.000628 
0.000636 
0.000630 
0.000681 
0.000629 
0.000620 
0.000620 
0.000621 
0.000621 
0.000622 
0.000633 
0.000627 
0.000636 
0.000635 
0.000639

==> figs/source/breach12800_3.dat <==
0.000973 
0.000968 
0.000939 
0.000948 
0.000943 
0.000944 
0.000932 
0.000948 
0.000932 
0.000955 
0.000934 
0.000956 
0.000942 
0.000935 
0.000939 
0.000927 
0.000966 
0.000950 
0.000989 
0.000937 
0.000940 
0.000938 
0.000940 
0.000937 
0.000924 
0.000946 
0.000937 
0.000937 
0.000942 
0.000926 
0.000934 
0.000930 
0.000961 
0.000982 
0.000937 
0.000929 
0.000935 
0.000942 
0.000930 
0.000942 
0.000934 
0.000947 
0.000940 
0.000933 
0.000945 
0.000929 
0.000936 
0.000930 
0.000971 
0.000947 
0.000935 
0.000941 
0.001008 
0.000936 
0.000932 
0.000938 
0.000932 
0.000959 
0.000937 
0.000930 
0.000934 
0.000931 
0.000939 
0.000939 
0.000953 
0.001005 
0.000945 
0.000957 
0.000958 
0.000951 
0.000949 
0.000955 
0.000955 
0.000957 
0.000950 
0.000946 
0.000940 
0.000938 
0.000958 
0.000945 
0.000992 
0.000949 
0.000990 
0.000945 
0.000946 
0.000958 
0.000949 
0.001015 
0.000959 
0.000980 
0.000949 
0.000956 
0.000942 
0.000941 
0.000948 
0.000956 
0.000962 
0.001007 
0.000960 
0.000960 
0.000960 
0.000954 
0.000954 
0.000950 
0.000946 
0.000958 
0.000944 
0.000955 
0.000954 
0.000948 
0.000948 
0.000952 
0.000963 
0.000961 
0.000954 
0.000958 
0.001039 
0.000948 
0.000953 
0.000953 
0.000942 
0.000979 
0.000963 
0.000946 
0.000955 
0.000950 
0.000955 
0.000952 
0.000972 
0.000995 
0.000941 
0.000959 
0.000950 
0.000944 
0.000945 
0.000942 
0.000946 
0.000945 
0.000953 
0.000956 
0.000945 
0.000943 
0.000942 
0.000943 
0.000995 
0.000953 
0.000981 
0.000953 
0.000951 
0.000951 
0.000951 
0.000950 
0.000952 
0.000962 
0.000948 
0.000944 
0.000944 
0.000943 
0.000942 
0.000949 
0.000967 
0.001003 
0.000942 
0.000948 
0.000945 
0.000946 
0.000948 
0.000948 
0.000947 
0.000952 
0.000944 
0.000948 
0.000945 
0.000947 
0.000951 
0.000941 
0.000987 
0.000943 
0.000953 
0.000953 
0.001035 
0.000949 
0.000957 
0.000953 
0.000945 
0.000972 
0.000946 
0.000950 
0.000947 
0.000954 
0.000950 
0.000950 
0.000971 
0.001007 
0.000937 
0.000945 
0.000935 
0.000949 
0.000950 
0.000937 
0.000944 
0.000936 
0.000937 
0.000938 
0.000951 
0.000941 
0.000943 
0.000939 
0.000994 
0.000947 
0.000980 
0.000935 
0.000955 
0.000947 
0.000939 
0.000942 
0.000941 
0.000965 
0.000950 
0.000938 
0.000941 
0.000944 
0.000942 
0.000946 
0.000957 
0.000995 
0.000939 
0.000939 
0.000942 
0.000943 
0.000948 
0.000947 
0.000942 
0.000941 
0.000949 
0.000939 
0.000935 
0.000949 
0.000941 
0.000952 
0.000954 
0.000948 
0.000949 
0.000942 
0.001021 
0.000947 
0.000939 
0.000940 
0.000947 
0.000973 
0.000940 
0.000944 
0.000944 
0.000955 
0.000945 
0.000948 
0.000965 
0.000998 
0.000946 
0.000952 
0.000944 
0.000935 
0.000937 
0.000946 
0.000944 
0.000944 
0.000942 
0.000949 
0.000953 
0.000946 
0.000945 
0.000944 
0.000990 
0.000943 
0.000991 
0.000954 
0.000947 
0.000940 
0.000954 
0.000947 
0.000943 
0.000962 
0.000942 
0.000955 
0.000949 
0.000939 
0.000953 
0.000942 
0.000962 
0.001009 
0.000945 
0.000944 
0.000958 
0.000952 
0.000947 
0.000941 
0.000942 
0.000950 
0.000951 
0.000944 
0.000951 
0.000949 
0.000947 
0.000951 
0.000954 
0.000956 
0.000944 
0.000956 
0.001028 
0.000955 
0.000956 
0.000952 
0.000952 
0.000973 
0.000952 
0.000953 
0.000948 
0.000951 
0.000946 
0.000949 
0.001023 
0.001006 
0.000943 
0.000944 
0.000950 
0.000939 
0.000952 
0.000952 
0.000948 
0.000947 
0.000939 
0.000938 
0.000946 
0.000945 
0.000945 
0.000944 
0.000995 
0.000940 
0.000983 
0.000953 
0.000956 
0.000949 
0.000948 
0.000937 
0.000942 
0.000963 
0.000946 
0.000945 
0.000939 
0.000947 
0.000949 
0.000947 
0.000953 
0.000996 
0.000952 
0.000947 
0.000940 
0.000947 
0.000950 
0.000946 
0.000960 
0.000942 
0.000946 
0.000947 
0.000946 
0.000959 
0.000953 
0.000947 
0.000956 
0.000950 
0.000943 
0.000946 
0.001025 
0.000956 
0.000944 
0.000967 
0.000949 
0.000966 
0.000962 
0.000950 
0.000946 
0.000963 
0.000949 
0.000953 
0.000971 
0.001000 
0.000943 
0.000950 
0.000944 
0.000958 
0.000946 
0.000944 
0.000952 
0.000943 
0.000945 
0.000946 
0.000942 
0.000953 
0.000954 
0.000941 
0.001002 
0.000945 
0.000984 
0.000945 
0.000984 
0.000940 
0.000956 
0.000954 
0.000958 
0.000972 
0.000944 
0.000940 
0.000945 
0.000953 
0.000950 
0.000954 
0.000963 
0.001000 
0.000946 
0.000950 
0.000945 
0.000943 
0.000952 
0.000946 
0.000951 
0.000944 
0.000943 
0.000946 
0.000943 
0.000959 
0.000946 
0.000946 
0.000957 
0.000942 
0.000949 
0.000950 
0.001031 
0.000957 
0.000947 
0.000944 
0.000954 
0.000970 
0.000946 
0.000950 
0.000952 
0.000954 
0.000952 
0.000952 
0.000972 
0.001006 
0.000944 
0.000962 
0.000951 
0.000946 
0.000934 
0.000944 
0.000941 
0.000944 
0.000945 
0.000953 
0.000946 
0.000936 
0.000947 
0.000937 
0.001002 
0.000939 
0.000995 
0.000948 
0.000954 
0.000947 
0.000935 
0.000947 
0.000945 
0.000956 
0.000948 
0.000949 
0.000945 
0.000951 
0.000937 
0.000938 
0.000962 
0.001003 
0.000949 
0.000954 
0.000954 
0.000942 
0.000958 
0.000943 
0.000940 
0.000938 
0.000937 
0.000957 
0.000940 
0.000943 
0.000941 
0.000945 
0.000963 
0.000959 
0.000947 
0.001004 
0.001030 
0.000946 
0.000951 
0.000943 
0.000948 
0.000971 
0.000943 
0.000947 
0.000953 
0.000950 
0.000949 
0.000942 
0.001048 
0.001093 
0.001007 
0.001019 
0.001014 
0.001026 
0.001028 
0.001032 
0.001015 
0.001034 
0.001022 
0.001041 
0.001041 
0.001022 
0.001022 
0.001027 
0.001080 
0.001025 
0.001071 
0.001011 
0.001023 
0.001026 
0.001030 
0.001020 
0.001019 
0.001100 
0.001049 
0.001031 
0.001032 
0.001042 
0.001029 
0.001026 
0.001035 
0.001088 
0.001021 
0.001020 
0.001016 
0.001017 
0.001020 
0.001018 
0.001025 
0.001015 
0.001027 
0.001033 
0.001028 
0.001023 
0.001034 
0.001040 
0.001042 
0.001014 
0.001020 
0.001019 
0.001131 
0.001021 
0.001030 
0.001024 
0.001030 
0.001100 
0.001025 
0.001041 
0.001027 
0.001037 
0.001026 
0.001033 
0.000961 
0.001015 
0.000965 
0.000957 
0.000947 
0.000953 
0.000958 
0.000953 
0.000947 
0.000957 
0.000957 
0.000954 
0.000955 
0.000968 
0.000952 
0.000953 
0.001009 
0.000954 
0.001009 
0.000954 
0.000956 
0.000947 
0.000948 
0.000957 
0.000954 
0.000973 
0.000959 
0.000965 
0.000949 
0.000961 
0.000958 
0.000950 
0.000976 
0.001012 
0.000965 
0.000950 
0.000955 
0.000951 
0.000958 
0.000955 
0.000961 
0.000956 
0.000957 
0.000971 
0.000957 
0.000962 
0.000956 
0.000964 
0.000983 
0.000964 
0.000957 
0.000963 
0.001050 
0.000957 
0.000974 
0.000958 
0.000960 
0.000982 
0.000956 
0.000961 
0.000957 
0.000955 
0.000954 
0.000965 
0.000971 
0.001014 
0.000948 
0.000945 
0.000949 
0.000950 
0.000946 
0.000944 
0.000959 
0.000953 
0.000946 
0.000944 
0.000942 
0.000943 
0.000953 
0.000951 
0.001000 
0.000947 
0.000995 
0.000948 
0.000955 
0.000959 
0.000959 
0.000950 
0.000953 
0.000974 
0.000953 
0.000951 
0.000968 
0.000952 
0.000956 
0.000945 
0.000960 
0.001010 
0.000954 
0.000950 
0.000954 
0.000960 
0.000946 
0.000957 
0.000952 
0.000961 
0.000944 
0.000949 
0.000950 
0.000947 
0.000946 
0.000947 
0.000967 
0.000962 
0.000953 
0.000948 
0.001058 
0.000957 
0.000955 
0.000948 
0.000960 
0.000989 
0.000955 
0.000952 
0.000953 
0.000952 
0.000953 
0.000960 
0.000965 
0.000998 
0.000951 
0.000959 
0.000953 
0.000945 
0.000945 
0.000943 
0.000942 
0.000941 
0.000942 
0.000946 
0.000952 
0.000938 
0.000937 
0.000936 
0.000998 
0.000943 
0.000993 
0.000948 
0.000956 
0.000952 
0.000948 
0.000942 
0.000955 
0.000957 
0.000955 
0.000952 
0.000951 
0.000986 
0.000937 
0.000951 
0.000971 
0.001009 
0.000947 
0.000946 
0.000950 
0.000943 
0.000935 
0.000945 
0.000940 
0.000944 
0.000949 
0.000960 
0.000946 
0.000944 
0.000954 
0.000943 
0.000954 
0.000950 
0.000966 
0.000947 
0.001028 
0.000934 
0.000938 
0.000946 
0.000940 
0.000970 
0.000958 
0.000943 
0.000945 
0.000947 
0.000948 
0.000946 
0.001038 
0.001087 
0.001002 
0.001012 
0.001005 
0.001004 
0.001009 
0.001017 
0.001017 
0.001005 
0.001005 
0.001006 
0.000994 
0.001020 
0.001001 
0.001000 
0.001068 
0.001023 
0.001057 
0.000994 
0.001011 
0.001006 
0.001002 
0.001002 
0.001066 
0.001033 
0.001002 
0.001024 
0.001005 
0.001010 
0.001013 
0.001015 
0.001028 
0.001082 
0.001023 
0.001000 
0.001018 
0.001100 
0.001008 
0.001011 
0.001020 
0.000996 
0.001001 
0.000998 
0.001005 
0.001009 
0.001003 
0.000996 
0.001037 
0.001019 
0.001023 
0.001013 
0.001095 
0.001026 
0.001015 
0.001011 
0.001014 
0.001044 
0.001020 
0.001024 
0.001015 
0.001001 
0.001023 
0.001001 
0.000990 
0.001005 
0.000946 
0.000954 
0.000954 
0.000949 
0.000951 
0.000956 
0.000950 
0.000963 
0.000940 
0.000951 
0.000966 
0.000959 
0.000954 
0.000953 
0.000998 
0.000955 
0.000991 
0.000954 
0.000946 
0.000958 
0.000949 
0.000951 
0.000984 
0.000968 
0.000953 
0.000955 
0.000948 
0.000946 
0.000956 
0.000943 
0.000977 
0.001012 
0.000958 
0.000950 
0.000948 
0.000949 
0.000946 
0.000954 
0.000953 
0.000958 
0.000948 
0.000953 
0.000952 
0.000957 
0.000951 
0.000955 
0.000968 
0.000959 
0.000956 
0.000953 
0.001031 
0.000948 
0.000946 
0.000951 
0.000954 
0.000983 
0.000958 
0.000957 
0.000957 
0.000959 
0.000959 
0.000948 
0.000979 
0.001006 
0.000949 
0.000952 
0.000951 
0.000943 
0.000933 
0.000937 
0.000948 
0.000945 
0.000942 
0.000934 
0.000934 
0.000941 
0.000944 
0.000942 
0.000996 
0.000954 
0.000990 
0.000946 
0.000956 
0.000944 
0.000950 
0.000944 
0.000941 
0.000953 
0.000938 
0.000944 
0.000941 
0.000939 
0.000946 
0.000946 
0.000964 
0.001014 
0.000936 
0.000952 
0.000941 
0.000942 
0.000946 
0.000951 
0.000934 
0.000944 
0.000938 
0.000948 
0.000937 
0.000940 
0.000940 
0.000944 
0.000966 
0.000949 
0.000945 
0.000945 
0.001029 
0.000950 
0.000952 
0.000945 
0.000955 
0.000963 
0.000941 
0.000944 
0.000959 
0.000952 
0.000951 
0.000953 
0.001041 
0.001092 
0.001027 
0.001030 
0.001027 
0.001028 
0.001018 
0.001016 
0.001022 
0.001013 
0.001029 
0.001018 
0.001035 
0.001046 
0.001044 
0.001019 
0.001086 
0.001035 
0.001082 
0.001052 
0.001029 
0.001020 
0.001027 
0.001018 
0.001041 
0.001046 
0.001022 
0.001025 
0.001034 
0.001026 
0.001025 
0.001019 
0.001044 
0.001097 
0.001021 
0.001027 
0.001030 
0.001027 
0.001027 
0.001024 
0.001026 
0.001019 
0.001022 
0.001034 
0.001025 
0.001033 
0.001025 
0.001077 
0.001044 
0.001034 
0.001035 
0.001023 
0.001133 
0.001030 
0.001030 
0.001026 
0.001024 
0.001059 
0.001027 
0.001033 
0.001040 
0.001035 
0.001032 
0.001037 
0.000972 
0.001014 
0.000961 
0.000974 
0.000948 
0.000962 
0.000958 
0.000971 
0.000959 
0.000955 
0.000965 
0.000948 
0.000965 
0.000953 
0.000955 
0.000959 
0.001004 
0.000949 
0.001008 
0.000953 
0.000950 
0.000959 
0.000954 
0.000956 
0.000957 
0.000976 
0.000955 
0.000954 
0.000966 
0.000959 
0.000952 
0.000964 
0.000978 
0.001013 
0.000955 
0.000955 
0.000957 
0.000959 
0.000961 
0.000950 
0.000953 
0.000954 
0.000955 
0.000949 
0.000994 
0.000955 
0.000950 
0.000955 
0.000978 
0.000959 
0.000960 
0.000955 
0.001063 
0.000968 
0.000955 
0.000954 
0.000952 
0.000976 
0.000953 
0.000952 
0.000968 
0.000964 
0.000952 
0.000960 
0.000974 
0.001008 
0.000943 
0.000968 
0.000957 
0.000956 
0.000956 
0.000953 
0.000950 
0.000952 
0.000951 
0.000971 
0.000950 
0.000960 
0.000959 
0.000948 
0.001007 
0.000974 
0.001011 
0.000948 
0.000952 
0.000954 
0.000944 
0.000943 
0.000971 
0.000976 
0.000964 
0.000945 
0.000956 
0.000963 
0.000959 
0.000958 
0.000973 
0.001014 
0.000955 
0.000945 
0.000969 
0.000961 
0.000952 
0.000947 
0.000958 
0.000956 
0.000946 
0.000960 
0.000951 
0.000959 
0.000951 
0.000956 
0.000973 
0.000956 
0.000957 
0.000957 
0.001048 
0.000963 
0.000950 
0.000948 
0.000960 
0.000974 
0.000954 
0.000971 
0.000964 
0.000946 
0.000947 
0.000961 
0.000963 
0.001007 
0.000937 
0.000956 
0.000934 
0.000975 
0.000946 
0.000941 
0.000941 
0.000945 
0.000941 
0.000944 
0.000949 
0.000946 
0.000951 
0.000949 
0.001007 
0.000949 
0.000994 
0.000950 
0.000937 
0.000946 
0.000938 
0.000954 
0.000946 
0.000961 
0.000946 
0.000943 
0.000943 
0.000954 
0.001024 
0.000943 
0.000967 
0.000998 
0.000946 
0.000949 
0.000941 
0.000944 
0.000944 
0.000944 
0.000941 
0.000954 
0.000965 
0.000949 
0.000950 
0.000948 
0.000945 
0.000939 
0.000958 
0.000947 
0.000955 
0.000948 
0.001036 
0.000951 
0.000940 
0.000944 
0.000948 
0.000962 
0.000947 
0.000951 
0.000954 
0.000956 
0.000950 
0.000945 
0.001043 
0.001108 
0.001013 
0.001026 
0.001024 
0.001015 
0.001017 
0.001036 
0.001042 
0.001024 
0.001040 
0.001009 
0.001019 
0.001019 
0.001029 
0.001011 
0.001082 
0.001029 
0.001075 
0.001024 
0.001016 
0.001032 
0.001027 
0.001417 
0.001017 
0.001050 
0.001026 
0.001007 
0.001030 
0.001022 
0.001019 
0.001022 
0.001039 
0.001103 
0.001019 
0.001019 
0.001028 
0.001021 
0.001029 
0.001029 
0.001017 
0.001031 
0.001031 
0.001021 
0.001018 
0.001030 
0.001020 
0.001019 
0.001058 
0.001030 
0.001041 
0.001024 
0.001129 
0.001030 
0.001028 
0.001028 
0.001027 
0.001072 
0.001025 
0.001023 
0.001018 
0.001027 
0.001028 
0.001041 
0.000966 
0.001011 
0.000949 
0.000962 
0.000952 
0.000940 
0.000955 
0.000939 
0.000952 
0.000943 
0.000946 
0.000937 
0.000936 
0.000943 
0.000936 
0.000948 
0.001006 
0.000945 
0.001001 
0.000937 
0.000940 
0.000947 
0.000961 
0.000948 
0.000939 
0.000974 
0.000946 
0.000945 
0.000945 
0.000956 
0.000943 
0.000939 
0.000966 
0.001005 
0.000946 
0.000946 
0.000954 
0.000943 
0.000949 
0.000948 
0.000983 
0.000967 
0.000955 
0.000941 
0.000947 
0.000949 
0.000944 
0.000940 
0.000967 
0.000946 
0.000989 
0.000951 
0.001034 
0.000976 
0.000944 
0.000960 
0.000955 
0.000973 
0.000956 
0.000954 
0.000948 
0.000945 
0.000957 
0.000944 
0.000957 
0.001006 
0.000939 
0.000950 
0.000942 
0.000941 
0.000951 
0.000952 
0.000944 
0.000958 
0.000953 
0.000939 
0.000946 
0.000948 
0.000950 
0.000939 
0.001006 
0.000947 
0.000986 
0.000946 
0.000952 
0.000943 
0.000948 
0.000940 
0.000945 
0.000967 
0.000946 
0.000945 
0.000945 
0.000938 
0.000949 
0.000953 
0.000956 
0.001009 
0.000951 
0.000954 
0.000947 
0.000954 
0.000949 
0.000939 
0.000952 
0.000940 
0.000940 
0.000947 
0.000937 
0.000944 
0.000954 
0.000949 
0.000964 
0.000952 
0.000953 
0.000950 
0.001029 
0.000968 
0.000952 
0.000952 
0.000944 
0.000963 
0.000952 
0.000938 
0.000949 
0.000950 
0.000954 
0.000954 
0.000999 
0.001001 
0.000948 
0.000956 
0.000951 
0.000938 
0.000941 
0.000939 
0.000945 
0.000939 
0.000950 
0.000943 
0.000944 
0.000950 
0.000940 
0.000953 
0.000995 
0.000946 
0.000984 
0.000950 
0.001001 
0.000942 
0.000946 
0.000941 
0.000949 
0.001032 
0.000945 
0.000939 
0.000949 
0.000941 
0.000940 
0.000949 
0.000967 
0.001003 
0.000949 
0.000947 
0.000938 
0.000949 
0.000949 
0.000941 
0.000944 
0.000939 
0.000957 
0.000943 
0.000947 
0.000939 
0.000946 
0.000956 
0.000962 
0.000941 
0.000945 
0.000952 
0.001027 
0.000942 
0.000951 
0.000945 
0.000938 
0.001019 
0.000943 
0.000966 
0.000941 
0.000943 
0.000945 
0.000952 
0.001063 
0.001104 
0.001030 
0.001037 
0.001030 
0.001035 
0.001022 
0.001027 
0.001033 
0.001036 
0.001041 
0.001033 
0.001030 
0.001039 
0.001021 
0.001036 
0.001085 
0.001027 
0.001089 
0.001033 
0.001037 
0.001029 
0.001028 
0.001039 
0.001029 
0.001057 
0.001025 
0.001031 
0.001035 
0.001035 
0.001042 
0.001032 
0.001053 
0.001130 
0.001034 
0.001036 
0.001031 
0.001052 
0.001023 
0.001031 
0.001040 
0.001025 
0.001049 
0.001028 
0.001071 
0.001037 
0.001030 
0.001043 
0.001052 
0.001038 
0.001039 
0.001031 
0.001138 
0.001057 
0.001039 
0.001038 
0.001032 
0.001058 
0.001037 
0.001033 
0.001031 
0.001034 
0.001028 
0.001038 
0.000967 
0.001007 
0.000940 
0.000960 
0.000941 
0.000948 
0.000944 
0.000941 
0.000940 
0.000945 
0.000944 
0.000938 
0.000955 
0.000955 
0.000961 
0.000944 
0.001004 
0.000946 
0.000991 
0.000953 
0.000940 
0.000942 
0.000947 
0.000950 
0.000942 
0.000974 
0.000958 
0.001005 
0.000950 
0.000945 
0.000956 
0.000952 
0.000953 
0.001000 
0.000960 
0.001016 
0.000954 
0.000937 
0.000947 
0.000946 
0.000948 
0.000947 
0.000946 
0.000947 
0.000949 
0.000951 
0.000952 
0.000943 
0.000953 
0.000960 
0.000959 
0.000961 
0.001047 
0.000948 
0.001597 
0.000951 
0.000943 
0.000968 
0.000954 
0.000945 
0.000958 
0.000993 
0.000945 
0.000950 
0.000962 
0.001010 
0.000948 
0.000953 
0.000947 
0.000935 
0.000946 
0.000943 
0.000937 
0.000943 
0.000950 
0.000949 
0.000943 
0.000943 
0.000954 
0.000940 
0.001003 
0.000948 
0.000992 
0.000957 
0.000942 
0.000938 
0.000937 
0.000951 
0.000950 
0.000955 
0.000939 
0.000955 
0.000937 
0.000946 
0.000947 
0.000934 
0.000960 
0.001014 
0.000955 
0.000941 
0.000948 
0.000943 
0.000949 
0.000947 
0.000956 
0.000938 
0.000948 
0.000941 
0.000943 
0.000952 
0.000954 
0.000944 
0.000958 
0.000971 
0.000949 
0.000950 
0.001041 
0.000954 
0.000952 
0.000949 
0.000954 
0.000961 
0.000952 
0.000942 
0.000952 
0.000952 
0.000952 
0.000951 
0.000968 
0.001005 
0.000947 
0.000952 
0.000940 
0.000942 
0.000949 
0.000950 
0.000943 
0.000940 
0.000957 
0.000945 
0.000948 
0.000943 
0.000937 
0.000947 
0.001015 
0.000953 
0.000996 
0.000942 
0.000942 
0.000951 
0.000947 
0.000940 
0.000945 
0.000962 
0.000937 
0.000944 
0.000955 
0.000944 
0.000946 
0.000943 
0.000962 
0.001008 
0.000948 
0.000941 
0.000955 
0.000941 
0.000954 
0.000958 
0.000943 
0.000943 
0.000949 
0.000954 
0.000954 
0.000935 
0.000938 
0.000951 
0.001012 
0.000945 
0.000952 
0.000955 
0.001035 
0.000947 
0.000948 
0.000953 
0.000955 
0.000965 
0.000949 
0.000952 
0.000947 
0.000952 
0.000948 
0.000956 
0.001075 
0.001123 
0.001029 
0.001035 
0.001033 
0.001036 
0.001024 
0.001031 
0.001033 
0.001033 
0.001038 
0.001055 
0.001031 
0.001035 
0.001027 
0.001112 
0.001097 
0.001042 
0.001085 
0.001031 
0.001025 
0.001031 
0.001049 
0.001032 
0.001045 
0.001069 
0.001028 
0.001041 
0.001035 
0.001037 
0.001038 
0.001048 
0.001064 
0.001129 
0.001858 
0.001024 
0.001049 
0.001034 
0.001041 
0.001036 
0.001032 
0.001045 
0.001030 
0.001032 
0.001031 
0.001058 
0.001032 
0.001041 
0.001051 
0.001047 
0.001031 
0.001034 
0.001144 
0.001034 
0.001045 
0.001038 
0.001045 
0.001077 
0.001039 
0.001042 
0.001043 
0.001051 
0.001035 
0.001035 
0.000977 
0.001016 
0.000949 
0.000955 
0.000950 
0.000944 
0.000935 
0.000956 
0.000955 
0.000940 
0.000938 
0.000938 
0.000951 
0.000935 
0.000940 
0.000954 
0.000997 
0.000965 
0.001001 
0.000940 
0.000943 
0.000944 
0.000942 
0.000943 
0.001026 
0.000978 
0.000950 
0.000982 
0.000943 
0.000944 
0.000943 
0.000938 
0.000960 
0.001023 
0.000958 
0.000955 
0.000952 
0.000947 
0.000950 
0.000944 
0.000959 
0.000942 
0.000946 
0.000949 
0.000940 
0.000942 
0.000945 
0.000939 
0.000970 
0.000950 
0.000956 
0.000942 
0.001049 
0.000947 
0.000954 
0.000953 
0.000951 
0.000971 
0.000948 
0.000957 
0.000950 
0.000952 
0.000944 
0.000943 
0.000976 
0.001005 
0.000951 
0.000960 
0.000949 
0.000959 
0.000953 
0.000947 
0.000954 
0.000953 
0.000951 
0.000947 
0.000955 
0.000947 
0.000950 
0.000955 
0.001011 
0.000952 
0.000996 
0.000949 
0.000958 
0.000949 
0.000966 
0.000949 
0.000959 
0.000988 
0.000951 
0.000961 
0.000961 
0.000954 
0.000953 
0.000952 
0.000975 
0.001009 
0.000960 
0.000947 
0.000944 
0.000953 
0.000959 
0.000983 
0.000954 
0.000954 
0.000959 
0.000951 
0.000958 
0.000946 
0.000955 
0.000946 
0.000965 
0.000950 
0.000960 
0.000956 
0.001052 
0.000950 
0.000960 
0.000962 
0.000951 
0.000972 
0.000956 
0.000966 
0.000961 
0.000979 
0.000953 
0.000955 
0.001061 
0.001124 
0.001037 
0.001044 
0.001043 
0.001030 
0.001038 
0.001038 
0.001038 
0.001040 
0.001053 
0.001030 
0.001028 
0.001027 
0.001046 
0.001029 
0.001105 
0.001035 
0.001099 
0.001044 
0.001037 
0.001029 
0.001027 
0.001034 
0.001030 
0.001072 
0.001065 
0.001034 
0.001028 
0.001042 
0.001034 
0.001037 
0.001054 
0.001119 
0.001041 
0.001046 
0.001038 
0.001038 
0.001047 
0.001054 
0.001028 
0.001039 
0.001038 
0.001038 
0.001051 
0.001037 
0.001033 
0.001029 
0.001056 
0.001052 
0.001040 
0.001035 
0.001138 
0.001041 
0.001048 
0.001032 
0.001039 
0.001078 
0.001040 
0.001036 
0.001033 
0.001046 
0.001032 
0.001036 
0.001002 
0.001015 
0.000952 
0.000960 
0.000948 
0.000952 
0.000964 
0.000950 
0.000957 
0.000953 
0.000961 
0.000953 
0.000955 
0.000944 
0.000951 
0.000964 
0.000999 
0.000971 
0.001001 
0.000960 
0.000951 
0.000960 
0.000962 
0.000963 
0.000967 
0.000981 
0.000960 
0.000950 
0.000964 
0.000961 
0.000953 
0.000952 
0.000970 
0.001034 
0.000963 
0.000959 
0.000947 
0.000957 
0.000959 
0.000951 
0.000965 
0.000974 
0.000961 
0.000962 
0.000961 
0.000952 
0.000951 
0.000965 
0.000966 
0.000963 
0.000964 
0.000974 
0.001046 
0.000976 
0.000972 
0.000953 
0.000968 
0.000976 
0.000953 
0.000969 
0.000965 
0.000954 
0.000956 
0.000955 
0.000965 
0.001016 
0.000947 
0.000953 
0.000953 
0.000940 
0.000945 
0.000943 
0.000950 
0.000946 
0.000939 
0.000935 
0.000935 
0.000936 
0.000943 
0.000944 
0.001005 
0.000946 
0.000996 
0.000945 
0.000967 
0.000951 
0.000942 
0.000950 
0.000940 
0.000969 
0.000937 
0.000939 
0.000948 
0.000939 
0.000972 
0.000946 
0.000982 
0.001007 
0.000947 
0.000946 
0.000958 
0.000939 
0.000942 
0.000943 
0.000944 
0.000939 
0.000937 
0.000936 
0.000941 
0.000954 
0.000947 
0.000938 
0.000969 
0.000949 
0.000943 
0.000956 
0.001045 
0.000953 
0.000959 
0.000957 
0.000948 
0.000977 
0.001019 
0.000945 
0.000943 
0.000942 
0.000964 
0.000942 
0.000972 
0.001020 
0.000951 
0.000960 
0.000966 
0.000953 
0.000946 
0.000962 
0.000951 
0.000953 
0.000963 
0.000967 
0.000956 
0.000963 
0.000957 
0.000947 
0.001033 
0.000951 
0.000997 
0.000952 
0.000962 
0.000960 
0.000967 
0.000961 
0.000959 
0.001030 
0.000949 
0.000947 
0.000955 
0.000955 
0.000947 
0.000952 
0.000984 
0.001016 
0.000959 
0.000956 
0.000955 
0.000968 
0.000955 
0.000954 
0.000958 
0.000946 
0.000967 
0.000960 
0.000951 
0.000963 
0.000952 
0.000950 
0.000970 
0.000963 
0.000958 
0.000951 
0.001038 
0.000962 
0.000950 
0.000952 
0.000965 
0.001022 
0.000957 
0.000964 
0.000969 
0.000970 
0.000967 
0.000959 
0.001072 
0.001113 
0.001044 
0.001045 
0.001025 
0.001030 
0.001044 
0.001031 
0.001042 
0.001034 
0.001035 
0.001036 
0.001041 
0.001030 
0.001041 
0.001037 
0.001093 
0.001034 
0.001109 
0.001053 
0.001036 
0.001034 
0.001033 
0.001040 
0.001027 
0.001059 
0.001028 
0.001034 
0.001038 
0.001034 
0.001045 
0.001035 
0.001060 
0.001113 
0.001034 
0.001025 
0.001035 
0.001043 
0.001037 
0.001035 
0.001042 
0.001037 
0.001036 
0.001032 
0.001033 
0.001039 
0.001064 
0.001042 
0.001043 
0.001036 
0.001030 
0.001048 
0.001148 
0.001049 
0.001036 
0.001031 
0.001040 
0.001075 
0.001042 
0.001029 
0.001044 
0.001030 
0.001044 
0.001035 
0.000971 
0.001006 
0.000953 
0.000957 
0.000948 
0.000954 
0.000942 
0.000945 
0.000944 
0.000946 
0.000953 
0.000947 
0.000943 
0.000947 
0.000945 
0.000953 
0.001008 
0.000953 
0.000999 
0.000957 
0.000949 
0.000961 
0.000952 
0.000951 
0.000955 
0.000963 
0.000957 
0.000945 
0.000959 
0.000967 
0.000955 
0.000942 
0.000970 
0.001008 
0.000944 
0.000947 
0.000963 
0.000953 
0.000943 
0.000951 
0.000956 
0.000960 
0.000952 
0.000962 
0.000950 
0.000954 
0.000951 
0.000945 
0.000972 
0.000956 
0.000953 
0.000956 
0.001036 
0.000954 
0.000954 
0.000947 
0.000955 
0.000968 
0.000965 
0.000954 
0.000952 
0.000962 
0.000951 
0.000947 
0.000978 
0.001004 
0.000950 
0.000948 
0.000935 
0.000940 
0.000935 
0.000937 
0.000946 
0.000935 
0.000948 
0.000934 
0.000940 
0.000934 
0.000943 
0.000942 
0.001005 
0.000938 
0.000980 
0.000942 
0.000945 
0.000935 
0.000944 
0.000942 
0.000943 
0.000963 
0.000948 
0.000938 
0.000933 
0.000945 
0.000941 
0.000949 
0.000954 
0.001001 
0.000942 
0.000941 
0.000948 
0.000948 
0.000942 
0.000949 
0.000944 
0.000940 
0.000945 
0.000941 
0.000940 
0.000953 
0.000937 
0.000942 
0.000953 
0.000942 
0.000941 
0.000945 
0.001044 
0.000940 
0.000945 
0.000946 
0.000941 
0.000960 
0.000946 
0.000942 
0.000948 
0.000949 
0.000950 
0.000949 
0.000964 
0.001007 
0.000955 
0.000973 
0.000952 
0.000947 
0.000942 
0.000954 
0.000948 
0.000942 
0.000961 
0.000953 
0.000939 
0.000947 
0.000956 
0.000945 
0.001006 
0.000963 
0.000999 
0.000954 
0.000957 
0.000946 
0.000956 
0.000950 
0.000956 
0.000970 
0.000950 
0.000951 
0.000955 
0.000947 
0.000949 
0.000955 
0.000966 
0.001019 
0.000950 
0.000950 
0.000951 
0.000953 
0.000961 
0.000950 
0.000961 
0.000960 
0.000947 
0.000951 
0.000944 
0.000946 
0.000944 
0.000958 
0.000988 
0.000961 
0.000952 
0.000957 
0.001041 
0.000957 
0.000959 
0.000960 
0.000958 
0.000978 
0.000961 
0.000954 
0.000955 
0.000954 
0.000962 
0.000961 
0.001084 
0.001128 
0.001036 
0.001052 
0.001029 
0.001026 
0.001039 
0.001033 
0.001029 
0.001035 
0.001031 
0.001038 
0.001028 
0.001023 
0.001041 
0.001032 
0.001105 
0.001037 
0.001096 
0.001043 
0.001040 
0.001039 
0.001047 
0.001042 
0.001042 
0.001055 
0.001042 
0.001033 
0.001044 
0.001032 
0.001032 
0.001032 
0.001063 
0.001134 
0.001037 
0.001037 
0.001042 
0.001029 
0.001045 
0.001049 
0.001028 
0.001040 
0.001031 
0.001034 
0.001039 
0.001032 
0.001061 
0.001040 
0.001055 
0.001040 
0.001052 
0.001047 
0.001147 
0.001035 
0.001040 
0.001035 
0.001046 
0.001074 
0.001037 
0.001054 
0.001039 
0.001039 
0.001034 
0.001057 
0.000983 
0.001021 
0.000949 
0.000962 
0.000947 
0.000951 
0.000945 
0.000946 
0.000957 
0.000947 
0.000949 
0.000948 
0.000945 
0.000947 
0.000967 
0.000948 
0.001012 
0.000968 
0.001008 
0.000957 
0.000956 
0.000952 
0.000957 
0.000949 
0.000950 
0.000974 
0.000956 
0.000947 
0.000951 
0.000951 
0.000946 
0.000953 
0.000980 
0.001019 
0.000959 
0.000953 
0.000951 
0.000954 
0.000957 
0.000960 
0.000957 
0.000954 
0.000951 
0.000953 
0.000959 
0.000954 
0.000953 
0.000949 
0.000974 
0.000958 
0.000954 
0.000957 
0.001050 
0.000955 
0.000953 
0.000956 
0.000950 
0.000987 
0.000953 
0.000957 
0.000960 
0.000965 
0.000951 
0.000958 
0.000964 
0.001015 
0.000950 
0.000961 
0.000944 
0.000947 
0.000950 
0.000952 
0.000953 
0.000942 
0.000953 
0.000953 
0.000955 
0.000952 
0.000946 
0.000955 
0.001027 
0.000954 
0.000999 
0.000950 
0.000953 
0.000955 
0.000955 
0.000962 
0.000950 
0.000971 
0.000943 
0.000946 
0.000949 
0.000948 
0.000955 
0.000964 
0.000965 
0.001012 
0.000955 
0.000953 
0.000948 
0.000951 
0.000949 
0.000947 
0.000945 
0.000957 
0.000956 
0.000952 
0.000956 
0.000970 
0.000954 
0.000963 
0.000973 
0.000986 
0.000951 
0.000948 
0.001027 
0.000954 
0.000965 
0.000957 
0.000962 
0.000977 
0.000951 
0.000959 
0.000956 
0.000954 
0.000950 
0.000962 
0.000991 
0.001007 
0.000959 
0.000954 
0.000950 
0.000949 
0.000947 
0.000945 
0.000945 
0.000945 
0.000940 
0.000949 
0.000939 
0.000942 
0.000941 
0.000943 
0.000992 
0.000949 
0.000994 
0.000955 
0.000948 
0.000956 
0.000949 
0.000938 
0.000942 
0.000990 
0.000941 
0.000942 
0.000937 
0.000947 
0.000942 
0.000951 
0.000957 
0.000998 
0.000952 
0.000945 
0.000952 
0.000948 
0.000959 
0.000947 
0.000946 
0.000941 
0.000943 
0.000945 
0.000946 
0.000944 
0.000946 
0.000949 
0.000960 
0.000954 
0.000952 
0.000944 
0.001045 
0.000969 
0.000956 
0.000952 
0.000946 
0.000971 
0.000949 
0.000948 
0.000949 
0.000950 
0.000948 
0.000961 
0.001069 
0.001120 
0.001042 
0.001048 
0.001043 
0.001039 
0.001042 
0.001035 
0.001035 
0.001046 
0.001033 
0.001037 
0.001052 
0.001050 
0.001044 
0.001048 
0.001107 
0.001038 
0.001107 
0.001039 
0.001053 
0.001046 
0.001038 
0.001042 
0.001044 
0.001068 
0.001046 
0.001052 
0.001052 
0.001054 
0.001048 
0.001053 
0.001054 
0.001120 
0.001048 
0.001041 
0.001064 
0.001050 
0.001035 
0.001044 
0.001049 
0.001041 
0.001045 
0.001053 
0.001051 
0.001047 
0.001051 
0.001045 
0.001053 
0.001047 
0.001046 
0.001037 
0.001160 
0.001054 
0.001048 
0.001052 
0.001048 
0.001080 
0.001041 
0.001054 
0.001066 
0.001045 
0.001052 
0.001057 
0.000976 
0.001016 
0.000950 
0.000955 
0.000960 
0.000959 
0.000957 
0.000958 
0.000947 
0.000960 
0.000949 
0.000953 
0.000949 
0.000968 
0.000951 
0.000962 
0.001011 
0.000982 
0.000996 
0.000959 
0.000953 
0.000959 
0.000949 
0.000956 
0.000956 
0.000965 
0.000959 
0.000954 
0.000960 
0.000959 
0.000961 
0.000950 
0.000980 
0.001014 
0.000951 
0.000956 
0.000966 
0.000955 
0.000952 
0.000950 
0.000965 
0.000954 
0.000954 
0.000960 
0.000954 
0.000947 
0.000986 
0.000950 
0.000973 
0.000965 
0.000951 
0.000960 
0.001038 
0.000956 
0.000989 
0.000954 
0.000959 
0.000967 
0.000965 
0.000963 
0.000954 
0.000960 
0.000948 
0.001001 
0.000975 
0.001006 
0.000950 
0.000960 
0.000950 
0.000955 
0.000949 
0.000950 
0.000948 
0.000950 
0.000946 
0.000947 
0.000947 
0.000946 
0.000949 
0.000947 
0.001002 
0.000954 
0.000999 
0.000954 
0.000948 
0.000953 
0.000956 
0.000944 
0.000955 
0.001019 
0.000950 
0.000950 
0.000955 
0.000945 
0.000949 
0.000946 
0.000966 
0.001006 
0.000950 
0.000949 
0.000948 
0.000947 
0.000956 
0.000956 
0.000953 
0.000946 
0.000954 
0.000957 
0.000948 
0.000945 
0.000950 
0.000959 
0.000970 
0.000953 
0.000961 
0.000963 
0.001038 
0.000955 
0.000972 
0.000950 
0.000948 
0.001028 
0.000951 
0.000948 
0.000967 
0.000961 
0.000960 
0.000950 
0.001065 
0.001112 
0.001038 
0.001041 
0.001047 
0.001042 
0.001042 
0.001047 
0.001042 
0.001040 
0.001041 
0.001028 
0.001031 
0.001038 
0.001035 
0.001037 
0.001097 
0.001047 
0.001094 
0.001040 
0.001036 
0.001046 
0.001040 
0.001042 
0.001043 
0.001069 
0.001050 
0.001041 
0.001035 
0.001039 
0.001033 
0.001034 
0.001064 
0.001116 
0.001045 
0.001056 
0.001043 
0.001036 
0.001046 
0.001044 
0.001043 
0.001045 
0.001034 
0.001049 
0.001037 
0.001054 
0.001040 
0.001049 
0.001066 
0.001048 
0.001049 
0.001046 
0.001143 
0.001065 
0.001055 
0.001058 
0.001038 
0.001074 
0.001052 
0.001046 
0.001049 
0.001072 
0.001042 
0.001042 
0.001011 
0.001036 
0.000957 
0.000959 
0.000966 
0.000959 
0.000957 
0.000954 
0.000968 
0.000962 
0.000975 
0.000960 
0.000958 
0.000960 
0.000957 
0.000958 
0.001023 
0.000965 
0.001031 
0.000976 
0.000968 
0.000968 
0.000961 
0.000966 
0.000961 
0.000991 
0.000955 
0.000964 
0.000961 
0.000970 
0.000965 
0.000966 
0.000980 
0.001059 
0.000968 
0.000965 
0.000980 
0.000968 
0.000965 
0.000960 
0.000975 
0.000976 
0.000960 
0.000958 
0.000968 
0.000959 
0.000959 
0.000961 
0.000983 
0.000969 
0.000967 
0.000957 
0.001106 
0.000969 
0.000964 
0.000981 
0.000968 
0.000998 
0.000998 
0.000967 
0.000968 
0.000977 
0.000968 
0.000959 
0.000963 
0.001004 
0.000965 
0.000963 
0.000952 
0.000960 
0.000951 
0.000949 
0.000944 
0.000948 
0.000949 
0.000950 
0.000945 
0.000952 
0.000945 
0.000949 
0.001014 
0.000959 
0.000991 
0.000954 
0.000947 
0.000946 
0.000948 
0.000946 
0.000951 
0.000980 
0.000953 
0.000958 
0.000955 
0.000968 
0.000955 
0.000951 
0.000960 
0.001013 
0.000960 
0.000949 
0.000967 
0.000962 
0.000952 
0.000946 
0.000957 
0.000953 
0.000955 
0.000957 
0.000951 
0.000957 
0.000947 
0.000954 
0.000957 
0.000952 
0.000959 
0.000955 
0.001040 
0.000962 
0.000958 
0.000961 
0.000950 
0.000983 
0.000949 
0.000950 
0.000958 
0.000969 
0.000955 
0.000961 
0.000969 
0.001005 
0.000941 
0.000949 
0.000952 
0.000951 
0.000946 
0.000946 
0.000946 
0.000948 
0.000941 
0.000945 
0.000964 
0.000955 
0.000942 
0.000953 
0.001002 
0.001030 
0.001002 
0.000942 
0.000953 
0.000948 
0.000948 
0.000940 
0.000951 
0.001018 
0.000950 
0.000963 
0.000950 
0.000945 
0.000959 
0.000953 
0.000959 
0.000999 
0.000949 
0.000949 
0.000945 
0.000956 
0.000949 
0.000948 
0.000948 
0.000946 
0.000965 
0.000945 
0.000962 
0.000954 
0.000949 
0.000991 
0.000956 
0.000953 
0.000947 
0.000954 
0.001035 
0.000945 
0.000950 
0.000953 
0.000948 
0.001021 
0.000951 
0.000956 
0.000951 
0.000958 
0.000951 
0.000953 
0.001068 
0.001129 
0.001088 
0.001051 
0.001041 
0.001044 
0.001048 
0.001041 
0.001049 
0.001049 
0.001048 
0.001039 
0.001040 
0.001042 
0.001054 
0.001038 
0.001113 
0.001059 
0.001101 
0.001052 
0.001052 
0.001048 
0.001044 
0.001039 
0.001035 
0.001076 
0.001047 
0.001164 
0.001044 
0.001049 
0.001061 
0.001051 
0.001062 
0.001128 
0.001044 
0.001046 
0.001039 
0.001050 
0.001034 
0.001041 
0.001038 
0.001043 
0.001043 
0.001050 
0.001045 
0.001061 
0.001065 
0.001046 
0.001065 
0.001048 
0.001052 
0.001045 
0.001152 
0.001050 
0.001045 
0.001055 
0.001050 
0.001076 
0.001042 
0.001046 
0.001046 
0.001068 
0.001061 
0.001049 
0.001054 
0.001141 
0.001020 
0.001030 
0.001016 
0.001028 
0.001019 
0.001021 
0.001025 
0.001021 
0.001032 
0.001022 
0.001021 
0.001028 
0.001024 
0.001031 
0.001085 
0.001036 
0.001087 
0.001035 
0.001025 
0.001032 
0.001037 
0.001028 
0.001020 
0.001052 
0.001026 
0.001030 
0.001024 
0.001026 
0.001017 
0.001030 
0.001046 
0.001107 
0.001023 
0.001018 
0.001017 
0.001029 
0.001019 
0.001031 
0.001022 
0.001029 
0.001025 
0.001027 
0.001028 
0.001021 
0.001032 
0.001020 
0.001041 
0.001034 
0.001041 
0.001053 
0.001137 
0.001028 
0.001027 
0.001029 
0.001028 
0.001055 
0.001032 
0.001037 
0.001029 
0.001031 
0.001031 
0.001030 
0.000973 
0.001003 
0.000938 
0.000955 
0.000935 
0.000938 
0.000951 
0.000946 
0.000940 
0.000939 
0.000950 
0.000942 
0.000935 
0.000962 
0.000944 
0.000952 
0.001001 
0.000945 
0.000990 
0.000941 
0.000955 
0.000938 
0.000943 
0.000946 
0.000936 
0.001013 
0.000949 
0.000942 
0.000954 
0.000957 
0.000940 
0.000938 
0.000970 
0.001000 
0.000945 
0.000936 
0.000938 
0.000943 
0.000939 
0.000944 
0.000945 
0.000940 
0.000940 
0.000951 
0.000943 
0.000944 
0.000938 
0.000940 
0.000961 
0.000937 
0.000954 
0.000945 
0.001034 
0.000945 
0.000947 
0.000951 
0.000941 
0.001012 
0.000941 
0.000951 
0.000946 
0.000937 
0.000948 
0.000945 
0.000984 
0.001008 
0.000949 
0.000959 
0.000938 
0.000942 
0.000946 
0.000941 
0.001007 
0.000937 
0.000940 
0.000943 
0.000940 
0.000943 
0.000942 
0.000946 
0.001003 
0.000945 
0.001012 
0.000950 
0.000950 
0.000940 
0.000943 
0.000940 
0.000939 
0.000978 
0.000942 
0.001023 
0.000949 
0.000966 
0.000965 
0.000955 
0.000959 
0.001007 
0.000948 
0.000949 
0.000939 
0.000941 
0.000946 
0.000944 
0.000943 
0.000950 
0.000941 
0.000945 
0.000949 
0.000941 
0.000948 
0.000943 
0.000956 
0.000946 
0.000971 
0.000947 
0.001033 
0.000953 
0.000946 
0.000949 
0.000948 
0.000965 
0.000961 
0.000945 
0.000946 
0.000962 
0.000952 
0.000945 
0.001087 
0.001143 
0.001049 
0.001095 
0.001048 
0.001053 
0.001049 
0.001051 
0.001056 
0.001048 
0.001054 
0.001052 
0.001046 
0.001044 
0.001056 
0.001056 
0.001121 
0.001055 
0.001112 
0.001051 
0.001048 
0.001050 
0.001062 
0.001060 
0.001056 
0.001124 
0.001056 
0.001054 
0.001046 
0.001051 
0.001051 
0.001053 
0.001072 
0.001128 
0.001068 
0.001052 
0.001052 
0.001055 
0.001064 
0.001051 
0.001059 
0.001046 
0.001060 
0.001055 
0.001050 
0.001053 
0.001059 
0.001082 
0.001070 
0.001072 
0.001054 
0.001052 
0.001161 
0.001053 
0.001057 
0.001089 
0.001064 
0.001131 
0.001065 
0.001050 
0.001093 
0.001060 
0.001066 
0.001060 
0.001036 
0.001079 
0.001009 
0.001016 
0.001025 
0.001005 
0.000994 
0.001027 
0.001012 
0.001013 
0.001010 
0.001012 
0.001010 
0.001009 
0.001025 
0.001003 
0.001056 
0.001012 
0.001049 
0.000997 
0.000998 
0.000995 
0.001010 
0.001013 
0.001010 
0.001079 
0.001014 
0.001008 
0.001014 
0.001011 
0.001024 
0.001010 
0.001022 
0.001076 
0.001003 
0.001009 
0.001004 
0.001003 
0.001008 
0.001025 
0.001013 
0.001026 
0.001014 
0.001018 
0.001017 
0.001015 
0.001020 
0.001020 
0.001020 
0.001012 
0.001013 
0.001008 
0.001102 
0.001011 
0.001022 
0.001017 
0.001016 
0.001088 
0.001047 
0.001013 
0.001014 
0.001016 
0.001037 
0.001017 
0.000977 
0.001014 
0.000954 
0.000955 
0.000948 
0.000958 
0.000957 
0.000953 
0.000950 
0.000955 
0.000945 
0.000942 
0.000944 
0.000946 
0.000966 
0.000954 
0.001006 
0.000956 
0.001001 
0.000957 
0.000946 
0.000953 
0.000954 
0.000971 
0.000954 
0.000972 
0.000960 
0.000951 
0.000948 
0.000960 
0.000956 
0.000954 
0.000961 
0.001003 
0.000958 
0.000942 
0.000940 
0.000955 
0.000954 
0.000944 
0.000945 
0.000949 
0.000954 
0.000950 
0.000951 
0.000954 
0.000950 
0.000957 
0.000971 
0.000957 
0.000957 
0.000952 
0.001059 
0.000960 
0.000955 
0.000951 
0.000960 
0.000970 
0.000955 
0.000957 
0.000955 
0.000952 
0.000953 
0.000959 
0.000974 
0.001013 
0.000936 
0.000946 
0.000934 
0.001018 
0.000949 
0.000946 
0.000937 
0.000957 
0.000944 
0.000945 
0.000943 
0.000954 
0.000948 
0.000952 
0.000996 
0.000953 
0.001005 
0.000939 
0.000949 
0.000936 
0.000950 
0.000939 
0.000947 
0.000964 
0.000943 
0.000946 
0.000943 
0.000942 
0.000944 
0.000942 
0.000955 
0.001011 
0.000948 
0.000940 
0.000936 
0.000965 
0.000947 
0.000945 
0.000937 
0.000943 
0.000940 
0.000952 
0.000947 
0.000942 
0.000950 
0.000943 
0.000959 
0.000958 
0.000948 
0.000947 
0.001035 
0.000953 
0.000957 
0.000956 
0.000949 
0.000978 
0.000960 
0.000955 
0.000955 
0.000948 
0.000953 
0.000948 
0.001062 
0.001124 
0.001042 
0.001040 
0.001041 
0.001040 
0.001041 
0.001037 
0.001055 
0.001041 
0.001040 
0.001039 
0.001050 
0.001035 
0.001038 
0.001058 
0.001100 
0.001047 
0.001094 
0.001036 
0.001046 
0.001037 
0.001037 
0.001050 
0.001039 
0.001071 
0.001046 
0.001035 
0.001040 
0.001038 
0.001039 
0.001050 
0.001072 
0.001122 
0.001044 
0.001043 
0.001042 
0.001043 
0.001045 
0.001057 
0.001043 
0.001048 
0.001044 
0.001036 
0.001049 
0.001041 
0.001044 
0.001050 
0.001092 
0.001054 
0.001043 
0.001043 
0.001150 
0.001062 
0.001047 
0.001056 
0.001050 
0.001071 
0.001047 
0.001043 
0.001046 
0.001039 
0.001067 
0.001054 
0.000999 
0.001026 
0.000959 
0.000985 
0.000956 
0.000964 
0.000963 
0.000949 
0.000952 
0.000952 
0.000952 
0.000952 
0.000955 
0.000962 
0.000964 
0.000964 
0.001041 
0.000963 
0.000998 
0.000950 
0.000962 
0.000960 
0.000950 
0.000955 
0.000964 
0.001019 
0.000956 
0.000952 
0.000964 
0.000959 
0.000995 
0.000962 
0.000974 
0.001031 
0.000961 
0.000978 
0.000958 
0.000961 
0.000952 
0.000956 
0.000956 
0.000960 
0.000957 
0.000962 
0.000954 
0.000964 
0.000970 
0.000966 
0.000969 
0.000956 
0.000955 
0.000966 
0.001101 
0.000956 
0.000959 
0.000964 
0.000959 
0.001022 
0.000956 
0.000960 
0.000970 
0.000963 
0.000964 
0.000972 
0.000971 
0.001009 
0.000946 
0.000949 
0.000947 
0.000943 
0.000949 
0.000950 
0.000952 
0.000956 
0.000949 
0.000949 
0.000949 
0.000941 
0.000949 
0.000951 
0.000996 
0.000960 
0.000992 
0.000940 
0.000944 
0.000944 
0.000947 
0.000958 
0.000953 
0.000975 
0.000954 
0.000955 
0.000946 
0.000953 
0.000951 
0.000948 
0.000969 
0.001011 
0.000939 
0.000946 
0.000957 
0.000943 
0.000953 
0.000952 
0.000959 
0.000956 
0.000949 
0.000956 
0.000948 
0.000946 
0.000951 
0.000944 
0.000966 
0.000958 
0.000951 
0.000954 
0.001030 
0.000959 
0.000954 
0.000949 
0.000960 
0.000970 
0.000960 
0.000953 
0.000968 
0.000953 
0.000957 
0.000956 
0.000982 
0.001019 
0.000951 
0.000956 
0.000951 
0.000952 
0.000954 
0.000946 
0.000959 
0.000941 
0.000955 
0.000942 
0.000954 
0.000955 
0.000953 
0.000947 
0.001004 
0.000956 
0.001002 
0.000944 
0.000953 
0.000944 
0.000954 
0.000949 
0.000945 
0.000980 
0.000949 
0.000947 
0.001028 
0.000943 
0.000952 
0.000951 
0.000971 
0.001012 
0.000946 
0.000958 
0.000954 
0.000954 
0.000953 
0.000948 
0.000940 
0.000945 
0.000953 
0.000946 
0.000946 
0.000947 
0.000960 
0.000958 
0.000978 
0.000951 
0.000952 
0.000953 
0.001030 
0.000958 
0.000948 
0.000948 
0.000954 
0.000966 
0.000958 
0.000956 
0.000951 
0.000951 
0.000967 
0.000953 
0.001072 
0.001131 
0.001052 
0.001057 
0.001043 
0.001040 
0.001050 
0.001051 
0.001049 
0.001040 
0.001044 
0.001042 
0.001048 
0.001045 
0.001044 
0.001043 
0.001106 
0.001049 
0.001108 
0.001049 
0.001047 
0.001038 
0.001046 
0.001043 
0.001049 
0.001082 
0.001046 
0.001041 
0.001037 
0.001051 
0.001046 
0.001043 
0.001072 
0.001127 
0.001050 
0.001041 
0.001039 
0.001039 
0.001054 
0.001054 
0.001053 
0.001043 
0.001040 
0.001041 
0.001043 
0.001045 
0.001048 
0.001058 
0.001068 
0.001057 
0.001054 
0.001039 
0.001167 
0.001057 
0.001062 
0.001053 
0.001046 
0.001078 
0.001038 
0.001049 
0.001049 
0.001046 
0.001066 
0.001054 
0.001073 
0.001106 
0.001036 
0.001038 
0.001031 
0.001037 
0.001027 
0.001028 
0.001075 
0.001079 
0.001027 
0.001031 
0.001035 
0.001034 
0.001019 
0.001049 
0.001082 
0.001030 
0.001095 
0.001040 
0.001031 
0.001106 
0.001033 
0.001031 
0.001482 
0.001415 
0.001024 
0.001038 
0.001043 
0.001034 
0.001025 
0.001030 
0.001052 
0.001118 
0.001038 
0.001026 
0.001033 
0.001033 
0.001028 
0.001122 
0.001089 
0.001077 
0.001040 
0.001041 
0.001023 
0.001034 
0.001043 
0.001031 
0.001040 
0.001047 
0.001048 
0.001034 
0.001129 
0.001036 
0.001026 
0.001080 
0.001591 
0.001065 
0.001036 
0.001031 
0.001034 
0.001048 
0.001038 
0.001030 
0.000968 
0.001025 
0.000965 
0.000960 
0.000962 
0.000955 
0.000966 
0.000951 
0.000960 
0.000948 
0.000949 
0.000946 
0.000951 
0.000952 
0.000945 
0.000956 
0.001010 
0.000959 
0.001001 
0.000963 
0.000960 
0.000962 
0.000959 
0.000959 
0.000959 
0.000975 
0.000966 
0.000954 
0.000955 
0.000960 
0.000976 
0.000955 
0.000981 
0.001022 
0.000956 
0.000967 
0.000952 
0.000956 
0.000964 
0.000959 
0.000960 
0.000955 
0.000958 
0.000954 
0.000956 
0.000963 
0.000947 
0.000953 
0.000972 
0.000964 
0.000962 
0.000962 
0.001075 
0.000969 
0.000960 
0.000969 
0.000952 
0.001001 
0.000963 
0.000959 
0.000964 
0.000963 
0.000969 
0.000966 
0.000987 
0.001004 
0.000949 
0.000947 
0.000940 
0.000975 
0.000957 
0.000950 
0.000947 
0.000942 
0.000957 
0.000945 
0.000946 
0.000956 
0.000955 
0.000954 
0.000999 
0.000956 
0.000995 
0.000958 
0.000943 
0.000950 
0.000953 
0.000957 
0.000949 
0.001018 
0.000947 
0.000954 
0.000952 
0.000956 
0.000960 
0.000951 
0.000964 
0.001013 
0.000959 
0.000941 
0.000953 
0.000947 
0.000958 
0.000949 
0.000944 
0.000966 
0.000943 
0.000947 
0.000951 
0.000960 
0.000955 
0.000953 
0.000964 
0.000951 
0.000963 
0.000953 
0.001056 
0.000957 
0.000953 
0.000950 
0.000967 
0.001014 
0.000954 
0.000954 
0.000967 
0.000962 
0.000966 
0.000958 
0.001066 
0.001125 
0.001040 
0.001095 
0.001048 
0.001044 
0.001047 
0.001060 
0.001046 
0.001037 
0.001045 
0.001039 
0.001048 
0.001036 
0.001043 
0.001037 
0.001115 
0.001049 
0.001116 
0.001044 
0.001038 
0.001037 
0.001057 
0.001041 
0.001042 
0.001063 
0.001046 
0.001052 
0.001045 
0.001047 
0.001045 
0.001041 
0.001072 
0.001128 
0.001133 
0.001053 
0.001053 
0.001048 
0.001055 
0.001052 
0.001054 
0.001043 
0.001040 
0.001042 
0.001051 
0.001043 
0.001043 
0.001045 
0.001070 
0.001057 
0.001044 
0.001056 
0.001153 
0.001061 
0.001063 
0.001048 
0.001043 
0.001074 
0.001049 
0.001048 
0.001052 
0.001053 
0.001048 
0.001049 
0.001044 
0.001141 
0.001075 
0.001089 
0.001017 
0.001004 
0.001008 
0.001005 
0.001007 
0.001005 
0.001013 
0.001006 
0.001011 
0.001000 
0.001013 
0.001042 
0.001110 
0.001078 
0.001130 
0.001076 
0.001003 
0.001004 
0.001010 
0.001010 
0.001033 
0.001088 
0.001016 
0.001009 
0.000998 
0.001009 
0.001013 
0.001014 
0.001083 
0.001136 
0.001081 
0.001018 
0.001018 
0.001001 
0.001005 
0.001011 
0.001028 
0.001000 
0.001009 
0.001009 
0.001015 
0.001006 
0.001007 
0.001022 
0.001090 
0.001091 
0.001086 
0.001020 
0.001106 
0.001016 
0.001024 
0.001021 
0.001016 
0.001083 
0.001012 
0.001011 
0.001009 
0.001013 
0.001005 
0.001017 
0.000973 
0.001018 
0.000965 
0.000960 
0.000958 
0.000959 
0.000955 
0.000948 
0.000961 
0.000945 
0.000957 
0.000959 
0.000952 
0.000960 
0.000978 
0.000962 
0.001021 
0.000951 
0.001002 
0.000948 
0.000987 
0.000948 
0.000949 
0.000944 
0.000968 
0.000969 
0.000954 
0.000953 
0.000952 
0.000959 
0.000955 
0.000954 
0.000964 
0.001016 
0.000955 
0.000960 
0.000954 
0.000954 
0.000958 
0.000944 
0.000971 
0.000952 
0.000949 
0.000961 
0.000952 
0.000951 
0.000950 
0.000950 
0.000978 
0.000966 
0.001007 
0.000955 
0.001064 
0.000970 
0.000957 
0.000964 
0.000957 
0.000985 
0.000962 
0.000960 
0.000971 
0.000963 
0.000962 
0.000948 
0.000970 
0.000998 
0.000952 
0.000956 
0.000946 
0.000952 
0.000944 
0.000939 
0.000949 
0.000950 
0.000959 
0.000940 
0.000944 
0.000952 
0.000943 
0.000939 
0.001007 
0.000942 
0.000986 
0.000949 
0.000951 
0.000950 
0.000945 
0.000952 
0.000950 
0.000969 
0.000955 
0.000959 
0.000950 
0.000945 
0.000943 
0.000959 
0.000975 
0.001007 
0.000949 
0.000944 
0.000950 
0.000958 
0.000948 
0.000943 
0.000956 
0.000944 
0.000949 
0.000955 
0.000946 
0.000950 
0.000954 
0.000948 
0.000964 
0.000954 
0.000948 
0.000956 
0.001038 
0.000948 
0.000952 
0.000953 
0.000954 
0.000978 
0.000960 
0.000952 
0.000953 
0.000962 
0.000956 
0.000949 
0.001085 
0.001131 
0.001038 
0.001072 
0.001050 
0.001044 
0.001046 
0.001056 
0.001051 
0.001041 
0.001055 
0.001048 
0.001058 
0.001055 
0.001039 
0.001036 
0.001114 
0.001052 
0.001110 
0.001045 
0.001041 
0.001054 
0.001050 
0.001073 
0.001045 
0.001081 
0.001049 
0.001074 
0.001051 
0.001053 
0.001051 
0.001035 
0.001175 
0.001125 
0.001048 
0.001048 
0.001052 
0.001049 
0.001049 
0.001058 
0.001044 
0.001053 
0.001037 
0.001045 
0.001131 
0.001045 
0.001038 
0.001035 
0.001065 
0.001049 
0.001040 
0.001065 
0.001161 
0.001048 
0.001069 
0.001052 
0.001053 
0.001081 
0.001044 
0.001052 
0.001048 
0.001050 
0.001067 
0.001044 
0.001049 
0.001104 
0.001028 
0.001039 
0.001029 
0.001024 
0.001015 
0.001027 
0.001019 
0.001017 
0.001019 
0.001020 
0.001025 
0.001054 
0.001017 
0.001029 
0.001074 
0.001029 
0.001079 
0.001037 
0.001035 
0.001025 
0.001037 
0.001012 
0.001022 
0.001054 
0.001018 
0.001036 
0.001015 
0.001032 
0.001018 
0.001026 
0.001052 
0.001106 
0.001029 
0.001028 
0.001032 
0.001028 
0.001025 
0.001038 
0.001024 
0.001022 
0.001024 
0.001031 
0.001038 
0.001035 
0.001015 
0.001036 
0.001036 
0.001036 
0.001037 
0.001033 
0.001127 
0.001026 
0.001025 
0.001025 
0.001032 
0.001068 
0.001015 
0.001023 
0.001039 
0.001045 
0.001029 
0.001023 
0.000981 
0.001011 
0.000976 
0.000955 
0.000962 
0.000952 
0.000952 
0.000958 
0.000971 
0.000946 
0.000950 
0.000948 
0.000953 
0.000969 
0.000959 
0.000954 
0.001009 
0.000968 
0.001001 
0.000950 
0.000954 
0.000961 
0.000961 
0.000961 
0.000970 
0.000974 
0.000955 
0.000995 
0.000956 
0.000950 
0.000956 
0.000954 
0.000981 
0.001008 
0.000957 
0.000952 
0.000971 
0.000958 
0.000956 
0.000980 
0.000951 
0.000972 
0.000958 
0.000985 
0.000956 
0.000960 
0.000963 
0.000952 
0.000969 
0.000952 
0.000962 
0.000959 
0.001069 
0.000957 
0.000957 
0.000964 
0.000957 
0.000976 
0.000967 
0.000969 
0.000994 
0.000954 
0.000969 
0.000958 
0.001022 
0.001018 
0.000951 
0.000955 
0.000940 
0.000942 
0.000942 
0.000941 
0.000942 
0.000951 
0.000938 
0.000943 
0.000936 
0.000944 
0.000943 
0.000947 
0.000999 
0.000960 
0.000997 
0.000947 
0.000947 
0.000946 
0.000939 
0.000952 
0.000944 
0.000980 
0.000944 
0.000950 
0.000937 
0.000946 
0.000942 
0.000952 
0.000968 
0.001011 
0.000946 
0.000948 
0.000949 
0.000943 
0.000940 
0.000952 
0.000952 
0.000952 
0.000954 
0.000944 
0.000954 
0.000947 
0.000943 
0.000954 
0.000972 
0.000946 
0.000947 
0.000946 
0.001033 
0.000948 
0.000943 
0.000963 
0.000959 
0.000965 
0.000946 
0.000945 
0.000949 
0.000954 
0.000947 
0.000952 
0.001076 
0.001133 
0.001055 
0.001053 
0.001054 
0.001059 
0.001044 
0.001046 
0.001044 
0.001054 
0.001050 
0.001068 
0.001049 
0.001056 
0.001061 
0.001045 
0.001111 
0.001062 
0.001113 
0.001058 
0.001042 
0.001058 
0.001051 
0.001055 
0.001059 
0.001075 
0.001061 
0.001064 
0.001052 
0.001044 
0.001067 
0.001050 
0.001077 
0.001164 
0.001058 
0.001060 
0.001058 
0.001059 
0.001059 
0.001049 
0.001045 
0.001047 
0.001055 
0.001059 
0.001055 
0.001053 
0.001044 
0.001055 
0.001065 
0.001058 
0.001070 
0.001059 
0.001156 
0.001060 
0.001057 
0.001060 
0.001054 
0.001099 
0.001071 
0.001056 
0.001057 
0.001087 
0.001059 
0.001057 
0.001040 
0.001150 
0.001027 
0.001029 
0.001024 
0.001037 
0.001015 
0.001024 
0.001035 
0.001028 
0.001025 
0.001015 
0.001021 
0.001029 
0.001036 
0.001033 
0.001078 
0.001024 
0.001073 
0.001025 
0.001027 
0.001029 
0.001027 
0.001025 
0.001042 
0.001055 
0.001035 
0.001034 
0.001030 
0.001030 
0.001037 
0.001039 
0.001073 
0.001090 
0.001017 
0.001047 
0.001046 
0.001033 
0.001031 
0.001024 
0.001034 
0.001038 
0.001042 
0.001037 
0.001031 
0.001031 
0.001031 
0.001021 
0.001035 
0.001034 
0.001026 
0.001027 
0.001121 
0.001024 
0.001033 
0.001017 
0.001055 
0.001065 
0.001027 
0.001044 
0.001041 
0.001054 
0.001031 
0.001058 
0.000977 
0.001019 
0.000963 
0.000974 
0.000950 
0.000957 
0.000967 
0.000961 
0.000959 
0.000962 
0.000969 
0.000968 
0.000969 
0.000959 
0.000963 
0.000967 
0.001034 
0.000972 
0.001003 
0.000955 
0.000951 
0.000959 
0.000962 
0.000965 
0.000966 
0.001025 
0.000958 
0.000956 
0.000951 
0.000957 
0.000967 
0.000962 
0.000991 
0.001022 
0.000972 
0.000953 
0.000950 
0.000974 
0.000989 
0.000963 
0.000960 
0.000969 
0.000972 
0.000971 
0.000956 
0.000960 
0.000955 
0.000959 
0.000981 
0.000966 
0.000969 
0.000959 
0.001067 
0.000965 
0.000960 
0.000973 
0.000971 
0.001028 
0.000963 
0.000964 
0.000960 
0.000965 
0.000974 
0.000967 
0.000993 
0.001012 
0.000956 
0.000973 
0.000970 
0.000963 
0.000957 
0.000962 
0.000949 
0.000955 
0.000954 
0.000979 
0.000952 
0.000964 
0.000965 
0.000955 
0.001019 
0.000964 
0.000997 
0.000959 
0.000959 
0.000968 
0.000955 
0.000955 
0.000953 
0.000980 
0.000979 
0.000976 
0.000975 
0.000964 
0.000972 
0.000974 
0.000979 
0.001013 
0.000961 
0.000962 
0.000966 
0.000967 
0.000967 
0.000964 
0.000955 
0.000959 
0.000974 
0.000971 
0.000973 
0.000971 
0.000969 
0.000963 
0.000978 
0.000960 
0.000967 
0.000967 
0.001038 
0.000968 
0.000975 
0.000965 
0.000973 
0.000982 
0.000963 
0.000965 
0.000971 
0.000983 
0.000966 
0.000958 
0.001096 
0.001124 
0.001041 
0.001059 
0.001047 
0.001050 
0.001042 
0.001047 
0.001061 
0.001068 
0.001054 
0.001037 
0.001042 
0.001093 
0.001099 
0.001092 
0.001103 
0.001058 
0.001100 
0.001046 
0.001047 
0.001042 
0.001048 
0.001050 
0.001058 
0.001098 
0.001055 
0.001052 
0.001050 
0.001098 
0.001106 
0.001096 
0.001072 
0.001134 
0.001054 
0.001041 
0.001041 
0.001038 
0.001048 
0.001042 
0.001069 
0.001067 
0.001057 
0.001044 
0.001047 
0.001100 
0.001109 
0.001094 
0.001060 
0.001054 
0.001058 
0.001052 
0.001163 
0.001054 
0.001045 
0.001053 
0.001055 
0.001102 
0.001052 
0.001051 
0.001057 
0.001094 
0.001103 
0.001102 
0.001039 
0.001104 
0.001055 
0.001033 
0.001080 
0.001095 
0.001093 
0.001083 
0.001091 
0.001084 
0.001092 
0.001075 
0.001090 
0.001089 
0.001089 
0.001077 
0.001082 
0.001030 
0.001089 
0.001027 
0.001119 
0.001085 
0.001090 
0.001091 
0.001084 
0.001104 
0.001093 
0.001088 
0.001104 
0.001095 
0.001079 
0.001094 
0.001052 
0.001142 
0.001080 
0.001036 
0.001090 
0.001080 
0.001091 
0.001090 
0.001082 
0.001091 
0.001085 
0.001090 
0.001087 
0.001085 
0.001084 
0.001089 
0.001054 
0.001038 
0.001155 
0.001097 
0.001169 
0.001087 
0.001093 
0.001090 
0.001082 
0.001115 
0.001095 
0.001093 
0.001096 
0.001085 
0.001092 
0.001089 
0.001000 
0.001040 
0.000988 
0.000989 
0.000990 
0.000986 
0.000995 
0.000983 
0.000987 
0.000997 
0.000992 
0.000984 
0.001000 
0.000981 
0.000989 
0.000995 
0.001057 
0.001001 
0.001025 
0.001038 
0.000987 
0.000991 
0.000990 
0.001012 
0.000991 
0.001000 
0.000994 
0.000985 
0.000982 
0.000993 
0.001002 
0.000996 
0.001026 
0.001047 
0.001003 
0.000989 
0.000997 
0.000989 
0.001000 
0.000989 
0.000996 
0.000996 
0.000986 
0.000993 
0.000993 
0.000998 
0.000999 
0.000986 
0.001008 
0.000996 
0.000997 
0.000994 
0.001066 
0.000994 
0.000993 
0.001042 
0.000996 
0.001015 
0.000993 
0.000992 
0.000994 
0.000999 
0.000986 
0.000995 
0.001006 
0.001064 
0.001034 
0.001037 
0.000986 
0.000994 
0.000988 
0.000994 
0.000984 
0.000985 
0.000987 
0.000985 
0.000986 
0.000985 
0.000976 
0.001006 
0.001020 
0.001008 
0.001047 
0.001037 
0.000987 
0.000984 
0.000987 
0.000996 
0.000990 
0.001010 
0.000997 
0.000996 
0.000983 
0.000983 
0.000994 
0.000987 
0.001020 
0.001042 
0.001044 
0.000995 
0.001001 
0.000998 
0.000989 
0.000983 
0.000994 
0.000987 
0.000993 
0.000997 
0.000991 
0.000995 
0.000992 
0.000991 
0.001007 
0.000985 
0.001045 
0.000991 
0.001065 
0.000995 
0.000993 
0.000991 
0.000985 
0.001006 
0.000995 
0.001003 
0.000984 
0.000994 
0.000992 
0.001023 
0.001233 
0.001251 
0.001155 
0.001121 
0.001123 
0.001115 
0.001127 
0.001091 
0.001113 
0.001121 
0.001110 
0.001108 
0.001099 
0.001119 
0.001108 
0.001113 
0.001363 
0.001257 
0.001224 
0.001110 
0.001124 
0.001124 
0.001107 
0.001111 
0.001118 
0.001127 
0.001102 
0.001108 
0.001100 
0.001106 
0.001108 
0.001107 
0.001254 
0.001215 
0.001118 
0.001112 
0.001097 
0.001113 
0.001120 
0.001106 
0.001114 
0.001115 
0.001096 
0.001113 
0.001109 
0.001110 
0.001120 
0.001098 
0.001291 
0.001209 
0.001137 
0.001106 
0.001193 
0.001108 
0.001108 
0.001121 
0.001113 
0.001128 
0.001104 
0.001135 
0.001112 
0.001102 
0.001103 
0.001130 
0.001100 
0.001143 
0.001082 
0.001078 
0.001080 
0.001076 
0.001071 
0.001083 
0.001067 
0.001069 
0.001075 
0.001060 
0.001064 
0.001058 
0.001073 
0.001080 
0.001111 
0.001066 
0.001111 
0.001085 
0.001066 
0.001077 
0.001067 
0.001080 
0.001065 
0.001093 
0.001076 
0.001081 
0.001050 
0.001064 
0.001068 
0.001080 
0.001088 
0.001142 
0.001077 
0.001088 
0.001067 
0.001084 
0.001067 
0.001081 
0.001075 
0.001065 
0.001074 
0.001063 
0.001057 
0.001068 
0.001075 
0.001082 
0.001104 
0.001066 
0.001082 
0.001079 
0.001171 
0.001073 
0.001079 
0.001129 
0.001076 
0.001098 
0.001074 
0.001089 
0.001076 
0.001069 
0.001083 
0.001081 
0.001034 
0.001058 
0.001014 
0.001016 
0.000997 
0.001017 
0.001003 
0.000960 
0.001031 
0.000972 
0.000969 
0.000978 
0.001196 
0.000989 
0.000963 
0.001028 
0.001344 
0.001147 
0.001057 
0.001011 
0.001050 
0.001013 
0.001009 
0.000960 
0.000963 
0.001027 
0.000972 
0.001155 
0.000997 
0.000974 
0.000968 
0.000979 
0.001034 
0.001069 
0.001013 
0.000996 
0.001016 
0.001008 
0.001035 
0.000972 
0.000969 
0.001011 
0.000966 
0.000968 
0.001004 
0.000965 
0.000966 
0.000965 
0.001029 
0.001011 
0.001006 
0.001025 
0.001085 
0.001011 
0.000970 
0.000978 
0.000978 
0.001075 
0.001099 
0.000984 
0.001033 
0.000974 
0.000965 
0.000982 
0.001117 
0.001162 
0.001256 
0.001076 
0.001081 
0.001152 
0.001066 
0.001120 
0.001067 
0.001098 
0.001151 
0.001456 
0.001047 
0.001042 
0.001053 
0.001064 
0.001243 
0.001095 
0.001126 
0.001144 
0.001070 
0.001142 
0.001143 
0.001066 
0.001065 
0.001165 
0.001080 
0.001048 
0.001052 
0.001051 
0.001042 
0.001074 
0.001100 
0.001158 
0.001108 
0.001085 
0.001145 
0.001083 
0.001086 
0.001078 
0.001071 
0.001142 
0.001186 
0.001047 
0.001051 
0.001048 
0.001050 
0.001052 
0.001105 
0.001076 
0.001081 
0.001075 
0.001179 
0.001161 
0.001082 
0.001074 
0.001097 
0.001230 
0.001081 
0.001048 
0.001068 
0.001053 
0.001062 
0.001049 
0.000972 
0.001018 
0.000939 
0.000954 
0.000959 
0.000948 
0.000953 
0.000944 
0.000941 
0.000941 
0.000950 
0.000941 
0.000938 
0.000941 
0.000940 
0.000945 
0.000995 
0.000951 
0.000998 
0.000944 
0.000952 
0.000950 
0.000942 
0.000942 
0.000936 
0.000971 
0.000942 
0.000940 
0.000948 
0.000951 
0.000948 
0.000944 
0.000958 
0.001002 
0.000948 
0.000951 
0.000946 
0.000943 
0.000944 
0.000949 
0.000941 
0.000937 
0.000940 
0.000948 
0.000953 
0.000947 
0.000948 
0.000951 
0.000972 
0.000962 
0.000955 
0.000946 
0.001050 
0.000945 
0.000948 
0.000942 
0.000954 
0.000964 
0.000951 
0.000945 
0.000944 
0.000949 
0.000953 
0.000948 
0.000974 
0.000997 
0.000943 
0.000947 
0.000949 
0.000947 
0.000937 
0.000951 
0.000933 
0.000941 
0.000939 
0.000939 
0.000941 
0.000936 
0.000934 
0.000950 
0.000994 
0.000941 
0.000984 
0.000949 
0.000937 
0.000951 
0.000949 
0.000939 
0.000944 
0.000963 
0.000939 
0.000938 
0.000972 
0.000945 
0.000940 
0.000947 
0.000966 
0.001001 
0.000940 
0.000935 
0.000936 
0.000939 
0.000944 
0.000939 
0.000949 
0.000945 
0.000958 
0.000995 
0.000944 
0.000948 
0.000955 
0.000944 
0.000958 
0.000953 
0.000941 
0.000947 
0.001031 
0.000943 
0.000949 
0.000947 
0.000962 
0.000969 
0.000944 
0.000948 
0.000957 
0.000941 
0.000948 
0.000944 
0.000957 
0.000997 
0.000946 
0.000960 
0.000941 
0.000934 
0.000940 
0.000929 
0.000963 
0.000928 
0.000935 
0.000939 
0.000945 
0.000944 
0.000933 
0.000932 
0.000988 
0.000949 
0.000990 
0.000943 
0.000933 
0.000936 
0.000937 
0.000939 
0.000938 
0.000968 
0.000940 
0.000945 
0.000959 
0.000935 
0.000935 
0.000933 
0.000961 
0.000999 
0.000936 
0.000941 
0.000936 
0.000940 
0.000941 
0.000936 
0.000946 
0.000938 
0.000939 
0.000944 
0.000946 
0.000938 
0.000937 
0.000931 
0.000953 
0.000952 
0.000946 
0.000938 
0.001027 
0.000947 
0.000950 
0.000942 
0.000942 
0.000955 
0.000944 
0.000945 
0.000955 
0.000936 
0.000966 
0.000946 
0.001071 
0.001141 
0.001033 
0.001058 
0.001042 
0.001035 
0.001029 
0.001043 
0.001027 
0.001030 
0.001042 
0.001030 
0.001079 
0.001029 
0.001034 
0.001034 
0.001093 
0.001038 
0.001103 
0.001053 
0.001056 
0.001046 
0.001041 
0.001049 
0.001024 
0.001059 
0.001030 
0.001057 
0.001030 
0.001035 
0.001093 
0.001030 
0.001060 
0.001153 
0.001030 
0.001036 
0.001052 
0.001041 
0.001046 
0.001048 
0.001035 
0.001039 
0.001073 
0.001031 
0.001047 
0.001036 
0.001032 
0.001035 
0.001052 
0.001045 
0.001039 
0.001043 
0.001180 
0.001051 
0.001044 
0.001053 
0.001040 
0.001070 
0.001046 
0.001030 
0.001041 
0.001042 
0.001043 
0.001041 
0.000971 
0.000996 
0.000962 
0.000947 
0.000935 
0.000941 
0.000941 
0.000941 
0.000945 
0.000932 
0.000943 
0.000941 
0.000939 
0.000951 
0.000942 
0.000941 
0.000991 
0.000937 
0.000982 
0.000947 
0.000940 
0.000948 
0.000944 
0.000950 
0.000943 
0.000956 
0.000949 
0.000948 
0.000940 
0.000943 
0.000944 
0.000942 
0.000962 
0.001003 
0.000938 
0.000937 
0.000945 
0.000955 
0.000944 
0.000948 
0.000944 
0.000939 
0.000941 
0.000937 
0.000935 
0.000944 
0.000941 
0.000942 
0.000956 
0.000946 
0.000939 
0.000937 
0.001024 
0.000944 
0.000938 
0.000938 
0.000947 
0.000964 
0.000946 
0.000942 
0.000980 
0.000948 
0.000943 
0.000945 
0.000958 
0.001007 
0.000948 
0.000951 
0.000942 
0.000947 
0.000946 
0.000940 
0.000944 
0.000945 
0.000945 
0.000944 
0.000944 
0.000952 
0.000945 
0.000957 
0.000992 
0.000950 
0.000983 
0.000945 
0.000951 
0.000944 
0.000940 
0.000944 
0.000951 
0.000967 
0.000947 
0.000956 
0.000945 
0.000949 
0.000956 
0.000946 
0.000966 
0.001011 
0.000954 
0.000944 
0.000949 
0.000947 
0.000943 
0.000947 
0.000950 
0.000953 
0.000960 
0.000969 
0.000952 
0.000944 
0.000960 
0.000948 
0.000963 
0.000955 
0.000949 
0.000949 
0.001038 
0.000964 
0.000947 
0.000959 
0.000953 
0.000964 
0.000947 
0.000948 
0.000952 
0.000946 
0.000958 
0.000961 
0.000965 
0.000996 
0.000942 
0.000948 
0.000927 
0.000936 
0.000935 
0.000937 
0.000932 
0.000931 
0.000933 
0.000941 
0.000932 
0.000939 
0.000955 
0.000942 
0.000985 
0.000939 
0.000975 
0.000940 
0.000942 
0.000947 
0.000940 
0.000928 
0.000934 
0.001002 
0.000946 
0.000938 
0.000941 
0.000934 
0.000944 
0.000937 
0.000949 
0.001007 
0.000929 
0.000942 
0.000946 
0.000937 
0.000941 
0.000935 
0.000932 
0.000933 
0.000925 
0.000933 
0.000954 
0.000935 
0.000945 
0.000940 
0.000947 
0.000943 
0.000931 
0.000948 
0.001025 
0.000935 
0.000937 
0.000944 
0.000938 
0.001000 
0.000944 
0.000942 
0.000940 
0.000936 
0.000937 
0.000949 
0.001064 
0.001132 
0.001047 
0.001058 
0.001059 
0.001032 
0.001040 
0.001036 
0.001051 
0.001044 
0.001041 
0.001040 
0.001038 
0.001045 
0.001046 
0.001042 
0.001113 
0.001064 
0.001101 
0.001054 
0.001059 
0.001106 
0.001041 
0.001039 
0.001050 
0.001078 
0.001114 
0.001060 
0.001039 
0.001049 
0.001036 
0.001037 
0.001071 
0.001127 
0.001038 
0.001066 
0.001059 
0.001048 
0.001052 
0.001048 
0.001056 
0.001062 
0.001038 
0.001070 
0.001047 
0.001044 
0.001046 
0.001043 
0.001063 
0.001052 
0.001051 
0.001057 
0.001168 
0.001047 
0.001055 
0.001054 
0.001059 
0.001083 
0.001055 
0.001043 
0.001046 
0.001050 
0.001050 
0.001043 
0.001047 
0.001101 
0.001029 
0.001051 
0.001040 
0.001038 
0.001021 
0.001024 
0.001011 
0.001035 
0.001023 
0.001018 
0.001019 
0.001018 
0.001021 
0.001018 
0.001066 
0.001021 
0.001087 
0.001027 
0.001017 
0.001022 
0.001023 
0.001016 
0.001014 
0.001056 
0.001022 
0.001023 
0.001029 
0.001021 
0.001008 
0.001018 
0.001038 
0.001111 
0.001039 
0.001026 
0.001021 
0.001013 
0.001040 
0.001019 
0.001017 
0.001013 
0.001022 
0.001020 
0.001012 
0.001016 
0.001015 
0.001028 
0.001029 
0.001033 
0.001023 
0.001030 
0.001141 
0.001017 
0.001029 
0.001023 
0.001032 
0.001065 
0.001038 
0.001018 
0.001031 
0.001020 
0.001019 
0.001017 
0.000969 
0.001013 
0.000947 
0.000950 
0.000957 
0.000946 
0.000949 
0.000950 
0.000945 
0.000949 
0.000946 
0.000946 
0.000950 
0.000943 
0.000959 
0.000942 
0.001019 
0.000944 
0.000996 
0.000955 
0.000959 
0.000959 
0.000945 
0.000945 
0.000948 
0.000974 
0.000951 
0.000953 
0.000953 
0.000966 
0.000944 
0.000950 
0.000962 
0.001006 
0.000958 
0.000957 
0.000953 
0.000954 
0.000949 
0.000954 
0.000949 
0.000946 
0.000950 
0.000949 
0.000945 
0.000949 
0.000947 
0.000943 
0.000969 
0.000969 
0.000950 
0.000958 
0.001034 
0.000959 
0.000949 
0.000953 
0.000958 
0.000968 
0.000952 
0.000955 
0.000954 
0.000952 
0.000951 
0.000965 
0.000972 
0.001002 
0.000941 
0.000941 
0.000929 
0.000931 
0.000933 
0.000933 
0.000941 
0.000945 
0.000933 
0.000933 
0.000944 
0.000933 
0.000941 
0.000941 
0.000997 
0.000940 
0.000978 
0.000936 
0.000948 
0.000938 
0.000932 
0.000942 
0.000935 
0.000956 
0.000937 
0.000940 
0.000931 
0.000937 
0.000933 
0.000961 
0.000955 
0.000996 
0.000947 
0.000936 
0.000946 
0.000936 
0.000942 
0.000937 
0.000937 
0.000935 
0.000942 
0.000950 
0.000930 
0.000936 
0.000938 
0.000949 
0.000962 
0.000940 
0.000943 
0.000945 
0.001025 
0.000942 
0.000945 
0.000944 
0.000965 
0.000962 
0.000962 
0.000944 
0.000944 
0.000944 
0.000935 
0.000950 
0.000961 
0.000994 
0.000930 
0.000943 
0.000927 
0.000929 
0.000930 
0.000925 
0.000928 
0.000932 
0.000934 
0.000925 
0.000943 
0.000924 
0.000929 
0.000940 
0.000993 
0.000926 
0.000981 
0.000938 
0.000932 
0.000932 
0.000947 
0.000930 
0.000932 
0.000946 
0.000935 
0.000928 
0.000923 
0.000936 
0.000930 
0.000936 
0.000949 
0.000987 
0.000935 
0.000936 
0.000946 
0.000931 
0.000924 
0.000943 
0.000930 
0.000931 
0.000940 
0.000928 
0.000929 
0.000932 
0.000928 
0.000933 
0.000949 
0.000937 
0.000931 
0.000931 
0.001032 
0.000924 
0.000931 
0.000931 
0.000936 
0.000951 
0.000941 
0.000941 
0.000930 
0.000931 
0.000937 
0.000932 
0.001075 
0.001140 
0.001040 
0.001053 
0.001056 
0.001047 
0.001044 
0.001048 
0.001042 
0.001043 
0.001043 
0.001058 
0.001048 
0.001041 
0.001052 
0.001043 
0.001127 
0.001056 
0.001108 
0.001048 
0.001074 
0.001050 
0.001041 
0.001051 
0.001073 
0.001083 
0.001045 
0.001059 
0.001060 
0.001048 
0.001046 
0.001041 
0.001076 
0.001148 
0.001046 
0.001049 
0.001068 
0.001042 
0.001044 
0.001079 
0.001055 
0.001045 
0.001056 
0.001050 
0.001061 
0.001052 
0.001045 
0.001051 
0.001073 
0.001057 
0.001053 
0.001048 
0.001159 
0.001059 
0.001050 
0.001049 
0.001048 
0.001081 
0.001053 
0.001055 
0.001058 
0.001053 
0.001047 
0.001054 
0.000971 
0.001013 
0.000959 
0.000954 
0.000954 
0.000938 
0.000943 
0.000956 
0.000937 
0.000950 
0.000947 
0.000946 
0.000946 
0.000940 
0.000937 
0.000945 
0.001003 
0.000949 
0.000994 
0.000942 
0.000947 
0.000936 
0.000950 
0.000948 
0.000948 
0.000969 
0.000950 
0.000942 
0.000946 
0.000947 
0.000946 
0.000943 
0.000983 
0.001006 
0.000941 
0.000954 
0.000948 
0.000950 
0.000974 
0.000947 
0.000939 
0.000953 
0.000952 
0.000952 
0.000942 
0.000941 
0.000949 
0.000946 
0.000967 
0.000952 
0.000959 
0.000953 
0.001057 
0.000951 
0.000953 
0.001000 
0.000952 
0.000972 
0.000959 
0.000943 
0.000965 
0.000944 
0.000953 
0.000951 
0.000954 
0.000997 
0.000944 
0.000950 
0.000940 
0.000938 
0.000942 
0.000938 
0.000942 
0.000941 
0.000939 
0.000949 
0.000942 
0.000939 
0.000957 
0.000933 
0.000989 
0.000946 
0.000986 
0.000939 
0.000937 
0.000941 
0.000945 
0.000932 
0.000936 
0.000957 
0.000947 
0.000952 
0.000946 
0.000947 
0.000952 
0.000956 
0.000955 
0.001001 
0.000936 
0.000944 
0.000943 
0.000941 
0.000944 
0.000947 
0.000931 
0.000949 
0.000955 
0.000942 
0.000940 
0.000991 
0.000954 
0.000953 
0.000960 
0.000945 
0.000959 
0.000945 
0.001026 
0.000943 
0.000949 
0.000953 
0.000940 
0.000971 
0.000942 
0.000942 
0.000948 
0.000961 
0.000955 
0.000957 

==> figs/source/breach12800_4.dat <==
0.000761 
0.000799 
0.000753 
0.000743 
0.000750 
0.000743 
0.000744 
0.000753 
0.000753 
0.000740 
0.000749 
0.000739 
0.000735 
0.000742 
0.000746 
0.000752 
0.000828 
0.000745 
0.000797 
0.000750 
0.000806 
0.000746 
0.000750 
0.000761 
0.000751 
0.000749 
0.000742 
0.000732 
0.000741 
0.000737 
0.000742 
0.000751 
0.000762 
0.000737 
0.000747 
0.000747 
0.000738 
0.000751 
0.000746 
0.000741 
0.000738 
0.000747 
0.000744 
0.000743 
0.000749 
0.000750 
0.000740 
0.000753 
0.000818 
0.000765 
0.000742 
0.000745 
0.000810 
0.000741 
0.000751 
0.000742 
0.000746 
0.000765 
0.000746 
0.000749 
0.000750 
0.000749 
0.000749 
0.000741 
0.000765 
0.000813 
0.000759 
0.000749 
0.000762 
0.000758 
0.000752 
0.000757 
0.000760 
0.000760 
0.000752 
0.000759 
0.000756 
0.000751 
0.000763 
0.000747 
0.000812 
0.000755 
0.000801 
0.000758 
0.000816 
0.000751 
0.000758 
0.000767 
0.000764 
0.000786 
0.000752 
0.000760 
0.000749 
0.000755 
0.000755 
0.000759 
0.000763 
0.000761 
0.000757 
0.000753 
0.000758 
0.000761 
0.000755 
0.000753 
0.000761 
0.000766 
0.000757 
0.000755 
0.000766 
0.000750 
0.000749 
0.000762 
0.000815 
0.000768 
0.000754 
0.000765 
0.000839 
0.000754 
0.000826 
0.000767 
0.000759 
0.000786 
0.000763 
0.000765 
0.000760 
0.000759 
0.000751 
0.000762 
0.000774 
0.000813 
0.000745 
0.000756 
0.000759 
0.000763 
0.000759 
0.000757 
0.000761 
0.000759 
0.000759 
0.000744 
0.000747 
0.000748 
0.000757 
0.000766 
0.000815 
0.000754 
0.000814 
0.000761 
0.000826 
0.000760 
0.000755 
0.000755 
0.000754 
0.000775 
0.000752 
0.000749 
0.000750 
0.000755 
0.000755 
0.000754 
0.000754 
0.000751 
0.000748 
0.000755 
0.000748 
0.000755 
0.000761 
0.000758 
0.000747 
0.000756 
0.000760 
0.000748 
0.000753 
0.000757 
0.000753 
0.000751 
0.000813 
0.000769 
0.000760 
0.000762 
0.000835 
0.000753 
0.000763 
0.000762 
0.000757 
0.000778 
0.000754 
0.000749 
0.000752 
0.000761 
0.000751 
0.000753 
0.000754 
0.000821 
0.000749 
0.000748 
0.000753 
0.000755 
0.000745 
0.000753 
0.000750 
0.000745 
0.000753 
0.000749 
0.000748 
0.000751 
0.000754 
0.000751 
0.000813 
0.000745 
0.000803 
0.000747 
0.000815 
0.000747 
0.000752 
0.000747 
0.000748 
0.000770 
0.000751 
0.000749 
0.000745 
0.000752 
0.000749 
0.000752 
0.000749 
0.000749 
0.000751 
0.000746 
0.000754 
0.000748 
0.000754 
0.000751 
0.000748 
0.000769 
0.000746 
0.000749 
0.000745 
0.000745 
0.000747 
0.000762 
0.000817 
0.000765 
0.000757 
0.000748 
0.000834 
0.000746 
0.000759 
0.000749 
0.000749 
0.000768 
0.000750 
0.000754 
0.000752 
0.000751 
0.000752 
0.000751 
0.000762 
0.000817 
0.000753 
0.000748 
0.000755 
0.000748 
0.000748 
0.000747 
0.000750 
0.000749 
0.000747 
0.000760 
0.000758 
0.000748 
0.000758 
0.000749 
0.000818 
0.000756 
0.000806 
0.000752 
0.000827 
0.000751 
0.000757 
0.000748 
0.000748 
0.000772 
0.000752 
0.000747 
0.000756 
0.000750 
0.000750 
0.000752 
0.000755 
0.000756 
0.000749 
0.000752 
0.000750 
0.000759 
0.000747 
0.000748 
0.000748 
0.000759 
0.000749 
0.000758 
0.000753 
0.000759 
0.000749 
0.000756 
0.000813 
0.000767 
0.000753 
0.000755 
0.000843 
0.000757 
0.000763 
0.000758 
0.000760 
0.000780 
0.000753 
0.000762 
0.000755 
0.000757 
0.000752 
0.000755 
0.000771 
0.000823 
0.000747 
0.000763 
0.000757 
0.000747 
0.000764 
0.000743 
0.000748 
0.000752 
0.000749 
0.000758 
0.000748 
0.000748 
0.000757 
0.000746 
0.000810 
0.000749 
0.000809 
0.000752 
0.000813 
0.000754 
0.000755 
0.000748 
0.000760 
0.000765 
0.000749 
0.000753 
0.000754 
0.000746 
0.000759 
0.000749 
0.000754 
0.000751 
0.000760 
0.000746 
0.000755 
0.000759 
0.000753 
0.000746 
0.000750 
0.000750 
0.000747 
0.000749 
0.000752 
0.000792 
0.000765 
0.000754 
0.000822 
0.000764 
0.000751 
0.000759 
0.000829 
0.000761 
0.000758 
0.000751 
0.000754 
0.000772 
0.000753 
0.000761 
0.000755 
0.000751 
0.000751 
0.000759 
0.000888 
0.000817 
0.000746 
0.000754 
0.000748 
0.000761 
0.000750 
0.000763 
0.000756 
0.000760 
0.000756 
0.000747 
0.000749 
0.000757 
0.000771 
0.000748 
0.000822 
0.000749 
0.000800 
0.000757 
0.000815 
0.000752 
0.000753 
0.000747 
0.000752 
0.000771 
0.000758 
0.000754 
0.000750 
0.000762 
0.000749 
0.000763 
0.000759 
0.000753 
0.000752 
0.000750 
0.000749 
0.000751 
0.000756 
0.000761 
0.000752 
0.000752 
0.000750 
0.000756 
0.000749 
0.000761 
0.000757 
0.000754 
0.000817 
0.000762 
0.000759 
0.000762 
0.000848 
0.000757 
0.000751 
0.000763 
0.000757 
0.000774 
0.000749 
0.000761 
0.000755 
0.000763 
0.000754 
0.000761 
0.000770 
0.000825 
0.000756 
0.000755 
0.000757 
0.000751 
0.000752 
0.000748 
0.000742 
0.000744 
0.000759 
0.000752 
0.000745 
0.000754 
0.000746 
0.000748 
0.000824 
0.000749 
0.000808 
0.000751 
0.000825 
0.000746 
0.000751 
0.000749 
0.000746 
0.000765 
0.000750 
0.000754 
0.000746 
0.000750 
0.000747 
0.000746 
0.000758 
0.000752 
0.000749 
0.000752 
0.000760 
0.000747 
0.000742 
0.000747 
0.000750 
0.000756 
0.000753 
0.000758 
0.000747 
0.000749 
0.000751 
0.000744 
0.000819 
0.000765 
0.000760 
0.000756 
0.000834 
0.000749 
0.000752 
0.000748 
0.000761 
0.000767 
0.000750 
0.000755 
0.000750 
0.000751 
0.000758 
0.000748 
0.000832 
0.000884 
0.000816 
0.000801 
0.000808 
0.000821 
0.000822 
0.000812 
0.000819 
0.000823 
0.000816 
0.000824 
0.000817 
0.000828 
0.000825 
0.000823 
0.000877 
0.000815 
0.000878 
0.000802 
0.000912 
0.000807 
0.000813 
0.000818 
0.000825 
0.000885 
0.000818 
0.000825 
0.000820 
0.000814 
0.000820 
0.000834 
0.000825 
0.000806 
0.000813 
0.000817 
0.000810 
0.000807 
0.000817 
0.000819 
0.000819 
0.000827 
0.000813 
0.000821 
0.000827 
0.000815 
0.000814 
0.000826 
0.000889 
0.000819 
0.000812 
0.000811 
0.000913 
0.000832 
0.000820 
0.000811 
0.000811 
0.000884 
0.000809 
0.000819 
0.000822 
0.000812 
0.000818 
0.000829 
0.000768 
0.000830 
0.000765 
0.000783 
0.000756 
0.000753 
0.000764 
0.000763 
0.000754 
0.000760 
0.000761 
0.000760 
0.000757 
0.000771 
0.000755 
0.000770 
0.000825 
0.000758 
0.000819 
0.000771 
0.000838 
0.000763 
0.000765 
0.000768 
0.000756 
0.000778 
0.000765 
0.000763 
0.000759 
0.000770 
0.000760 
0.000758 
0.000773 
0.000766 
0.000768 
0.000758 
0.000761 
0.000751 
0.000770 
0.000761 
0.000755 
0.000757 
0.000756 
0.000768 
0.000758 
0.000770 
0.000764 
0.000757 
0.000836 
0.000778 
0.000755 
0.000763 
0.000857 
0.000760 
0.000771 
0.000758 
0.000763 
0.000796 
0.000765 
0.000759 
0.000759 
0.000758 
0.000767 
0.000769 
0.000762 
0.000825 
0.000767 
0.000762 
0.000839 
0.000763 
0.000755 
0.000752 
0.000753 
0.000760 
0.000757 
0.000763 
0.000752 
0.000762 
0.000756 
0.000757 
0.000832 
0.000760 
0.000815 
0.000779 
0.000817 
0.000771 
0.000748 
0.000763 
0.000755 
0.000779 
0.000757 
0.000754 
0.000763 
0.000751 
0.000763 
0.000769 
0.000759 
0.000751 
0.000759 
0.000756 
0.000764 
0.000757 
0.000755 
0.000768 
0.000758 
0.000754 
0.000757 
0.000764 
0.000754 
0.000751 
0.000757 
0.000757 
0.000826 
0.000767 
0.000762 
0.000750 
0.000857 
0.000757 
0.000761 
0.000758 
0.000766 
0.000775 
0.000754 
0.000750 
0.000753 
0.000759 
0.000752 
0.000763 
0.000761 
0.000817 
0.000752 
0.000750 
0.000750 
0.000755 
0.000743 
0.000751 
0.000747 
0.000742 
0.000763 
0.000756 
0.000765 
0.000758 
0.000746 
0.000749 
0.000810 
0.000754 
0.000810 
0.000754 
0.000818 
0.000747 
0.000752 
0.000753 
0.000747 
0.000785 
0.000757 
0.000754 
0.000756 
0.000764 
0.000753 
0.000757 
0.000754 
0.000754 
0.000759 
0.000749 
0.000753 
0.000753 
0.000751 
0.000757 
0.000752 
0.000750 
0.000760 
0.000745 
0.000746 
0.000760 
0.000753 
0.000759 
0.000817 
0.000767 
0.000770 
0.000754 
0.000835 
0.000750 
0.000758 
0.000751 
0.000743 
0.000770 
0.000755 
0.000749 
0.000751 
0.000747 
0.000763 
0.000757 
0.000814 
0.000877 
0.000800 
0.000795 
0.000796 
0.000806 
0.000817 
0.000795 
0.000798 
0.000798 
0.000791 
0.000795 
0.000792 
0.000798 
0.000792 
0.000800 
0.000859 
0.000806 
0.000861 
0.000800 
0.000880 
0.000800 
0.000791 
0.000802 
0.000796 
0.000819 
0.000797 
0.000790 
0.000800 
0.000793 
0.000797 
0.000812 
0.000803 
0.000815 
0.000812 
0.000797 
0.000810 
0.000793 
0.000790 
0.000790 
0.000796 
0.000789 
0.000797 
0.000798 
0.000806 
0.000811 
0.000796 
0.000791 
0.000879 
0.000816 
0.000797 
0.000796 
0.000882 
0.001488 
0.000802 
0.000805 
0.000803 
0.000828 
0.000816 
0.000816 
0.000807 
0.000801 
0.000805 
0.000798 
0.000781 
0.000826 
0.000752 
0.000759 
0.000764 
0.000764 
0.000761 
0.000759 
0.000756 
0.000761 
0.000750 
0.000751 
0.000770 
0.000756 
0.000764 
0.000760 
0.000827 
0.000768 
0.000816 
0.000752 
0.000825 
0.000760 
0.000755 
0.000754 
0.000764 
0.000771 
0.000755 
0.000764 
0.000784 
0.000759 
0.000771 
0.000752 
0.000763 
0.000763 
0.000758 
0.000753 
0.000755 
0.000751 
0.000755 
0.000758 
0.000758 
0.000764 
0.000760 
0.000756 
0.000765 
0.000763 
0.000761 
0.000763 
0.000836 
0.000773 
0.000763 
0.000781 
0.000844 
0.000764 
0.000754 
0.000758 
0.000766 
0.000784 
0.000767 
0.000766 
0.000754 
0.000761 
0.000751 
0.000751 
0.000759 
0.000816 
0.000749 
0.000751 
0.000763 
0.000753 
0.000751 
0.000743 
0.000752 
0.000752 
0.000745 
0.000760 
0.000755 
0.000762 
0.000750 
0.000754 
0.000813 
0.000760 
0.000807 
0.000749 
0.000817 
0.000750 
0.000758 
0.000748 
0.000767 
0.000765 
0.000752 
0.000757 
0.000749 
0.000748 
0.000746 
0.000762 
0.000761 
0.000750 
0.000757 
0.000758 
0.000752 
0.000760 
0.000758 
0.000747 
0.000744 
0.000752 
0.000748 
0.000759 
0.000758 
0.000741 
0.000750 
0.000750 
0.000829 
0.000764 
0.000754 
0.000757 
0.000843 
0.000749 
0.000748 
0.000752 
0.000754 
0.000772 
0.000747 
0.000752 
0.000764 
0.000766 
0.000758 
0.000761 
0.000832 
0.000888 
0.000820 
0.000816 
0.000814 
0.000808 
0.000828 
0.000807 
0.000818 
0.000808 
0.000821 
0.000815 
0.000828 
0.000815 
0.000821 
0.000818 
0.000887 
0.000818 
0.000883 
0.000813 
0.000896 
0.000806 
0.000808 
0.000814 
0.000817 
0.000843 
0.000825 
0.000807 
0.000827 
0.000821 
0.000904 
0.000821 
0.000821 
0.000828 
0.000823 
0.000822 
0.000826 
0.000817 
0.000820 
0.000808 
0.000807 
0.000820 
0.000826 
0.000819 
0.000826 
0.000811 
0.000812 
0.000810 
0.000892 
0.000833 
0.000810 
0.000815 
0.000911 
0.000814 
0.000810 
0.000828 
0.000818 
0.000847 
0.000809 
0.000815 
0.000832 
0.000815 
0.000813 
0.000826 
0.000764 
0.000829 
0.000768 
0.000769 
0.000766 
0.000768 
0.000754 
0.000769 
0.000771 
0.000761 
0.000763 
0.000761 
0.000763 
0.000759 
0.000762 
0.000764 
0.000825 
0.000768 
0.000820 
0.000759 
0.000829 
0.000756 
0.000759 
0.000769 
0.000765 
0.000783 
0.000789 
0.000764 
0.000762 
0.000757 
0.000769 
0.000765 
0.000767 
0.000762 
0.000765 
0.000756 
0.000761 
0.000757 
0.000768 
0.000765 
0.000765 
0.000765 
0.000767 
0.000760 
0.000761 
0.000764 
0.000760 
0.000757 
0.000838 
0.000776 
0.000772 
0.000763 
0.000865 
0.000767 
0.000765 
0.000768 
0.000767 
0.000789 
0.000775 
0.000768 
0.000764 
0.000776 
0.000774 
0.000760 
0.000776 
0.000827 
0.000758 
0.000756 
0.000761 
0.000755 
0.000769 
0.000767 
0.000765 
0.000762 
0.000762 
0.000758 
0.000766 
0.000767 
0.000757 
0.000753 
0.000830 
0.000751 
0.000819 
0.000767 
0.000820 
0.000764 
0.000760 
0.000760 
0.000769 
0.000805 
0.000766 
0.000755 
0.000765 
0.000760 
0.000763 
0.000758 
0.000763 
0.000763 
0.000767 
0.000754 
0.000771 
0.000757 
0.000764 
0.000750 
0.000768 
0.000750 
0.000752 
0.000759 
0.000756 
0.000763 
0.000756 
0.000758 
0.000824 
0.000775 
0.000769 
0.000773 
0.000856 
0.000773 
0.000753 
0.000753 
0.000773 
0.000781 
0.000776 
0.000752 
0.000760 
0.000767 
0.000769 
0.000764 
0.000763 
0.000815 
0.000751 
0.000757 
0.000747 
0.000760 
0.000757 
0.000754 
0.000753 
0.000759 
0.000749 
0.000770 
0.000747 
0.000745 
0.000751 
0.000745 
0.000823 
0.000759 
0.000807 
0.000761 
0.000814 
0.000748 
0.000755 
0.000756 
0.000754 
0.000771 
0.000750 
0.000748 
0.000753 
0.000760 
0.000761 
0.000776 
0.000763 
0.000754 
0.000756 
0.000762 
0.000749 
0.000769 
0.000749 
0.000745 
0.000752 
0.000744 
0.000760 
0.000751 
0.000753 
0.000759 
0.000750 
0.000754 
0.000820 
0.000763 
0.000761 
0.000760 
0.000842 
0.000751 
0.000757 
0.000752 
0.000752 
0.000782 
0.000754 
0.000747 
0.000763 
0.000766 
0.000753 
0.000761 
0.000831 
0.000895 
0.000806 
0.000821 
0.000811 
0.000818 
0.000810 
0.000830 
0.000818 
0.000816 
0.000819 
0.000814 
0.000814 
0.000821 
0.000807 
0.000812 
0.000895 
0.000817 
0.000885 
0.000815 
0.000900 
0.000809 
0.000808 
0.000826 
0.000818 
0.000845 
0.000822 
0.000810 
0.000809 
0.000802 
0.000823 
0.000811 
0.000822 
0.000817 
0.000808 
0.000807 
0.000815 
0.000806 
0.000812 
0.000805 
0.000820 
0.000817 
0.000819 
0.000809 
0.000810 
0.000814 
0.000821 
0.000807 
0.000900 
0.000838 
0.000813 
0.000821 
0.000901 
0.000823 
0.000819 
0.000815 
0.000821 
0.000893 
0.000804 
0.000816 
0.000812 
0.000819 
0.000814 
0.000813 
0.000760 
0.000832 
0.000755 
0.000747 
0.000767 
0.000767 
0.000767 
0.000750 
0.000763 
0.000757 
0.000757 
0.000752 
0.000779 
0.000747 
0.000751 
0.000750 
0.000828 
0.000757 
0.000809 
0.000753 
0.000824 
0.000761 
0.000763 
0.000756 
0.000751 
0.000778 
0.000751 
0.000746 
0.000754 
0.000759 
0.000748 
0.000749 
0.000755 
0.000752 
0.000748 
0.000752 
0.000761 
0.000758 
0.000757 
0.000756 
0.000752 
0.000757 
0.000754 
0.000748 
0.000756 
0.000754 
0.000749 
0.000750 
0.000828 
0.000761 
0.000790 
0.000760 
0.000874 
0.000754 
0.000755 
0.000761 
0.000757 
0.000777 
0.000761 
0.000755 
0.000762 
0.000761 
0.000748 
0.000751 
0.000767 
0.000827 
0.000743 
0.000745 
0.000755 
0.000747 
0.000755 
0.000760 
0.000744 
0.000747 
0.000747 
0.000743 
0.000748 
0.000750 
0.000768 
0.000751 
0.000819 
0.000827 
0.000810 
0.000750 
0.000808 
0.000752 
0.000762 
0.000752 
0.000754 
0.000783 
0.000748 
0.000753 
0.000745 
0.000752 
0.000754 
0.000758 
0.000758 
0.000758 
0.000750 
0.000748 
0.000750 
0.000757 
0.000749 
0.000753 
0.000748 
0.000744 
0.000756 
0.000747 
0.000810 
0.000758 
0.000761 
0.000749 
0.000823 
0.000763 
0.000756 
0.000772 
0.000845 
0.000756 
0.000755 
0.000756 
0.000756 
0.000771 
0.000749 
0.000760 
0.000788 
0.000752 
0.000758 
0.000761 
0.000768 
0.000814 
0.000756 
0.000754 
0.000749 
0.000755 
0.000751 
0.000751 
0.000749 
0.000760 
0.000754 
0.000758 
0.000759 
0.000755 
0.000754 
0.000761 
0.000816 
0.000756 
0.000802 
0.000759 
0.000814 
0.000754 
0.000748 
0.000758 
0.000763 
0.000830 
0.000745 
0.000749 
0.000747 
0.000744 
0.000749 
0.000756 
0.000757 
0.000753 
0.000745 
0.000754 
0.000748 
0.000746 
0.000745 
0.000751 
0.000750 
0.000754 
0.000746 
0.000750 
0.000752 
0.000752 
0.000752 
0.000764 
0.000819 
0.000762 
0.000761 
0.000757 
0.000837 
0.000751 
0.000764 
0.000747 
0.000749 
0.000822 
0.000749 
0.000764 
0.000752 
0.000749 
0.000754 
0.000756 
0.000834 
0.000897 
0.000819 
0.000824 
0.000824 
0.000813 
0.000823 
0.000820 
0.000817 
0.000831 
0.000816 
0.000825 
0.000819 
0.000836 
0.000816 
0.000819 
0.000894 
0.000827 
0.000894 
0.000829 
0.000914 
0.000819 
0.000844 
0.000823 
0.000817 
0.000852 
0.000821 
0.000827 
0.000821 
0.000851 
0.000824 
0.000811 
0.000827 
0.000830 
0.000833 
0.000826 
0.000840 
0.000832 
0.000822 
0.000826 
0.000821 
0.000831 
0.000817 
0.000832 
0.000825 
0.000829 
0.000819 
0.000821 
0.000906 
0.000838 
0.000830 
0.000825 
0.000913 
0.000827 
0.000822 
0.000834 
0.000845 
0.000875 
0.000848 
0.000820 
0.000829 
0.000824 
0.000852 
0.000835 
0.000760 
0.000824 
0.000746 
0.000748 
0.000756 
0.000757 
0.000754 
0.000744 
0.000752 
0.000753 
0.000755 
0.000774 
0.000749 
0.000754 
0.000789 
0.000751 
0.000827 
0.000757 
0.000815 
0.000788 
0.000840 
0.000746 
0.000754 
0.000758 
0.000757 
0.000780 
0.000748 
0.000752 
0.000792 
0.000766 
0.000759 
0.000759 
0.000767 
0.000746 
0.000764 
0.000779 
0.000757 
0.000754 
0.000753 
0.000752 
0.000751 
0.000761 
0.000771 
0.000750 
0.000746 
0.000757 
0.000753 
0.000766 
0.000814 
0.000770 
0.000764 
0.000766 
0.000896 
0.000758 
0.000751 
0.000757 
0.000767 
0.000772 
0.000755 
0.000758 
0.000758 
0.000878 
0.000760 
0.000758 
0.000758 
0.000814 
0.000770 
0.000750 
0.000761 
0.000743 
0.000750 
0.000745 
0.000745 
0.000758 
0.000763 
0.000754 
0.000745 
0.000759 
0.000758 
0.000751 
0.000819 
0.000751 
0.000808 
0.000760 
0.000819 
0.000744 
0.000743 
0.000754 
0.000751 
0.000773 
0.000755 
0.000745 
0.000757 
0.000751 
0.000751 
0.000748 
0.000753 
0.000751 
0.000759 
0.000750 
0.000754 
0.000749 
0.000754 
0.000761 
0.000762 
0.000759 
0.000747 
0.000752 
0.000758 
0.000762 
0.000766 
0.000752 
0.000819 
0.000771 
0.000759 
0.000771 
0.000843 
0.000753 
0.000744 
0.000749 
0.000760 
0.000776 
0.000749 
0.000748 
0.000766 
0.000760 
0.000751 
0.000749 
0.000772 
0.000816 
0.000781 
0.000756 
0.000750 
0.000753 
0.000756 
0.000756 
0.000755 
0.000757 
0.000750 
0.000750 
0.000744 
0.000758 
0.000761 
0.000749 
0.000829 
0.000753 
0.000811 
0.000750 
0.000822 
0.000756 
0.000763 
0.000753 
0.000747 
0.000769 
0.000751 
0.000755 
0.000761 
0.000747 
0.000752 
0.000766 
0.000758 
0.000752 
0.000784 
0.000759 
0.000750 
0.000758 
0.000760 
0.000758 
0.000750 
0.000755 
0.000757 
0.000752 
0.000746 
0.000759 
0.000749 
0.000752 
0.000827 
0.000761 
0.000787 
0.000758 
0.000840 
0.000755 
0.000750 
0.000767 
0.000750 
0.000769 
0.000752 
0.000764 
0.000762 
0.000757 
0.000749 
0.000754 
0.000835 
0.000911 
0.000826 
0.000828 
0.000820 
0.000829 
0.000833 
0.000828 
0.000834 
0.000821 
0.000818 
0.000820 
0.000823 
0.000839 
0.000821 
0.000829 
0.000903 
0.000875 
0.000897 
0.000824 
0.000918 
0.000835 
0.000819 
0.000829 
0.000826 
0.000857 
0.000824 
0.000818 
0.000829 
0.000818 
0.000816 
0.000833 
0.000837 
0.000835 
0.000824 
0.000939 
0.000839 
0.000821 
0.000823 
0.000824 
0.000827 
0.000931 
0.000820 
0.000822 
0.000828 
0.000831 
0.000818 
0.000831 
0.000910 
0.000843 
0.000827 
0.000821 
0.000926 
0.000829 
0.000830 
0.000822 
0.000829 
0.000855 
0.000825 
0.000840 
0.000827 
0.000843 
0.000820 
0.000821 
0.000757 
0.000834 
0.000753 
0.000756 
0.000752 
0.000759 
0.000758 
0.000757 
0.000766 
0.000746 
0.000750 
0.000748 
0.000753 
0.000750 
0.000750 
0.000746 
0.000826 
0.000766 
0.000814 
0.000749 
0.000820 
0.000757 
0.000758 
0.000756 
0.000763 
0.000774 
0.000869 
0.000758 
0.000747 
0.000755 
0.000763 
0.000763 
0.000755 
0.000757 
0.000761 
0.000748 
0.000773 
0.000756 
0.000753 
0.000749 
0.000762 
0.000749 
0.000756 
0.000756 
0.000749 
0.000750 
0.000748 
0.000750 
0.000834 
0.000775 
0.000770 
0.000769 
0.000855 
0.000753 
0.000759 
0.000759 
0.000757 
0.000782 
0.000758 
0.000759 
0.000750 
0.000751 
0.000754 
0.000798 
0.000764 
0.000837 
0.000759 
0.000765 
0.000752 
0.000761 
0.000758 
0.000764 
0.000766 
0.000755 
0.000755 
0.000756 
0.000764 
0.000753 
0.000761 
0.000778 
0.000824 
0.000755 
0.000816 
0.000757 
0.000822 
0.000752 
0.000763 
0.000753 
0.000766 
0.000788 
0.000761 
0.000772 
0.000752 
0.000756 
0.000755 
0.000759 
0.000758 
0.000755 
0.000758 
0.000754 
0.000753 
0.000763 
0.000762 
0.000765 
0.000764 
0.000755 
0.000757 
0.000756 
0.000755 
0.000756 
0.000760 
0.000756 
0.000832 
0.000769 
0.000757 
0.000757 
0.000858 
0.000758 
0.000756 
0.000771 
0.000769 
0.000784 
0.000767 
0.000761 
0.000768 
0.000760 
0.000761 
0.000760 
0.000852 
0.000911 
0.000821 
0.000816 
0.000837 
0.000820 
0.000834 
0.000828 
0.000821 
0.000825 
0.000830 
0.000823 
0.000822 
0.000823 
0.000826 
0.000817 
0.000897 
0.000825 
0.000894 
0.000830 
0.000913 
0.000826 
0.000819 
0.000820 
0.000825 
0.000858 
0.000816 
0.000845 
0.000825 
0.000829 
0.000823 
0.000826 
0.000830 
0.000845 
0.000825 
0.000822 
0.000825 
0.000827 
0.000835 
0.000827 
0.000830 
0.000814 
0.000827 
0.000821 
0.000819 
0.000824 
0.000820 
0.000841 
0.000909 
0.000866 
0.000833 
0.000828 
0.000916 
0.000835 
0.000834 
0.000834 
0.000830 
0.000861 
0.000829 
0.000830 
0.000842 
0.000833 
0.000830 
0.000821 
0.000770 
0.000829 
0.000755 
0.000773 
0.000764 
0.000759 
0.000763 
0.000754 
0.000763 
0.000778 
0.000769 
0.000759 
0.000763 
0.000756 
0.000765 
0.000769 
0.000825 
0.000757 
0.000822 
0.000763 
0.000829 
0.000765 
0.000778 
0.000766 
0.000762 
0.000783 
0.000755 
0.000765 
0.000754 
0.000761 
0.000756 
0.000766 
0.000783 
0.000763 
0.000767 
0.000763 
0.000763 
0.000765 
0.000768 
0.000761 
0.000774 
0.000759 
0.000757 
0.000769 
0.000769 
0.000767 
0.000760 
0.000768 
0.000833 
0.000777 
0.000775 
0.000766 
0.000866 
0.000767 
0.000762 
0.000760 
0.000761 
0.000813 
0.000761 
0.000770 
0.000768 
0.000764 
0.000770 
0.000763 
0.000758 
0.000833 
0.000751 
0.000749 
0.000753 
0.000750 
0.000748 
0.000745 
0.000753 
0.000748 
0.000742 
0.000741 
0.000757 
0.000752 
0.000747 
0.000748 
0.000828 
0.000758 
0.000810 
0.000747 
0.000824 
0.000745 
0.000743 
0.000748 
0.000750 
0.000769 
0.000745 
0.000754 
0.000746 
0.000745 
0.000745 
0.000748 
0.000762 
0.000753 
0.000755 
0.000751 
0.000761 
0.000746 
0.000751 
0.000749 
0.000748 
0.000750 
0.000746 
0.000743 
0.000751 
0.000758 
0.000745 
0.000745 
0.000828 
0.000768 
0.000758 
0.000761 
0.000846 
0.000750 
0.000757 
0.000754 
0.000748 
0.000767 
0.000753 
0.000754 
0.000749 
0.000753 
0.000757 
0.000748 
0.000770 
0.000838 
0.000757 
0.000753 
0.000758 
0.000769 
0.000757 
0.000763 
0.000758 
0.000766 
0.000767 
0.000770 
0.000752 
0.000767 
0.000761 
0.000757 
0.000841 
0.000758 
0.000809 
0.000762 
0.000828 
0.000755 
0.000760 
0.000769 
0.000763 
0.000831 
0.000754 
0.000754 
0.000774 
0.000759 
0.000765 
0.000752 
0.000768 
0.000755 
0.000762 
0.000759 
0.000766 
0.000760 
0.000768 
0.000765 
0.000755 
0.000761 
0.000765 
0.000753 
0.000758 
0.000774 
0.000759 
0.000765 
0.000826 
0.000775 
0.000758 
0.000760 
0.000848 
0.000767 
0.000752 
0.000760 
0.000767 
0.000824 
0.000769 
0.000758 
0.000767 
0.000758 
0.000766 
0.000764 
0.000839 
0.000911 
0.000831 
0.000829 
0.000816 
0.000851 
0.000817 
0.000813 
0.000832 
0.000813 
0.000825 
0.000832 
0.000831 
0.000823 
0.000831 
0.000817 
0.000888 
0.000825 
0.000908 
0.000818 
0.000910 
0.000824 
0.000829 
0.000826 
0.000824 
0.000855 
0.000827 
0.000817 
0.000831 
0.000828 
0.000824 
0.000819 
0.000843 
0.000816 
0.000819 
0.000835 
0.000827 
0.000828 
0.000833 
0.000821 
0.000820 
0.000827 
0.000822 
0.000830 
0.000822 
0.000819 
0.000815 
0.000829 
0.000910 
0.000840 
0.000824 
0.000819 
0.000923 
0.000820 
0.000819 
0.000823 
0.000845 
0.000848 
0.000822 
0.000828 
0.000826 
0.000834 
0.000846 
0.000825 
0.000778 
0.000827 
0.000758 
0.000756 
0.000765 
0.000767 
0.000759 
0.000758 
0.000755 
0.000757 
0.000773 
0.000753 
0.000757 
0.000769 
0.000753 
0.000763 
0.000828 
0.000770 
0.000808 
0.000765 
0.000825 
0.000761 
0.000772 
0.000754 
0.000762 
0.000777 
0.000758 
0.000749 
0.000748 
0.000754 
0.000770 
0.000755 
0.000780 
0.000758 
0.000753 
0.000754 
0.000754 
0.000766 
0.000755 
0.000756 
0.000766 
0.000754 
0.000754 
0.000763 
0.000758 
0.000764 
0.000763 
0.000761 
0.000828 
0.000773 
0.000756 
0.000763 
0.000861 
0.000755 
0.000760 
0.000767 
0.000766 
0.000773 
0.000758 
0.000759 
0.000759 
0.000762 
0.000753 
0.000760 
0.000756 
0.000822 
0.000758 
0.000750 
0.000749 
0.000754 
0.000750 
0.000750 
0.000754 
0.000755 
0.000745 
0.000750 
0.000744 
0.000756 
0.000748 
0.000753 
0.000824 
0.000749 
0.000808 
0.000748 
0.000820 
0.000754 
0.000751 
0.000752 
0.000747 
0.000785 
0.000747 
0.000746 
0.000747 
0.000755 
0.000755 
0.000747 
0.000751 
0.000758 
0.000754 
0.000751 
0.000744 
0.000758 
0.000754 
0.000760 
0.000749 
0.000741 
0.000756 
0.000759 
0.000747 
0.000749 
0.000754 
0.000759 
0.000812 
0.000769 
0.000752 
0.000748 
0.000852 
0.000752 
0.000757 
0.000757 
0.000751 
0.000769 
0.000754 
0.000750 
0.000752 
0.000759 
0.000747 
0.000754 
0.000767 
0.000840 
0.000764 
0.000760 
0.000755 
0.000759 
0.000759 
0.000766 
0.000759 
0.000758 
0.000758 
0.000759 
0.000756 
0.000752 
0.000757 
0.000760 
0.000826 
0.000759 
0.000816 
0.000763 
0.000823 
0.000755 
0.000758 
0.000758 
0.000751 
0.000777 
0.000763 
0.000755 
0.000757 
0.000759 
0.000763 
0.000755 
0.000762 
0.000754 
0.000788 
0.000758 
0.000756 
0.000756 
0.000759 
0.000754 
0.000756 
0.000764 
0.000757 
0.000754 
0.000760 
0.000752 
0.000753 
0.000753 
0.000832 
0.000780 
0.000760 
0.000768 
0.000841 
0.000758 
0.000757 
0.000758 
0.000767 
0.000773 
0.000768 
0.000759 
0.000760 
0.000757 
0.000768 
0.000753 
0.000843 
0.000918 
0.000824 
0.000818 
0.000825 
0.000840 
0.000824 
0.000818 
0.000823 
0.000831 
0.000821 
0.000819 
0.000818 
0.000833 
0.000812 
0.000822 
0.000913 
0.000828 
0.000898 
0.000832 
0.000926 
0.000826 
0.000821 
0.000822 
0.000830 
0.000851 
0.000824 
0.000827 
0.000830 
0.000825 
0.000826 
0.000817 
0.000837 
0.000836 
0.000828 
0.000822 
0.000833 
0.000827 
0.000838 
0.000821 
0.000826 
0.000817 
0.000833 
0.000822 
0.000818 
0.000831 
0.000825 
0.000824 
0.000908 
0.000836 
0.000835 
0.000818 
0.000932 
0.000818 
0.000825 
0.000831 
0.000827 
0.000858 
0.000819 
0.000832 
0.000817 
0.000817 
0.000819 
0.000822 
0.000785 
0.000842 
0.000774 
0.000755 
0.000761 
0.000765 
0.000762 
0.000753 
0.000761 
0.000757 
0.000756 
0.000773 
0.000758 
0.000757 
0.000759 
0.000757 
0.000832 
0.000770 
0.000821 
0.000762 
0.000832 
0.000767 
0.000764 
0.000753 
0.000762 
0.000790 
0.000756 
0.000764 
0.000755 
0.000754 
0.000755 
0.000755 
0.000763 
0.000756 
0.000775 
0.000755 
0.000756 
0.000754 
0.000761 
0.000762 
0.000758 
0.000765 
0.000758 
0.000756 
0.000763 
0.000768 
0.000766 
0.000757 
0.000834 
0.000767 
0.000772 
0.000773 
0.000870 
0.000771 
0.000765 
0.000769 
0.000761 
0.000787 
0.000757 
0.000759 
0.000765 
0.000765 
0.000767 
0.000760 
0.000769 
0.000827 
0.000756 
0.000760 
0.000752 
0.000764 
0.000753 
0.000764 
0.000760 
0.000758 
0.000760 
0.000760 
0.000768 
0.000760 
0.000767 
0.000755 
0.000823 
0.000755 
0.000816 
0.000756 
0.000822 
0.000756 
0.000762 
0.000757 
0.000756 
0.000773 
0.000752 
0.000759 
0.000751 
0.000765 
0.000754 
0.000767 
0.000755 
0.000762 
0.000757 
0.000753 
0.000752 
0.000757 
0.000755 
0.000766 
0.000752 
0.000753 
0.000759 
0.000767 
0.000760 
0.000757 
0.000762 
0.000758 
0.000826 
0.000765 
0.000757 
0.000753 
0.000844 
0.000755 
0.000767 
0.000760 
0.000765 
0.000786 
0.000757 
0.000755 
0.000757 
0.000755 
0.000759 
0.000763 
0.000777 
0.000818 
0.000752 
0.000754 
0.000759 
0.000763 
0.000747 
0.000747 
0.000754 
0.000756 
0.000747 
0.000750 
0.000750 
0.000750 
0.000748 
0.000751 
0.000819 
0.000750 
0.000814 
0.000750 
0.000817 
0.000758 
0.000755 
0.000752 
0.000760 
0.000770 
0.000750 
0.000748 
0.000758 
0.000750 
0.000755 
0.000750 
0.000759 
0.000753 
0.000757 
0.000779 
0.000749 
0.000750 
0.000763 
0.000751 
0.000760 
0.000757 
0.000749 
0.000756 
0.000751 
0.000749 
0.000752 
0.000759 
0.000817 
0.000759 
0.000754 
0.000753 
0.000846 
0.000750 
0.000755 
0.000752 
0.000757 
0.000771 
0.000770 
0.000755 
0.000751 
0.000753 
0.000756 
0.000755 
0.000840 
0.000923 
0.000822 
0.000841 
0.000834 
0.000835 
0.000835 
0.000828 
0.000827 
0.000831 
0.000839 
0.000827 
0.000840 
0.000839 
0.000833 
0.000828 
0.000897 
0.000852 
0.000903 
0.000832 
0.000919 
0.000820 
0.000829 
0.000826 
0.000831 
0.000864 
0.000826 
0.000823 
0.000853 
0.000829 
0.000828 
0.000826 
0.000842 
0.000840 
0.000827 
0.000837 
0.000826 
0.000832 
0.000832 
0.000828 
0.000838 
0.000835 
0.000825 
0.000825 
0.000825 
0.000831 
0.000842 
0.000833 
0.000909 
0.000843 
0.000828 
0.000828 
0.000927 
0.000832 
0.000827 
0.000826 
0.000834 
0.000862 
0.000823 
0.000838 
0.000835 
0.000835 
0.000829 
0.000836 
0.000768 
0.000831 
0.000760 
0.000760 
0.000762 
0.000767 
0.000757 
0.000773 
0.000760 
0.000764 
0.000758 
0.000760 
0.000755 
0.000774 
0.000753 
0.000764 
0.000836 
0.000757 
0.000813 
0.000761 
0.000834 
0.000765 
0.000766 
0.000765 
0.000765 
0.000768 
0.000774 
0.000762 
0.000762 
0.000764 
0.000788 
0.000755 
0.000767 
0.000758 
0.000758 
0.000766 
0.000764 
0.000767 
0.000757 
0.000757 
0.000764 
0.000756 
0.000764 
0.000755 
0.000757 
0.000769 
0.000764 
0.000753 
0.000829 
0.000770 
0.000767 
0.000766 
0.000859 
0.000762 
0.000776 
0.000760 
0.000765 
0.000774 
0.000777 
0.000772 
0.000764 
0.000770 
0.000837 
0.000771 
0.000761 
0.000816 
0.000751 
0.000759 
0.000758 
0.000754 
0.000752 
0.000790 
0.000753 
0.000758 
0.000766 
0.000755 
0.000756 
0.000763 
0.000754 
0.000766 
0.000820 
0.000752 
0.000809 
0.000757 
0.000826 
0.000762 
0.000761 
0.000753 
0.000750 
0.000820 
0.000758 
0.000754 
0.000753 
0.000760 
0.000752 
0.000752 
0.000759 
0.000765 
0.000756 
0.000755 
0.000796 
0.000751 
0.000765 
0.000848 
0.000768 
0.000762 
0.000752 
0.000759 
0.000751 
0.000751 
0.000765 
0.000754 
0.001071 
0.000769 
0.000768 
0.000759 
0.000850 
0.000763 
0.000758 
0.000755 
0.000752 
0.000795 
0.000756 
0.000754 
0.000763 
0.000759 
0.000770 
0.000755 
0.000850 
0.000923 
0.000826 
0.000830 
0.000841 
0.000829 
0.000833 
0.000826 
0.000839 
0.000835 
0.000826 
0.000822 
0.000821 
0.000831 
0.000854 
0.000830 
0.000901 
0.000830 
0.000904 
0.000830 
0.000912 
0.000828 
0.000835 
0.000832 
0.000822 
0.000865 
0.000822 
0.000829 
0.000828 
0.000827 
0.000827 
0.000829 
0.000840 
0.000824 
0.000826 
0.000831 
0.000822 
0.000830 
0.000823 
0.000821 
0.000829 
0.000820 
0.000827 
0.000849 
0.000831 
0.000835 
0.000830 
0.000836 
0.000922 
0.000851 
0.000827 
0.000842 
0.000918 
0.000824 
0.000826 
0.000840 
0.000830 
0.000860 
0.000832 
0.000874 
0.000834 
0.000833 
0.000825 
0.000842 
0.000807 
0.000847 
0.000770 
0.000774 
0.000762 
0.000764 
0.000760 
0.000791 
0.000771 
0.000757 
0.000779 
0.000771 
0.000761 
0.000767 
0.000761 
0.000769 
0.000841 
0.000771 
0.000849 
0.000764 
0.000861 
0.000772 
0.000768 
0.000769 
0.000777 
0.000806 
0.000769 
0.000765 
0.000768 
0.000771 
0.000771 
0.000775 
0.000762 
0.000782 
0.000767 
0.000767 
0.000769 
0.000767 
0.000761 
0.000771 
0.000771 
0.000765 
0.000762 
0.000764 
0.000793 
0.000766 
0.000761 
0.000772 
0.000849 
0.000783 
0.000771 
0.000788 
0.000884 
0.000780 
0.000774 
0.000772 
0.000776 
0.000797 
0.000772 
0.000767 
0.000775 
0.000770 
0.000770 
0.000779 
0.000773 
0.000823 
0.000767 
0.000768 
0.000753 
0.000758 
0.000751 
0.000767 
0.000761 
0.000767 
0.000759 
0.000763 
0.000761 
0.000759 
0.000758 
0.000759 
0.000825 
0.000756 
0.000807 
0.000753 
0.000822 
0.000754 
0.000762 
0.000756 
0.000753 
0.000775 
0.000755 
0.000761 
0.000753 
0.000756 
0.000759 
0.000761 
0.000767 
0.000767 
0.000757 
0.000753 
0.000765 
0.000761 
0.000762 
0.000766 
0.000765 
0.000758 
0.000761 
0.000760 
0.000761 
0.000755 
0.000766 
0.000750 
0.000826 
0.000772 
0.000775 
0.000754 
0.000848 
0.000764 
0.000761 
0.000758 
0.000755 
0.000800 
0.000770 
0.000759 
0.000755 
0.000763 
0.000760 
0.000764 
0.000762 
0.000821 
0.000753 
0.000754 
0.000748 
0.000754 
0.000757 
0.000770 
0.000756 
0.000764 
0.000755 
0.000754 
0.000752 
0.000767 
0.000754 
0.000767 
0.000827 
0.000755 
0.000812 
0.000757 
0.000830 
0.000752 
0.000746 
0.000751 
0.000749 
0.000824 
0.000761 
0.000757 
0.000762 
0.000767 
0.000758 
0.000755 
0.000767 
0.000757 
0.000753 
0.000753 
0.000757 
0.000765 
0.000759 
0.000753 
0.000761 
0.000750 
0.000754 
0.000765 
0.000757 
0.000758 
0.000754 
0.000756 
0.000817 
0.000765 
0.000753 
0.000756 
0.000840 
0.000753 
0.000756 
0.000770 
0.000762 
0.000828 
0.000759 
0.000751 
0.000754 
0.000757 
0.000757 
0.000752 
0.000850 
0.000919 
0.000838 
0.000842 
0.000830 
0.000831 
0.000829 
0.000826 
0.000822 
0.000840 
0.000844 
0.000850 
0.000834 
0.000829 
0.000834 
0.000824 
0.000919 
0.000837 
0.000906 
0.000840 
0.000918 
0.000833 
0.000834 
0.000830 
0.000831 
0.000868 
0.000847 
0.000833 
0.000833 
0.000829 
0.000837 
0.000826 
0.000837 
0.000840 
0.000835 
0.000839 
0.000831 
0.000845 
0.000831 
0.000824 
0.000826 
0.000835 
0.000829 
0.000833 
0.000827 
0.000832 
0.000835 
0.000825 
0.000910 
0.000838 
0.000832 
0.000838 
0.000938 
0.000853 
0.000835 
0.000826 
0.000840 
0.000881 
0.000831 
0.000836 
0.000834 
0.000833 
0.000846 
0.000842 
0.000824 
0.000906 
0.000821 
0.000814 
0.000827 
0.000822 
0.000816 
0.000818 
0.000808 
0.000815 
0.000808 
0.000806 
0.000817 
0.000817 
0.000822 
0.000820 
0.000876 
0.000817 
0.000904 
0.000825 
0.000902 
0.000814 
0.000810 
0.000813 
0.000814 
0.000845 
0.000815 
0.000836 
0.000808 
0.000807 
0.000820 
0.000807 
0.000825 
0.000809 
0.000812 
0.000817 
0.000819 
0.000808 
0.000817 
0.000824 
0.000808 
0.000810 
0.000818 
0.000815 
0.000828 
0.000821 
0.000819 
0.000817 
0.000932 
0.000825 
0.000825 
0.000825 
0.000904 
0.000822 
0.000820 
0.000820 
0.000819 
0.000842 
0.000818 
0.000812 
0.000812 
0.000824 
0.000831 
0.000812 
0.000762 
0.000819 
0.000756 
0.000746 
0.000755 
0.000747 
0.000750 
0.000753 
0.000746 
0.000755 
0.000754 
0.000746 
0.000754 
0.000753 
0.000754 
0.000748 
0.000828 
0.000746 
0.000808 
0.000753 
0.000821 
0.000755 
0.000755 
0.000757 
0.000755 
0.000821 
0.000744 
0.000757 
0.000758 
0.000759 
0.000756 
0.000749 
0.000758 
0.000753 
0.000748 
0.000743 
0.000753 
0.000747 
0.000763 
0.000759 
0.000748 
0.000749 
0.000751 
0.000750 
0.000767 
0.000763 
0.000750 
0.000752 
0.000822 
0.000758 
0.000759 
0.000745 
0.000837 
0.000760 
0.000759 
0.000756 
0.000751 
0.000817 
0.000753 
0.000746 
0.000753 
0.000797 
0.000748 
0.000754 
0.000769 
0.000821 
0.000754 
0.000767 
0.000753 
0.000757 
0.000751 
0.000754 
0.000784 
0.000746 
0.000751 
0.000746 
0.000748 
0.000761 
0.000758 
0.000753 
0.000827 
0.000750 
0.000819 
0.000756 
0.000815 
0.000752 
0.000764 
0.000755 
0.000748 
0.000785 
0.000751 
0.000757 
0.000760 
0.000749 
0.000747 
0.000756 
0.000749 
0.000756 
0.000756 
0.000755 
0.000755 
0.000751 
0.000751 
0.000750 
0.000751 
0.000755 
0.000753 
0.000762 
0.000754 
0.000749 
0.000763 
0.000759 
0.000818 
0.000770 
0.000783 
0.000751 
0.000850 
0.000757 
0.000761 
0.000752 
0.000749 
0.000802 
0.000758 
0.000754 
0.000753 
0.000759 
0.000757 
0.000759 
0.000859 
0.000930 
0.000834 
0.000839 
0.000836 
0.000838 
0.000832 
0.000846 
0.000841 
0.000845 
0.000843 
0.000844 
0.000827 
0.000838 
0.000848 
0.000839 
0.000907 
0.000840 
0.000913 
0.000842 
0.000925 
0.000832 
0.000840 
0.000859 
0.000833 
0.000907 
0.000844 
0.000838 
0.000864 
0.000835 
0.000830 
0.000852 
0.000845 
0.000847 
0.000843 
0.000830 
0.000854 
0.000833 
0.000846 
0.000837 
0.000839 
0.000830 
0.000845 
0.000834 
0.000838 
0.000841 
0.000845 
0.000848 
0.000931 
0.000858 
0.000848 
0.000843 
0.000924 
0.000836 
0.000845 
0.000838 
0.000841 
0.000915 
0.000853 
0.000836 
0.000845 
0.000845 
0.000845 
0.000841 
0.000811 
0.000881 
0.000799 
0.000798 
0.000796 
0.000803 
0.000794 
0.000817 
0.000807 
0.000804 
0.000809 
0.000802 
0.000801 
0.000813 
0.000802 
0.000804 
0.000855 
0.000803 
0.000869 
0.000800 
0.000888 
0.000796 
0.000801 
0.000812 
0.000802 
0.000873 
0.000798 
0.000798 
0.000797 
0.000808 
0.000807 
0.000800 
0.000794 
0.000825 
0.000837 
0.000794 
0.000795 
0.000797 
0.000803 
0.000815 
0.000800 
0.000814 
0.000804 
0.000821 
0.000809 
0.000803 
0.000812 
0.000807 
0.000878 
0.000806 
0.000799 
0.000824 
0.000885 
0.000804 
0.000809 
0.000815 
0.000810 
0.000870 
0.000832 
0.000816 
0.000802 
0.000808 
0.000806 
0.000801 
0.000767 
0.000825 
0.000786 
0.000749 
0.000752 
0.000764 
0.000759 
0.000761 
0.000759 
0.000757 
0.000755 
0.000753 
0.000767 
0.000755 
0.000763 
0.000764 
0.000842 
0.000753 
0.000807 
0.000764 
0.000825 
0.000768 
0.000754 
0.000758 
0.000760 
0.000782 
0.000768 
0.000760 
0.000757 
0.000757 
0.000754 
0.000756 
0.000759 
0.000773 
0.000752 
0.000748 
0.000758 
0.000761 
0.000752 
0.000761 
0.000754 
0.000765 
0.000754 
0.000758 
0.000756 
0.000765 
0.000751 
0.000758 
0.000821 
0.000773 
0.000764 
0.000761 
0.000863 
0.000756 
0.000766 
0.000759 
0.000768 
0.000778 
0.000757 
0.000766 
0.000754 
0.000755 
0.000760 
0.000768 
0.000765 
0.000819 
0.000769 
0.000767 
0.000755 
0.000764 
0.000753 
0.000760 
0.000771 
0.000757 
0.000747 
0.000758 
0.000755 
0.000767 
0.000762 
0.000751 
0.000821 
0.000746 
0.000810 
0.000748 
0.000828 
0.000749 
0.000748 
0.000751 
0.000758 
0.000772 
0.000752 
0.000750 
0.000749 
0.000751 
0.000750 
0.000759 
0.000774 
0.000751 
0.000755 
0.000752 
0.000755 
0.000761 
0.000757 
0.000754 
0.000746 
0.000749 
0.000746 
0.000751 
0.000751 
0.000754 
0.000744 
0.000747 
0.000821 
0.000770 
0.000746 
0.000757 
0.000847 
0.000754 
0.000762 
0.000761 
0.000758 
0.000789 
0.000759 
0.000750 
0.000753 
0.000757 
0.000757 
0.000763 
0.000837 
0.000924 
0.000829 
0.000822 
0.000833 
0.000826 
0.000826 
0.000822 
0.000820 
0.000824 
0.000832 
0.000822 
0.000825 
0.000829 
0.000822 
0.000832 
0.000908 
0.000832 
0.000908 
0.000829 
0.000916 
0.000830 
0.000829 
0.000825 
0.000826 
0.000849 
0.000830 
0.000825 
0.000823 
0.000828 
0.000825 
0.000829 
0.000835 
0.000832 
0.000837 
0.000831 
0.000836 
0.000832 
0.000831 
0.000830 
0.000831 
0.000830 
0.000830 
0.000840 
0.000833 
0.000826 
0.000837 
0.000835 
0.000926 
0.000837 
0.000834 
0.000847 
0.000923 
0.000835 
0.000830 
0.000824 
0.000835 
0.000856 
0.000827 
0.000847 
0.000841 
0.000832 
0.000834 
0.000837 
0.000812 
0.000832 
0.000756 
0.000765 
0.000773 
0.000766 
0.000758 
0.000761 
0.000763 
0.000762 
0.000754 
0.000755 
0.000762 
0.000769 
0.000765 
0.000770 
0.000850 
0.000767 
0.000817 
0.000767 
0.000829 
0.000766 
0.000758 
0.000764 
0.000762 
0.000825 
0.000754 
0.000760 
0.000760 
0.000768 
0.000767 
0.000766 
0.000765 
0.000755 
0.000759 
0.000764 
0.000757 
0.000758 
0.000756 
0.000767 
0.000767 
0.000760 
0.000760 
0.000759 
0.000766 
0.000768 
0.000759 
0.000792 
0.000838 
0.000770 
0.000766 
0.000770 
0.000885 
0.000768 
0.000762 
0.000769 
0.000767 
0.000827 
0.000760 
0.000768 
0.000767 
0.000774 
0.000777 
0.000771 
0.000772 
0.000825 
0.000753 
0.000750 
0.000761 
0.000756 
0.000751 
0.000751 
0.000760 
0.000760 
0.000754 
0.000757 
0.000758 
0.000758 
0.000757 
0.000757 
0.000833 
0.000751 
0.000805 
0.000755 
0.000817 
0.000750 
0.000752 
0.000760 
0.000752 
0.000787 
0.000751 
0.000767 
0.000754 
0.000752 
0.000756 
0.000757 
0.000759 
0.000757 
0.000764 
0.000751 
0.000764 
0.000752 
0.000759 
0.000763 
0.000777 
0.000763 
0.000757 
0.000763 
0.000749 
0.000751 
0.000760 
0.000753 
0.000826 
0.000766 
0.000753 
0.000758 
0.000845 
0.000767 
0.000754 
0.000755 
0.000761 
0.000781 
0.000757 
0.000759 
0.000759 
0.000776 
0.000764 
0.000760 
0.000765 
0.000833 
0.000760 
0.000765 
0.000765 
0.000767 
0.000764 
0.000785 
0.000773 
0.000762 
0.000765 
0.000782 
0.000772 
0.000768 
0.000763 
0.000754 
0.000827 
0.000764 
0.000814 
0.000788 
0.000834 
0.000752 
0.000765 
0.000775 
0.000750 
0.000788 
0.000754 
0.000785 
0.000750 
0.000750 
0.000752 
0.000762 
0.000763 
0.000754 
0.000766 
0.000753 
0.000755 
0.000769 
0.000750 
0.000764 
0.000752 
0.000755 
0.000762 
0.000751 
0.000759 
0.000761 
0.000769 
0.000751 
0.000833 
0.000766 
0.000764 
0.000768 
0.000878 
0.000764 
0.000759 
0.000763 
0.000768 
0.000773 
0.000759 
0.000755 
0.000757 
0.000754 
0.000768 
0.000760 
0.000847 
0.000917 
0.000842 
0.000840 
0.000828 
0.000840 
0.000828 
0.000834 
0.000847 
0.000831 
0.000848 
0.000848 
0.000831 
0.000845 
0.000838 
0.000847 
0.000906 
0.000848 
0.000904 
0.000835 
0.000919 
0.000828 
0.000833 
0.000826 
0.000841 
0.000866 
0.000856 
0.000844 
0.000832 
0.000846 
0.000842 
0.000826 
0.000864 
0.000837 
0.000836 
0.000830 
0.000843 
0.000832 
0.000860 
0.000836 
0.000835 
0.000842 
0.000842 
0.000849 
0.000833 
0.000834 
0.000844 
0.000831 
0.000916 
0.000858 
0.000846 
0.000835 
0.000930 
0.000838 
0.000847 
0.000844 
0.000825 
0.000883 
0.000844 
0.000847 
0.000833 
0.000833 
0.000843 
0.000842 
0.000839 
0.000908 
0.000837 
0.000815 
0.000815 
0.000825 
0.000829 
0.000821 
0.000856 
0.000877 
0.000810 
0.000818 
0.000829 
0.000823 
0.000821 
0.000809 
0.000887 
0.000813 
0.000890 
0.000820 
0.000908 
0.000838 
0.000818 
0.000876 
0.001454 
0.000876 
0.000814 
0.000824 
0.000809 
0.000813 
0.000822 
0.000829 
0.000830 
0.000824 
0.000826 
0.000816 
0.000813 
0.000806 
0.000817 
0.000848 
0.001633 
0.000828 
0.000820 
0.000825 
0.000825 
0.000812 
0.000823 
0.000824 
0.000895 
0.000838 
0.000829 
0.000815 
0.000906 
0.000813 
0.000820 
0.001519 
0.001294 
0.000849 
0.000841 
0.000827 
0.000819 
0.000820 
0.000821 
0.000820 
0.000779 
0.000832 
0.000769 
0.000757 
0.000763 
0.000761 
0.000767 
0.000758 
0.000759 
0.000754 
0.000752 
0.000767 
0.000756 
0.000765 
0.000752 
0.000760 
0.000830 
0.000767 
0.000826 
0.000759 
0.000833 
0.000762 
0.000768 
0.000763 
0.000765 
0.000788 
0.000757 
0.000758 
0.000766 
0.000764 
0.000758 
0.000759 
0.000775 
0.000774 
0.000762 
0.000770 
0.000762 
0.000760 
0.000777 
0.000767 
0.000762 
0.000755 
0.000765 
0.000761 
0.000761 
0.000765 
0.000769 
0.000761 
0.000839 
0.000772 
0.000762 
0.000766 
0.000859 
0.000774 
0.000763 
0.000764 
0.000767 
0.000820 
0.000759 
0.000762 
0.000759 
0.000761 
0.000765 
0.000775 
0.000771 
0.000824 
0.000769 
0.000754 
0.000769 
0.000758 
0.000759 
0.000759 
0.000752 
0.000769 
0.000762 
0.000752 
0.000752 
0.000828 
0.000767 
0.000767 
0.000838 
0.000759 
0.000807 
0.000754 
0.000818 
0.000750 
0.000763 
0.000757 
0.000754 
0.000821 
0.000759 
0.000759 
0.000806 
0.000771 
0.000763 
0.000761 
0.000763 
0.000761 
0.000764 
0.000764 
0.000761 
0.000756 
0.000760 
0.000765 
0.000752 
0.000765 
0.000757 
0.000756 
0.000761 
0.000766 
0.000762 
0.000761 
0.000833 
0.000776 
0.000769 
0.000757 
0.000857 
0.000767 
0.000759 
0.000754 
0.000763 
0.000819 
0.000765 
0.000774 
0.000768 
0.000768 
0.000761 
0.000760 
0.000853 
0.000916 
0.000830 
0.000824 
0.000904 
0.000849 
0.000830 
0.000834 
0.000826 
0.000829 
0.000827 
0.000837 
0.000838 
0.000824 
0.000832 
0.000821 
0.000910 
0.000859 
0.000909 
0.000826 
0.000918 
0.000840 
0.000831 
0.000839 
0.000822 
0.000855 
0.000835 
0.000838 
0.000835 
0.000821 
0.000844 
0.000834 
0.000842 
0.000840 
0.000846 
0.000834 
0.000838 
0.000837 
0.000827 
0.000823 
0.000838 
0.000826 
0.000850 
0.000831 
0.000838 
0.000837 
0.000839 
0.000833 
0.000922 
0.000851 
0.000831 
0.000838 
0.000931 
0.000837 
0.000848 
0.000831 
0.000828 
0.000856 
0.000849 
0.000839 
0.000829 
0.000837 
0.000840 
0.000835 
0.000847 
0.000924 
0.000856 
0.000862 
0.000799 
0.000807 
0.000809 
0.000797 
0.000891 
0.000808 
0.000804 
0.000798 
0.000802 
0.000801 
0.000800 
0.000799 
0.001022 
0.000854 
0.000912 
0.000801 
0.000887 
0.000794 
0.000797 
0.000802 
0.000819 
0.000864 
0.000807 
0.000802 
0.000803 
0.000802 
0.000798 
0.000804 
0.000861 
0.000863 
0.000849 
0.000807 
0.000807 
0.000796 
0.000795 
0.000836 
0.000810 
0.000795 
0.000800 
0.000798 
0.000796 
0.000797 
0.000802 
0.000811 
0.000917 
0.000864 
0.000863 
0.000806 
0.000887 
0.000807 
0.000811 
0.000808 
0.000809 
0.000871 
0.000803 
0.000796 
0.000815 
0.000802 
0.000798 
0.000811 
0.000778 
0.000823 
0.000765 
0.000762 
0.000763 
0.000752 
0.000766 
0.000771 
0.000766 
0.000757 
0.000756 
0.000758 
0.000761 
0.000755 
0.000760 
0.000763 
0.000833 
0.000770 
0.000812 
0.000757 
0.000833 
0.000784 
0.000759 
0.000760 
0.000761 
0.000788 
0.000764 
0.000755 
0.000760 
0.000759 
0.000756 
0.000764 
0.000760 
0.000765 
0.000762 
0.000763 
0.000768 
0.000768 
0.000761 
0.000758 
0.000764 
0.000759 
0.000759 
0.000759 
0.000756 
0.000761 
0.000763 
0.000764 
0.000839 
0.000779 
0.000791 
0.000765 
0.000859 
0.000767 
0.000760 
0.000769 
0.000765 
0.000778 
0.000761 
0.000760 
0.000766 
0.000757 
0.000769 
0.000757 
0.000781 
0.000818 
0.000752 
0.000750 
0.000752 
0.000764 
0.000758 
0.000758 
0.000760 
0.000760 
0.000762 
0.000760 
0.000749 
0.000754 
0.000749 
0.000748 
0.000817 
0.000757 
0.000814 
0.000748 
0.000828 
0.000755 
0.000748 
0.000754 
0.000752 
0.000776 
0.000768 
0.000763 
0.000757 
0.000751 
0.000757 
0.000764 
0.000751 
0.000749 
0.000760 
0.000756 
0.000769 
0.000753 
0.000756 
0.000753 
0.000770 
0.000760 
0.000753 
0.000763 
0.000758 
0.000763 
0.000757 
0.000777 
0.000821 
0.000767 
0.000755 
0.000759 
0.000858 
0.000753 
0.000757 
0.000756 
0.000758 
0.000776 
0.000760 
0.000756 
0.000753 
0.000773 
0.000752 
0.000755 
0.000835 
0.000914 
0.000829 
0.000836 
0.000837 
0.000894 
0.000838 
0.000826 
0.000833 
0.000842 
0.000846 
0.000831 
0.000839 
0.000854 
0.000826 
0.000833 
0.000904 
0.000840 
0.000909 
0.000842 
0.000931 
0.000829 
0.000834 
0.000854 
0.000824 
0.000876 
0.000833 
0.000841 
0.000825 
0.000840 
0.000826 
0.000839 
0.000838 
0.000845 
0.000831 
0.000851 
0.000835 
0.000837 
0.000838 
0.000836 
0.000833 
0.000896 
0.000837 
0.000844 
0.000841 
0.000834 
0.000843 
0.000826 
0.000935 
0.000840 
0.000844 
0.000847 
0.000929 
0.000838 
0.000842 
0.000842 
0.000843 
0.000876 
0.000831 
0.000843 
0.000838 
0.000838 
0.000842 
0.000852 
0.000821 
0.000896 
0.000816 
0.000823 
0.000809 
0.000810 
0.000811 
0.000805 
0.000820 
0.000815 
0.000808 
0.000805 
0.000821 
0.000824 
0.000815 
0.000807 
0.000872 
0.000819 
0.000873 
0.000812 
0.000893 
0.000814 
0.000818 
0.000806 
0.000815 
0.000828 
0.000818 
0.000819 
0.000801 
0.000802 
0.000809 
0.000813 
0.000832 
0.000819 
0.000822 
0.000825 
0.000825 
0.000828 
0.000807 
0.000810 
0.000830 
0.000808 
0.000817 
0.000803 
0.000816 
0.000822 
0.000813 
0.000823 
0.000896 
0.000825 
0.000826 
0.000806 
0.000903 
0.000809 
0.000817 
0.000818 
0.000803 
0.000853 
0.000826 
0.000818 
0.000820 
0.000811 
0.000822 
0.000812 
0.000786 
0.000829 
0.000764 
0.000754 
0.000764 
0.000757 
0.000759 
0.000768 
0.000762 
0.000756 
0.000758 
0.000758 
0.000770 
0.000760 
0.000756 
0.000761 
0.000830 
0.000767 
0.000825 
0.000754 
0.000830 
0.000769 
0.000766 
0.000762 
0.000763 
0.000780 
0.000761 
0.000776 
0.000755 
0.000766 
0.000771 
0.000762 
0.000771 
0.000765 
0.000761 
0.000758 
0.000766 
0.000756 
0.000755 
0.000763 
0.000756 
0.000755 
0.000762 
0.000758 
0.000757 
0.000773 
0.000764 
0.000765 
0.000832 
0.000778 
0.000768 
0.000764 
0.000879 
0.000755 
0.000761 
0.000758 
0.000760 
0.000800 
0.000774 
0.000764 
0.000780 
0.000768 
0.000758 
0.000759 
0.000760 
0.000834 
0.000758 
0.000757 
0.000750 
0.000752 
0.000748 
0.000746 
0.000762 
0.000752 
0.000755 
0.000756 
0.000747 
0.000744 
0.000755 
0.000748 
0.000825 
0.000759 
0.000819 
0.000746 
0.000815 
0.000755 
0.000746 
0.000748 
0.000758 
0.000779 
0.000758 
0.000768 
0.000751 
0.000748 
0.000751 
0.000760 
0.000760 
0.000753 
0.000760 
0.000749 
0.000762 
0.000747 
0.000756 
0.000755 
0.000752 
0.000750 
0.000762 
0.000760 
0.000750 
0.000746 
0.000755 
0.000749 
0.000831 
0.000773 
0.000759 
0.000765 
0.000846 
0.000752 
0.000750 
0.000760 
0.000762 
0.000774 
0.000762 
0.000752 
0.000761 
0.000761 
0.000755 
0.000753 
0.000845 
0.000925 
0.000836 
0.000830 
0.000845 
0.000836 
0.000850 
0.000835 
0.000832 
0.000842 
0.000842 
0.000845 
0.000850 
0.000842 
0.000833 
0.000836 
0.000906 
0.000852 
0.000908 
0.000842 
0.000925 
0.000848 
0.000840 
0.000840 
0.000853 
0.000868 
0.000843 
0.000854 
0.000834 
0.000837 
0.000842 
0.000838 
0.000850 
0.000835 
0.000840 
0.000840 
0.000827 
0.000849 
0.000831 
0.000841 
0.000846 
0.000833 
0.000857 
0.000836 
0.000842 
0.000846 
0.000832 
0.000832 
0.000917 
0.000849 
0.000847 
0.000850 
0.000934 
0.000845 
0.000834 
0.000865 
0.000838 
0.000876 
0.000842 
0.000847 
0.000848 
0.000849 
0.000837 
0.000860 
0.000820 
0.000909 
0.000808 
0.000816 
0.000815 
0.000817 
0.000805 
0.000802 
0.000810 
0.000835 
0.000817 
0.000824 
0.000818 
0.000826 
0.000821 
0.000815 
0.000885 
0.000813 
0.000875 
0.000813 
0.000903 
0.000814 
0.000818 
0.000815 
0.000810 
0.000852 
0.000809 
0.000824 
0.000813 
0.000814 
0.000811 
0.000819 
0.000813 
0.000815 
0.000808 
0.000820 
0.000818 
0.000811 
0.000821 
0.000803 
0.000813 
0.000820 
0.000813 
0.000825 
0.000816 
0.000809 
0.000815 
0.000818 
0.000891 
0.000829 
0.000819 
0.000836 
0.000892 
0.000818 
0.000805 
0.000822 
0.000823 
0.000847 
0.000820 
0.000828 
0.000822 
0.000818 
0.000815 
0.000822 
0.000794 
0.000834 
0.000781 
0.000768 
0.000759 
0.000769 
0.000764 
0.000759 
0.000765 
0.000764 
0.000768 
0.000762 
0.000758 
0.000769 
0.000767 
0.000767 
0.000836 
0.000761 
0.000826 
0.000760 
0.000826 
0.000760 
0.000777 
0.000763 
0.000765 
0.000827 
0.000765 
0.000759 
0.000758 
0.000759 
0.000761 
0.000769 
0.000776 
0.000764 
0.000770 
0.000760 
0.000762 
0.000766 
0.000759 
0.000775 
0.000768 
0.000763 
0.000760 
0.000770 
0.000758 
0.000759 
0.000764 
0.000765 
0.000841 
0.000785 
0.000771 
0.000762 
0.000865 
0.000768 
0.000765 
0.000771 
0.000764 
0.000830 
0.000768 
0.000759 
0.000768 
0.000771 
0.000771 
0.000762 
0.000787 
0.000825 
0.000765 
0.000762 
0.000765 
0.000761 
0.000758 
0.000767 
0.000770 
0.000765 
0.000771 
0.000772 
0.000760 
0.000772 
0.000767 
0.000795 
0.000830 
0.000761 
0.000817 
0.000765 
0.000835 
0.000767 
0.000756 
0.000757 
0.000756 
0.000782 
0.000770 
0.000785 
0.000788 
0.000774 
0.000780 
0.000786 
0.000764 
0.000759 
0.000770 
0.000768 
0.000767 
0.000758 
0.000770 
0.000778 
0.000766 
0.000764 
0.000773 
0.000773 
0.000766 
0.000767 
0.000770 
0.000775 
0.000839 
0.000771 
0.000769 
0.000770 
0.000856 
0.000767 
0.000765 
0.000771 
0.000771 
0.000786 
0.000772 
0.000779 
0.000772 
0.000778 
0.000769 
0.000767 
0.000860 
0.000931 
0.000843 
0.000839 
0.000851 
0.000832 
0.000824 
0.000840 
0.000833 
0.000826 
0.000831 
0.000827 
0.000832 
0.000884 
0.000890 
0.000873 
0.000911 
0.000834 
0.000900 
0.000832 
0.000931 
0.000836 
0.000836 
0.000837 
0.000838 
0.000857 
0.000833 
0.000830 
0.000834 
0.000885 
0.000882 
0.000873 
0.000844 
0.000862 
0.000837 
0.000832 
0.000838 
0.000839 
0.000846 
0.000838 
0.000829 
0.000837 
0.000837 
0.000830 
0.000848 
0.000892 
0.000880 
0.000875 
0.000914 
0.000850 
0.000842 
0.000864 
0.000936 
0.000839 
0.000835 
0.000827 
0.000834 
0.000863 
0.000836 
0.000840 
0.000835 
0.000873 
0.000876 
0.000887 
0.000815 
0.000907 
0.000816 
0.000819 
0.000881 
0.000863 
0.000863 
0.000866 
0.000864 
0.000875 
0.000869 
0.000857 
0.000873 
0.000868 
0.000872 
0.000891 
0.000882 
0.000814 
0.000918 
0.000826 
0.000927 
0.000870 
0.000856 
0.000864 
0.000855 
0.000882 
0.000865 
0.000874 
0.000860 
0.000864 
0.000863 
0.000861 
0.000831 
0.000823 
0.000821 
0.000891 
0.000857 
0.000864 
0.000877 
0.000869 
0.000863 
0.000864 
0.000872 
0.000859 
0.000869 
0.000867 
0.000860 
0.000869 
0.000901 
0.000830 
0.000833 
0.000866 
0.000919 
0.000865 
0.000873 
0.000871 
0.000861 
0.000885 
0.000862 
0.000865 
0.000866 
0.000857 
0.000858 
0.000857 
0.000835 
0.000850 
0.000792 
0.000794 
0.000795 
0.000791 
0.000797 
0.000782 
0.000791 
0.000801 
0.000794 
0.000783 
0.000794 
0.000793 
0.000781 
0.000789 
0.000849 
0.000800 
0.000832 
0.000795 
0.000846 
0.000802 
0.000794 
0.000789 
0.000798 
0.000811 
0.000802 
0.000792 
0.000795 
0.000795 
0.000790 
0.000785 
0.000899 
0.000795 
0.000805 
0.000787 
0.000795 
0.000793 
0.000796 
0.000827 
0.000800 
0.000793 
0.000784 
0.000795 
0.000795 
0.000798 
0.000793 
0.000793 
0.000847 
0.000804 
0.000798 
0.000784 
0.000869 
0.000799 
0.000805 
0.000827 
0.000801 
0.000836 
0.000788 
0.000793 
0.000790 
0.000799 
0.000796 
0.000792 
0.000802 
0.000861 
0.000858 
0.000844 
0.000790 
0.000798 
0.000787 
0.000792 
0.000790 
0.000793 
0.000797 
0.000782 
0.000793 
0.000796 
0.000788 
0.000800 
0.000845 
0.000787 
0.000858 
0.000837 
0.000846 
0.000790 
0.000797 
0.000802 
0.000796 
0.000819 
0.000798 
0.000795 
0.000784 
0.000790 
0.000790 
0.000789 
0.000789 
0.000802 
0.000830 
0.000806 
0.000794 
0.000795 
0.000794 
0.000788 
0.000797 
0.000790 
0.000793 
0.000793 
0.000783 
0.000790 
0.000786 
0.000795 
0.000865 
0.000828 
0.000832 
0.000797 
0.000869 
0.000799 
0.000793 
0.000793 
0.000796 
0.000811 
0.000787 
0.000793 
0.000787 
0.000790 
0.000788 
0.000795 
0.001041 
0.001003 
0.001004 
0.000884 
0.000896 
0.000892 
0.000897 
0.000875 
0.000883 
0.000882 
0.000885 
0.000883 
0.000884 
0.000891 
0.000886 
0.000888 
0.001000 
0.000938 
0.000940 
0.000883 
0.000951 
0.000893 
0.000875 
0.000891 
0.000893 
0.000910 
0.000888 
0.000892 
0.000888 
0.000885 
0.000902 
0.000887 
0.000954 
0.001025 
0.000888 
0.000895 
0.000884 
0.000894 
0.000890 
0.000886 
0.000889 
0.000882 
0.000894 
0.000887 
0.000894 
0.000890 
0.000892 
0.000875 
0.001122 
0.001001 
0.000883 
0.000898 
0.000963 
0.000894 
0.000882 
0.000893 
0.000884 
0.000909 
0.000883 
0.000886 
0.000891 
0.000894 
0.000902 
0.000896 
0.000873 
0.000928 
0.000857 
0.000858 
0.000859 
0.000853 
0.000859 
0.000865 
0.000860 
0.000849 
0.000847 
0.000849 
0.000856 
0.000851 
0.000843 
0.000854 
0.000923 
0.000868 
0.000932 
0.000848 
0.000934 
0.000860 
0.000913 
0.000851 
0.000864 
0.000916 
0.000861 
0.000841 
0.000848 
0.000854 
0.000858 
0.000854 
0.000855 
0.000849 
0.000862 
0.000851 
0.000844 
0.000864 
0.000906 
0.000853 
0.000856 
0.000853 
0.000859 
0.000856 
0.000850 
0.000851 
0.000854 
0.000856 
0.000924 
0.000863 
0.000865 
0.000849 
0.000930 
0.000871 
0.000850 
0.000856 
0.000851 
0.000883 
0.000858 
0.000854 
0.000853 
0.000861 
0.000866 
0.000858 
0.000909 
0.000854 
0.000814 
0.000809 
0.000844 
0.000820 
0.000804 
0.000775 
0.000769 
0.000782 
0.000797 
0.000773 
0.000797 
0.000782 
0.000774 
0.000822 
0.000875 
0.000811 
0.000856 
0.000806 
0.000867 
0.000980 
0.000803 
0.000773 
0.000791 
0.000818 
0.000771 
0.000788 
0.000791 
0.000781 
0.000774 
0.000792 
0.000824 
0.000799 
0.000803 
0.000836 
0.000825 
0.000797 
0.000801 
0.000776 
0.000781 
0.000793 
0.000764 
0.000784 
0.000825 
0.000775 
0.000766 
0.000765 
0.000864 
0.000821 
0.000820 
0.000801 
0.000879 
0.000808 
0.000778 
0.000779 
0.000776 
0.000803 
0.000866 
0.000802 
0.000850 
0.000777 
0.000773 
0.000772 
0.000877 
0.000996 
0.000890 
0.000860 
0.000868 
0.000850 
0.000863 
0.000863 
0.000853 
0.000878 
0.000935 
0.000864 
0.000864 
0.000839 
0.000840 
0.000840 
0.000994 
0.000882 
0.000930 
0.000856 
0.000928 
0.000897 
0.000859 
0.000854 
0.000862 
0.001323 
0.000852 
0.000834 
0.000825 
0.000834 
0.000837 
0.000864 
0.000862 
0.000864 
0.000894 
0.000867 
0.000884 
0.000857 
0.001540 
0.000857 
0.000908 
0.001422 
0.000875 
0.000834 
0.000842 
0.000846 
0.000832 
0.000833 
0.000989 
0.000864 
0.000859 
0.000851 
0.001080 
0.000859 
0.000885 
0.000861 
0.000871 
0.000980 
0.000857 
0.000834 
0.000850 
0.000842 
0.000844 
0.000838 
0.000772 
0.000822 
0.000750 
0.000752 
0.000762 
0.000761 
0.000751 
0.000752 
0.000749 
0.000756 
0.000766 
0.000756 
0.000751 
0.000761 
0.000749 
0.000760 
0.000819 
0.000757 
0.000814 
0.000757 
0.000822 
0.000764 
0.000772 
0.000764 
0.000767 
0.000785 
0.000749 
0.000747 
0.000760 
0.000755 
0.000755 
0.000755 
0.000762 
0.000750 
0.000752 
0.000755 
0.000755 
0.000754 
0.000755 
0.000762 
0.000749 
0.000750 
0.000754 
0.000758 
0.000762 
0.000759 
0.000748 
0.000755 
0.000826 
0.000767 
0.000762 
0.000756 
0.000853 
0.000761 
0.000754 
0.000757 
0.000761 
0.000782 
0.000745 
0.000755 
0.000759 
0.000758 
0.000768 
0.000753 
0.000765 
0.000810 
0.000756 
0.000755 
0.000756 
0.000746 
0.000755 
0.000757 
0.000750 
0.000758 
0.000747 
0.000743 
0.000756 
0.000748 
0.000749 
0.000752 
0.000824 
0.000750 
0.000798 
0.000755 
0.000812 
0.000747 
0.000755 
0.000748 
0.000750 
0.000775 
0.000754 
0.000748 
0.000745 
0.000751 
0.000758 
0.000758 
0.000755 
0.000749 
0.000755 
0.000751 
0.000747 
0.000768 
0.000762 
0.000747 
0.000754 
0.000749 
0.000751 
0.000763 
0.000753 
0.000781 
0.000759 
0.000744 
0.000834 
0.000765 
0.000749 
0.000755 
0.000845 
0.000755 
0.000753 
0.000752 
0.000752 
0.000779 
0.000753 
0.000758 
0.000758 
0.000747 
0.000756 
0.000748 
0.000756 
0.000816 
0.000745 
0.000754 
0.000751 
0.000744 
0.000754 
0.000749 
0.000751 
0.000741 
0.000819 
0.000750 
0.000750 
0.000745 
0.000742 
0.000742 
0.000817 
0.000748 
0.000806 
0.000756 
0.001090 
0.000748 
0.000750 
0.000747 
0.000747 
0.000768 
0.000751 
0.000753 
0.000750 
0.000742 
0.000741 
0.000748 
0.000746 
0.000757 
0.000749 
0.000745 
0.000746 
0.000749 
0.000753 
0.000745 
0.000757 
0.000745 
0.000758 
0.000752 
0.000747 
0.000747 
0.000747 
0.000771 
0.000831 
0.000768 
0.000748 
0.000744 
0.000841 
0.000754 
0.000754 
0.000742 
0.000751 
0.000765 
0.000751 
0.000753 
0.000754 
0.000748 
0.000755 
0.000748 
0.000842 
0.000918 
0.000825 
0.000828 
0.000824 
0.000824 
0.000829 
0.000831 
0.000815 
0.000827 
0.000825 
0.000814 
0.000822 
0.000822 
0.000821 
0.000820 
0.000916 
0.000888 
0.000907 
0.000829 
0.000947 
0.000820 
0.000828 
0.000834 
0.000827 
0.000852 
0.000818 
0.000818 
0.000821 
0.000817 
0.000827 
0.000823 
0.000833 
0.000835 
0.000822 
0.000824 
0.000828 
0.000827 
0.000820 
0.000836 
0.000815 
0.000826 
0.000848 
0.000840 
0.000815 
0.000816 
0.000824 
0.000829 
0.000907 
0.000841 
0.000828 
0.000836 
0.000921 
0.000834 
0.000835 
0.000835 
0.000846 
0.000851 
0.000857 
0.000822 
0.000827 
0.000847 
0.000833 
0.000822 
0.000760 
0.000819 
0.000746 
0.000746 
0.000748 
0.000753 
0.000748 
0.000755 
0.000748 
0.000771 
0.000747 
0.000743 
0.000755 
0.000751 
0.000752 
0.000751 
0.000826 
0.000748 
0.000801 
0.000746 
0.000816 
0.000756 
0.000752 
0.000757 
0.000746 
0.000770 
0.000751 
0.000748 
0.000756 
0.000755 
0.000751 
0.000746 
0.000765 
0.000757 
0.000754 
0.000744 
0.000743 
0.000772 
0.000751 
0.000756 
0.000759 
0.000750 
0.000757 
0.000757 
0.000744 
0.000751 
0.000765 
0.000765 
0.000819 
0.000765 
0.000750 
0.000753 
0.000848 
0.000756 
0.000760 
0.000747 
0.000749 
0.000766 
0.000754 
0.000751 
0.000754 
0.000754 
0.000751 
0.000748 
0.000767 
0.000818 
0.000757 
0.000748 
0.000756 
0.000752 
0.000759 
0.000747 
0.000767 
0.000749 
0.000751 
0.000750 
0.000763 
0.000751 
0.000761 
0.000762 
0.000813 
0.000772 
0.000806 
0.000754 
0.000814 
0.000750 
0.000752 
0.000755 
0.000759 
0.000772 
0.000751 
0.000756 
0.000752 
0.000768 
0.000757 
0.000751 
0.000763 
0.000758 
0.000761 
0.000755 
0.000754 
0.000757 
0.000748 
0.000764 
0.000751 
0.000760 
0.000763 
0.000766 
0.000755 
0.000752 
0.000760 
0.000754 
0.000826 
0.000771 
0.000766 
0.000756 
0.000853 
0.000764 
0.000757 
0.000755 
0.000755 
0.000776 
0.000761 
0.000760 
0.000758 
0.000755 
0.000760 
0.000763 
0.000760 
0.000816 
0.000740 
0.000741 
0.000739 
0.000749 
0.000738 
0.000748 
0.000740 
0.000749 
0.000760 
0.000740 
0.000747 
0.000754 
0.000747 
0.000742 
0.000812 
0.000755 
0.000802 
0.000742 
0.000817 
0.000753 
0.000769 
0.000739 
0.000745 
0.000807 
0.000754 
0.000751 
0.000748 
0.000741 
0.000744 
0.000746 
0.000751 
0.000747 
0.000749 
0.000738 
0.000756 
0.000748 
0.000752 
0.000745 
0.000745 
0.000738 
0.000744 
0.000771 
0.000751 
0.000748 
0.000741 
0.000743 
0.000817 
0.000766 
0.000740 
0.000741 
0.000839 
0.000752 
0.000740 
0.000752 
0.000748 
0.000819 
0.000754 
0.000749 
0.000760 
0.000744 
0.000759 
0.000756 
0.000841 
0.000923 
0.000836 
0.000837 
0.000846 
0.000836 
0.000858 
0.000846 
0.000836 
0.000830 
0.000839 
0.000839 
0.000835 
0.000845 
0.000831 
0.000835 
0.000905 
0.000837 
0.000898 
0.000832 
0.000924 
0.000842 
0.000848 
0.000829 
0.000844 
0.001487 
0.000837 
0.000834 
0.000836 
0.000845 
0.000837 
0.000834 
0.000860 
0.000840 
0.000835 
0.000833 
0.000841 
0.000842 
0.000840 
0.000828 
0.000841 
0.000834 
0.000827 
0.000842 
0.000835 
0.000829 
0.000848 
0.000833 
0.000913 
0.000840 
0.000839 
0.000830 
0.000935 
0.000857 
0.000849 
0.000837 
0.000841 
0.000866 
0.000836 
0.000841 
0.000840 
0.000830 
0.000833 
0.000848 
0.000831 
0.000899 
0.000819 
0.000821 
0.000823 
0.000815 
0.000817 
0.000800 
0.000802 
0.000815 
0.000811 
0.000804 
0.000801 
0.000810 
0.000809 
0.000802 
0.000881 
0.000823 
0.000884 
0.000834 
0.000902 
0.000804 
0.000805 
0.000798 
0.000801 
0.000838 
0.000810 
0.000808 
0.000807 
0.000800 
0.000811 
0.000821 
0.000815 
0.000820 
0.000817 
0.000815 
0.000815 
0.000804 
0.000822 
0.000805 
0.000822 
0.000804 
0.000806 
0.000811 
0.000802 
0.000804 
0.000807 
0.000803 
0.000888 
0.000833 
0.000813 
0.000813 
0.000898 
0.000800 
0.000819 
0.000802 
0.000815 
0.000830 
0.000809 
0.000805 
0.000818 
0.000809 
0.000803 
0.000811 
0.000756 
0.000831 
0.000754 
0.000757 
0.000764 
0.000762 
0.000757 
0.000748 
0.000761 
0.000754 
0.000761 
0.000758 
0.000756 
0.000752 
0.000755 
0.000752 
0.000817 
0.000765 
0.000814 
0.000764 
0.000818 
0.000762 
0.000752 
0.000765 
0.000759 
0.000779 
0.000747 
0.000759 
0.000752 
0.000765 
0.000774 
0.000757 
0.000764 
0.000753 
0.000752 
0.000766 
0.000758 
0.000754 
0.000761 
0.000768 
0.000769 
0.000753 
0.000762 
0.000755 
0.000753 
0.000752 
0.000746 
0.000752 
0.000836 
0.000772 
0.000760 
0.000764 
0.000843 
0.000761 
0.000759 
0.000752 
0.000758 
0.000780 
0.000753 
0.000755 
0.000765 
0.000756 
0.000750 
0.000755 
0.000761 
0.000819 
0.000751 
0.000767 
0.000746 
0.000741 
0.000772 
0.000741 
0.000742 
0.000762 
0.000742 
0.000739 
0.000748 
0.000745 
0.000744 
0.000742 
0.000814 
0.000752 
0.000800 
0.000750 
0.000812 
0.000748 
0.000746 
0.000750 
0.000748 
0.000765 
0.000747 
0.000748 
0.000749 
0.000748 
0.000753 
0.000745 
0.000750 
0.000747 
0.000749 
0.000744 
0.000741 
0.000744 
0.000763 
0.000744 
0.000747 
0.000751 
0.000741 
0.000754 
0.000741 
0.000746 
0.000751 
0.000758 
0.000823 
0.000756 
0.000747 
0.000748 
0.000849 
0.000749 
0.000749 
0.000749 
0.000745 
0.000795 
0.000751 
0.000748 
0.000748 
0.000762 
0.000745 
0.000748 
0.000755 
0.000814 
0.000740 
0.000734 
0.000744 
0.000744 
0.000745 
0.000760 
0.000744 
0.000739 
0.000745 
0.000746 
0.000748 
0.000748 
0.000736 
0.000746 
0.000805 
0.000747 
0.000791 
0.000750 
0.000810 
0.000737 
0.000745 
0.000760 
0.000737 
0.000761 
0.000755 
0.000754 
0.000736 
0.000746 
0.000737 
0.000753 
0.000750 
0.000743 
0.000739 
0.000735 
0.000751 
0.000743 
0.000747 
0.000748 
0.000746 
0.000739 
0.000738 
0.000750 
0.000746 
0.000739 
0.000738 
0.000751 
0.000811 
0.000746 
0.000742 
0.000740 
0.000834 
0.000742 
0.000751 
0.000749 
0.000750 
0.000765 
0.000755 
0.000755 
0.000745 
0.000748 
0.000739 
0.000739 
0.000854 
0.000931 
0.000832 
0.000835 
0.000833 
0.000830 
0.000841 
0.000832 
0.000831 
0.000828 
0.000833 
0.000849 
0.000827 
0.000842 
0.000835 
0.000835 
0.000915 
0.000842 
0.000906 
0.000831 
0.000928 
0.000833 
0.000836 
0.000836 
0.000885 
0.000868 
0.000826 
0.000845 
0.000837 
0.000852 
0.000831 
0.000831 
0.000851 
0.000832 
0.000831 
0.000863 
0.000834 
0.000840 
0.000837 
0.000828 
0.000837 
0.000836 
0.000846 
0.000842 
0.000844 
0.000847 
0.000830 
0.000828 
0.000959 
0.000849 
0.000846 
0.000847 
0.000924 
0.000853 
0.000841 
0.000837 
0.000835 
0.000869 
0.000835 
0.000839 
0.000848 
0.000838 
0.000842 
0.000839 
0.000771 
0.000826 
0.000756 
0.000764 
0.000761 
0.000750 
0.000755 
0.000755 
0.000751 
0.000757 
0.000756 
0.000754 
0.000752 
0.000759 
0.000759 
0.000752 
0.000830 
0.000753 
0.000820 
0.000751 
0.000818 
0.000761 
0.000750 
0.000766 
0.000755 
0.000784 
0.000780 
0.000749 
0.000771 
0.000751 
0.000760 
0.000754 
0.000751 
0.000755 
0.000753 
0.000758 
0.000755 
0.000758 
0.000769 
0.000754 
0.000764 
0.000749 
0.000754 
0.000755 
0.000753 
0.000760 
0.000756 
0.000747 
0.000829 
0.000766 
0.000759 
0.000756 
0.000852 
0.000755 
0.000754 
0.000756 
0.000748 
0.000785 
0.000766 
0.000781 
0.000748 
0.000752 
0.000751 
0.000753 
0.000758 
0.000815 
0.000753 
0.000755 
0.000746 
0.000750 
0.000759 
0.000747 
0.000747 
0.000746 
0.000745 
0.000759 
0.000749 
0.000745 
0.000761 
0.000788 
0.000821 
0.000755 
0.000804 
0.000747 
0.000821 
0.000751 
0.000756 
0.000749 
0.000765 
0.000766 
0.000766 
0.000756 
0.000746 
0.000754 
0.000781 
0.000767 
0.000745 
0.000754 
0.000750 
0.000745 
0.000749 
0.000751 
0.000751 
0.000752 
0.000748 
0.000747 
0.000753 
0.000755 
0.000757 
0.000742 
0.000763 
0.000767 
0.000826 
0.000763 
0.000765 
0.000752 
0.000840 
0.000756 
0.000758 
0.000747 
0.000750 
0.000769 
0.000751 
0.000747 
0.000755 
0.000760 
0.000748 
0.000757 

==> figs/source/breach6400_1.dat <==
0.000286  
0.000267  
0.000266  
0.000267  
0.000271  
0.000267  
0.000269  
0.000268  
0.000267  
0.000267  
0.000267  
0.000267  
0.000266  
0.000267  
0.000267  
0.000266  
0.000273  
0.000272  
0.000272  
0.000266  
0.000269  
0.000267  
0.000268  
0.000268  
0.000267  
0.000267  
0.000267  
0.000267  
0.000267  
0.000266  
0.000266  
0.000266  
0.000267  
0.000267  
0.000270  
0.000267  
0.000267  
0.000267  
0.000269  
0.000267  
0.000267  
0.000267  
0.000267  
0.000266  
0.000267  
0.000268  
0.000267  
0.000267  
0.000270  
0.000267  
0.000268  
0.000267  
0.000296  
0.000266  
0.000267  
0.000268  
0.000267  
0.000267  
0.000268  
0.000269  
0.000269  
0.000266  
0.000266  
0.000268  
0.000276  
0.000265  
0.000265  
0.000265  
0.000265  
0.000266  
0.000265  
0.000266  
0.000265  
0.000266  
0.000265  
0.000284  
0.000269  
0.000264  
0.000265  
0.000264  
0.000269  
0.000272  
0.000270  
0.000266  
0.000266  
0.000266  
0.000266  
0.000266  
0.000265  
0.000265  
0.000266  
0.000264  
0.000265  
0.000265  
0.000264  
0.000264  
0.000266  
0.000265  
0.000266  
0.000266  
0.000267  
0.000266  
0.000266  
0.000266  
0.000267  
0.000267  
0.000266  
0.000265  
0.000263  
0.000266  
0.000265  
0.000264  
0.000264  
0.000265  
0.000269  
0.000267  
0.000293  
0.000266  
0.000266  
0.000265  
0.000265  
0.000265  
0.000266  
0.000264  
0.000265  
0.000264  
0.000264  
0.000263  
0.000290  
0.000276  
0.000275  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000276  
0.000273  
0.000275  
0.000273  
0.000275  
0.000275  
0.000274  
0.000274  
0.000275  
0.000279  
0.000283  
0.000275  
0.000275  
0.000274  
0.000275  
0.000275  
0.000273  
0.000274  
0.000274  
0.000276  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000276  
0.000274  
0.000273  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000281  
0.000274  
0.000275  
0.000275  
0.000304  
0.000274  
0.000275  
0.000274  
0.000277  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000275  
0.000275  
0.000286  
0.000274  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000273  
0.000272  
0.000272  
0.000275  
0.000276  
0.000281  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000274  
0.000272  
0.000271  
0.000271  
0.000273  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000273  
0.000272  
0.000273  
0.000272  
0.000271  
0.000273  
0.000273  
0.000274  
0.000272  
0.000274  
0.000273  
0.000273  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000301  
0.000273  
0.000272  
0.000273  
0.000273  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000272  
0.000409  
0.000268  
0.000268  
0.000267  
0.000267  
0.000267  
0.000266  
0.000266  
0.000266  
0.000266  
0.000269  
0.000267  
0.000267  
0.000267  
0.000269  
0.000266  
0.000273  
0.000276  
0.000273  
0.000266  
0.000267  
0.000268  
0.000267  
0.000267  
0.000267  
0.000270  
0.000267  
0.000268  
0.000268  
0.000269  
0.000267  
0.000268  
0.000270  
0.000268  
0.000266  
0.000268  
0.000266  
0.000266  
0.000266  
0.000266  
0.000265  
0.000266  
0.000266  
0.000266  
0.000268  
0.000266  
0.000267  
0.000267  
0.000267  
0.000268  
0.000268  
0.000267  
0.000295  
0.000270  
0.000266  
0.000267  
0.000266  
0.000267  
0.000269  
0.000268  
0.000267  
0.000266  
0.000267  
0.000267  
0.000276  
0.000271  
0.000271  
0.000270  
0.000269  
0.000266  
0.000267  
0.000271  
0.000269  
0.000267  
0.000267  
0.000268  
0.000269  
0.000267  
0.000267  
0.000268  
0.000277  
0.000269  
0.000274  
0.000269  
0.000268  
0.000268  
0.000269  
0.000268  
0.000268  
0.000268  
0.000268  
0.000267  
0.000267  
0.000268  
0.000267  
0.000268  
0.000272  
0.000271  
0.000269  
0.000269  
0.000268  
0.000268  
0.000268  
0.000268  
0.000267  
0.000269  
0.000266  
0.000267  
0.000268  
0.000268  
0.000270  
0.000267  
0.000272  
0.000269  
0.000268  
0.000268  
0.000291  
0.000268  
0.000267  
0.000271  
0.000267  
0.000269  
0.000267  
0.000269  
0.000268  
0.000268  
0.000269  
0.000267  
0.000288  
0.000275  
0.000272  
0.000271  
0.000271  
0.000275  
0.000272  
0.000270  
0.000271  
0.000271  
0.000274  
0.000279  
0.000299  
0.000271  
0.000280  
0.000276  
0.000276  
0.000276  
0.000277  
0.000272  
0.000272  
0.000271  
0.000273  
0.000270  
0.000273  
0.000271  
0.000279  
0.000275  
0.000270  
0.000276  
0.000304  
0.000273  
0.000273  
0.000273  
0.000271  
0.000287  
0.000274  
0.000271  
0.000271  
0.000273  
0.000306  
0.000271  
0.000270  
0.000271  
0.000271  
0.000270  
0.000272  
0.000272  
0.000276  
0.000271  
0.000272  
0.000272  
0.000300  
0.000271  
0.000275  
0.000272  
0.000271  
0.000277  
0.000271  
0.000271  
0.000272  
0.000272  
0.000289  
0.000272  
0.000287  
0.000273  
0.000272  
0.000276  
0.000273  
0.000273  
0.000272  
0.000274  
0.000272  
0.000272  
0.000274  
0.000272  
0.000272  
0.000271  
0.000271  
0.000272  
0.000276  
0.000279  
0.000280  
0.000272  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000274  
0.000273  
0.000270  
0.000271  
0.000271  
0.000273  
0.000273  
0.000274  
0.000273  
0.000299  
0.000272  
0.000275  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000270  
0.000272  
0.000272  
0.000272  
0.000301  
0.000289  
0.000289  
0.000289  
0.000321  
0.000290  
0.000274  
0.000273  
0.000273  
0.000273  
0.000272  
0.000273  
0.000274  
0.000277  
0.000272  
0.000273  
0.000290  
0.000293  
0.000294  
0.000285  
0.000289  
0.000286  
0.000278  
0.000273  
0.000274  
0.000274  
0.000277  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000291  
0.000288  
0.000288  
0.000285  
0.000289  
0.000285  
0.000273  
0.000371  
0.000273  
0.000273  
0.000274  
0.000274  
0.000275  
0.000272  
0.000274  
0.000273  
0.000289  
0.000288  
0.000290  
0.000290  
0.000541  
0.000289  
0.000272  
0.000278  
0.000282  
0.000274  
0.000273  
0.000275  
0.000273  
0.000278  
0.000273  
0.000274  
0.000292  
0.000284  
0.000283  
0.000282  
0.000286  
0.000283  
0.000283  
0.000282  
0.000284  
0.000282  
0.000284  
0.000283  
0.000282  
0.000282  
0.000283  
0.000284  
0.000289  
0.000289  
0.000292  
0.000284  
0.000284  
0.000285  
0.000283  
0.000282  
0.000283  
0.000282  
0.000283  
0.000282  
0.000282  
0.000282  
0.000283  
0.000283  
0.000284  
0.000284  
0.000284  
0.000284  
0.000285  
0.000283  
0.000289  
0.000284  
0.000282  
0.000284  
0.000282  
0.000282  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000282  
0.000282  
0.000284  
0.000316  
0.000283  
0.000283  
0.000282  
0.000283  
0.000284  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000294  
0.000276  
0.000337  
0.000287  
0.000288  
0.000290  
0.000290  
0.000291  
0.000290  
0.000271  
0.000273  
0.000273  
0.000274  
0.000274  
0.000275  
0.000275  
0.000278  
0.000278  
0.000294  
0.000291  
0.000287  
0.000290  
0.000291  
0.000291  
0.000296  
0.000273  
0.000274  
0.000279  
0.000274  
0.000273  
0.000276  
0.000274  
0.000283  
0.000274  
0.000292  
0.000290  
0.000287  
0.000291  
0.000290  
0.000287  
0.000291  
0.000273  
0.000273  
0.000279  
0.000274  
0.000274  
0.000274  
0.000274  
0.000282  
0.000290  
0.000291  
0.000288  
0.000307  
0.000291  
0.000292  
0.000291  
0.000284  
0.000273  
0.000276  
0.000275  
0.000275  
0.000273  
0.000277  
0.000275  
0.000282  
0.000271  
0.000271  
0.000273  
0.000273  
0.000277  
0.000273  
0.000271  
0.000272  
0.000274  
0.000271  
0.000272  
0.000274  
0.000278  
0.000273  
0.000273  
0.000278  
0.000275  
0.000280  
0.000273  
0.000272  
0.000276  
0.000271  
0.000282  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000279  
0.000274  
0.000273  
0.000276  
0.000276  
0.000272  
0.000273  
0.000275  
0.000272  
0.000271  
0.000271  
0.000274  
0.000273  
0.000271  
0.000272  
0.000273  
0.000273  
0.000273  
0.000272  
0.000274  
0.000301  
0.000277  
0.000272  
0.000271  
0.000272  
0.000272  
0.000271  
0.000276  
0.000273  
0.000272  
0.000271  
0.000273  
0.000420  
0.000280  
0.000279  
0.000279  
0.000280  
0.000282  
0.000278  
0.000278  
0.000279  
0.000278  
0.000310  
0.000279  
0.000296  
0.000279  
0.000278  
0.000279  
0.000279  
0.000285  
0.000288  
0.000279  
0.000278  
0.000282  
0.000278  
0.000278  
0.000278  
0.000280  
0.000307  
0.000279  
0.000307  
0.000280  
0.000280  
0.000279  
0.000284  
0.000279  
0.000278  
0.000279  
0.000278  
0.000278  
0.000290  
0.000279  
0.000279  
0.000279  
0.000281  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000278  
0.000277  
0.000280  
0.000278  
0.000309  
0.000278  
0.000285  
0.000278  
0.000284  
0.000283  
0.000290  
0.000291  
0.000280  
0.000279  
0.000279  
0.000279  
0.000299  
0.000286  
0.000284  
0.000285  
0.000283  
0.000284  
0.000284  
0.000284  
0.000284  
0.000284  
0.000284  
0.000284  
0.000285  
0.000285  
0.000284  
0.000284  
0.000287  
0.000288  
0.000292  
0.000284  
0.000284  
0.000284  
0.000284  
0.000283  
0.000285  
0.000285  
0.000284  
0.000284  
0.000287  
0.000288  
0.000284  
0.000284  
0.000285  
0.000286  
0.000287  
0.000353  
0.000284  
0.000285  
0.000285  
0.000285  
0.000284  
0.000288  
0.000286  
0.000284  
0.000284  
0.000287  
0.000291  
0.000284  
0.000284  
0.000285  
0.000286  
0.000284  
0.000317  
0.000285  
0.000283  
0.000284  
0.000285  
0.000285  
0.000283  
0.000284  
0.000286  
0.000300  
0.000284  
0.000285  
0.000288  
0.000282  
0.000278  
0.000283  
0.000281  
0.000279  
0.000279  
0.000280  
0.000279  
0.000278  
0.000278  
0.000280  
0.000278  
0.000279  
0.000279  
0.000280  
0.000286  
0.000284  
0.000287  
0.000279  
0.000279  
0.000279  
0.000279  
0.000280  
0.000279  
0.000280  
0.000280  
0.000279  
0.000279  
0.000281  
0.000280  
0.000280  
0.000283  
0.000282  
0.000282  
0.000279  
0.000281  
0.000280  
0.000278  
0.000281  
0.000280  
0.000278  
0.000279  
0.000281  
0.000280  
0.000280  
0.000280  
0.000281  
0.000283  
0.000280  
0.000279  
0.000280  
0.000311  
0.000278  
0.000280  
0.000278  
0.000279  
0.000281  
0.000281  
0.000279  
0.000278  
0.000280  
0.000280  
0.000279  
0.000287  
0.000276  
0.000274  
0.000273  
0.000273  
0.000275  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000277  
0.000274  
0.000276  
0.000273  
0.000274  
0.000282  
0.000279  
0.000281  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000274  
0.000274  
0.000276  
0.000274  
0.000274  
0.000273  
0.000274  
0.000273  
0.000275  
0.000274  
0.000275  
0.000275  
0.000274  
0.000275  
0.000273  
0.000273  
0.000274  
0.000273  
0.000277  
0.000274  
0.000273  
0.000274  
0.000300  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000274  
0.000273  
0.000275  
0.000273  
0.000275  
0.000415  
0.000274  
0.000274  
0.000272  
0.000275  
0.000273  
0.000276  
0.000273  
0.000274  
0.000272  
0.000273  
0.000274  
0.000273  
0.000275  
0.000272  
0.000272  
0.000279  
0.000279  
0.000279  
0.000272  
0.000274  
0.000274  
0.000274  
0.000276  
0.000272  
0.000275  
0.000273  
0.000273  
0.000274  
0.000279  
0.000273  
0.000277  
0.000274  
0.000274  
0.000277  
0.000274  
0.000274  
0.000275  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000274  
0.000275  
0.000272  
0.000276  
0.000273  
0.000274  
0.000273  
0.000286  
0.000301  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000275  
0.000274  
0.000274  
0.000275  
0.000273  
0.000276  
0.000291  
0.000275  
0.000273  
0.000273  
0.000272  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000274  
0.000278  
0.000277  
0.000280  
0.000273  
0.000274  
0.000271  
0.000273  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000274  
0.000272  
0.000274  
0.000272  
0.000275  
0.000275  
0.000279  
0.000274  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000274  
0.000273  
0.000271  
0.000278  
0.000273  
0.000272  
0.000273  
0.000275  
0.000275  
0.000275  
0.000273  
0.000306  
0.000273  
0.000273  
0.000275  
0.000273  
0.000274  
0.000273  
0.000273  
0.000274  
0.000272  
0.000272  
0.000274  
0.000392  
0.000278  
0.000275  
0.000273  
0.000272  
0.000276  
0.000273  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000274  
0.000277  
0.000278  
0.000279  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000276  
0.000272  
0.000274  
0.000272  
0.000276  
0.000273  
0.000274  
0.000283  
0.000273  
0.000287  
0.000275  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000275  
0.000272  
0.000273  
0.000300  
0.000272  
0.000272  
0.000274  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000288  
0.000274  
0.000276  
0.000274  
0.000272  
0.000276  
0.000273  
0.000272  
0.000272  
0.000271  
0.000273  
0.000271  
0.000271  
0.000271  
0.000272  
0.000273  
0.000275  
0.000279  
0.000279  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000274  
0.000273  
0.000271  
0.000272  
0.000273  
0.000272  
0.000273  
0.000272  
0.000274  
0.000273  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000274  
0.000271  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000278  
0.000273  
0.000272  
0.000300  
0.000272  
0.000275  
0.000272  
0.000270  
0.000273  
0.000272  
0.000274  
0.000271  
0.000272  
0.000272  
0.000272  
0.000281  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000273  
0.000275  
0.000272  
0.000273  
0.000272  
0.000273  
0.000276  
0.000276  
0.000279  
0.000272  
0.000271  
0.000272  
0.000273  
0.000273  
0.000274  
0.000273  
0.000272  
0.000273  
0.000275  
0.000272  
0.000273  
0.000272  
0.000274  
0.000276  
0.000274  
0.000272  
0.000274  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000275  
0.000274  
0.000272  
0.000272  
0.000273  
0.000274  
0.000275  
0.000272  
0.000273  
0.000299  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000275  
0.000273  
0.000271  
0.000273  
0.000273  
0.000411  
0.000272  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000272  
0.000273  
0.000271  
0.000272  
0.000271  
0.000272  
0.000275  
0.000276  
0.000279  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000273  
0.000271  
0.000271  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000272  
0.000271  
0.000275  
0.000271  
0.000271  
0.000271  
0.000273  
0.000271  
0.000275  
0.000272  
0.000272  
0.000271  
0.000271  
0.000275  
0.000271  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000300  
0.000271  
0.000272  
0.000275  
0.000270  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000274  
0.000420  
0.000285  
0.000283  
0.000283  
0.000284  
0.000288  
0.000283  
0.000287  
0.000285  
0.000284  
0.000282  
0.000283  
0.000283  
0.000286  
0.000283  
0.000287  
0.000287  
0.000288  
0.000291  
0.000283  
0.000285  
0.000282  
0.000283  
0.000285  
0.000284  
0.000288  
0.000283  
0.000285  
0.000282  
0.000284  
0.000283  
0.000288  
0.000283  
0.000283  
0.000283  
0.000283  
0.000284  
0.000285  
0.000282  
0.000285  
0.000286  
0.000283  
0.000283  
0.000282  
0.000283  
0.000284  
0.000285  
0.000283  
0.000286  
0.000284  
0.000284  
0.000284  
0.000318  
0.000282  
0.000284  
0.000285  
0.000285  
0.000282  
0.000284  
0.000285  
0.000282  
0.000283  
0.000284  
0.000283  
0.000293  
0.000278  
0.000278  
0.000278  
0.000277  
0.000276  
0.000277  
0.000276  
0.000277  
0.000276  
0.000279  
0.000277  
0.000280  
0.000278  
0.000277  
0.000276  
0.000282  
0.000283  
0.000287  
0.000278  
0.000277  
0.000278  
0.000278  
0.000277  
0.000280  
0.000277  
0.000277  
0.000277  
0.000278  
0.000278  
0.000277  
0.000279  
0.000283  
0.000277  
0.000278  
0.000277  
0.000280  
0.000277  
0.000277  
0.000277  
0.000277  
0.000277  
0.000278  
0.000278  
0.000277  
0.000277  
0.000279  
0.000277  
0.000278  
0.000278  
0.000277  
0.000278  
0.000314  
0.000277  
0.000278  
0.000278  
0.000278  
0.000278  
0.000277  
0.000277  
0.000277  
0.000277  
0.000277  
0.000278  
0.000290  
0.000286  
0.000284  
0.000283  
0.000284  
0.000284  
0.000284  
0.000284  
0.000285  
0.000282  
0.000283  
0.000284  
0.000283  
0.000286  
0.000285  
0.000285  
0.000289  
0.000289  
0.000289  
0.000283  
0.000284  
0.000284  
0.000283  
0.000283  
0.000283  
0.000282  
0.000283  
0.000286  
0.000284  
0.000284  
0.000284  
0.000284  
0.000286  
0.000287  
0.000286  
0.000283  
0.000287  
0.000284  
0.000284  
0.000285  
0.000283  
0.000283  
0.000283  
0.000283  
0.000285  
0.000284  
0.000285  
0.000283  
0.000286  
0.000286  
0.000284  
0.000283  
0.000316  
0.000283  
0.000284  
0.000284  
0.000282  
0.000283  
0.000284  
0.000284  
0.000283  
0.000284  
0.000284  
0.000285  
0.000290  
0.000283  
0.000286  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000282  
0.000282  
0.000283  
0.000283  
0.000284  
0.000282  
0.000283  
0.000282  
0.000287  
0.000287  
0.000292  
0.000283  
0.000282  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000282  
0.000286  
0.000283  
0.000285  
0.000287  
0.000284  
0.000286  
0.000282  
0.000282  
0.000283  
0.000284  
0.000282  
0.000283  
0.000282  
0.000284  
0.000283  
0.000283  
0.000282  
0.000284  
0.000283  
0.000283  
0.000282  
0.000285  
0.000285  
0.000283  
0.000282  
0.000312  
0.000282  
0.000283  
0.000284  
0.000283  
0.000282  
0.000284  
0.000282  
0.000282  
0.000283  
0.000283  
0.000283  
0.000292  
0.000280  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000282  
0.000284  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000282  
0.000283  
0.000288  
0.000285  
0.000289  
0.000284  
0.000284  
0.000282  
0.000283  
0.000283  
0.000283  
0.000284  
0.000283  
0.000282  
0.000283  
0.000283  
0.000283  
0.000283  
0.000285  
0.000283  
0.000285  
0.000283  
0.000285  
0.000283  
0.000284  
0.000285  
0.000284  
0.000286  
0.000283  
0.000283  
0.000282  
0.000284  
0.000283  
0.000291  
0.000287  
0.000283  
0.000283  
0.000284  
0.000319  
0.000283  
0.000284  
0.000284  
0.000283  
0.000282  
0.000283  
0.000284  
0.000283  
0.000283  
0.000296  
0.000296  
0.000310  
0.000297  
0.000297  
0.000295  
0.000291  
0.000293  
0.000294  
0.000293  
0.000297  
0.000297  
0.000296  
0.000297  
0.000296  
0.000296  
0.000297  
0.000296  
0.000293  
0.000300  
0.000302  
0.000305  
0.000290  
0.000297  
0.000293  
0.000297  
0.000297  
0.000297  
0.000297  
0.000291  
0.000297  
0.000297  
0.000297  
0.000297  
0.000298  
0.000298  
0.000297  
0.000291  
0.000297  
0.000297  
0.000293  
0.000297  
0.000297  
0.000297  
0.000299  
0.000296  
0.000297  
0.000294  
0.000297  
0.000293  
0.000298  
0.000289  
0.000297  
0.000292  
0.000320  
0.000293  
0.000293  
0.000300  
0.000297  
0.000297  
0.000296  
0.000291  
0.000296  
0.000293  
0.000294  
0.000297  
0.000298  
0.000292  
0.000289  
0.000288  
0.000292  
0.000284  
0.000287  
0.000288  
0.000288  
0.000290  
0.000287  
0.000279  
0.000288  
0.000288  
0.000287  
0.000287  
0.000307  
0.000294  
0.000293  
0.000292  
0.000288  
0.000291  
0.000291  
0.000279  
0.000292  
0.000288  
0.000288  
0.000291  
0.000288  
0.000287  
0.000288  
0.000287  
0.000291  
0.000291  
0.000291  
0.000292  
0.000287  
0.000292  
0.000286  
0.000288  
0.000287  
0.000288  
0.000287  
0.000286  
0.000287  
0.000287  
0.000289  
0.000287  
0.000288  
0.000293  
0.000288  
0.000292  
0.000306  
0.000287  
0.000283  
0.000287  
0.000288  
0.000292  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000279  
0.000302  
0.000289  
0.000289  
0.000290  
0.000289  
0.000325  
0.000286  
0.000289  
0.000290  
0.000460  
0.000303  
0.000286  
0.000287  
0.000284  
0.000285  
0.000285  
0.000293  
0.000292  
0.000294  
0.000290  
0.000289  
0.000302  
0.000286  
0.000289  
0.000289  
0.000303  
0.000315  
0.000286  
0.000290  
0.000284  
0.000284  
0.000286  
0.000289  
0.000289  
0.000289  
0.000290  
0.000285  
0.000285  
0.000289  
0.000290  
0.000291  
0.000302  
0.000285  
0.000285  
0.000291  
0.000284  
0.000285  
0.000285  
0.000289  
0.000289  
0.000289  
0.000290  
0.000306  
0.000286  
0.000289  
0.000289  
0.000281  
0.000305  
0.000284  
0.000285  
0.000292  
0.000284  
0.000286  
0.000285  
0.000297  
0.000290  
0.000284  
0.000284  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000273  
0.000271  
0.000271  
0.000271  
0.000292  
0.000287  
0.000286  
0.000284  
0.000271  
0.000272  
0.000271  
0.000274  
0.000271  
0.000271  
0.000272  
0.000271  
0.000273  
0.000275  
0.000271  
0.000273  
0.000288  
0.000285  
0.000284  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000271  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000289  
0.000284  
0.000288  
0.000271  
0.000298  
0.000271  
0.000274  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000302  
0.000290  
0.000289  
0.000288  
0.000289  
0.000289  
0.000288  
0.000287  
0.000288  
0.000289  
0.000284  
0.000289  
0.000289  
0.000288  
0.000289  
0.000288  
0.000291  
0.000291  
0.000293  
0.000289  
0.000289  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000288  
0.000288  
0.000288  
0.000288  
0.000288  
0.000289  
0.000290  
0.000289  
0.000290  
0.000288  
0.000289  
0.000289  
0.000288  
0.000289  
0.000288  
0.000289  
0.000289  
0.000289  
0.000289  
0.000289  
0.000288  
0.000285  
0.000290  
0.000288  
0.000288  
0.000288  
0.000307  
0.000289  
0.000289  
0.000288  
0.000289  
0.000288  
0.000289  
0.000288  
0.000289  
0.000289  
0.000288  
0.000284  
0.000290  
0.000274  
0.000271  
0.000272  
0.000273  
0.000276  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000277  
0.000276  
0.000278  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000274  
0.000271  
0.000274  
0.000272  
0.000272  
0.000273  
0.000273  
0.000273  
0.000272  
0.000274  
0.000310  
0.000272  
0.000271  
0.000272  
0.000273  
0.000271  
0.000272  
0.000272  
0.000273  
0.000274  
0.000272  
0.000289  
0.000272  
0.000274  
0.000272  
0.000271  
0.000270  
0.000298  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000272  
0.000273  
0.000273  
0.000272  
0.000273  
0.000272  
0.000295  
0.000278  
0.000276  
0.000278  
0.000278  
0.000276  
0.000277  
0.000277  
0.000280  
0.000275  
0.000273  
0.000274  
0.000276  
0.000281  
0.000276  
0.000276  
0.000286  
0.000282  
0.000284  
0.000276  
0.000276  
0.000276  
0.000276  
0.000277  
0.000282  
0.000275  
0.000273  
0.000278  
0.000276  
0.000278  
0.000276  
0.000276  
0.000277  
0.000277  
0.000276  
0.000276  
0.000276  
0.000276  
0.000278  
0.000277  
0.000274  
0.000274  
0.000274  
0.000279  
0.000276  
0.000277  
0.000276  
0.000277  
0.000275  
0.000276  
0.000276  
0.000276  
0.000305  
0.000279  
0.000279  
0.000276  
0.000274  
0.000275  
0.000274  
0.000277  
0.000276  
0.000277  
0.000277  
0.000277  
0.000399  
0.000292  
0.000290  
0.000288  
0.000289  
0.000288  
0.000288  
0.000289  
0.000292  
0.000289  
0.000293  
0.000286  
0.000287  
0.000288  
0.000289  
0.000287  
0.000291  
0.000292  
0.000295  
0.000287  
0.000295  
0.000289  
0.000287  
0.000288  
0.000291  
0.000289  
0.000286  
0.000290  
0.000287  
0.000287  
0.000289  
0.000286  
0.000292  
0.000287  
0.000290  
0.000289  
0.000288  
0.000287  
0.000288  
0.000290  
0.000290  
0.000288  
0.000288  
0.000287  
0.000288  
0.000288  
0.000289  
0.000287  
0.000287  
0.000288  
0.000288  
0.000291  
0.000326  
0.000289  
0.000287  
0.000297  
0.000292  
0.000289  
0.000287  
0.000287  
0.000288  
0.000286  
0.000287  
0.000290  
0.000292  
0.000276  
0.000290  
0.000275  
0.000275  
0.000276  
0.000274  
0.000273  
0.000274  
0.000273  
0.000274  
0.000275  
0.000275  
0.000275  
0.000275  
0.000275  
0.000291  
0.000280  
0.000282  
0.000275  
0.000275  
0.000279  
0.000273  
0.000274  
0.000272  
0.000274  
0.000274  
0.000275  
0.000275  
0.000275  
0.000274  
0.000274  
0.000276  
0.000278  
0.000275  
0.000276  
0.000275  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000274  
0.000275  
0.000275  
0.000275  
0.000276  
0.000274  
0.000277  
0.000275  
0.000277  
0.000274  
0.000305  
0.000274  
0.000275  
0.000279  
0.000274  
0.000274  
0.000278  
0.000275  
0.000275  
0.000277  
0.000274  
0.000276  
0.000297  
0.000284  
0.000281  
0.000285  
0.000282  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000283  
0.000281  
0.000282  
0.000282  
0.000282  
0.000286  
0.000282  
0.000295  
0.000289  
0.000282  
0.000281  
0.000282  
0.000281  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000283  
0.000283  
0.000282  
0.000284  
0.000283  
0.000287  
0.000282  
0.000282  
0.000284  
0.000281  
0.000285  
0.000283  
0.000282  
0.000282  
0.000282  
0.000283  
0.000282  
0.000282  
0.000282  
0.000283  
0.000284  
0.000281  
0.000282  
0.000282  
0.000315  
0.000281  
0.000283  
0.000285  
0.000282  
0.000282  
0.000282  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000292  
0.000277  
0.000274  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000281  
0.000279  
0.000282  
0.000274  
0.000275  
0.000273  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000272  
0.000274  
0.000284  
0.000274  
0.000283  
0.000274  
0.000275  
0.000275  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000274  
0.000272  
0.000284  
0.000274  
0.000274  
0.000276  
0.000314  
0.000272  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000273  
0.000293  
0.000274  
0.000276  
0.000274  
0.000275  
0.000277  
0.000275  
0.000276  
0.000273  
0.000274  
0.000274  
0.000273  
0.000275  
0.000274  
0.000275  
0.000274  
0.000289  
0.000280  
0.000281  
0.000274  
0.000276  
0.000274  
0.000276  
0.000273  
0.000274  
0.000275  
0.000274  
0.000274  
0.000275  
0.000274  
0.000275  
0.000280  
0.000282  
0.000279  
0.000274  
0.000274  
0.000278  
0.000274  
0.000276  
0.000276  
0.000275  
0.000274  
0.000274  
0.000275  
0.000275  
0.000274  
0.000274  
0.000277  
0.000279  
0.000275  
0.000275  
0.000274  
0.000307  
0.000275  
0.000274  
0.000275  
0.000274  
0.000274  
0.000275  
0.000277  
0.000274  
0.000276  
0.000274  
0.000276  
0.000399  
0.000274  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000270  
0.000271  
0.000270  
0.000271  
0.000272  
0.000271  
0.000276  
0.000281  
0.000277  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000272  
0.000271  
0.000274  
0.000276  
0.000272  
0.000273  
0.000271  
0.000273  
0.000272  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000271  
0.000273  
0.000272  
0.000273  
0.000275  
0.000271  
0.000271  
0.000300  
0.000271  
0.000275  
0.000272  
0.000270  
0.000271  
0.000270  
0.000271  
0.000271  
0.000272  
0.000272  
0.000271  
0.000303  
0.000282  
0.000279  
0.000279  
0.000280  
0.000279  
0.000279  
0.000280  
0.000280  
0.000279  
0.000279  
0.000283  
0.000278  
0.000279  
0.000278  
0.000279  
0.000285  
0.000284  
0.000288  
0.000280  
0.000281  
0.000282  
0.000281  
0.000279  
0.000279  
0.000279  
0.000278  
0.000280  
0.000281  
0.000279  
0.000278  
0.000278  
0.000282  
0.000280  
0.000279  
0.000279  
0.000281  
0.000280  
0.000279  
0.000280  
0.000279  
0.000280  
0.000279  
0.000278  
0.000279  
0.000279  
0.000278  
0.000278  
0.000283  
0.000280  
0.000279  
0.000279  
0.000314  
0.000279  
0.000280  
0.000282  
0.000279  
0.000280  
0.000279  
0.000281  
0.000281  
0.000278  
0.000278  
0.000279  
0.000292  
0.000274  
0.000274  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000274  
0.000273  
0.000274  
0.000273  
0.000274  
0.000285  
0.000278  
0.000282  
0.000275  
0.000274  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000273  
0.000274  
0.000273  
0.000276  
0.000275  
0.000276  
0.000273  
0.000274  
0.000275  
0.000273  
0.000273  
0.000276  
0.000277  
0.000273  
0.000275  
0.000273  
0.000274  
0.000273  
0.000273  
0.000275  
0.000274  
0.000276  
0.000278  
0.000302  
0.000274  
0.000274  
0.000275  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000275  
0.000275  
0.000273  
0.000291  
0.000275  
0.000274  
0.000275  
0.000273  
0.000275  
0.000273  
0.000278  
0.000276  
0.000276  
0.000276  
0.000276  
0.000275  
0.000276  
0.000276  
0.000275  
0.000282  
0.000278  
0.000282  
0.000274  
0.000275  
0.000273  
0.000274  
0.000276  
0.000276  
0.000276  
0.000276  
0.000277  
0.000276  
0.000276  
0.000277  
0.000276  
0.000278  
0.000276  
0.000278  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000276  
0.000278  
0.000276  
0.000276  
0.000276  
0.000277  
0.000276  
0.000275  
0.000277  
0.000275  
0.000275  
0.000274  
0.000304  
0.000274  
0.000273  
0.000276  
0.000276  
0.000275  
0.000275  
0.000279  
0.000275  
0.000275  
0.000275  
0.000276  
0.000301  
0.000287  
0.000284  
0.000288  
0.000284  
0.000284  
0.000285  
0.000291  
0.000286  
0.000285  
0.000285  
0.000286  
0.000285  
0.000286  
0.000290  
0.000285  
0.000286  
0.000290  
0.000295  
0.000285  
0.000285  
0.000285  
0.000285  
0.000285  
0.000286  
0.000284  
0.000285  
0.000285  
0.000285  
0.000284  
0.000286  
0.000284  
0.000284  
0.000286  
0.000285  
0.000284  
0.000285  
0.000285  
0.000285  
0.000285  
0.000284  
0.000285  
0.000286  
0.000284  
0.000285  
0.000289  
0.000286  
0.000284  
0.000287  
0.000286  
0.000288  
0.000285  
0.000317  
0.000284  
0.000285  
0.000286  
0.000285  
0.000285  
0.000286  
0.000285  
0.000285  
0.000289  
0.000285  
0.000284  
0.000295  
0.000282  
0.000281  
0.000282  
0.000281  
0.000282  
0.000284  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000285  
0.000282  
0.000282  
0.000282  
0.000289  
0.000286  
0.000282  
0.000284  
0.000282  
0.000281  
0.000282  
0.000282  
0.000282  
0.000282  
0.000283  
0.000282  
0.000284  
0.000282  
0.000282  
0.000282  
0.000283  
0.000281  
0.000282  
0.000282  
0.000281  
0.000286  
0.000285  
0.000281  
0.000283  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000282  
0.000283  
0.000284  
0.000283  
0.000282  
0.000311  
0.000281  
0.000282  
0.000282  
0.000282  
0.000282  
0.000283  
0.000282  
0.000282  
0.000282  
0.000284  
0.000282  
0.000290  
0.000278  
0.000274  
0.000274  
0.000272  
0.000272  
0.000272  
0.000273  
0.000274  
0.000274  
0.000274  
0.000276  
0.000273  
0.000274  
0.000274  
0.000274  
0.000281  
0.000277  
0.000279  
0.000273  
0.000275  
0.000275  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000276  
0.000274  
0.000277  
0.000273  
0.000274  
0.000272  
0.000273  
0.000274  
0.000276  
0.000275  
0.000274  
0.000276  
0.000274  
0.000274  
0.000274  
0.000274  
0.000276  
0.000274  
0.000274  
0.000274  
0.000299  
0.000272  
0.000274  
0.000274  
0.000274  
0.000274  
0.000276  
0.000274  
0.000273  
0.000274  
0.000274  
0.000274  
0.000290  
0.000279  
0.000276  
0.000274  
0.000274  
0.000275  
0.000274  
0.000276  
0.000274  
0.000275  
0.000275  
0.000275  
0.000277  
0.000274  
0.000275  
0.000276  
0.000281  
0.000278  
0.000284  
0.000276  
0.000273  
0.000275  
0.000275  
0.000275  
0.000274  
0.000276  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000278  
0.000275  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000273  
0.000279  
0.000276  
0.000275  
0.000275  
0.000274  
0.000274  
0.000275  
0.000275  
0.000279  
0.000275  
0.000274  
0.000275  
0.000301  
0.000274  
0.000277  
0.000274  
0.000275  
0.000276  
0.000275  
0.000274  
0.000275  
0.000275  
0.000275  
0.000273  
0.000418  
0.000276  
0.000276  
0.000277  
0.000274  
0.000276  
0.000276  
0.000275  
0.000275  
0.000275  
0.000275  
0.000278  
0.000276  
0.000275  
0.000275  
0.000276  
0.000287  
0.000280  
0.000281  
0.000277  
0.000275  
0.000279  
0.000275  
0.000275  
0.000276  
0.000276  
0.000276  
0.000276  
0.000276  
0.000275  
0.000275  
0.000276  
0.000277  
0.000275  
0.000275  
0.000276  
0.000273  
0.000276  
0.000275  
0.000275  
0.000276  
0.000276  
0.000275  
0.000276  
0.000275  
0.000275  
0.000276  
0.000275  
0.000279  
0.000276  
0.000278  
0.000275  
0.000303  
0.000276  
0.000276  
0.000275  
0.000276  
0.000276  
0.000275  
0.000275  
0.000276  
0.000275  
0.000276  
0.000276  
0.000386  
0.000274  
0.000275  
0.000278  
0.000274  
0.000276  
0.000275  
0.000275  
0.000275  
0.000274  
0.000275  
0.000275  
0.000275  
0.000277  
0.000275  
0.000275  
0.000284  
0.000278  
0.000281  
0.000276  
0.000273  
0.000276  
0.000275  
0.000275  
0.000275  
0.000276  
0.000276  
0.000276  
0.000279  
0.000275  
0.000275  
0.000275  
0.000276  
0.000274  
0.000274  
0.000274  
0.000274  
0.000275  
0.000275  
0.000278  
0.000276  
0.000276  
0.000275  
0.000275  
0.000274  
0.000276  
0.000275  
0.000275  
0.000274  
0.000274  
0.000274  
0.000273  
0.000304  
0.000276  
0.000275  
0.000275  
0.000275  
0.000275  
0.000276  
0.000277  
0.000275  
0.000276  
0.000274  
0.000275  
0.000289  
0.000271  
0.000271  
0.000271  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000273  
0.000273  
0.000271  
0.000272  
0.000272  
0.000271  
0.000273  
0.000278  
0.000275  
0.000276  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000275  
0.000271  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000274  
0.000274  
0.000272  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000273  
0.000272  
0.000272  
0.000271  
0.000271  
0.000273  
0.000301  
0.000272  
0.000273  
0.000274  
0.000272  
0.000272  
0.000273  
0.000271  
0.000272  
0.000273  
0.000272  
0.000273  
0.000302  
0.000285  
0.000283  
0.000284  
0.000284  
0.000284  
0.000282  
0.000284  
0.000283  
0.000284  
0.000283  
0.000282  
0.000286  
0.000282  
0.000283  
0.000282  
0.000288  
0.000289  
0.000293  
0.000283  
0.000283  
0.000283  
0.000284  
0.000283  
0.000283  
0.000283  
0.000282  
0.000282  
0.000283  
0.000283  
0.000282  
0.000282  
0.000285  
0.000284  
0.000284  
0.000285  
0.000283  
0.000284  
0.000283  
0.000283  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000282  
0.000282  
0.000286  
0.000287  
0.000284  
0.000283  
0.000283  
0.000318  
0.000283  
0.000284  
0.000286  
0.000283  
0.000282  
0.000283  
0.000285  
0.000287  
0.000287  
0.000282  
0.000283  
0.000303  
0.000280  
0.000280  
0.000278  
0.000279  
0.000280  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000280  
0.000280  
0.000280  
0.000284  
0.000284  
0.000287  
0.000282  
0.000279  
0.000283  
0.000280  
0.000280  
0.000279  
0.000280  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000279  
0.000280  
0.000280  
0.000280  
0.000279  
0.000279  
0.000279  
0.000280  
0.000281  
0.000279  
0.000279  
0.000279  
0.000278  
0.000280  
0.000281  
0.000279  
0.000280  
0.000279  
0.000281  
0.000280  
0.000309  
0.000282  
0.000279  
0.000280  
0.000279  
0.000279  
0.000283  
0.000279  
0.000279  
0.000279  
0.000279  
0.000278  
0.000300  
0.000287  
0.000287  
0.000284  
0.000286  
0.000284  
0.000284  
0.000284  
0.000284  
0.000286  
0.000284  
0.000284  
0.000284  
0.000286  
0.000286  
0.000286  
0.000288  
0.000291  
0.000296  
0.000284  
0.000287  
0.000283  
0.000285  
0.000284  
0.000283  
0.000285  
0.000284  
0.000284  
0.000286  
0.000286  
0.000286  
0.000287  
0.000285  
0.000288  
0.000285  
0.000288  
0.000284  
0.000283  
0.000285  
0.000283  
0.000284  
0.000287  
0.000284  
0.000284  
0.000285  
0.000286  
0.000286  
0.000287  
0.000288  
0.000288  
0.000284  
0.000286  
0.000315  
0.000284  
0.000284  
0.000284  
0.000283  
0.000286  
0.000283  
0.000283  
0.000286  
0.000286  
0.000286  
0.000287  
0.000480  
0.000291  
0.000286  
0.000285  
0.000285  
0.000286  
0.000285  
0.000288  
0.000285  
0.000287  
0.000285  
0.000287  
0.000287  
0.000286  
0.000286  
0.000285  
0.000285  
0.000290  
0.000294  
0.000285  
0.000285  
0.000285  
0.000285  
0.000284  
0.000285  
0.000285  
0.000285  
0.000285  
0.000289  
0.000285  
0.000286  
0.000286  
0.000287  
0.000285  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000286  
0.000285  
0.000285  
0.000285  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000287  
0.000287  
0.000288  
0.000285  
0.000318  
0.000286  
0.000285  
0.000285  
0.000285  
0.000286  
0.000286  
0.000286  
0.000285  
0.000286  
0.000285  
0.000286  
0.000285  
0.000275  
0.000274  
0.000272  
0.000274  
0.000272  
0.000273  
0.000273  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000274  
0.000272  
0.000277  
0.000275  
0.000278  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000277  
0.000274  
0.000273  
0.000273  
0.000300  
0.000275  
0.000272  
0.000273  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000283  
0.000278  
0.000279  
0.000274  
0.000275  
0.000276  
0.000273  
0.000273  
0.000272  
0.000271  
0.000274  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000276  
0.000275  
0.000279  
0.000274  
0.000275  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000271  
0.000273  
0.000272  
0.000272  
0.000276  
0.000274  
0.000273  
0.000276  
0.000274  
0.000271  
0.000270  
0.000271  
0.000271  
0.000273  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000275  
0.000275  
0.000275  
0.000301  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000273  
0.000273  
0.000271  
0.000273  
0.000273  
0.000273  
0.000406  
0.000273  
0.000269  
0.000269  
0.000271  
0.000276  
0.000270  
0.000270  
0.000271  
0.000270  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000275  
0.000275  
0.000276  
0.000270  
0.000275  
0.000272  
0.000271  
0.000271  
0.000270  
0.000273  
0.000270  
0.000270  
0.000271  
0.000271  
0.000270  
0.000272  
0.000273  
0.000271  
0.000273  
0.000271  
0.000271  
0.000271  
0.000270  
0.000270  
0.000270  
0.000271  
0.000270  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000274  
0.000269  
0.000269  
0.000271  
0.000302  
0.000270  
0.000270  
0.000270  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000273  
0.000270  
0.000270  
0.000296  
0.000275  
0.000275  
0.000275  
0.000274  
0.000276  
0.000275  
0.000276  
0.000275  
0.000275  
0.000275  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000285  
0.000280  
0.000281  
0.000275  
0.000275  
0.000276  
0.000275  
0.000275  
0.000274  
0.000275  
0.000276  
0.000274  
0.000274  
0.000274  
0.000275  
0.000274  
0.000276  
0.000276  
0.000276  
0.000274  
0.000274  
0.000274  
0.000275  
0.000276  
0.000275  
0.000274  
0.000275  
0.000275  
0.000275  
0.000274  
0.000275  
0.000274  
0.000276  
0.000276  
0.000274  
0.000274  
0.000304  
0.000274  
0.000277  
0.000275  
0.000275  
0.000275  
0.000274  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000287  
0.000273  
0.000271  
0.000272  
0.000270  
0.000274  
0.000272  
0.000271  
0.000271  
0.000271  
0.000273  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000277  
0.000276  
0.000278  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000270  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000273  
0.000272  
0.000276  
0.000271  
0.000274  
0.000271  
0.000270  
0.000270  
0.000271  
0.000271  
0.000275  
0.000272  
0.000271  
0.000272  
0.000270  
0.000271  
0.000273  
0.000272  
0.000272  
0.000272  
0.000300  
0.000270  
0.000271  
0.000270  
0.000271  
0.000272  
0.000270  
0.000271  
0.000271  
0.000273  
0.000271  
0.000270  
0.000298  
0.000282  
0.000283  
0.000283  
0.000283  
0.000287  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000283  
0.000282  
0.000284  
0.000283  
0.000285  
0.000287  
0.000289  
0.000289  
0.000282  
0.000284  
0.000283  
0.000285  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000284  
0.000283  
0.000282  
0.000282  
0.000286  
0.000284  
0.000283  
0.000282  
0.000283  
0.000283  
0.000283  
0.000283  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000283  
0.000284  
0.000284  
0.000283  
0.000283  
0.000283  
0.000282  
0.000315  
0.000282  
0.000284  
0.000282  
0.000283  
0.000283  
0.000283  
0.000282  
0.000305  
0.000282  
0.000285  
0.000283  
0.000292  
0.000280  
0.000279  
0.000280  
0.000279  
0.000280  
0.000280  
0.000280  
0.000280  
0.000279  
0.000279  
0.000279  
0.000280  
0.000279  
0.000280  
0.000280  
0.000281  
0.000286  
0.000285  
0.000279  
0.000280  
0.000280  
0.000281  
0.000280  
0.000279  
0.000280  
0.000280  
0.000279  
0.000280  
0.000279  
0.000280  
0.000279  
0.000278  
0.000280  
0.000280  
0.000280  
0.000280  
0.000278  
0.000279  
0.000279  
0.000279  
0.000279  
0.000280  
0.000279  
0.000280  
0.000280  
0.000279  
0.000278  
0.000282  
0.000280  
0.000280  
0.000282  
0.000314  
0.000280  
0.000279  
0.000279  
0.000280  
0.000279  
0.000279  
0.000280  
0.000280  
0.000280  
0.000279  
0.000280  
0.000414  
0.000274  
0.000271  
0.000272  
0.000272  
0.000276  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000273  
0.000276  
0.000280  
0.000280  
0.000273  
0.000272  
0.000274  
0.000274  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000277  
0.000274  
0.000273  
0.000272  
0.000273  
0.000273  
0.000273  
0.000275  
0.000273  
0.000275  
0.000273  
0.000273  
0.000274  
0.000273  
0.000275  
0.000274  
0.000279  
0.000272  
0.000272  
0.000272  
0.000303  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000272  
0.000273  
0.000285  
0.000274  
0.000275  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000273  
0.000274  
0.000272  
0.000272  
0.000273  
0.000273  
0.000275  
0.000273  
0.000278  
0.000282  
0.000278  
0.000273  
0.000276  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000273  
0.000275  
0.000273  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000272  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000274  
0.000273  
0.000273  
0.000274  
0.000273  
0.000274  
0.000273  
0.000272  
0.000274  
0.000304  
0.000274  
0.000274  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000273  
0.000273  
0.000405  
0.000273  
0.000273  
0.000272  
0.000272  
0.000276  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000276  
0.000276  
0.000278  
0.000271  
0.000270  
0.000272  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000271  
0.000277  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000273  
0.000299  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000271  
0.000271  
0.000271  
0.000286  
0.000276  
0.000273  
0.000275  
0.000272  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000272  
0.000272  
0.000273  
0.000278  
0.000276  
0.000279  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000273  
0.000273  
0.000272  
0.000274  
0.000272  
0.000272  
0.000272  
0.000272  
0.000274  
0.000273  
0.000274  
0.000275  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000273  
0.000272  
0.000272  
0.000275  
0.000274  
0.000272  
0.000271  
0.000273  
0.000300  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000305  
0.000286  
0.000278  
0.000276  
0.000277  
0.000278  
0.000278  
0.000279  
0.000278  
0.000280  
0.000277  
0.000277  
0.000277  
0.000277  
0.000277  
0.000275  
0.000283  
0.000283  
0.000284  
0.000277  
0.000276  
0.000280  
0.000277  
0.000278  
0.000277  
0.000277  
0.000278  
0.000277  
0.000278  
0.000277  
0.000276  
0.000276  
0.000282  
0.000277  
0.000280  
0.000276  
0.000278  
0.000278  
0.000277  
0.000277  
0.000277  
0.000277  
0.000279  
0.000277  
0.000277  
0.000277  
0.000276  
0.000276  
0.000280  
0.000277  
0.000276  
0.000276  
0.000307  
0.000278  
0.000277  
0.000276  
0.000277  
0.000277  
0.000278  
0.000278  
0.000277  
0.000283  
0.000276  
0.000278  
0.000296  
0.000274  
0.000274  
0.000273  
0.000272  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000275  
0.000275  
0.000275  
0.000275  
0.000277  
0.000279  
0.000283  
0.000273  
0.000273  
0.000273  
0.000273  
0.000274  
0.000273  
0.000273  
0.000275  
0.000273  
0.000275  
0.000275  
0.000275  
0.000275  
0.000275  
0.000274  
0.000273  
0.000274  
0.000274  
0.000273  
0.000275  
0.000279  
0.000273  
0.000275  
0.000273  
0.000274  
0.000275  
0.000275  
0.000275  
0.000278  
0.000275  
0.000274  
0.000273  
0.000272  
0.000304  
0.000273  
0.000274  
0.000273  
0.000274  
0.000276  
0.000273  
0.000275  
0.000275  
0.000278  
0.000275  
0.000275  
0.000305  
0.000284  
0.000285  
0.000284  
0.000283  
0.000283  
0.000283  
0.000282  
0.000283  
0.000283  
0.000283  
0.000282  
0.000282  
0.000287  
0.000283  
0.000282  
0.000287  
0.000289  
0.000290  
0.000284  
0.000284  
0.000283  
0.000281  
0.000282  
0.000284  
0.000283  
0.000283  
0.000283  
0.000287  
0.000283  
0.000283  
0.000285  
0.000289  
0.000284  
0.000286  
0.000283  
0.000284  
0.000285  
0.000283  
0.000286  
0.000282  
0.000284  
0.000286  
0.000282  
0.000283  
0.000282  
0.000283  
0.000283  
0.000285  
0.000286  
0.000284  
0.000285  
0.000314  
0.000282  
0.000284  
0.000283  
0.000282  
0.000284  
0.000297  
0.000284  
0.000284  
0.000283  
0.000283  
0.000284  
0.000306  
0.000285  
0.000285  
0.000286  
0.000285  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000320  
0.000286  
0.000287  
0.000286  
0.000286  
0.000286  
0.000285  
0.000290  
0.000292  
0.000285  
0.000285  
0.000287  
0.000287  
0.000286  
0.000285  
0.000286  
0.000286  
0.000286  
0.000289  
0.000285  
0.000285  
0.000286  
0.000285  
0.000286  
0.000286  
0.000285  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000286  
0.000287  
0.000286  
0.000286  
0.000286  
0.000286  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000318  
0.000286  
0.000286  
0.000287  
0.000286  
0.000285  
0.000286  
0.000288  
0.000287  
0.000289  
0.000286  
0.000286  
0.000283  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000270  
0.000271  
0.000272  
0.000273  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000270  
0.000275  
0.000275  
0.000279  
0.000271  
0.000272  
0.000272  
0.000271  
0.000272  
0.000274  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000282  
0.000271  
0.000275  
0.000277  
0.000273  
0.000272  
0.000272  
0.000272  
0.000270  
0.000272  
0.000271  
0.000273  
0.000272  
0.000272  
0.000272  
0.000271  
0.000270  
0.000272  
0.000273  
0.000275  
0.000272  
0.000273  
0.000298  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000275  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000288  
0.000273  
0.000271  
0.000271  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000271  
0.000274  
0.000272  
0.000272  
0.000273  
0.000271  
0.000271  
0.000276  
0.000278  
0.000280  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000275  
0.000275  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000276  
0.000272  
0.000271  
0.000300  
0.000271  
0.000271  
0.000272  
0.000271  
0.000276  
0.000273  
0.000272  
0.000273  
0.000275  
0.000272  
0.000271  
0.000289  
0.000273  
0.000276  
0.000270  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000284  
0.000272  
0.000271  
0.000271  
0.000271  
0.000272  
0.000278  
0.000275  
0.000279  
0.000275  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000274  
0.000273  
0.000271  
0.000272  
0.000271  
0.000271  
0.000270  
0.000271  
0.000276  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000273  
0.000272  
0.000271  
0.000271  
0.000298  
0.000273  
0.000274  
0.000272  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000300  
0.000289  
0.000286  
0.000286  
0.000287  
0.000291  
0.000287  
0.000286  
0.000287  
0.000288  
0.000288  
0.000287  
0.000288  
0.000287  
0.000287  
0.000289  
0.000290  
0.000291  
0.000298  
0.000287  
0.000285  
0.000287  
0.000287  
0.000287  
0.000289  
0.000286  
0.000286  
0.000286  
0.000287  
0.000288  
0.000287  
0.000286  
0.000287  
0.000287  
0.000286  
0.000287  
0.000288  
0.000288  
0.000287  
0.000286  
0.000287  
0.000287  
0.000288  
0.000287  
0.000286  
0.000286  
0.000286  
0.000287  
0.000287  
0.000287  
0.000286  
0.000287  
0.000320  
0.000289  
0.000287  
0.000287  
0.000286  
0.000286  
0.000286  
0.000285  
0.000287  
0.000287  
0.000288  
0.000286  
0.000300  
0.000283  
0.000283  
0.000282  
0.000282  
0.000281  
0.000281  
0.000281  
0.000282  
0.000281  
0.000282  
0.000282  
0.000282  
0.000282  
0.000281  
0.000281  
0.000289  
0.000287  
0.000290  
0.000281  
0.000284  
0.000283  
0.000281  
0.000282  
0.000282  
0.000281  
0.000282  
0.000282  
0.000281  
0.000284  
0.000281  
0.000282  
0.000283  
0.000283  
0.000282  
0.000281  
0.000282  
0.000284  
0.000282  
0.000281  
0.000282  
0.000281  
0.000282  
0.000281  
0.000281  
0.000282  
0.000281  
0.000283  
0.000282  
0.000282  
0.000283  
0.000282  
0.000313  
0.000282  
0.000281  
0.000282  
0.000282  
0.000282  
0.000286  
0.000285  
0.000281  
0.000281  
0.000282  
0.000281  
0.000282  
0.000278  
0.000272  
0.000271  
0.000273  
0.000272  
0.000273  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000271  
0.000274  
0.000272  
0.000277  
0.000281  
0.000276  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000273  
0.000272  
0.000271  
0.000272  
0.000274  
0.000270  
0.000275  
0.000272  
0.000274  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000272  
0.000275  
0.000272  
0.000274  
0.000272  
0.000271  
0.000272  
0.000299  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000276  
0.000272  
0.000273  
0.000272  
0.000272  
0.000271  
0.000287  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000272  
0.000274  
0.000272  
0.000274  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000280  
0.000278  
0.000280  
0.000273  
0.000274  
0.000274  
0.000276  
0.000274  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000275  
0.000272  
0.000275  
0.000274  
0.000273  
0.000273  
0.000279  
0.000274  
0.000273  
0.000272  
0.000272  
0.000273  
0.000272  
0.000272  
0.000274  
0.000273  
0.000271  
0.000274  
0.000274  
0.000273  
0.000273  
0.000274  
0.000303  
0.000273  
0.000274  
0.000272  
0.000273  
0.000273  
0.000273  
0.000273  
0.000272  
0.000272  
0.000272  
0.000274  
0.000303  
0.000280  
0.000280  
0.000280  
0.000279  
0.000284  
0.000281  
0.000282  
0.000281  
0.000281  
0.000282  
0.000282  
0.000281  
0.000284  
0.000281  
0.000281  
0.000286  
0.000286  
0.000287  
0.000279  
0.000280  
0.000281  
0.000281  
0.000280  
0.000281  
0.000281  
0.000280  
0.000281  
0.000281  
0.000281  
0.000280  
0.000280  
0.000287  
0.000284  
0.000279  
0.000279  
0.000286  
0.000280  
0.000280  
0.000281  
0.000281  
0.000280  
0.000282  
0.000284  
0.000281  
0.000280  
0.000283  
0.000280  
0.000281  
0.000280  
0.000280  
0.000282  
0.000318  
0.000284  
0.000281  
0.000283  
0.000283  
0.000281  
0.000282  
0.000281  
0.000281  
0.000280  
0.000281  
0.000280  
0.000303  
0.000289  
0.000289  
0.000288  
0.000288  
0.000289  
0.000287  
0.000289  
0.000287  
0.000288  
0.000288  
0.000289  
0.000288  
0.000290  
0.000287  
0.000291  
0.000292  
0.000292  
0.000298  
0.000289  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000290  
0.000289  
0.000289  
0.000287  
0.000289  
0.000313  
0.000289  
0.000289  
0.000287  
0.000288  
0.000289  
0.000288  
0.000287  
0.000290  
0.000287  
0.000288  
0.000287  
0.000287  
0.000288  
0.000288  
0.000287  
0.000291  
0.000288  
0.000289  
0.000287  
0.000288  
0.000288  
0.000320  
0.000288  
0.000288  
0.000287  
0.000288  
0.000288  
0.000288  
0.000289  
0.000289  
0.000287  
0.000288  
0.000288  
0.000291  
0.000273  
0.000273  
0.000273  
0.000274  
0.000277  
0.000272  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000271  
0.000272  
0.000271  
0.000276  
0.000277  
0.000280  
0.000273  
0.000273  
0.000271  
0.000272  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000273  
0.000273  
0.000275  
0.000274  
0.000274  
0.000272  
0.000271  
0.000272  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000273  
0.000271  
0.000275  
0.000274  
0.000273  
0.000273  
0.000274  
0.000300  
0.000272  
0.000272  
0.000272  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000272  
0.000272  
0.000272  
0.000291  
0.000273  
0.000274  
0.000275  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000274  
0.000277  
0.000273  
0.000273  
0.000274  
0.000273  
0.000274  
0.000280  
0.000280  
0.000280  
0.000275  
0.000273  
0.000274  
0.000273  
0.000275  
0.000273  
0.000274  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000273  
0.000276  
0.000274  
0.000273  
0.000273  
0.000274  
0.000274  
0.000274  
0.000273  
0.000273  
0.000273  
0.000276  
0.000273  
0.000274  
0.000275  
0.000273  
0.000273  
0.000274  
0.000274  
0.000273  
0.000274  
0.000302  
0.000274  
0.000274  
0.000276  
0.000274  
0.000274  
0.000272  
0.000274  
0.000274  
0.000276  
0.000273  
0.000274  
0.000283  
0.000268  
0.000274  
0.000267  
0.000274  
0.000267  
0.000262  
0.000264  
0.000265  
0.000267  
0.000269  
0.000267  
0.000264  
0.000263  
0.000271  
0.000268  
0.000274  
0.000267  
0.000268  
0.000265  
0.000267  
0.000263  
0.000270  
0.000265  
0.000264  
0.000272  
0.000269  
0.000264  
0.000267  
0.000265  
0.000263  
0.000265  
0.000274  
0.000273  
0.000267  
0.000268  
0.000269  
0.000264  
0.000269  
0.000267  
0.000263  
0.000268  
0.000267  
0.000265  
0.000265  
0.000270  
0.000264  
0.000264  
0.000270  
0.000266  
0.000266  
0.000263  
0.000289  
0.000270  
0.000269  
0.000267  
0.000264  
0.000266  
0.000268  
0.000265  
0.000266  
0.000268  
0.000265  
0.000269  
0.000289  
0.000293  
0.000268  
0.000277  
0.000274  
0.000269  
0.000269  
0.000271  
0.000266  
0.000274  
0.000268  
0.000270  
0.000270  
0.000268  
0.000268  
0.000267  
0.000272  
0.000278  
0.000273  
0.000267  
0.000271  
0.000268  
0.000273  
0.000271  
0.000267  
0.000267  
0.000271  
0.000272  
0.000272  
0.000272  
0.000266  
0.000269  
0.000276  
0.000271  
0.000270  
0.000270  
0.000276  
0.000266  
0.000274  
0.000270  
0.000266  
0.000268  
0.000267  
0.000272  
0.000272  
0.000271  
0.000267  
0.000273  
0.000270  
0.000269  
0.000267  
0.000278  
0.000301  
0.000266  
0.000273  
0.000266  
0.000268  
0.000267  
0.000272  
0.000271  
0.000266  
0.000270  
0.000275  
0.000273  
0.000283  
0.000275  
0.000274  
0.000275  
0.000273  
0.000273  
0.000268  
0.000267  
0.000269  
0.000268  
0.000274  
0.000268  
0.000267  
0.000272  
0.000270  
0.000273  
0.000277  
0.000272  
0.000279  
0.000273  
0.000273  
0.000268  
0.000269  
0.000269  
0.000272  
0.000268  
0.000273  
0.000268  
0.000268  
0.000269  
0.000267  
0.000274  
0.000273  
0.000274  
0.000275  
0.000275  
0.000274  
0.000269  
0.000273  
0.000268  
0.000274  
0.000267  
0.000270  
0.000269  
0.000268  
0.000270  
0.000267  
0.000273  
0.000276  
0.000274  
0.000272  
0.000272  
0.000298  
0.000268  
0.000273  
0.000267  
0.000270  
0.000273  
0.000269  
0.000269  
0.000268  
0.000269  
0.000268  
0.000273  
0.000289  
0.000273  
0.000272  
0.000272  
0.000272  
0.000270  
0.000270  
0.000271  
0.000271  
0.000267  
0.000275  
0.000272  
0.000273  
0.000268  
0.000272  
0.000269  
0.000271  
0.000280  
0.000278  
0.000269  
0.000270  
0.000273  
0.000269  
0.000274  
0.000268  
0.000272  
0.000273  
0.000268  
0.000272  
0.000269  
0.000272  
0.000268  
0.000278  
0.000272  
0.000270  
0.000274  
0.000274  
0.000268  
0.000268  
0.000270  
0.000267  
0.000271  
0.000269  
0.000271  
0.000269  
0.000272  
0.000272  
0.000267  
0.000276  
0.000268  
0.000269  
0.000267  
0.000298  
0.000267  
0.000268  
0.000270  
0.000267  
0.000272  
0.000274  
0.000273  
0.000271  
0.000270  
0.000267  
0.000270  
0.000286  
0.000271  
0.000270  
0.000274  
0.000275  
0.000270  
0.000271  
0.000277  
0.000274  
0.000275  
0.000271  
0.000271  
0.000274  
0.000270  
0.000269  
0.000270  
0.000274  
0.000276  
0.000280  
0.000278  
0.000273  
0.000271  
0.000269  
0.000271  
0.000273  
0.000275  
0.000270  
0.000275  
0.000270  
0.000272  
0.000271  
0.000269  
0.000275  
0.000274  
0.000275  
0.000274  
0.000274  
0.000270  
0.000271  
0.000271  
0.000274  
0.000272  
0.000268  
0.000275  
0.000269  
0.000269  
0.000276  
0.000269  
0.000272  
0.000271  
0.000275  
0.000275  
0.000303  
0.000271  
0.000271  
0.000279  
0.000275  
0.000271  
0.000270  
0.000271  
0.000274  
0.000270  
0.000275  
0.000270  
0.000305  
0.000291  
0.000286  
0.000288  
0.000289  
0.000287  
0.000286  
0.000285  
0.000292  
0.000294  
0.000287  
0.000284  
0.000290  
0.000283  
0.000284  
0.000290  
0.000287  
0.000293  
0.000294  
0.000285  
0.000291  
0.000289  
0.000289  
0.000285  
0.000288  
0.000285  
0.000286  
0.000289  
0.000289  
0.000286  
0.000284  
0.000289  
0.000287  
0.000295  
0.000295  
0.000286  
0.000285  
0.000284  
0.000284  
0.000286  
0.000288  
0.000286  
0.000286  
0.000288  
0.000286  
0.000285  
0.000294  
0.000289  
0.000290  
0.000286  
0.000291  
0.000290  
0.000328  
0.000286  
0.000288  
0.000287  
0.000285  
0.000286  
0.000292  
0.000292  
0.000286  
0.000286  
0.000283  
0.000294  
0.000282  
0.000276  
0.000274  
0.000270  
0.000269  
0.000276  
0.000269  
0.000269  
0.000274  
0.000269  
0.000268  
0.000270  
0.000269  
0.000268  
0.000273  
0.000268  
0.000275  
0.000273  
0.000281  
0.000271  
0.000273  
0.000271  
0.000269  
0.000269  
0.000273  
0.000272  
0.000271  
0.000270  
0.000269  
0.000268  
0.000274  
0.000272  
0.000277  
0.000271  
0.000274  
0.000269  
0.000276  
0.000270  
0.000270  
0.000270  
0.000272  
0.000268  
0.000269  
0.000274  
0.000273  
0.000269  
0.000270  
0.000271  
0.000279  
0.000274  
0.000269  
0.000273  
0.000302  
0.000269  
0.000271  
0.000269  
0.000269  
0.000274  
0.000270  
0.000269  
0.000270  
0.000269  
0.000269  
0.000278  
0.000282  
0.000275  
0.000268  
0.000274  
0.000271  
0.000274  
0.000269  
0.000273  
0.000268  
0.000270  
0.000272  
0.000269  
0.000271  
0.000275  
0.000277  
0.000267  
0.000277  
0.000276  
0.000278  
0.000271  
0.000268  
0.000269  
0.000269  
0.000273  
0.000273  
0.000268  
0.000268  
0.000269  
0.000268  
0.000269  
0.000272  
0.000270  
0.000275  
0.000273  
0.000274  
0.000275  
0.000271  
0.000269  
0.000273  
0.000272  
0.000274  
0.000274  
0.000270  
0.000274  
0.000276  
0.000269  
0.000268  
0.000275  
0.000271  
0.000272  
0.000268  
0.000270  
0.000298  
0.000269  
0.000278  
0.000268  
0.000268  
0.000268  
0.000272  
0.000280  
0.000276  
0.000270  
0.000269  
0.000268  
0.000281  
0.000277  
0.000269  
0.000273  
0.000273  
0.000272  
0.000268  
0.000269  
0.000268  
0.000268  
0.000269  
0.000273  
0.000274  
0.000270  
0.000272  
0.000270  
0.000272  
0.000273  
0.000276  
0.000272  
0.000272  
0.000273  
0.000269  
0.000270  
0.000268  
0.000269  
0.000272  
0.000273  
0.000268  
0.000269  
0.000272  
0.000272  
0.000274  
0.000270  
0.000275  
0.000273  
0.000269  
0.000272  
0.000266  
0.000270  
0.000275  
0.000267  
0.000267  
0.000275  
0.000269  
0.000268  
0.000272  
0.000275  
0.000271  
0.000268  
0.000276  
0.000277  
0.000303  
0.000273  
0.000269  
0.000272  
0.000268  
0.000267  
0.000269  
0.000272  
0.000271  
0.000269  
0.000268  
0.000273  
0.000284  
0.000276  
0.000270  
0.000269  
0.000271  
0.000275  
0.000269  
0.000269  
0.000269  
0.000276  
0.000275  
0.000275  
0.000269  
0.000269  
0.000269  
0.000270  
0.000280  
0.000278  
0.000281  
0.000269  
0.000270  
0.000271  
0.000269  
0.000274  
0.000274  
0.000268  
0.000274  
0.000273  
0.000272  
0.000271  
0.000270  
0.000271  
0.000276  
0.000274  
0.000281  
0.000274  
0.000275  
0.000268  
0.000268  
0.000276  
0.000274  
0.000269  
0.000270  
0.000274  
0.000273  
0.000270  
0.000271  
0.000272  
0.000273  
0.000271  
0.000269  
0.000270  
0.000302  
0.000271  
0.000270  
0.000268  
0.000268  
0.000271  
0.000275  
0.000274  
0.000269  
0.000269  
0.000269  
0.000268  
0.000283  
0.000276  
0.000269  
0.000277  
0.000270  
0.000274  
0.000273  
0.000270  
0.000270  
0.000266  
0.000271  
0.000266  
0.000271  
0.000272  
0.000268  
0.000267  
0.000277  
0.000271  
0.000275  
0.000272  
0.000269  
0.000273  
0.000269  
0.000268  
0.000268  
0.000267  
0.000267  
0.000267  
0.000273  
0.000271  
0.000268  
0.000274  
0.000273  
0.000269  
0.000274  
0.000273  
0.000271  
0.000271  
0.000269  
0.000267  
0.000272  
0.000267  
0.000267  
0.000280  
0.000273  
0.000273  
0.000267  
0.000267  
0.000269  
0.000269  
0.000270  
0.000269  
0.000299  
0.000272  
0.000267  
0.000273  
0.000272  
0.000274  
0.000267  
0.000267  
0.000273  
0.000271  
0.000269  
0.000272  
0.000289  
0.000276  
0.000277  
0.000273  
0.000276  
0.000272  
0.000272  
0.000271  
0.000273  
0.000279  
0.000276  
0.000279  
0.000274  
0.000275  
0.000273  
0.000273  
0.000278  
0.000278  
0.000280  
0.000272  
0.000276  
0.000271  
0.000274  
0.000274  
0.000281  
0.000276  
0.000271  
0.000277  
0.000274  
0.000272  
0.000278  
0.000273  
0.000275  
0.000275  
0.000278  
0.000274  
0.000275  
0.000274  
0.000274  
0.000277  
0.000277  
0.000274  
0.000272  
0.000276  
0.000273  
0.000273  
0.000277  
0.000279  
0.000275  
0.000278  
0.000274  
0.000275  
0.000310  
0.000273  
0.000277  
0.000275  
0.000275  
0.000276  
0.000276  
0.000276  
0.000277  
0.000272  
0.000279  
0.000272  
0.000282  
0.000276  
0.000270  
0.000274  
0.000272  
0.000273  
0.000269  
0.000269  
0.000273  
0.000272  
0.000270  
0.000270  
0.000275  
0.000272  
0.000274  
0.000271  
0.000275  
0.000277  
0.000284  
0.000274  
0.000273  
0.000275  
0.000269  
0.000269  
0.000274  
0.000274  
0.000270  
0.000268  
0.000271  
0.000270  
0.000280  
0.000274  
0.000274  
0.000270  
0.000275  
0.000275  
0.000269  
0.000274  
0.000268  
0.000269  
0.000273  
0.000270  
0.000271  
0.000269  
0.000275  
0.000274  
0.000276  
0.000290  
0.000271  
0.000271  
0.000271  
0.000272  
0.000297  
0.000270  
0.000271  
0.000269  
0.000271  
0.000270  
0.000270  
0.000273  
0.000270  
0.000274  
0.000271  
0.000271  
0.000394  
0.000273  
0.000270  
0.000272  
0.000268  
0.000275  
0.000269  
0.000268  
0.000273  
0.000274  
0.000276  
0.000268  
0.000269  
0.000271  
0.000279  
0.000270  
0.000275  
0.000273  
0.000277  
0.000269  
0.000273  
0.000273  
0.000275  
0.000269  
0.000279  
0.000276  
0.000277  
0.000269  
0.000271  
0.000274  
0.000271  
0.000275  
0.000270  
0.000269  
0.000270  
0.000268  
0.000273  
0.000269  
0.000269  
0.000268  
0.000274  
0.000272  
0.000273  
0.000270  
0.000268  
0.000274  
0.000273  
0.000268  
0.000274  
0.000274  
0.000273  
0.000267  
0.000303  
0.000270  
0.000274  
0.000272  
0.000268  
0.000275  
0.000273  
0.000269  
0.000267  
0.000269  
0.000276  
0.000273  
0.000290  
0.000273  
0.000269  
0.000269  
0.000274  
0.000274  
0.000270  
0.000269  
0.000275  
0.000268  
0.000269  
0.000275  
0.000270  
0.000270  
0.000272  
0.000275  
0.000277  
0.000275  
0.000276  
0.000268  
0.000267  
0.000272  
0.000271  
0.000273  
0.000274  
0.000268  
0.000275  
0.000268  
0.000270  
0.000270  
0.000274  
0.000269  
0.000271  
0.000272  
0.000271  
0.000269  
0.000273  
0.000274  
0.000272  
0.000284  
0.000273  
0.000270  
0.000273  
0.000268  
0.000269  
0.000270  
0.000272  
0.000270  
0.000270  
0.000271  
0.000268  
0.000269  
0.000302  
0.000271  
0.000275  
0.000269  
0.000269  
0.000268  
0.000267  
0.000270  
0.000293  
0.000272  
0.000271  
0.000274  
0.000284  
0.000270  
0.000276  
0.000270  
0.000268  
0.000273  
0.000267  
0.000273  
0.000268  
0.000270  
0.000267  
0.000273  
0.000270  
0.000272  
0.000273  
0.000272  
0.000272  
0.000273  
0.000277  
0.000267  
0.000273  
0.000273  
0.000268  
0.000270  
0.000271  
0.000274  
0.000268  
0.000272  
0.000270  
0.000268  
0.000274  
0.000269  
0.000269  
0.000270  
0.000269  
0.000269  
0.000274  
0.000275  
0.000268  
0.000272  
0.000272  
0.000274  
0.000269  
0.000271  
0.000274  
0.000268  
0.000269  
0.000271  
0.000275  
0.000270  
0.000268  
0.000273  
0.000299  
0.000274  
0.000267  
0.000273  
0.000273  
0.000270  
0.000269  
0.000275  
0.000273  
0.000271  
0.000272  
0.000271  
0.000327  
0.000301  
0.000294  
0.000303  
0.000299  
0.000297  
0.000301  
0.000300  
0.000298  
0.000300  
0.000295  
0.000298  
0.000301  
0.000297  
0.000297  
0.000299  
0.000301  
0.000310  
0.000310  
0.000298  
0.000300  
0.000302  
0.000297  
0.000297  
0.000299  
0.000300  
0.000295  
0.000297  
0.000305  
0.000300  
0.000301  
0.000300  
0.000302  
0.000295  
0.000296  
0.000298  
0.000301  
0.000296  
0.000301  
0.000296  
0.000299  
0.000305  
0.000296  
0.000297  
0.000296  
0.000298  
0.000306  
0.000296  
0.000305  
0.000295  
0.000297  
0.000300  
0.000337  
0.000294  
0.000302  
0.000298  
0.000297  
0.000295  
0.000295  
0.000320  
0.000299  
0.000300  
0.000301  
0.000299  
0.000289  
0.000276  
0.000274  
0.000275  
0.000271  
0.000272  
0.000273  
0.000272  
0.000275  
0.000275  
0.000274  
0.000278  
0.000279  
0.000271  
0.000275  
0.000270  
0.000276  
0.000280  
0.000280  
0.000271  
0.000270  
0.000273  
0.000271  
0.000274  
0.000270  
0.000270  
0.000273  
0.000277  
0.000273  
0.000271  
0.000271  
0.000272  
0.000278  
0.000273  
0.000278  
0.000277  
0.000274  
0.000271  
0.000273  
0.000272  
0.000271  
0.000273  
0.000276  
0.000276  
0.000270  
0.000274  
0.000271  
0.000273  
0.000271  
0.000271  
0.000271  
0.000270  
0.000304  
0.000271  
0.000270  
0.000279  
0.000271  
0.000272  
0.000275  
0.000276  
0.000272  
0.000270  
0.000272  
0.000275  
0.000305  
0.000276  
0.000273  
0.000274  
0.000271  
0.000277  
0.000281  
0.000278  
0.000275  
0.000271  
0.000276  
0.000274  
0.000274  
0.000271  
0.000273  
0.000270  
0.000278  
0.000280  
0.000284  
0.000279  
0.000272  
0.000274  
0.000271  
0.000276  
0.000277  
0.000275  
0.000270  
0.000272  
0.000270  
0.000271  
0.000270  
0.000270  
0.000277  
0.000272  
0.000272  
0.000275  
0.000272  
0.000275  
0.000275  
0.000275  
0.000277  
0.000270  
0.000276  
0.000271  
0.000271  
0.000276  
0.000272  
0.000270  
0.000276  
0.000271  
0.000270  
0.000276  
0.000299  
0.000273  
0.000277  
0.000275  
0.000275  
0.000270  
0.000275  
0.000277  
0.000273  
0.000269  
0.000271  
0.000275  
0.000290  
0.000271  
0.000270  
0.000270  
0.000275  
0.000271  
0.000270  
0.000272  
0.000271  
0.000275  
0.000271  
0.000271  
0.000270  
0.000269  
0.000268  
0.000272  
0.000280  
0.000279  
0.000291  
0.000268  
0.000270  
0.000269  
0.000273  
0.000273  
0.000270  
0.000273  
0.000270  
0.000274  
0.000270  
0.000274  
0.000273  
0.000270  
0.000279  
0.000274  
0.000275  
0.000276  
0.000269  
0.000275  
0.000274  
0.000270  
0.000274  
0.000269  
0.000269  
0.000269  
0.000270  
0.000269  
0.000274  
0.000270  
0.000276  
0.000274  
0.000271  
0.000274  
0.000299  
0.000270  
0.000274  
0.000278  
0.000269  
0.000276  
0.000277  
0.000269  
0.000275  
0.000270  
0.000273  
0.000281  

==> figs/source/breach6400_2.dat <==
0.000631 
0.000599 
0.000600 
0.000597 
0.000601 
0.000602 
0.000605 
0.000629 
0.000600 
0.000600 
0.000601 
0.000600 
0.000599 
0.000602 
0.000599 
0.000601 
0.000611 
0.000601 
0.000636 
0.000599 
0.000601 
0.000598 
0.000602 
0.000604 
0.000601 
0.000602 
0.000601 
0.000603 
0.000599 
0.000599 
0.000599 
0.000600 
0.000603 
0.000604 
0.000607 
0.000600 
0.000598 
0.000603 
0.000601 
0.000600 
0.000601 
0.000600 
0.000600 
0.000599 
0.000599 
0.000604 
0.000601 
0.000600 
0.000654 
0.000598 
0.000599 
0.000602 
0.000673 
0.000601 
0.000601 
0.000598 
0.000598 
0.000600 
0.000600 
0.000600 
0.000603 
0.000599 
0.000600 
0.000601 
0.000622 
0.000593 
0.000593 
0.000596 
0.000597 
0.000598 
0.000598 
0.000597 
0.000597 
0.000597 
0.000599 
0.000602 
0.000593 
0.000593 
0.000594 
0.000592 
0.000604 
0.000594 
0.000626 
0.000596 
0.000597 
0.000598 
0.000597 
0.000597 
0.000598 
0.000598 
0.000598 
0.000594 
0.000594 
0.000595 
0.000593 
0.000594 
0.000597 
0.000597 
0.000598 
0.000596 
0.000597 
0.000600 
0.000599 
0.000602 
0.000598 
0.000598 
0.000600 
0.000595 
0.000593 
0.000592 
0.000593 
0.000596 
0.000636 
0.000593 
0.000595 
0.000596 
0.000654 
0.000597 
0.000597 
0.000597 
0.000597 
0.000597 
0.000599 
0.000596 
0.000594 
0.000598 
0.000595 
0.000595 
0.000634 
0.000618 
0.000616 
0.000617 
0.000615 
0.000618 
0.000616 
0.000615 
0.000618 
0.000615 
0.000616 
0.000614 
0.000615 
0.000615 
0.000614 
0.000615 
0.000616 
0.000616 
0.000651 
0.000614 
0.000614 
0.000615 
0.000615 
0.000615 
0.000616 
0.000617 
0.000615 
0.000614 
0.000619 
0.000614 
0.000616 
0.000615 
0.000613 
0.000620 
0.000615 
0.000617 
0.000617 
0.000616 
0.000615 
0.000614 
0.000618 
0.000617 
0.000616 
0.000615 
0.000618 
0.000615 
0.000616 
0.000615 
0.000677 
0.000617 
0.000618 
0.000642 
0.000677 
0.000613 
0.000615 
0.000615 
0.000616 
0.000616 
0.000617 
0.000615 
0.000618 
0.000618 
0.000616 
0.000615 
0.000627 
0.000614 
0.000612 
0.000613 
0.000611 
0.000612 
0.000616 
0.000612 
0.000615 
0.000611 
0.000612 
0.000614 
0.000613 
0.000611 
0.000611 
0.000612 
0.000607 
0.000612 
0.000649 
0.000614 
0.000612 
0.000611 
0.000613 
0.000612 
0.000611 
0.000615 
0.000613 
0.000613 
0.000612 
0.000613 
0.000612 
0.000615 
0.000615 
0.000617 
0.000612 
0.000615 
0.000613 
0.000612 
0.000612 
0.000612 
0.000614 
0.000614 
0.000611 
0.000614 
0.000611 
0.000616 
0.000611 
0.000614 
0.000664 
0.000611 
0.000613 
0.000611 
0.000673 
0.000611 
0.000612 
0.000614 
0.000614 
0.000616 
0.000613 
0.000611 
0.000613 
0.000613 
0.000612 
0.000613 
0.000629 
0.000602 
0.000600 
0.000599 
0.000600 
0.000602 
0.000596 
0.000597 
0.000598 
0.000598 
0.000599 
0.000601 
0.000600 
0.000600 
0.000600 
0.000600 
0.000602 
0.000600 
0.000634 
0.000599 
0.000602 
0.000600 
0.000599 
0.000599 
0.000598 
0.000603 
0.000598 
0.000600 
0.000599 
0.000602 
0.000601 
0.000602 
0.000603 
0.000601 
0.000598 
0.000600 
0.000599 
0.000600 
0.000623 
0.000599 
0.000597 
0.000600 
0.000598 
0.000600 
0.000604 
0.000601 
0.000600 
0.000599 
0.000649 
0.000600 
0.000603 
0.000598 
0.000661 
0.000598 
0.000597 
0.000598 
0.000606 
0.000603 
0.000599 
0.000605 
0.000599 
0.000599 
0.000599 
0.000600 
0.000632 
0.000607 
0.000602 
0.000601 
0.000610 
0.000602 
0.000600 
0.000605 
0.000606 
0.000601 
0.000605 
0.000599 
0.000601 
0.000603 
0.000607 
0.000600 
0.000608 
0.000606 
0.000631 
0.000604 
0.000600 
0.000600 
0.000598 
0.000601 
0.000600 
0.000614 
0.000598 
0.000607 
0.000599 
0.000600 
0.000599 
0.000598 
0.000606 
0.000604 
0.000602 
0.000601 
0.000606 
0.000599 
0.000606 
0.000602 
0.000602 
0.000598 
0.000601 
0.000600 
0.000600 
0.000599 
0.000600 
0.000603 
0.000650 
0.000600 
0.000598 
0.000601 
0.000655 
0.000599 
0.000600 
0.000603 
0.000600 
0.000610 
0.000599 
0.000599 
0.000607 
0.000600 
0.000603 
0.000600 
0.000633 
0.000608 
0.000610 
0.000608 
0.000608 
0.000620 
0.000608 
0.000608 
0.000623 
0.000608 
0.000622 
0.000620 
0.000607 
0.000633 
0.000614 
0.000611 
0.000616 
0.000609 
0.000641 
0.000607 
0.000619 
0.000609 
0.000606 
0.000606 
0.000609 
0.000607 
0.000616 
0.000605 
0.000607 
0.000657 
0.000641 
0.000635 
0.000608 
0.000613 
0.000608 
0.000608 
0.000610 
0.000607 
0.000621 
0.000609 
0.000616 
0.000609 
0.000607 
0.000638 
0.000610 
0.000608 
0.000610 
0.000608 
0.000653 
0.000610 
0.000610 
0.000608 
0.000659 
0.000605 
0.000645 
0.000605 
0.000607 
0.000609 
0.000608 
0.000610 
0.000608 
0.000610 
0.000672 
0.000610 
0.000626 
0.000611 
0.000613 
0.000612 
0.000613 
0.000615 
0.000612 
0.000613 
0.000613 
0.000611 
0.000614 
0.000611 
0.000613 
0.000608 
0.000607 
0.000607 
0.000615 
0.000612 
0.000649 
0.000615 
0.000611 
0.000613 
0.000612 
0.000612 
0.000610 
0.000612 
0.000610 
0.000613 
0.000611 
0.000614 
0.000612 
0.000614 
0.000611 
0.000616 
0.000615 
0.000612 
0.000610 
0.000613 
0.000612 
0.000610 
0.000612 
0.000613 
0.000613 
0.000614 
0.000621 
0.000609 
0.000610 
0.000609 
0.000657 
0.000611 
0.000613 
0.000612 
0.000668 
0.000613 
0.000615 
0.000609 
0.000613 
0.000609 
0.000612 
0.000610 
0.000608 
0.000607 
0.000608 
0.000608 
0.000663 
0.000651 
0.000652 
0.000641 
0.000648 
0.000650 
0.000614 
0.000611 
0.000613 
0.000613 
0.000615 
0.000616 
0.000618 
0.000612 
0.000612 
0.000614 
0.000652 
0.000650 
0.000664 
0.000753 
0.000651 
0.000643 
0.000611 
0.000611 
0.000615 
0.000615 
0.000615 
0.000620 
0.000620 
0.000615 
0.000621 
0.000617 
0.000652 
0.000653 
0.000650 
0.000650 
0.000650 
0.000644 
0.000613 
0.000659 
0.000613 
0.000615 
0.000617 
0.000616 
0.000616 
0.000614 
0.000612 
0.000613 
0.000673 
0.000650 
0.000652 
0.000648 
0.000683 
0.000650 
0.000613 
0.000622 
0.000620 
0.000613 
0.000618 
0.000617 
0.000618 
0.000616 
0.000613 
0.000614 
0.000630 
0.000639 
0.000638 
0.000637 
0.000635 
0.000639 
0.000641 
0.000637 
0.000639 
0.000653 
0.000635 
0.000634 
0.000638 
0.000637 
0.000637 
0.000636 
0.000644 
0.000641 
0.000677 
0.000639 
0.000637 
0.000640 
0.000641 
0.000636 
0.000636 
0.000637 
0.000638 
0.000637 
0.000666 
0.000637 
0.000636 
0.000639 
0.000642 
0.000644 
0.000641 
0.000639 
0.000641 
0.000639 
0.000635 
0.000634 
0.000638 
0.000636 
0.000639 
0.000636 
0.000637 
0.000639 
0.000637 
0.000638 
0.000688 
0.000638 
0.000639 
0.000640 
0.000704 
0.000641 
0.000635 
0.000636 
0.000635 
0.000635 
0.000639 
0.000636 
0.000634 
0.000635 
0.000637 
0.000637 
0.000647 
0.000621 
0.000644 
0.000653 
0.000644 
0.000652 
0.000653 
0.000652 
0.000644 
0.000613 
0.000612 
0.000610 
0.000614 
0.000620 
0.000616 
0.000614 
0.000621 
0.000621 
0.000667 
0.000652 
0.000645 
0.000650 
0.000652 
0.000651 
0.000661 
0.000612 
0.000614 
0.000619 
0.000615 
0.000616 
0.000617 
0.000617 
0.000659 
0.000620 
0.000653 
0.000655 
0.000645 
0.000650 
0.000651 
0.000644 
0.000651 
0.000612 
0.000611 
0.000613 
0.000616 
0.000619 
0.000615 
0.000616 
0.000686 
0.000647 
0.000643 
0.000642 
0.000684 
0.000653 
0.000651 
0.000652 
0.000623 
0.000612 
0.000611 
0.000614 
0.000616 
0.000615 
0.000614 
0.000618 
0.000634 
0.000611 
0.000610 
0.000611 
0.000613 
0.000620 
0.000612 
0.000610 
0.000612 
0.000613 
0.000611 
0.000610 
0.000614 
0.000620 
0.000614 
0.000613 
0.000617 
0.000610 
0.000642 
0.000610 
0.000613 
0.000611 
0.000609 
0.000611 
0.000611 
0.000607 
0.000614 
0.000612 
0.000612 
0.000615 
0.000612 
0.000610 
0.000618 
0.000615 
0.000611 
0.000614 
0.000613 
0.000613 
0.000615 
0.000609 
0.000612 
0.000610 
0.000612 
0.000613 
0.000612 
0.000609 
0.000609 
0.000614 
0.000653 
0.000613 
0.000610 
0.000615 
0.000668 
0.000622 
0.000610 
0.000610 
0.000611 
0.000611 
0.000610 
0.000613 
0.000614 
0.000611 
0.000615 
0.000610 
0.000645 
0.000628 
0.000623 
0.000625 
0.000626 
0.000631 
0.000623 
0.000622 
0.000624 
0.000625 
0.000632 
0.000630 
0.000626 
0.000624 
0.000626 
0.000625 
0.000621 
0.000626 
0.000661 
0.000626 
0.000622 
0.000622 
0.000633 
0.000625 
0.000623 
0.000623 
0.000672 
0.000627 
0.000640 
0.000625 
0.000629 
0.000629 
0.000624 
0.000631 
0.000626 
0.000624 
0.000623 
0.000626 
0.000634 
0.000623 
0.000622 
0.000623 
0.000627 
0.000626 
0.000632 
0.000624 
0.000625 
0.000625 
0.000676 
0.000625 
0.000624 
0.000623 
0.000684 
0.000624 
0.000643 
0.000624 
0.000632 
0.000636 
0.000631 
0.000636 
0.000624 
0.000625 
0.000632 
0.000626 
0.000655 
0.000641 
0.000639 
0.000641 
0.000642 
0.000638 
0.000648 
0.000640 
0.000639 
0.000640 
0.000638 
0.000642 
0.000642 
0.000640 
0.000637 
0.000640 
0.000639 
0.000640 
0.000677 
0.000638 
0.000637 
0.000641 
0.000641 
0.000639 
0.000639 
0.000640 
0.000640 
0.000639 
0.000662 
0.000641 
0.000661 
0.000641 
0.000644 
0.000646 
0.000638 
0.000646 
0.000642 
0.000647 
0.000640 
0.000637 
0.000640 
0.000638 
0.000641 
0.000642 
0.000643 
0.000646 
0.000776 
0.000642 
0.000690 
0.000637 
0.000640 
0.000640 
0.000702 
0.000640 
0.000642 
0.000638 
0.000640 
0.000637 
0.000640 
0.000700 
0.000642 
0.000640 
0.000642 
0.000645 
0.000655 
0.000635 
0.000630 
0.000629 
0.000629 
0.000629 
0.000628 
0.000633 
0.000630 
0.000629 
0.000627 
0.000630 
0.000629 
0.000627 
0.000631 
0.000628 
0.000638 
0.000629 
0.000666 
0.000628 
0.000630 
0.000635 
0.000629 
0.000629 
0.000628 
0.000629 
0.000628 
0.000625 
0.000631 
0.000629 
0.000629 
0.000633 
0.000637 
0.000630 
0.000635 
0.000629 
0.000631 
0.000626 
0.000628 
0.000631 
0.000627 
0.000628 
0.000628 
0.000629 
0.000629 
0.000630 
0.000630 
0.000630 
0.000680 
0.000634 
0.000629 
0.000630 
0.000686 
0.000626 
0.000626 
0.000626 
0.000632 
0.000631 
0.000629 
0.000631 
0.000629 
0.000628 
0.000628 
0.000633 
0.000641 
0.000615 
0.000615 
0.000617 
0.000614 
0.000617 
0.000616 
0.000620 
0.000615 
0.000624 
0.000615 
0.000617 
0.000617 
0.000617 
0.000615 
0.000614 
0.000625 
0.000615 
0.000648 
0.000616 
0.000614 
0.000616 
0.000615 
0.000616 
0.000618 
0.000615 
0.000619 
0.000614 
0.000616 
0.000618 
0.000612 
0.000614 
0.000618 
0.000616 
0.000612 
0.000615 
0.000615 
0.000615 
0.000615 
0.000613 
0.000617 
0.000616 
0.000619 
0.000617 
0.000613 
0.000615 
0.000615 
0.000612 
0.000662 
0.000614 
0.000615 
0.000615 
0.000670 
0.000614 
0.000617 
0.000616 
0.000613 
0.000619 
0.000621 
0.000617 
0.000619 
0.000615 
0.000614 
0.000612 
0.000627 
0.000611 
0.000614 
0.000612 
0.000619 
0.000614 
0.000612 
0.000611 
0.000614 
0.000613 
0.000612 
0.000613 
0.000612 
0.000612 
0.000612 
0.000612 
0.000632 
0.000615 
0.000649 
0.000616 
0.000642 
0.000631 
0.000613 
0.000614 
0.000612 
0.000612 
0.000614 
0.000614 
0.000617 
0.000623 
0.000610 
0.000610 
0.000613 
0.000617 
0.000618 
0.000617 
0.000614 
0.000612 
0.000613 
0.000616 
0.000612 
0.000613 
0.000613 
0.000611 
0.000614 
0.000614 
0.000610 
0.000619 
0.000663 
0.000618 
0.000609 
0.000613 
0.000667 
0.000613 
0.000616 
0.000613 
0.000613 
0.000614 
0.000619 
0.000614 
0.000614 
0.000615 
0.000612 
0.000623 
0.000638 
0.000611 
0.000613 
0.000611 
0.000611 
0.000622 
0.000609 
0.000613 
0.000612 
0.000616 
0.000609 
0.000611 
0.000611 
0.000610 
0.000612 
0.000610 
0.000619 
0.000609 
0.000645 
0.000607 
0.000613 
0.000610 
0.000613 
0.000609 
0.000612 
0.000611 
0.000611 
0.000609 
0.000609 
0.000611 
0.000610 
0.000611 
0.000616 
0.000622 
0.000613 
0.000612 
0.000613 
0.000611 
0.000611 
0.000613 
0.000610 
0.000609 
0.000613 
0.000610 
0.000621 
0.000612 
0.000611 
0.000611 
0.000658 
0.000611 
0.000611 
0.000613 
0.000670 
0.000608 
0.000613 
0.000612 
0.000611 
0.000612 
0.000616 
0.000611 
0.000611 
0.000609 
0.000611 
0.000610 
0.000641 
0.000617 
0.000638 
0.000613 
0.000615 
0.000614 
0.000614 
0.000613 
0.000611 
0.000611 
0.000612 
0.000613 
0.000613 
0.000611 
0.000612 
0.000611 
0.000620 
0.000615 
0.000650 
0.000613 
0.000616 
0.000616 
0.000613 
0.000619 
0.000614 
0.000613 
0.000612 
0.000613 
0.000611 
0.000612 
0.000611 
0.000619 
0.000615 
0.000616 
0.000612 
0.000615 
0.000626 
0.000614 
0.000611 
0.000612 
0.000613 
0.000616 
0.000612 
0.000615 
0.000611 
0.000614 
0.000612 
0.000613 
0.000667 
0.000614 
0.000613 
0.000618 
0.000666 
0.000612 
0.000612 
0.000612 
0.000612 
0.000613 
0.000613 
0.000612 
0.000611 
0.000612 
0.000613 
0.000612 
0.000636 
0.000615 
0.000613 
0.000613 
0.000611 
0.000612 
0.000609 
0.000611 
0.000611 
0.000611 
0.000610 
0.000610 
0.000610 
0.000610 
0.000610 
0.000611 
0.000616 
0.000614 
0.000646 
0.000611 
0.000610 
0.000609 
0.000611 
0.000610 
0.000612 
0.000611 
0.000613 
0.000610 
0.000610 
0.000610 
0.000612 
0.000610 
0.000613 
0.000617 
0.000610 
0.000609 
0.000613 
0.000612 
0.000613 
0.000610 
0.000611 
0.000614 
0.000609 
0.000612 
0.000609 
0.000611 
0.000611 
0.000609 
0.000657 
0.000614 
0.000613 
0.000612 
0.000665 
0.000611 
0.000611 
0.000611 
0.000611 
0.000619 
0.000610 
0.000611 
0.000612 
0.000612 
0.000612 
0.000610 
0.000640 
0.000613 
0.000610 
0.000613 
0.000613 
0.000612 
0.000609 
0.000615 
0.000612 
0.000612 
0.000614 
0.000613 
0.000615 
0.000613 
0.000610 
0.000613 
0.000621 
0.000611 
0.000643 
0.000613 
0.000613 
0.000612 
0.000614 
0.000611 
0.000611 
0.000612 
0.000609 
0.000616 
0.000612 
0.000615 
0.000611 
0.000610 
0.000613 
0.000620 
0.000615 
0.000611 
0.000616 
0.000613 
0.000615 
0.000613 
0.000614 
0.000611 
0.000612 
0.000612 
0.000613 
0.000612 
0.000613 
0.000612 
0.000659 
0.000609 
0.000611 
0.000612 
0.000667 
0.000611 
0.000611 
0.000611 
0.000613 
0.000612 
0.000615 
0.000613 
0.000617 
0.000612 
0.000615 
0.000614 
0.000634 
0.000614 
0.000638 
0.000607 
0.000609 
0.000610 
0.000610 
0.000609 
0.000609 
0.000609 
0.000609 
0.000609 
0.000608 
0.000608 
0.000611 
0.000608 
0.000616 
0.000610 
0.000643 
0.000610 
0.000610 
0.000610 
0.000609 
0.000613 
0.000610 
0.000610 
0.000612 
0.000609 
0.000611 
0.000608 
0.000609 
0.000609 
0.000611 
0.000609 
0.000617 
0.000610 
0.000611 
0.000609 
0.000610 
0.000609 
0.000610 
0.000615 
0.000608 
0.000609 
0.000614 
0.000611 
0.000611 
0.000610 
0.000659 
0.000609 
0.000608 
0.000608 
0.000665 
0.000609 
0.000610 
0.000619 
0.000608 
0.000609 
0.000607 
0.000607 
0.000607 
0.000611 
0.000612 
0.000610 
0.000655 
0.000639 
0.000636 
0.000637 
0.000636 
0.000648 
0.000636 
0.000643 
0.000639 
0.000641 
0.000638 
0.000638 
0.000634 
0.000636 
0.000637 
0.000647 
0.000633 
0.000638 
0.000674 
0.000636 
0.000641 
0.000636 
0.000637 
0.000643 
0.000639 
0.000635 
0.000639 
0.000636 
0.000640 
0.000638 
0.000636 
0.000641 
0.000636 
0.000640 
0.000636 
0.000636 
0.000640 
0.000638 
0.000661 
0.000639 
0.000640 
0.000636 
0.000637 
0.000639 
0.000635 
0.000636 
0.000637 
0.000637 
0.000691 
0.000637 
0.000637 
0.000636 
0.000703 
0.000637 
0.000634 
0.000639 
0.000638 
0.000638 
0.000643 
0.000634 
0.000637 
0.000639 
0.000644 
0.000638 
0.000652 
0.000623 
0.000630 
0.000624 
0.000622 
0.000623 
0.000622 
0.000624 
0.000625 
0.000622 
0.000620 
0.000739 
0.000624 
0.000622 
0.000622 
0.000625 
0.000630 
0.000622 
0.000659 
0.000624 
0.000624 
0.000622 
0.000620 
0.000624 
0.000624 
0.000624 
0.000622 
0.000663 
0.000623 
0.000657 
0.000625 
0.000621 
0.000631 
0.000625 
0.000632 
0.000624 
0.000621 
0.000623 
0.000624 
0.000623 
0.000623 
0.000625 
0.000624 
0.000624 
0.000623 
0.000621 
0.000623 
0.000623 
0.000683 
0.000629 
0.000623 
0.000624 
0.000677 
0.000622 
0.000622 
0.000621 
0.000625 
0.000623 
0.000623 
0.000622 
0.000623 
0.000624 
0.000622 
0.000623 
0.000634 
0.000644 
0.000640 
0.000640 
0.000642 
0.000641 
0.000641 
0.000639 
0.000640 
0.000638 
0.000637 
0.000638 
0.000641 
0.000640 
0.000640 
0.000640 
0.000647 
0.000641 
0.000677 
0.000642 
0.000640 
0.000640 
0.000639 
0.000639 
0.000636 
0.000637 
0.000637 
0.000637 
0.000639 
0.000640 
0.000638 
0.000638 
0.000644 
0.000650 
0.000644 
0.000638 
0.000646 
0.000643 
0.000641 
0.000639 
0.000636 
0.000636 
0.000635 
0.000641 
0.000640 
0.000638 
0.000639 
0.000641 
0.000695 
0.000638 
0.000639 
0.000639 
0.000705 
0.000639 
0.000642 
0.000640 
0.000639 
0.000638 
0.000636 
0.000638 
0.000640 
0.000638 
0.000640 
0.000641 
0.000632 
0.000638 
0.000635 
0.000636 
0.000637 
0.000635 
0.000638 
0.000638 
0.000637 
0.000636 
0.000636 
0.000636 
0.000638 
0.000635 
0.000637 
0.000638 
0.000644 
0.000637 
0.000682 
0.000639 
0.000635 
0.000634 
0.000634 
0.000639 
0.000636 
0.000633 
0.000639 
0.000636 
0.000636 
0.000634 
0.000638 
0.000639 
0.000642 
0.000639 
0.000638 
0.000638 
0.000634 
0.000637 
0.000636 
0.000636 
0.000636 
0.000637 
0.000636 
0.000637 
0.000635 
0.000637 
0.000638 
0.000636 
0.000688 
0.000637 
0.000638 
0.000637 
0.000693 
0.000636 
0.000644 
0.000638 
0.000634 
0.000641 
0.000635 
0.000652 
0.000640 
0.000638 
0.000639 
0.000638 
0.000630 
0.000636 
0.000643 
0.000636 
0.000640 
0.000638 
0.000639 
0.000638 
0.000637 
0.000638 
0.000635 
0.000640 
0.000635 
0.000637 
0.000637 
0.000643 
0.000644 
0.000634 
0.000679 
0.000638 
0.000639 
0.000637 
0.000637 
0.000637 
0.000637 
0.000636 
0.000637 
0.000649 
0.000637 
0.000640 
0.000635 
0.000637 
0.000644 
0.000639 
0.000644 
0.000641 
0.000643 
0.000636 
0.000637 
0.000635 
0.000639 
0.000645 
0.000639 
0.000635 
0.000636 
0.000639 
0.000636 
0.000682 
0.000693 
0.000638 
0.000637 
0.000641 
0.000708 
0.000637 
0.000637 
0.000637 
0.000636 
0.000638 
0.000640 
0.000640 
0.000638 
0.000638 
0.000671 
0.000645 
0.000676 
0.000672 
0.000669 
0.000660 
0.000659 
0.000669 
0.000663 
0.000652 
0.000667 
0.000667 
0.000668 
0.000670 
0.000666 
0.000668 
0.000671 
0.000666 
0.000659 
0.000669 
0.000690 
0.000691 
0.000659 
0.000670 
0.000660 
0.000666 
0.000676 
0.000670 
0.000656 
0.000652 
0.000670 
0.000665 
0.000667 
0.000662 
0.000669 
0.000671 
0.000671 
0.000659 
0.000670 
0.000669 
0.000658 
0.000669 
0.000670 
0.000667 
0.000670 
0.000666 
0.000667 
0.000660 
0.000669 
0.000668 
0.000694 
0.000669 
0.000670 
0.000658 
0.000708 
0.000684 
0.000660 
0.000667 
0.000670 
0.000669 
0.000668 
0.000652 
0.000669 
0.000660 
0.000677 
0.000669 
0.000678 
0.000653 
0.000648 
0.000657 
0.000656 
0.000638 
0.000664 
0.000646 
0.000645 
0.000648 
0.000649 
0.000649 
0.000648 
0.000627 
0.000648 
0.000647 
0.000647 
0.000660 
0.000668 
0.000656 
0.000646 
0.000644 
0.000656 
0.000629 
0.000649 
0.000649 
0.000658 
0.000656 
0.000649 
0.000648 
0.000650 
0.000647 
0.000651 
0.000658 
0.000658 
0.000657 
0.000646 
0.000655 
0.000644 
0.000648 
0.000648 
0.000648 
0.000648 
0.000651 
0.000648 
0.000650 
0.000648 
0.000650 
0.000675 
0.000658 
0.000649 
0.000654 
0.000701 
0.000645 
0.000627 
0.000645 
0.000654 
0.000657 
0.000648 
0.000646 
0.000650 
0.000649 
0.000646 
0.000628 
0.000664 
0.000649 
0.000650 
0.000650 
0.000650 
0.000645 
0.000643 
0.000651 
0.000651 
0.000642 
0.000687 
0.000642 
0.000654 
0.000639 
0.000640 
0.000642 
0.000667 
0.000648 
0.000668 
0.000650 
0.000651 
0.000644 
0.000668 
0.000651 
0.000648 
0.000681 
0.000709 
0.000642 
0.000657 
0.000639 
0.000639 
0.000644 
0.000648 
0.000653 
0.000648 
0.000650 
0.000625 
0.000642 
0.000651 
0.000651 
0.000651 
0.000711 
0.000641 
0.000646 
0.000640 
0.000639 
0.000640 
0.000641 
0.000671 
0.000648 
0.000649 
0.000649 
0.000673 
0.000643 
0.000652 
0.000650 
0.000735 
0.000683 
0.000641 
0.000641 
0.000638 
0.000638 
0.000642 
0.000640 
0.000674 
0.000647 
0.000638 
0.000639 
0.000608 
0.000612 
0.000610 
0.000611 
0.000611 
0.000610 
0.000611 
0.000611 
0.000612 
0.000611 
0.000611 
0.000608 
0.000651 
0.000640 
0.000658 
0.000653 
0.000610 
0.000610 
0.000612 
0.000611 
0.000614 
0.000610 
0.000610 
0.000611 
0.000607 
0.000612 
0.000610 
0.000613 
0.000646 
0.000642 
0.000638 
0.000608 
0.000610 
0.000614 
0.000610 
0.000610 
0.000611 
0.000615 
0.000610 
0.000612 
0.000610 
0.000610 
0.000611 
0.000612 
0.000670 
0.000641 
0.000646 
0.000610 
0.000661 
0.000611 
0.000614 
0.000609 
0.000609 
0.000612 
0.000612 
0.000610 
0.000610 
0.000611 
0.000616 
0.000608 
0.000667 
0.000647 
0.000645 
0.000643 
0.000646 
0.000647 
0.000647 
0.000647 
0.000646 
0.000645 
0.000645 
0.000644 
0.000664 
0.000647 
0.000646 
0.000880 
0.000636 
0.000648 
0.000667 
0.000645 
0.000646 
0.000645 
0.000645 
0.000646 
0.000646 
0.000646 
0.000646 
0.000647 
0.000647 
0.000646 
0.000644 
0.000647 
0.000649 
0.000649 
0.000648 
0.000646 
0.000646 
0.000645 
0.000645 
0.000645 
0.000645 
0.000647 
0.000646 
0.000646 
0.000648 
0.000645 
0.000646 
0.000640 
0.000667 
0.000646 
0.000644 
0.000646 
0.000680 
0.000648 
0.000645 
0.000646 
0.000645 
0.000644 
0.000645 
0.000647 
0.000645 
0.000647 
0.000646 
0.000640 
0.000643 
0.000614 
0.000608 
0.000610 
0.000616 
0.000606 
0.000611 
0.000612 
0.000612 
0.000615 
0.000622 
0.000614 
0.000611 
0.000612 
0.000611 
0.000612 
0.000617 
0.000613 
0.000644 
0.000609 
0.000611 
0.000611 
0.000611 
0.000612 
0.000612 
0.000611 
0.000612 
0.000612 
0.000613 
0.000610 
0.000612 
0.000613 
0.000613 
0.000622 
0.000612 
0.000611 
0.000610 
0.000615 
0.000613 
0.000611 
0.000612 
0.000613 
0.000613 
0.000614 
0.000612 
0.000612 
0.000614 
0.000611 
0.000661 
0.000610 
0.000610 
0.000611 
0.000667 
0.000610 
0.000611 
0.000613 
0.000614 
0.000611 
0.000615 
0.000612 
0.000616 
0.000613 
0.000614 
0.000640 
0.000640 
0.000620 
0.000621 
0.000623 
0.000621 
0.000623 
0.000623 
0.000621 
0.000632 
0.000619 
0.000617 
0.000616 
0.000621 
0.000624 
0.000623 
0.000622 
0.000623 
0.000620 
0.000656 
0.000622 
0.000619 
0.000626 
0.000621 
0.000622 
0.000619 
0.000617 
0.000617 
0.000621 
0.000623 
0.000622 
0.000624 
0.000621 
0.000619 
0.000626 
0.000620 
0.000620 
0.000619 
0.000623 
0.000626 
0.000620 
0.000620 
0.000616 
0.000615 
0.000621 
0.000623 
0.000623 
0.000622 
0.000626 
0.000668 
0.000620 
0.000620 
0.000621 
0.000672 
0.000627 
0.000621 
0.000624 
0.000617 
0.000616 
0.000617 
0.000623 
0.000621 
0.000624 
0.000622 
0.000622 
0.000668 
0.000659 
0.000650 
0.000649 
0.000652 
0.000651 
0.000647 
0.000650 
0.000659 
0.000652 
0.000645 
0.000646 
0.000647 
0.000649 
0.000648 
0.000648 
0.000655 
0.000649 
0.000686 
0.000646 
0.000647 
0.000646 
0.000647 
0.000653 
0.000656 
0.000648 
0.000649 
0.000646 
0.000650 
0.000649 
0.000653 
0.000647 
0.000653 
0.000651 
0.000649 
0.000652 
0.000655 
0.000652 
0.000648 
0.000684 
0.000657 
0.000651 
0.000648 
0.000647 
0.000648 
0.000647 
0.000647 
0.000648 
0.000705 
0.000652 
0.000649 
0.000648 
0.000715 
0.000649 
0.000651 
0.000659 
0.000655 
0.000679 
0.000646 
0.000646 
0.000648 
0.000650 
0.000644 
0.000647 
0.000657 
0.000620 
0.000626 
0.000619 
0.000621 
0.000619 
0.000615 
0.000613 
0.000615 
0.000617 
0.000619 
0.000619 
0.000617 
0.000618 
0.000618 
0.000618 
0.000642 
0.000622 
0.000656 
0.000619 
0.000621 
0.000623 
0.000614 
0.000614 
0.000616 
0.000617 
0.000613 
0.000616 
0.000617 
0.000618 
0.000617 
0.000617 
0.000621 
0.000620 
0.000623 
0.000617 
0.000618 
0.000614 
0.000615 
0.000618 
0.000617 
0.000618 
0.000616 
0.000617 
0.000616 
0.000619 
0.000618 
0.000616 
0.000666 
0.000619 
0.000621 
0.000619 
0.000673 
0.000615 
0.000613 
0.000614 
0.000617 
0.000614 
0.000617 
0.000616 
0.000618 
0.000617 
0.000618 
0.000627 
0.000650 
0.000639 
0.000636 
0.000632 
0.000632 
0.000635 
0.000633 
0.000636 
0.000638 
0.000636 
0.000637 
0.000635 
0.000635 
0.000636 
0.000638 
0.000635 
0.000634 
0.000646 
0.000674 
0.000638 
0.000632 
0.000635 
0.000636 
0.000635 
0.000636 
0.000637 
0.000636 
0.000634 
0.000633 
0.000635 
0.000635 
0.000636 
0.000636 
0.000645 
0.000632 
0.000635 
0.000637 
0.000633 
0.000646 
0.000639 
0.000636 
0.000633 
0.000636 
0.000635 
0.000636 
0.000634 
0.000635 
0.000634 
0.000689 
0.000634 
0.000633 
0.000630 
0.000698 
0.000635 
0.000636 
0.000636 
0.000636 
0.000637 
0.000635 
0.000635 
0.000635 
0.000636 
0.000635 
0.000636 
0.000657 
0.000623 
0.000618 
0.000621 
0.000614 
0.000614 
0.000609 
0.000613 
0.000613 
0.000611 
0.000614 
0.000615 
0.000616 
0.000613 
0.000617 
0.000617 
0.000632 
0.000613 
0.000661 
0.000613 
0.000615 
0.000614 
0.000616 
0.000616 
0.000614 
0.000616 
0.000614 
0.000614 
0.000615 
0.000615 
0.000614 
0.000614 
0.000629 
0.000618 
0.000632 
0.000619 
0.000618 
0.000614 
0.000615 
0.000613 
0.000614 
0.000614 
0.000615 
0.000615 
0.000616 
0.000617 
0.000615 
0.000615 
0.000690 
0.000616 
0.000613 
0.000616 
0.000702 
0.000612 
0.000611 
0.000614 
0.000614 
0.000612 
0.000614 
0.000614 
0.000615 
0.000618 
0.000613 
0.000617 
0.000667 
0.000620 
0.000618 
0.000616 
0.000618 
0.000618 
0.000618 
0.000618 
0.000617 
0.000618 
0.000617 
0.000619 
0.000617 
0.000618 
0.000617 
0.000617 
0.000630 
0.000618 
0.000651 
0.000619 
0.000617 
0.000619 
0.000617 
0.000615 
0.000617 
0.000617 
0.000616 
0.000618 
0.000620 
0.000617 
0.000616 
0.000614 
0.000629 
0.000618 
0.000615 
0.000617 
0.000624 
0.000619 
0.000618 
0.000617 
0.000617 
0.000617 
0.000617 
0.000620 
0.000617 
0.000618 
0.000617 
0.000628 
0.000664 
0.000617 
0.000617 
0.000614 
0.000692 
0.000622 
0.000617 
0.000621 
0.000617 
0.000616 
0.000619 
0.000618 
0.000616 
0.000616 
0.000616 
0.000618 
0.000646 
0.000608 
0.000611 
0.000615 
0.000611 
0.000610 
0.000609 
0.000608 
0.000610 
0.000609 
0.000608 
0.000609 
0.000607 
0.000609 
0.000607 
0.000606 
0.000617 
0.000610 
0.000642 
0.000608 
0.000607 
0.000607 
0.000610 
0.000608 
0.000609 
0.000608 
0.000608 
0.000610 
0.000608 
0.000609 
0.000609 
0.000611 
0.000617 
0.000613 
0.000611 
0.000608 
0.000610 
0.000608 
0.000609 
0.000610 
0.000608 
0.000610 
0.000612 
0.000612 
0.000607 
0.000610 
0.000609 
0.000607 
0.000655 
0.000611 
0.000608 
0.000609 
0.000669 
0.000611 
0.000617 
0.000611 
0.000610 
0.000606 
0.000607 
0.000609 
0.000609 
0.000608 
0.000610 
0.000608 
0.000652 
0.000628 
0.000630 
0.000632 
0.000629 
0.000632 
0.000629 
0.000632 
0.000630 
0.000629 
0.000631 
0.000637 
0.000626 
0.000627 
0.000627 
0.000626 
0.000634 
0.000633 
0.000672 
0.000629 
0.000630 
0.000629 
0.000627 
0.000633 
0.000630 
0.000631 
0.000630 
0.000628 
0.000626 
0.000626 
0.000629 
0.000628 
0.000635 
0.000631 
0.000631 
0.000629 
0.000630 
0.000628 
0.000628 
0.000630 
0.000630 
0.000628 
0.000629 
0.000627 
0.000627 
0.000625 
0.000627 
0.000627 
0.000684 
0.000633 
0.000626 
0.000631 
0.000694 
0.000630 
0.000628 
0.000628 
0.000628 
0.000630 
0.000630 
0.000626 
0.000626 
0.000627 
0.000627 
0.000631 
0.000650 
0.000618 
0.000622 
0.000616 
0.000614 
0.000615 
0.000613 
0.000613 
0.000620 
0.000614 
0.000614 
0.000613 
0.000621 
0.000614 
0.000615 
0.000613 
0.000625 
0.000618 
0.000652 
0.000617 
0.000615 
0.000614 
0.000615 
0.000616 
0.000615 
0.000614 
0.000616 
0.000616 
0.000617 
0.000614 
0.000615 
0.000615 
0.000619 
0.000627 
0.000615 
0.000620 
0.000613 
0.000614 
0.000613 
0.000614 
0.000615 
0.000614 
0.000616 
0.000613 
0.000613 
0.000615 
0.000613 
0.000614 
0.000665 
0.000621 
0.000613 
0.000615 
0.000683 
0.000614 
0.000614 
0.000613 
0.000623 
0.000615 
0.000613 
0.000615 
0.000614 
0.000611 
0.000611 
0.000613 
0.000633 
0.000618 
0.000618 
0.000616 
0.000615 
0.000615 
0.000615 
0.000622 
0.000619 
0.000620 
0.000620 
0.000620 
0.000622 
0.000620 
0.000620 
0.000620 
0.000636 
0.000618 
0.000653 
0.000617 
0.000616 
0.000616 
0.000616 
0.000619 
0.000625 
0.000620 
0.000620 
0.000621 
0.000620 
0.000623 
0.000618 
0.000621 
0.000625 
0.000620 
0.000621 
0.000617 
0.000618 
0.000615 
0.000617 
0.000619 
0.000621 
0.000621 
0.000625 
0.000620 
0.000619 
0.000621 
0.000619 
0.000622 
0.000670 
0.000615 
0.000618 
0.000613 
0.000687 
0.000613 
0.000615 
0.000620 
0.000621 
0.000618 
0.000624 
0.000620 
0.000621 
0.000622 
0.000619 
0.000620 
0.000656 
0.000643 
0.000642 
0.000641 
0.000648 
0.000641 
0.000642 
0.000642 
0.000642 
0.000642 
0.000643 
0.000645 
0.000640 
0.000643 
0.000642 
0.000641 
0.000640 
0.000643 
0.000685 
0.000641 
0.000642 
0.000644 
0.000642 
0.000639 
0.000642 
0.000644 
0.000642 
0.000647 
0.000640 
0.000640 
0.000641 
0.000640 
0.000642 
0.000644 
0.000646 
0.000641 
0.000641 
0.000644 
0.000645 
0.000642 
0.000638 
0.000641 
0.000642 
0.000644 
0.000641 
0.000649 
0.000640 
0.000641 
0.000697 
0.000642 
0.000646 
0.000643 
0.000705 
0.000643 
0.000642 
0.000643 
0.000642 
0.000645 
0.000644 
0.000640 
0.000643 
0.000650 
0.000639 
0.000642 
0.000651 
0.000637 
0.000632 
0.000634 
0.000632 
0.000635 
0.000633 
0.000635 
0.000636 
0.000634 
0.000634 
0.000635 
0.000635 
0.000636 
0.000637 
0.000635 
0.000631 
0.000637 
0.000669 
0.000634 
0.000633 
0.000633 
0.000636 
0.000635 
0.000637 
0.000639 
0.000636 
0.000636 
0.000635 
0.000635 
0.000664 
0.000636 
0.000639 
0.000640 
0.000632 
0.000634 
0.000634 
0.000633 
0.000643 
0.000635 
0.000635 
0.000636 
0.000636 
0.000635 
0.000634 
0.000639 
0.000636 
0.000637 
0.000686 
0.000631 
0.000635 
0.000631 
0.000694 
0.000634 
0.000635 
0.000637 
0.000635 
0.000637 
0.000634 
0.000634 
0.000634 
0.000634 
0.000633 
0.000635 
0.000638 
0.000616 
0.000612 
0.000614 
0.000610 
0.000611 
0.000612 
0.000611 
0.000612 
0.000614 
0.000612 
0.000615 
0.000613 
0.000612 
0.000611 
0.000613 
0.000621 
0.000612 
0.000643 
0.000613 
0.000609 
0.000613 
0.000612 
0.000610 
0.000612 
0.000612 
0.000612 
0.000614 
0.000612 
0.000612 
0.000612 
0.000616 
0.000617 
0.000614 
0.000618 
0.000612 
0.000615 
0.000611 
0.000610 
0.000614 
0.000615 
0.000612 
0.000612 
0.000613 
0.000612 
0.000614 
0.000613 
0.000610 
0.000660 
0.000614 
0.000615 
0.000610 
0.000668 
0.000611 
0.000616 
0.000612 
0.000616 
0.000610 
0.000611 
0.000612 
0.000612 
0.000616 
0.000612 
0.000613 
0.000646 
0.000621 
0.000617 
0.000616 
0.000616 
0.000618 
0.000617 
0.000615 
0.000618 
0.000618 
0.000618 
0.000617 
0.000615 
0.000617 
0.000617 
0.000617 
0.000624 
0.000619 
0.000650 
0.000616 
0.000615 
0.000618 
0.000619 
0.000615 
0.000617 
0.000618 
0.000619 
0.000620 
0.000618 
0.000617 
0.000617 
0.000616 
0.000622 
0.000620 
0.000615 
0.000618 
0.000617 
0.000617 
0.000620 
0.000616 
0.000623 
0.000616 
0.000618 
0.000620 
0.000620 
0.000619 
0.000618 
0.000618 
0.000671 
0.000619 
0.000615 
0.000617 
0.000672 
0.000617 
0.000619 
0.000616 
0.000617 
0.000618 
0.000617 
0.000620 
0.000618 
0.000615 
0.000617 
0.000617 
0.000628 
0.000618 
0.000616 
0.000616 
0.000617 
0.000621 
0.000616 
0.000618 
0.000615 
0.000614 
0.000616 
0.000618 
0.000615 
0.000616 
0.000617 
0.000617 
0.000643 
0.000616 
0.000652 
0.000617 
0.000615 
0.000616 
0.000613 
0.000617 
0.000615 
0.000618 
0.000616 
0.000616 
0.000616 
0.000617 
0.000616 
0.000615 
0.000618 
0.000618 
0.000617 
0.000616 
0.000614 
0.000616 
0.000616 
0.000615 
0.000615 
0.000618 
0.000617 
0.000616 
0.000615 
0.000616 
0.000617 
0.000615 
0.000672 
0.000616 
0.000618 
0.000614 
0.000676 
0.000615 
0.000618 
0.000614 
0.000615 
0.000615 
0.000617 
0.000617 
0.000616 
0.000617 
0.000614 
0.000614 
0.000646 
0.000615 
0.000616 
0.000618 
0.000614 
0.000619 
0.000617 
0.000620 
0.000618 
0.000617 
0.000620 
0.000619 
0.000618 
0.000617 
0.000617 
0.000619 
0.000627 
0.000617 
0.000649 
0.000615 
0.000615 
0.000620 
0.000618 
0.000617 
0.000619 
0.000617 
0.000622 
0.000619 
0.000625 
0.000618 
0.000619 
0.000619 
0.000618 
0.000622 
0.000612 
0.000619 
0.000612 
0.000618 
0.000615 
0.000616 
0.000620 
0.000617 
0.000618 
0.000618 
0.000619 
0.000616 
0.000616 
0.000618 
0.000663 
0.000615 
0.000615 
0.000615 
0.000678 
0.000617 
0.000620 
0.000617 
0.000617 
0.000621 
0.000617 
0.000617 
0.000618 
0.000617 
0.000618 
0.000619 
0.000624 
0.000608 
0.000613 
0.000610 
0.000609 
0.000614 
0.000609 
0.000609 
0.000611 
0.000610 
0.000610 
0.000615 
0.000610 
0.000607 
0.000611 
0.000610 
0.000620 
0.000611 
0.000644 
0.000610 
0.000613 
0.000613 
0.000616 
0.000612 
0.000611 
0.000610 
0.000613 
0.000611 
0.000613 
0.000611 
0.000611 
0.000610 
0.000608 
0.000612 
0.000611 
0.000612 
0.000610 
0.000609 
0.000611 
0.000610 
0.000611 
0.000614 
0.000611 
0.000607 
0.000610 
0.000610 
0.000615 
0.000610 
0.000660 
0.000609 
0.000608 
0.000608 
0.000667 
0.000611 
0.000612 
0.000612 
0.000610 
0.000610 
0.000609 
0.000611 
0.000610 
0.000613 
0.000610 
0.000611 
0.000664 
0.000638 
0.000637 
0.000638 
0.000637 
0.000637 
0.000637 
0.000636 
0.000637 
0.000639 
0.000644 
0.000636 
0.000639 
0.000637 
0.000636 
0.000637 
0.000641 
0.000636 
0.000680 
0.000636 
0.000641 
0.000637 
0.000636 
0.000636 
0.000638 
0.000641 
0.000638 
0.000639 
0.000635 
0.000637 
0.000637 
0.000636 
0.000640 
0.000650 
0.000637 
0.000638 
0.000638 
0.000641 
0.000641 
0.000637 
0.000637 
0.000644 
0.000636 
0.000635 
0.000638 
0.000634 
0.000635 
0.000638 
0.000687 
0.000638 
0.000637 
0.000637 
0.000706 
0.000639 
0.000639 
0.000637 
0.000636 
0.000640 
0.000637 
0.000636 
0.000637 
0.000635 
0.000638 
0.000638 
0.000652 
0.000628 
0.000627 
0.000631 
0.000627 
0.000629 
0.000628 
0.000631 
0.000628 
0.000628 
0.000628 
0.000627 
0.000628 
0.000628 
0.000628 
0.000627 
0.000628 
0.000629 
0.000665 
0.000629 
0.000627 
0.000628 
0.000627 
0.000632 
0.000629 
0.000632 
0.000628 
0.000629 
0.000626 
0.000630 
0.000630 
0.000628 
0.000627 
0.000636 
0.000628 
0.000629 
0.000630 
0.000629 
0.000631 
0.000631 
0.000628 
0.000629 
0.000629 
0.000628 
0.000631 
0.000629 
0.000641 
0.000629 
0.000679 
0.000626 
0.000631 
0.000626 
0.000689 
0.000629 
0.000627 
0.000629 
0.000628 
0.000630 
0.000628 
0.000626 
0.000628 
0.000626 
0.000631 
0.000630 
0.000663 
0.000652 
0.000646 
0.000643 
0.000643 
0.000641 
0.000640 
0.000640 
0.000641 
0.000638 
0.000638 
0.000639 
0.000647 
0.000644 
0.000645 
0.000645 
0.000645 
0.000645 
0.000678 
0.000642 
0.000649 
0.000638 
0.000641 
0.000640 
0.000640 
0.000639 
0.000640 
0.000640 
0.000649 
0.000647 
0.000646 
0.000644 
0.000639 
0.000648 
0.000640 
0.000644 
0.000641 
0.000641 
0.000640 
0.000640 
0.000639 
0.000640 
0.000641 
0.000640 
0.000643 
0.000645 
0.000646 
0.000645 
0.000698 
0.000645 
0.000640 
0.000645 
0.000701 
0.000639 
0.000644 
0.000641 
0.000639 
0.000641 
0.000642 
0.000639 
0.000644 
0.000643 
0.000644 
0.000644 
0.000658 
0.000643 
0.000643 
0.000643 
0.000646 
0.000644 
0.000641 
0.000643 
0.000645 
0.000644 
0.000642 
0.000643 
0.000643 
0.000645 
0.000647 
0.000644 
0.000640 
0.000644 
0.000681 
0.000644 
0.000644 
0.000644 
0.000645 
0.000644 
0.000643 
0.000645 
0.000643 
0.000643 
0.000643 
0.000645 
0.000645 
0.000646 
0.000644 
0.000649 
0.000645 
0.000648 
0.000646 
0.000649 
0.000651 
0.000644 
0.000644 
0.000644 
0.000648 
0.000644 
0.000643 
0.000644 
0.000645 
0.000645 
0.000697 
0.000644 
0.000644 
0.000642 
0.000706 
0.000644 
0.000645 
0.000644 
0.000642 
0.000643 
0.000644 
0.000645 
0.000644 
0.000644 
0.000644 
0.000644 
0.000638 
0.000613 
0.000611 
0.000610 
0.000611 
0.000608 
0.000610 
0.000611 
0.000610 
0.000611 
0.000610 
0.000610 
0.000607 
0.000611 
0.000611 
0.000608 
0.000616 
0.000608 
0.000643 
0.000609 
0.000610 
0.000609 
0.000611 
0.000610 
0.000611 
0.000609 
0.000610 
0.000612 
0.000607 
0.000611 
0.000610 
0.000611 
0.000614 
0.000614 
0.000615 
0.000613 
0.000615 
0.000608 
0.000609 
0.000610 
0.000612 
0.000610 
0.000613 
0.000611 
0.000611 
0.000610 
0.000610 
0.000609 
0.000662 
0.000610 
0.000611 
0.000613 
0.000667 
0.000611 
0.000610 
0.000608 
0.000611 
0.000612 
0.000610 
0.000610 
0.000608 
0.000607 
0.000608 
0.000611 
0.000640 
0.000615 
0.000617 
0.000618 
0.000617 
0.000612 
0.000611 
0.000612 
0.000608 
0.000615 
0.000612 
0.000610 
0.000610 
0.000610 
0.000611 
0.000611 
0.000619 
0.000609 
0.000653 
0.000620 
0.000621 
0.000608 
0.000609 
0.000612 
0.000610 
0.000610 
0.000612 
0.000609 
0.000614 
0.000610 
0.000610 
0.000613 
0.000615 
0.000619 
0.000618 
0.000618 
0.000618 
0.000609 
0.000608 
0.000609 
0.000608 
0.000610 
0.000611 
0.000609 
0.000608 
0.000612 
0.000608 
0.000611 
0.000663 
0.000618 
0.000617 
0.000613 
0.000671 
0.000610 
0.000610 
0.000610 
0.000611 
0.000611 
0.000626 
0.000611 
0.000610 
0.000608 
0.000611 
0.000610 
0.000630 
0.000616 
0.000606 
0.000607 
0.000605 
0.000609 
0.000610 
0.000608 
0.000608 
0.000609 
0.000607 
0.000609 
0.000608 
0.000607 
0.000605 
0.000606 
0.000619 
0.000615 
0.000643 
0.000606 
0.000609 
0.000608 
0.000609 
0.000606 
0.000606 
0.000609 
0.000608 
0.000607 
0.000608 
0.000607 
0.000606 
0.000612 
0.000613 
0.000612 
0.000609 
0.000608 
0.000610 
0.000604 
0.000606 
0.000608 
0.000608 
0.000605 
0.000609 
0.000609 
0.000610 
0.000607 
0.000611 
0.000606 
0.000656 
0.000605 
0.000605 
0.000606 
0.000674 
0.000606 
0.000609 
0.000607 
0.000607 
0.000605 
0.000611 
0.000608 
0.000606 
0.000612 
0.000609 
0.000606 
0.000663 
0.000617 
0.000615 
0.000618 
0.000617 
0.000618 
0.000614 
0.000613 
0.000616 
0.000617 
0.000614 
0.000615 
0.000613 
0.000613 
0.000616 
0.000617 
0.000636 
0.000615 
0.000652 
0.000616 
0.000613 
0.000615 
0.000621 
0.000615 
0.000614 
0.000615 
0.000616 
0.000614 
0.000616 
0.000616 
0.000617 
0.000616 
0.000616 
0.000619 
0.000620 
0.000615 
0.000617 
0.000614 
0.000616 
0.000617 
0.000615 
0.000617 
0.000617 
0.000616 
0.000614 
0.000617 
0.000617 
0.000614 
0.000667 
0.000615 
0.000616 
0.000614 
0.000685 
0.000615 
0.000616 
0.000616 
0.000620 
0.000616 
0.000613 
0.000614 
0.000616 
0.000613 
0.000616 
0.000616 
0.000637 
0.000611 
0.000609 
0.000609 
0.000608 
0.000611 
0.000610 
0.000608 
0.000607 
0.000609 
0.000606 
0.000608 
0.000608 
0.000611 
0.000607 
0.000608 
0.000614 
0.000608 
0.000644 
0.000609 
0.000610 
0.000611 
0.000606 
0.000607 
0.000605 
0.000608 
0.000607 
0.000610 
0.000608 
0.000608 
0.000608 
0.000607 
0.000612 
0.000611 
0.000611 
0.000609 
0.000612 
0.000605 
0.000608 
0.000606 
0.000606 
0.000608 
0.000610 
0.000607 
0.000605 
0.000608 
0.000610 
0.000606 
0.000659 
0.000611 
0.000611 
0.000609 
0.000666 
0.000609 
0.000605 
0.000606 
0.000607 
0.000611 
0.000608 
0.000608 
0.000608 
0.000613 
0.000609 
0.000607 
0.000658 
0.000637 
0.000634 
0.000635 
0.000635 
0.000641 
0.000636 
0.000637 
0.000638 
0.000633 
0.000636 
0.000637 
0.000637 
0.000636 
0.000637 
0.000636 
0.000642 
0.000635 
0.000679 
0.000635 
0.000636 
0.000639 
0.000637 
0.000636 
0.000636 
0.000635 
0.000638 
0.000636 
0.000635 
0.000635 
0.000637 
0.000635 
0.000637 
0.000637 
0.000637 
0.000641 
0.000636 
0.000637 
0.000636 
0.000637 
0.000635 
0.000635 
0.000637 
0.000636 
0.000635 
0.000636 
0.000636 
0.000638 
0.000688 
0.000634 
0.000635 
0.000636 
0.000700 
0.000636 
0.000637 
0.000637 
0.000635 
0.000637 
0.000636 
0.000634 
0.000637 
0.000638 
0.000634 
0.000639 
0.000657 
0.000632 
0.000630 
0.000632 
0.000630 
0.000630 
0.000629 
0.000630 
0.000630 
0.000629 
0.000629 
0.000630 
0.000629 
0.000629 
0.000629 
0.000630 
0.000636 
0.000630 
0.000668 
0.000629 
0.000629 
0.000630 
0.000631 
0.000630 
0.000629 
0.000629 
0.000629 
0.000629 
0.000630 
0.000629 
0.000629 
0.000629 
0.000626 
0.000637 
0.000630 
0.000628 
0.000630 
0.000629 
0.000629 
0.000630 
0.000632 
0.000630 
0.000629 
0.000631 
0.000630 
0.000628 
0.000630 
0.000631 
0.000681 
0.000630 
0.000630 
0.000635 
0.000705 
0.000629 
0.000629 
0.000629 
0.000630 
0.000628 
0.000631 
0.000630 
0.000629 
0.000629 
0.000627 
0.000630 
0.000622 
0.000615 
0.000609 
0.000610 
0.000610 
0.000614 
0.000616 
0.000614 
0.000614 
0.000616 
0.000614 
0.000615 
0.000613 
0.000615 
0.000615 
0.000614 
0.000617 
0.000610 
0.000647 
0.000611 
0.000610 
0.000615 
0.000614 
0.000614 
0.000614 
0.000613 
0.000614 
0.000613 
0.000614 
0.000615 
0.000618 
0.000615 
0.000621 
0.000622 
0.000614 
0.000611 
0.000611 
0.000615 
0.000614 
0.000615 
0.000614 
0.000616 
0.000615 
0.000615 
0.000613 
0.000614 
0.000614 
0.000614 
0.000658 
0.000611 
0.000610 
0.000611 
0.000675 
0.000615 
0.000614 
0.000615 
0.000615 
0.000615 
0.000614 
0.000614 
0.000614 
0.000613 
0.000615 
0.000615 
0.000639 
0.000612 
0.000613 
0.000612 
0.000613 
0.000612 
0.000612 
0.000611 
0.000613 
0.000612 
0.000612 
0.000613 
0.000612 
0.000613 
0.000613 
0.000617 
0.000618 
0.000614 
0.000644 
0.000611 
0.000611 
0.000612 
0.000611 
0.000614 
0.000614 
0.000613 
0.000612 
0.000613 
0.000612 
0.000612 
0.000613 
0.000613 
0.000613 
0.000616 
0.000612 
0.000614 
0.000642 
0.000613 
0.000612 
0.000610 
0.000612 
0.000611 
0.000611 
0.000614 
0.000613 
0.000613 
0.000612 
0.000613 
0.000664 
0.000613 
0.000609 
0.000612 
0.000668 
0.000613 
0.000612 
0.000612 
0.000614 
0.000614 
0.000612 
0.000613 
0.000611 
0.000611 
0.000612 
0.000613 
0.000630 
0.000611 
0.000609 
0.000609 
0.000612 
0.000608 
0.000609 
0.000610 
0.000610 
0.000609 
0.000610 
0.000610 
0.000611 
0.000610 
0.000611 
0.000609 
0.000616 
0.000610 
0.000648 
0.000610 
0.000612 
0.000608 
0.000615 
0.000608 
0.000609 
0.000608 
0.000611 
0.000614 
0.000609 
0.000609 
0.000607 
0.000609 
0.000611 
0.000613 
0.000610 
0.000608 
0.000616 
0.000610 
0.000609 
0.000612 
0.000608 
0.000610 
0.000611 
0.000610 
0.000607 
0.000609 
0.000610 
0.000607 
0.000656 
0.000609 
0.000609 
0.000608 
0.000667 
0.000609 
0.000612 
0.000610 
0.000610 
0.000611 
0.000610 
0.000611 
0.000609 
0.000610 
0.000610 
0.000611 
0.000643 
0.000614 
0.000612 
0.000612 
0.000612 
0.000612 
0.000612 
0.000612 
0.000610 
0.000612 
0.000610 
0.000609 
0.000610 
0.000611 
0.000611 
0.000612 
0.000627 
0.000613 
0.000643 
0.000614 
0.000610 
0.000610 
0.000610 
0.000612 
0.000616 
0.000610 
0.000612 
0.000612 
0.000612 
0.000612 
0.000613 
0.000610 
0.000616 
0.000615 
0.000618 
0.000612 
0.000612 
0.000612 
0.000611 
0.000611 
0.000610 
0.000610 
0.000611 
0.000610 
0.000611 
0.000611 
0.000611 
0.000611 
0.000658 
0.000612 
0.000610 
0.000611 
0.000668 
0.000612 
0.000610 
0.000612 
0.000613 
0.000613 
0.000612 
0.000615 
0.000613 
0.000611 
0.000612 
0.000612 
0.000649 
0.000637 
0.000621 
0.000620 
0.000621 
0.000623 
0.000622 
0.000623 
0.000625 
0.000627 
0.000622 
0.000626 
0.000623 
0.000624 
0.000623 
0.000621 
0.000636 
0.000624 
0.000658 
0.000621 
0.000622 
0.000623 
0.000624 
0.000623 
0.000623 
0.000623 
0.000625 
0.000623 
0.000624 
0.000623 
0.000624 
0.000624 
0.000633 
0.000621 
0.000630 
0.000622 
0.000624 
0.000623 
0.000624 
0.000625 
0.000623 
0.000623 
0.000624 
0.000623 
0.000624 
0.000624 
0.000620 
0.000622 
0.000681 
0.000620 
0.000621 
0.000624 
0.000688 
0.000624 
0.000624 
0.000650 
0.000624 
0.000625 
0.000623 
0.000622 
0.000624 
0.000621 
0.000620 
0.000621 
0.000643 
0.000614 
0.000611 
0.000611 
0.000615 
0.000614 
0.000613 
0.000614 
0.000612 
0.000612 
0.000614 
0.000616 
0.000622 
0.000619 
0.000617 
0.000619 
0.000619 
0.000616 
0.000650 
0.000612 
0.000614 
0.000611 
0.000614 
0.000615 
0.000614 
0.000614 
0.000611 
0.000611 
0.000618 
0.000617 
0.000617 
0.000621 
0.000616 
0.000615 
0.000615 
0.000614 
0.000611 
0.000613 
0.000614 
0.000610 
0.000614 
0.000616 
0.000621 
0.000624 
0.000617 
0.000620 
0.000617 
0.000618 
0.000664 
0.000615 
0.000612 
0.000615 
0.000666 
0.000615 
0.000613 
0.000614 
0.000612 
0.000611 
0.000614 
0.000617 
0.000619 
0.000618 
0.000619 
0.000616 
0.000778 
0.000640 
0.000637 
0.000638 
0.000637 
0.000641 
0.000634 
0.000635 
0.000635 
0.000637 
0.000635 
0.000637 
0.000636 
0.000636 
0.000638 
0.000638 
0.000643 
0.000639 
0.000676 
0.000640 
0.000637 
0.000639 
0.000634 
0.000675 
0.000636 
0.000638 
0.000649 
0.000638 
0.000635 
0.000639 
0.000642 
0.000638 
0.000642 
0.000640 
0.000640 
0.000638 
0.000635 
0.000634 
0.000633 
0.000638 
0.000639 
0.000641 
0.000645 
0.000637 
0.000641 
0.000639 
0.000640 
0.000639 
0.000690 
0.000637 
0.000638 
0.000642 
0.000699 
0.001091 
0.000634 
0.000638 
0.000637 
0.000640 
0.000647 
0.000639 
0.000639 
0.000637 
0.000640 
0.000638 
0.000657 
0.000645 
0.000642 
0.000644 
0.000646 
0.000652 
0.000645 
0.000647 
0.000647 
0.000645 
0.000643 
0.000643 
0.000646 
0.000646 
0.000645 
0.000644 
0.000640 
0.000644 
0.000682 
0.000640 
0.000642 
0.000644 
0.000644 
0.000644 
0.000644 
0.000643 
0.000642 
0.000644 
0.000644 
0.000644 
0.000648 
0.000649 
0.000638 
0.000644 
0.000643 
0.000642 
0.000642 
0.000644 
0.000643 
0.000641 
0.000645 
0.000643 
0.000645 
0.000644 
0.000644 
0.000646 
0.000645 
0.000643 
0.000694 
0.000640 
0.000642 
0.000640 
0.000707 
0.000648 
0.000647 
0.000644 
0.000644 
0.000644 
0.000644 
0.000646 
0.000644 
0.000644 
0.000644 
0.000644 
0.000669 
0.000610 
0.000611 
0.000610 
0.000613 
0.000614 
0.000610 
0.000609 
0.000610 
0.000611 
0.000611 
0.000610 
0.000610 
0.000611 
0.000605 
0.000608 
0.000617 
0.000612 
0.000657 
0.000611 
0.000611 
0.000607 
0.000609 
0.000610 
0.000610 
0.000609 
0.000610 
0.000610 
0.000609 
0.000612 
0.000606 
0.000608 
0.000613 
0.000643 
0.000614 
0.000610 
0.000610 
0.000608 
0.000607 
0.000610 
0.001165 
0.000612 
0.000610 
0.000609 
0.000609 
0.000610 
0.000606 
0.000608 
0.000659 
0.000611 
0.000610 
0.000611 
0.000666 
0.000606 
0.000607 
0.000610 
0.000609 
0.000613 
0.000613 
0.000609 
0.000610 
0.000619 
0.000607 
0.000609 
0.000626 
0.000608 
0.000608 
0.000609 
0.000610 
0.000609 
0.000609 
0.000608 
0.000612 
0.000607 
0.000612 
0.000613 
0.000622 
0.000609 
0.000607 
0.000607 
0.000617 
0.000610 
0.000644 
0.000610 
0.000609 
0.000608 
0.000608 
0.000608 
0.000611 
0.000608 
0.000608 
0.000610 
0.000609 
0.000609 
0.000608 
0.000609 
0.000613 
0.000610 
0.000608 
0.000609 
0.000610 
0.000610 
0.000611 
0.000609 
0.000608 
0.000608 
0.000610 
0.000607 
0.000610 
0.000609 
0.000610 
0.000608 
0.000653 
0.000618 
0.000606 
0.000608 
0.000663 
0.000611 
0.000608 
0.000608 
0.000608 
0.000620 
0.000609 
0.000609 
0.000607 
0.000612 
0.000612 
0.000606 
0.000644 
0.000611 
0.000610 
0.000608 
0.000608 
0.000611 
0.000608 
0.000611 
0.000609 
0.000608 
0.000607 
0.000609 
0.000608 
0.000608 
0.000608 
0.000611 
0.000617 
0.000612 
0.000644 
0.000612 
0.000606 
0.000608 
0.000609 
0.000610 
0.000610 
0.000611 
0.000609 
0.000612 
0.000609 
0.000609 
0.000610 
0.000607 
0.000614 
0.000613 
0.000607 
0.000607 
0.000610 
0.000609 
0.000609 
0.000607 
0.000617 
0.000611 
0.000609 
0.000611 
0.000609 
0.000612 
0.000612 
0.000609 
0.000659 
0.000613 
0.000607 
0.000608 
0.000665 
0.000611 
0.000611 
0.000611 
0.000609 
0.000609 
0.000608 
0.000610 
0.000607 
0.000608 
0.000610 
0.000610 
0.000660 
0.000646 
0.000648 
0.000642 
0.000647 
0.000644 
0.000645 
0.000645 
0.000647 
0.000645 
0.000645 
0.000646 
0.000644 
0.000645 
0.000642 
0.000643 
0.000648 
0.000646 
0.000694 
0.000643 
0.000645 
0.000647 
0.000645 
0.000646 
0.000646 
0.000643 
0.000644 
0.000644 
0.000645 
0.000647 
0.000645 
0.000641 
0.000647 
0.000648 
0.000643 
0.000645 
0.000644 
0.000649 
0.000650 
0.000646 
0.000648 
0.000647 
0.000650 
0.000648 
0.000647 
0.000645 
0.000647 
0.000643 
0.000699 
0.000644 
0.000645 
0.000647 
0.000709 
0.000647 
0.000646 
0.000645 
0.000646 
0.000645 
0.000645 
0.000646 
0.000645 
0.000644 
0.000644 
0.000644 
0.000657 
0.000637 
0.000634 
0.000635 
0.000634 
0.000633 
0.000633 
0.000638 
0.000633 
0.000634 
0.000635 
0.000634 
0.000635 
0.000635 
0.000634 
0.000633 
0.000640 
0.000634 
0.000673 
0.000632 
0.000638 
0.000633 
0.000632 
0.000634 
0.000639 
0.000636 
0.000634 
0.000636 
0.000638 
0.000633 
0.000632 
0.000634 
0.000685 
0.000637 
0.000669 
0.000634 
0.000643 
0.000636 
0.000633 
0.000634 
0.000634 
0.000634 
0.000635 
0.000634 
0.000632 
0.000638 
0.000634 
0.000634 
0.000687 
0.000635 
0.000636 
0.000634 
0.000699 
0.000633 
0.000635 
0.000634 
0.000636 
0.000635 
0.000634 
0.000640 
0.000634 
0.000635 
0.000632 
0.000636 
0.000646 
0.000617 
0.000609 
0.000610 
0.000612 
0.000610 
0.000608 
0.000610 
0.000636 
0.000606 
0.000610 
0.000607 
0.000612 
0.000610 
0.000608 
0.000607 
0.000618 
0.000612 
0.000645 
0.000611 
0.000611 
0.000612 
0.000606 
0.000609 
0.000610 
0.000611 
0.000608 
0.000612 
0.000610 
0.000611 
0.000610 
0.000609 
0.000613 
0.000610 
0.000613 
0.000612 
0.000611 
0.000609 
0.000611 
0.000607 
0.000609 
0.000609 
0.000609 
0.000609 
0.000613 
0.000610 
0.000610 
0.000610 
0.000662 
0.000608 
0.000608 
0.000611 
0.000671 
0.000610 
0.000610 
0.000608 
0.000609 
0.000609 
0.000609 
0.000610 
0.000608 
0.000608 
0.000610 
0.000607 
0.000634 
0.000615 
0.000614 
0.000614 
0.000613 
0.000613 
0.000613 
0.000614 
0.000612 
0.000611 
0.000615 
0.000612 
0.000612 
0.000611 
0.000611 
0.000611 
0.000625 
0.000616 
0.000648 
0.000611 
0.000614 
0.000613 
0.000613 
0.000615 
0.000613 
0.000612 
0.000613 
0.000612 
0.000610 
0.000612 
0.000614 
0.000611 
0.000616 
0.000616 
0.000613 
0.000613 
0.000612 
0.000612 
0.000615 
0.000612 
0.000616 
0.000612 
0.000611 
0.000612 
0.000614 
0.000614 
0.000613 
0.000612 
0.000660 
0.000617 
0.000615 
0.000612 
0.000670 
0.000616 
0.000615 
0.000613 
0.000613 
0.000612 
0.000617 
0.000612 
0.000613 
0.000612 
0.000611 
0.000611 
0.000653 
0.000632 
0.000631 
0.000631 
0.000633 
0.000633 
0.000631 
0.000632 
0.000632 
0.000635 
0.000632 
0.000633 
0.000632 
0.000640 
0.000632 
0.000630 
0.000639 
0.000631 
0.000672 
0.000634 
0.000629 
0.000633 
0.000630 
0.000632 
0.000632 
0.000631 
0.000632 
0.000630 
0.000630 
0.000632 
0.000633 
0.000632 
0.000632 
0.000635 
0.000629 
0.000629 
0.000631 
0.000633 
0.000633 
0.000631 
0.000632 
0.000631 
0.000632 
0.000632 
0.000630 
0.000632 
0.000629 
0.000632 
0.000684 
0.000633 
0.000629 
0.000628 
0.000702 
0.000628 
0.000630 
0.000634 
0.000631 
0.000634 
0.000635 
0.000636 
0.000633 
0.000630 
0.000631 
0.000632 
0.000681 
0.000650 
0.000650 
0.000648 
0.000650 
0.000647 
0.000650 
0.000649 
0.000649 
0.000653 
0.000651 
0.000651 
0.000650 
0.000651 
0.000650 
0.000650 
0.000655 
0.000649 
0.000688 
0.000649 
0.000648 
0.000650 
0.000654 
0.000650 
0.000648 
0.000650 
0.000651 
0.000651 
0.000651 
0.000648 
0.000656 
0.000649 
0.000652 
0.000651 
0.000648 
0.000657 
0.000650 
0.000650 
0.000649 
0.000650 
0.000650 
0.000651 
0.000650 
0.000650 
0.000650 
0.000650 
0.000648 
0.000648 
0.000703 
0.000649 
0.000649 
0.000650 
0.000713 
0.000648 
0.000649 
0.000649 
0.000649 
0.000649 
0.000650 
0.000649 
0.000651 
0.000649 
0.000651 
0.000649 
0.000642 
0.000612 
0.000614 
0.000612 
0.000616 
0.000610 
0.000608 
0.000609 
0.000609 
0.000609 
0.000610 
0.000610 
0.000611 
0.000608 
0.000610 
0.000608 
0.000617 
0.000609 
0.000654 
0.000613 
0.000613 
0.000608 
0.000609 
0.000609 
0.000609 
0.000607 
0.000608 
0.000608 
0.000607 
0.000609 
0.000608 
0.000610 
0.000614 
0.000615 
0.000616 
0.000612 
0.000614 
0.000608 
0.000609 
0.000607 
0.000607 
0.000608 
0.000609 
0.000608 
0.000610 
0.000611 
0.000605 
0.000617 
0.000656 
0.000612 
0.000610 
0.000617 
0.000673 
0.000609 
0.000608 
0.000608 
0.000608 
0.000608 
0.000607 
0.000609 
0.000608 
0.000608 
0.000607 
0.000612 
0.000635 
0.000614 
0.000617 
0.000616 
0.000615 
0.000617 
0.000614 
0.000613 
0.000614 
0.000614 
0.000614 
0.000616 
0.000615 
0.000612 
0.000616 
0.000611 
0.000616 
0.000616 
0.000650 
0.000613 
0.000614 
0.000611 
0.000616 
0.000616 
0.000611 
0.000614 
0.000614 
0.000614 
0.000614 
0.000615 
0.000615 
0.000613 
0.000617 
0.000619 
0.000641 
0.000613 
0.000611 
0.000613 
0.000613 
0.000614 
0.000614 
0.000614 
0.000616 
0.000612 
0.000617 
0.000613 
0.000614 
0.000613 
0.001119 
0.000614 
0.000614 
0.000613 
0.000669 
0.000612 
0.000612 
0.000615 
0.000612 
0.000615 
0.000618 
0.000614 
0.000615 
0.000617 
0.000613 
0.000614 
0.000640 
0.000595 
0.000598 
0.000594 
0.000599 
0.000597 
0.000588 
0.000590 
0.000590 
0.000599 
0.000599 
0.000589 
0.000594 
0.000591 
0.000601 
0.000589 
0.000602 
0.000599 
0.000626 
0.000597 
0.000617 
0.000588 
0.000602 
0.000593 
0.000591 
0.000592 
0.000597 
0.000597 
0.000589 
0.000590 
0.000597 
0.000594 
0.000613 
0.000597 
0.000591 
0.000592 
0.000602 
0.000589 
0.000599 
0.000597 
0.000586 
0.000597 
0.000602 
0.000590 
0.000603 
0.000602 
0.000590 
0.000605 
0.000648 
0.000589 
0.000597 
0.000591 
0.000656 
0.000587 
0.000602 
0.000597 
0.000597 
0.000598 
0.000591 
0.000600 
0.000591 
0.000603 
0.000591 
0.000605 
0.000638 
0.000603 
0.000610 
0.000611 
0.000609 
0.000606 
0.000598 
0.000606 
0.000598 
0.000602 
0.000597 
0.000607 
0.000603 
0.000596 
0.000608 
0.000598 
0.000632 
0.000607 
0.000647 
0.000609 
0.000607 
0.000602 
0.000629 
0.000604 
0.000601 
0.000601 
0.000607 
0.000605 
0.000608 
0.000609 
0.000605 
0.000602 
0.000613 
0.000605 
0.000607 
0.000609 
0.000609 
0.000596 
0.000610 
0.000600 
0.000601 
0.000601 
0.000601 
0.000608 
0.000600 
0.000611 
0.000603 
0.000598 
0.000649 
0.000602 
0.000610 
0.000625 
0.000660 
0.000601 
0.000607 
0.000603 
0.000598 
0.000599 
0.000605 
0.000607 
0.000612 
0.000601 
0.000624 
0.000606 
0.000622 
0.000602 
0.000613 
0.000609 
0.000612 
0.000598 
0.000599 
0.000601 
0.000604 
0.000600 
0.000628 
0.000606 
0.000602 
0.000610 
0.000598 
0.000603 
0.000613 
0.000608 
0.000651 
0.000613 
0.000619 
0.000599 
0.000600 
0.000599 
0.000605 
0.000605 
0.000611 
0.000603 
0.000603 
0.000604 
0.000603 
0.000612 
0.000614 
0.000613 
0.000612 
0.000610 
0.000610 
0.000604 
0.000613 
0.000598 
0.000613 
0.000604 
0.000604 
0.000605 
0.000605 
0.000610 
0.000601 
0.000635 
0.000657 
0.000610 
0.000610 
0.000614 
0.000661 
0.000604 
0.000602 
0.000601 
0.000597 
0.000608 
0.000630 
0.000608 
0.000609 
0.000599 
0.000607 
0.000611 
0.000630 
0.000610 
0.000603 
0.000607 
0.000610 
0.000603 
0.000608 
0.000601 
0.000616 
0.000602 
0.000607 
0.000627 
0.000613 
0.000601 
0.000611 
0.000599 
0.000615 
0.000613 
0.000647 
0.000607 
0.000599 
0.000611 
0.000605 
0.000603 
0.000602 
0.000604 
0.000611 
0.000602 
0.000599 
0.000600 
0.000607 
0.000603 
0.000615 
0.000611 
0.000602 
0.000606 
0.000600 
0.000607 
0.000607 
0.000601 
0.000604 
0.000611 
0.000601 
0.000602 
0.000606 
0.000602 
0.000607 
0.000601 
0.000654 
0.000610 
0.000599 
0.000607 
0.000659 
0.000605 
0.000613 
0.000609 
0.000603 
0.000609 
0.000613 
0.000609 
0.000604 
0.000610 
0.000601 
0.000601 
0.000639 
0.000612 
0.000606 
0.000611 
0.000607 
0.000599 
0.000608 
0.000615 
0.000614 
0.000614 
0.000604 
0.000611 
0.000610 
0.000604 
0.000605 
0.000604 
0.000638 
0.000617 
0.000646 
0.000616 
0.000605 
0.000609 
0.000605 
0.000608 
0.000614 
0.000613 
0.000603 
0.000611 
0.000617 
0.000610 
0.000604 
0.000618 
0.000615 
0.000608 
0.000614 
0.000616 
0.000607 
0.000605 
0.000604 
0.000607 
0.000611 
0.000608 
0.000609 
0.000602 
0.000603 
0.000604 
0.000614 
0.000603 
0.000657 
0.000612 
0.000611 
0.000612 
0.000664 
0.000611 
0.000608 
0.000616 
0.000612 
0.000606 
0.000620 
0.000603 
0.000608 
0.000607 
0.000612 
0.000614 
0.000659 
0.000658 
0.000650 
0.000651 
0.000649 
0.000657 
0.000646 
0.000648 
0.000645 
0.000644 
0.000647 
0.000645 
0.000652 
0.000644 
0.000643 
0.000642 
0.000651 
0.000650 
0.000695 
0.000645 
0.000648 
0.000648 
0.000646 
0.000644 
0.000653 
0.000644 
0.000646 
0.000656 
0.000658 
0.000651 
0.000645 
0.000649 
0.000645 
0.000655 
0.000653 
0.000657 
0.000644 
0.000649 
0.000650 
0.000643 
0.000647 
0.000645 
0.000646 
0.000648 
0.000650 
0.000649 
0.000653 
0.000644 
0.000710 
0.000646 
0.000651 
0.000652 
0.000719 
0.000642 
0.000648 
0.000650 
0.000648 
0.000643 
0.000653 
0.000653 
0.000647 
0.000644 
0.000642 
0.000644 
0.000637 
0.000611 
0.000608 
0.000611 
0.000606 
0.000604 
0.000614 
0.000608 
0.000612 
0.000606 
0.000608 
0.000605 
0.000603 
0.000607 
0.000615 
0.000603 
0.000615 
0.000604 
0.000646 
0.000610 
0.000606 
0.000606 
0.000605 
0.000604 
0.000615 
0.000606 
0.000605 
0.000611 
0.000614 
0.000608 
0.000613 
0.000609 
0.000614 
0.000619 
0.000610 
0.000609 
0.000613 
0.000604 
0.000604 
0.000605 
0.000607 
0.000604 
0.000607 
0.000606 
0.000608 
0.000607 
0.000611 
0.000642 
0.000657 
0.000613 
0.000605 
0.000603 
0.000669 
0.000607 
0.000609 
0.000604 
0.000637 
0.000607 
0.000608 
0.000604 
0.000607 
0.000607 
0.000629 
0.000612 
0.000642 
0.000612 
0.000601 
0.000611 
0.000604 
0.000607 
0.000604 
0.000614 
0.000613 
0.000605 
0.000628 
0.000612 
0.000628 
0.000604 
0.000613 
0.000604 
0.000621 
0.000610 
0.000638 
0.000609 
0.000602 
0.000604 
0.000610 
0.000609 
0.000614 
0.000605 
0.000606 
0.000627 
0.000609 
0.000602 
0.000627 
0.000602 
0.000607 
0.000613 
0.000611 
0.000613 
0.000602 
0.000611 
0.000606 
0.000609 
0.000613 
0.000609 
0.000612 
0.000626 
0.000611 
0.000605 
0.000607 
0.000604 
0.000661 
0.000612 
0.000607 
0.000604 
0.000666 
0.000604 
0.000612 
0.000645 
0.000606 
0.000608 
0.000609 
0.000621 
0.000612 
0.000605 
0.000605 
0.000602 
0.000629 
0.000608 
0.000602 
0.000613 
0.000612 
0.000635 
0.000605 
0.000602 
0.000602 
0.000602 
0.000599 
0.000612 
0.000599 
0.000608 
0.000607 
0.000603 
0.000614 
0.000618 
0.000637 
0.000611 
0.000607 
0.000600 
0.000601 
0.000601 
0.000609 
0.000607 
0.000611 
0.000612 
0.000605 
0.000608 
0.000612 
0.000610 
0.000613 
0.000614 
0.000614 
0.000613 
0.000605 
0.000609 
0.000600 
0.000603 
0.000600 
0.000600 
0.000607 
0.000611 
0.000607 
0.000606 
0.000604 
0.000610 
0.000653 
0.000601 
0.000612 
0.000609 
0.000671 
0.000605 
0.000600 
0.000601 
0.000605 
0.000600 
0.000603 
0.000608 
0.000600 
0.000616 
0.000614 
0.000601 
0.000633 
0.000616 
0.000604 
0.000603 
0.000601 
0.000608 
0.000610 
0.000605 
0.000607 
0.000609 
0.000606 
0.000611 
0.000602 
0.000603 
0.000601 
0.000604 
0.000618 
0.000614 
0.000648 
0.000609 
0.000605 
0.000603 
0.000607 
0.000613 
0.000606 
0.000629 
0.000614 
0.000610 
0.000613 
0.000603 
0.000608 
0.000606 
0.000608 
0.000609 
0.000616 
0.000613 
0.000613 
0.000601 
0.000601 
0.000601 
0.000606 
0.000606 
0.000601 
0.000607 
0.000601 
0.000602 
0.000606 
0.000623 
0.000658 
0.000601 
0.000611 
0.000606 
0.000672 
0.000629 
0.000602 
0.000602 
0.000604 
0.000609 
0.000613 
0.000608 
0.000605 
0.000608 
0.000601 
0.000637 
0.000627 
0.000613 
0.000615 
0.000608 
0.000604 
0.000612 
0.000602 
0.000601 
0.000606 
0.000608 
0.000601 
0.000602 
0.000610 
0.000609 
0.000609 
0.000610 
0.000630 
0.000602 
0.000643 
0.000610 
0.000609 
0.000612 
0.000608 
0.000618 
0.000598 
0.000603 
0.000609 
0.000616 
0.000609 
0.000610 
0.000602 
0.000612 
0.000603 
0.000602 
0.000617 
0.000602 
0.000608 
0.000610 
0.000607 
0.000607 
0.000599 
0.000602 
0.000599 
0.000608 
0.000608 
0.000610 
0.000601 
0.000601 
0.000659 
0.000599 
0.000606 
0.000603 
0.000668 
0.000611 
0.000604 
0.000599 
0.000599 
0.000607 
0.000598 
0.000617 
0.000613 
0.000611 
0.000601 
0.000620 
0.000651 
0.000619 
0.000625 
0.000622 
0.000625 
0.000616 
0.000612 
0.000616 
0.000630 
0.000625 
0.000611 
0.000624 
0.000619 
0.000623 
0.000622 
0.000619 
0.000632 
0.000619 
0.000655 
0.000620 
0.000619 
0.000615 
0.000621 
0.000621 
0.000614 
0.000624 
0.000614 
0.000623 
0.000625 
0.000623 
0.000630 
0.000617 
0.000615 
0.000630 
0.000625 
0.000619 
0.000620 
0.000618 
0.000618 
0.000613 
0.000615 
0.000620 
0.000628 
0.000619 
0.000618 
0.000618 
0.000624 
0.000621 
0.000667 
0.000624 
0.000614 
0.000616 
0.000698 
0.000613 
0.000627 
0.000614 
0.000614 
0.000616 
0.000615 
0.000614 
0.000623 
0.000616 
0.000612 
0.000612 
0.000633 
0.000630 
0.000623 
0.000618 
0.000614 
0.000617 
0.000606 
0.000606 
0.000618 
0.000616 
0.000605 
0.000610 
0.000607 
0.000609 
0.000614 
0.000613 
0.000626 
0.000607 
0.000652 
0.000618 
0.000613 
0.000618 
0.000606 
0.000608 
0.000606 
0.000607 
0.000610 
0.000605 
0.000608 
0.000623 
0.000621 
0.000608 
0.000610 
0.000608 
0.000618 
0.000603 
0.000611 
0.000612 
0.000607 
0.000609 
0.000618 
0.000605 
0.000608 
0.000613 
0.000611 
0.000620 
0.000620 
0.000615 
0.000660 
0.000604 
0.000608 
0.000616 
0.000666 
0.000620 
0.000610 
0.000607 
0.000608 
0.000614 
0.000611 
0.000614 
0.000617 
0.000617 
0.000621 
0.000620 
0.000635 
0.000605 
0.000606 
0.000603 
0.000606 
0.000603 
0.000607 
0.000604 
0.000614 
0.000610 
0.000611 
0.000606 
0.000603 
0.000608 
0.000609 
0.000608 
0.000616 
0.000605 
0.000641 
0.000602 
0.000614 
0.000610 
0.000611 
0.000603 
0.000608 
0.000616 
0.000608 
0.000603 
0.000606 
0.000612 
0.000603 
0.000608 
0.000607 
0.000612 
0.000616 
0.000601 
0.000613 
0.000605 
0.000607 
0.000601 
0.000602 
0.000616 
0.000611 
0.000605 
0.000604 
0.000607 
0.000616 
0.000609 
0.000653 
0.000607 
0.000614 
0.000602 
0.000672 
0.000605 
0.000604 
0.000604 
0.000604 
0.000611 
0.000609 
0.000606 
0.000603 
0.000605 
0.000604 
0.000602 
0.000641 
0.000607 
0.000600 
0.000598 
0.000608 
0.000602 
0.000603 
0.000610 
0.000615 
0.000606 
0.000607 
0.000609 
0.000627 
0.000598 
0.000615 
0.000609 
0.000609 
0.000611 
0.000639 
0.000602 
0.000597 
0.000609 
0.000600 
0.000606 
0.000609 
0.000604 
0.000610 
0.000612 
0.000605 
0.000600 
0.000609 
0.000605 
0.000605 
0.000615 
0.000606 
0.000605 
0.000609 
0.000615 
0.000611 
0.000610 
0.000605 
0.000605 
0.000610 
0.000607 
0.000605 
0.000601 
0.000601 
0.000603 
0.000651 
0.000599 
0.000598 
0.000606 
0.000666 
0.000608 
0.000614 
0.000602 
0.000609 
0.000605 
0.000605 
0.000605 
0.000601 
0.000613 
0.000606 
0.000612 
0.000631 
0.000608 
0.000609 
0.000606 
0.000604 
0.000613 
0.000609 
0.000632 
0.000601 
0.000602 
0.000600 
0.000610 
0.000604 
0.000600 
0.000601 
0.000606 
0.000607 
0.000600 
0.000638 
0.000607 
0.000613 
0.000611 
0.000630 
0.000611 
0.000610 
0.000604 
0.000601 
0.000611 
0.000608 
0.000611 
0.000605 
0.000610 
0.000607 
0.000603 
0.000601 
0.000610 
0.000607 
0.000610 
0.000599 
0.000608 
0.000611 
0.000602 
0.000602 
0.000601 
0.000609 
0.000607 
0.000604 
0.000615 
0.000656 
0.000602 
0.000610 
0.000604 
0.000668 
0.000598 
0.000602 
0.000608 
0.000612 
0.000601 
0.000613 
0.000605 
0.000613 
0.000602 
0.000603 
0.000605 
0.000693 
0.000686 
0.000675 
0.000665 
0.000677 
0.000670 
0.000683 
0.000678 
0.000677 
0.000671 
0.000666 
0.000670 
0.000682 
0.000675 
0.000685 
0.000677 
0.000687 
0.000682 
0.000726 
0.000678 
0.000669 
0.000670 
0.000673 
0.000677 
0.000680 
0.000677 
0.000672 
0.000669 
0.000671 
0.000676 
0.000682 
0.000668 
0.000687 
0.000675 
0.000670 
0.000673 
0.000669 
0.000668 
0.000670 
0.000666 
0.000671 
0.000664 
0.000679 
0.000676 
0.000668 
0.000668 
0.000674 
0.000671 
0.000744 
0.000665 
0.000666 
0.000679 
0.000756 
0.000669 
0.000673 
0.000675 
0.000673 
0.000669 
0.000670 
0.000709 
0.000667 
0.000667 
0.000678 
0.000676 
0.000637 
0.000618 
0.000611 
0.000624 
0.000614 
0.000610 
0.000607 
0.000607 
0.000617 
0.000608 
0.000608 
0.000617 
0.000616 
0.000609 
0.000612 
0.000619 
0.000614 
0.000606 
0.000647 
0.000618 
0.000608 
0.000613 
0.000618 
0.000612 
0.000613 
0.000612 
0.000610 
0.000615 
0.000607 
0.000608 
0.000614 
0.000608 
0.000619 
0.000620 
0.000613 
0.000612 
0.000616 
0.000608 
0.000608 
0.000609 
0.000608 
0.000607 
0.000615 
0.000614 
0.000613 
0.000614 
0.000609 
0.000612 
0.000658 
0.000607 
0.000608 
0.000613 
0.000674 
0.000613 
0.000614 
0.000617 
0.000613 
0.000607 
0.000615 
0.000611 
0.000608 
0.000614 
0.000609 
0.000615 
0.000639 
0.000625 
0.000619 
0.000619 
0.000608 
0.000617 
0.000610 
0.000617 
0.000621 
0.000608 
0.000617 
0.000626 
0.000619 
0.000622 
0.000607 
0.000608 
0.000624 
0.000616 
0.000660 
0.000621 
0.000614 
0.000617 
0.000621 
0.000620 
0.000615 
0.000623 
0.000608 
0.000616 
0.000611 
0.000612 
0.000607 
0.000614 
0.000623 
0.000609 
0.000617 
0.000619 
0.000614 
0.000618 
0.000617 
0.000619 
0.000619 
0.000609 
0.000614 
0.000613 
0.000610 
0.000609 
0.000610 
0.000617 
0.000664 
0.000609 
0.000620 
0.000608 
0.000672 
0.000609 
0.000623 
0.000612 
0.000618 
0.000608 
0.000607 
0.000614 
0.000608 
0.000608 
0.000609 
0.000619 
0.000649 
0.000609 
0.000612 
0.000605 
0.000610 
0.000608 
0.000608 
0.000613 
0.000608 
0.000605 
0.000609 
0.000604 
0.000609 
0.000604 
0.000608 
0.000602 
0.000618 
0.000613 
0.000646 
0.000602 
0.000634 
0.000603 
0.000609 
0.000602 
0.000610 
0.000610 
0.000605 
0.000613 
0.000613 
0.000636 
0.000606 
0.000603 
0.000616 
0.000624 
0.000610 
0.000605 
0.000602 
0.000602 
0.000605 
0.000604 
0.000604 
0.000603 
0.000611 
0.000604 
0.000604 
0.000608 
0.000609 
0.000602 
0.000662 
0.000604 
0.000607 
0.000604 
0.000690 
0.000604 
0.000606 
0.000606 
0.000602 
0.000614 
0.000607 
0.000605 
0.000603 
0.000603 
0.000603 
0.000602 

==> figs/source/breach6400_3.dat <==
0.000948 
0.000983 
0.000926 
0.000932 
0.000925 
0.000929 
0.000930 
0.000933 
0.000927 
0.000925 
0.000925 
0.000928 
0.000929 
0.000929 
0.000929 
0.000930 
0.001011 
0.000932 
0.000966 
0.000924 
0.000928 
0.000930 
0.000935 
0.000934 
0.000929 
0.000944 
0.000931 
0.000928 
0.000928 
0.000932 
0.000930 
0.000931 
0.000939 
0.000986 
0.000929 
0.000929 
0.000932 
0.000930 
0.000939 
0.000933 
0.000930 
0.000928 
0.000934 
0.000929 
0.000952 
0.000933 
0.000929 
0.000932 
0.000948 
0.000937 
0.000933 
0.000935 
0.001039 
0.000936 
0.000938 
0.000931 
0.000934 
0.000958 
0.000939 
0.000932 
0.000933 
0.000933 
0.000933 
0.000933 
0.000925 
0.000971 
0.000917 
0.000928 
0.000923 
0.000924 
0.000923 
0.000925 
0.000923 
0.000924 
0.000923 
0.000925 
0.000917 
0.000919 
0.000919 
0.000918 
0.000966 
0.000920 
0.000954 
0.000924 
0.000922 
0.000928 
0.000928 
0.000926 
0.000929 
0.000944 
0.000927 
0.000922 
0.000919 
0.000923 
0.000921 
0.000924 
0.000932 
0.000971 
0.000920 
0.000928 
0.000929 
0.000928 
0.000925 
0.000927 
0.000926 
0.000927 
0.000928 
0.000924 
0.000921 
0.000924 
0.000924 
0.000921 
0.000935 
0.000924 
0.000925 
0.000928 
0.001001 
0.000929 
0.000931 
0.000930 
0.000928 
0.000949 
0.000931 
0.000924 
0.000928 
0.000924 
0.000926 
0.000931 
0.000972 
0.001022 
0.000956 
0.000964 
0.000955 
0.000955 
0.000955 
0.000953 
0.000956 
0.000956 
0.000959 
0.000954 
0.000954 
0.000954 
0.000961 
0.000957 
0.000998 
0.000960 
0.001003 
0.000959 
0.000955 
0.000959 
0.000955 
0.000955 
0.000955 
0.000979 
0.000962 
0.000957 
0.000958 
0.000956 
0.000958 
0.000954 
0.000970 
0.001016 
0.000955 
0.000960 
0.000957 
0.000961 
0.000956 
0.000954 
0.000958 
0.000958 
0.000959 
0.000957 
0.000956 
0.000958 
0.000961 
0.000957 
0.000980 
0.000962 
0.000959 
0.000961 
0.001040 
0.000962 
0.000960 
0.000961 
0.000959 
0.000986 
0.000960 
0.000959 
0.000959 
0.000961 
0.000962 
0.000961 
0.000958 
0.001015 
0.000948 
0.000956 
0.000947 
0.000949 
0.000946 
0.000947 
0.000951 
0.000947 
0.000948 
0.000946 
0.000950 
0.000946 
0.000945 
0.000947 
0.000991 
0.000952 
0.001000 
0.000948 
0.000955 
0.000949 
0.000948 
0.000950 
0.000949 
0.000970 
0.000949 
0.000947 
0.000947 
0.000948 
0.000950 
0.000947 
0.000968 
0.001002 
0.000949 
0.000950 
0.000949 
0.000948 
0.000950 
0.000948 
0.000950 
0.000950 
0.000952 
0.000948 
0.000952 
0.000949 
0.000955 
0.000950 
0.000968 
0.000956 
0.000954 
0.000953 
0.001028 
0.000953 
0.000956 
0.000954 
0.000955 
0.000971 
0.000958 
0.000954 
0.000958 
0.000952 
0.000953 
0.000955 
0.000976 
0.000980 
0.000926 
0.000929 
0.000925 
0.000928 
0.000924 
0.000924 
0.000923 
0.000926 
0.000928 
0.000926 
0.000930 
0.000927 
0.000926 
0.000927 
0.000976 
0.000932 
0.000971 
0.000924 
0.000933 
0.000929 
0.000925 
0.000925 
0.000931 
0.000946 
0.000929 
0.000927 
0.000929 
0.000929 
0.000928 
0.000926 
0.000941 
0.000982 
0.000929 
0.000929 
0.000929 
0.000927 
0.000923 
0.000925 
0.000924 
0.000924 
0.000925 
0.000932 
0.000928 
0.000930 
0.000930 
0.000931 
0.000949 
0.000931 
0.000929 
0.000933 
0.001025 
0.000928 
0.000928 
0.000930 
0.000932 
0.000950 
0.000939 
0.000932 
0.000931 
0.000933 
0.000931 
0.000932 
0.000965 
0.000967 
0.000944 
0.000949 
0.000935 
0.000931 
0.000934 
0.000944 
0.000942 
0.000940 
0.000934 
0.000934 
0.000938 
0.000933 
0.000940 
0.000940 
0.000970 
0.000935 
0.000995 
0.000951 
0.000933 
0.000939 
0.000943 
0.000945 
0.000937 
0.000942 
0.000937 
0.000952 
0.000937 
0.000934 
0.000944 
0.000935 
0.000955 
0.000982 
0.000952 
0.000946 
0.000948 
0.000938 
0.000941 
0.000945 
0.000940 
0.000935 
0.000939 
0.000937 
0.000942 
0.000947 
0.000941 
0.000946 
0.000960 
0.000943 
0.000942 
0.000940 
0.001006 
0.000940 
0.000952 
0.000948 
0.000948 
0.000953 
0.000941 
0.000979 
0.000942 
0.000938 
0.000947 
0.000941 
0.000955 
0.000995 
0.000945 
0.000954 
0.000943 
0.000949 
0.000949 
0.000964 
0.000953 
0.000942 
0.000952 
0.000952 
0.000950 
0.000957 
0.000954 
0.000960 
0.001012 
0.000948 
0.000983 
0.000944 
0.000946 
0.000985 
0.000945 
0.000943 
0.000948 
0.001012 
0.000951 
0.000948 
0.000948 
0.000948 
0.001138 
0.000951 
0.000951 
0.000998 
0.000942 
0.000946 
0.000949 
0.000950 
0.000999 
0.000943 
0.000952 
0.001080 
0.000947 
0.000979 
0.000949 
0.000958 
0.000953 
0.000948 
0.000963 
0.000951 
0.000946 
0.000954 
0.001029 
0.000950 
0.000949 
0.000948 
0.000954 
0.000968 
0.000965 
0.000948 
0.000950 
0.001015 
0.000950 
0.000949 
0.000965 
0.001002 
0.000950 
0.000959 
0.000949 
0.000949 
0.000948 
0.000944 
0.000943 
0.000952 
0.000947 
0.000945 
0.000948 
0.000940 
0.000944 
0.000941 
0.000994 
0.000953 
0.000989 
0.000945 
0.000952 
0.000949 
0.000951 
0.000949 
0.000948 
0.000966 
0.000945 
0.000947 
0.000951 
0.000944 
0.000942 
0.000941 
0.000955 
0.001003 
0.000951 
0.000946 
0.000948 
0.000954 
0.000947 
0.000953 
0.000947 
0.000949 
0.000949 
0.000948 
0.000945 
0.000945 
0.000951 
0.000945 
0.000956 
0.000954 
0.000957 
0.000954 
0.001033 
0.000953 
0.000953 
0.000956 
0.000950 
0.000969 
0.000953 
0.000949 
0.000954 
0.000949 
0.000949 
0.000947 
0.001211 
0.001029 
0.000999 
0.000994 
0.000998 
0.001002 
0.000953 
0.000953 
0.000948 
0.000952 
0.000950 
0.000950 
0.000953 
0.000945 
0.000955 
0.000950 
0.001025 
0.001004 
0.001029 
0.000998 
0.000998 
0.000995 
0.000953 
0.000952 
0.000951 
0.000975 
0.000955 
0.000951 
0.000956 
0.000953 
0.000960 
0.000951 
0.001017 
0.001027 
0.001575 
0.000998 
0.000998 
0.001008 
0.000952 
0.000959 
0.000952 
0.000951 
0.000954 
0.000957 
0.000955 
0.000954 
0.000954 
0.000955 
0.001010 
0.001008 
0.001007 
0.001008 
0.001041 
0.000982 
0.000959 
0.000956 
0.000960 
0.000973 
0.000959 
0.000954 
0.000958 
0.000958 
0.000960 
0.000953 
0.001019 
0.001050 
0.000988 
0.000998 
0.000994 
0.000985 
0.000990 
0.000986 
0.000987 
0.000989 
0.000989 
0.000988 
0.000988 
0.000987 
0.000987 
0.001019 
0.001042 
0.000994 
0.001043 
0.000994 
0.000996 
0.000988 
0.000988 
0.000988 
0.000989 
0.001006 
0.000990 
0.000989 
0.000990 
0.000988 
0.000990 
0.000991 
0.001002 
0.001052 
0.000996 
0.000997 
0.000996 
0.000995 
0.000995 
0.000991 
0.000989 
0.000989 
0.000986 
0.000989 
0.000990 
0.000991 
0.000988 
0.000987 
0.001004 
0.000999 
0.000993 
0.001000 
0.001077 
0.000999 
0.000994 
0.000995 
0.000993 
0.001014 
0.000992 
0.000993 
0.000990 
0.000999 
0.000992 
0.000989 
0.000974 
0.001017 
0.001007 
0.001014 
0.000998 
0.001006 
0.001004 
0.001004 
0.001010 
0.000950 
0.000947 
0.000950 
0.000951 
0.000953 
0.000953 
0.000955 
0.001006 
0.000954 
0.001029 
0.001008 
0.000999 
0.001006 
0.001009 
0.001004 
0.001007 
0.000971 
0.000947 
0.000955 
0.000951 
0.000956 
0.000950 
0.000960 
0.000989 
0.001011 
0.001005 
0.001009 
0.001717 
0.001009 
0.001020 
0.001001 
0.001007 
0.000951 
0.000947 
0.000956 
0.000955 
0.000954 
0.000953 
0.000962 
0.000973 
0.001003 
0.001006 
0.001005 
0.001058 
0.001011 
0.001007 
0.001014 
0.000965 
0.000970 
0.000954 
0.000961 
0.000960 
0.000965 
0.000959 
0.000966 
0.000957 
0.000996 
0.000942 
0.000949 
0.000948 
0.000951 
0.000949 
0.000945 
0.000941 
0.000946 
0.000944 
0.000950 
0.000951 
0.000951 
0.000947 
0.000952 
0.000990 
0.000948 
0.000987 
0.000945 
0.000948 
0.000952 
0.000945 
0.000940 
0.000951 
0.000959 
0.000947 
0.000952 
0.000952 
0.000955 
0.000951 
0.000952 
0.000959 
0.001004 
0.000951 
0.000949 
0.000948 
0.000951 
0.000975 
0.000947 
0.000947 
0.000954 
0.000948 
0.000946 
0.000948 
0.000948 
0.000946 
0.000952 
0.000957 
0.000950 
0.000948 
0.000954 
0.001028 
0.000959 
0.000947 
0.000957 
0.000945 
0.000972 
0.000952 
0.000954 
0.000958 
0.000952 
0.000954 
0.000956 
0.000981 
0.001027 
0.000969 
0.000974 
0.000963 
0.000966 
0.000970 
0.000967 
0.000975 
0.000968 
0.000967 
0.000973 
0.000970 
0.000972 
0.000970 
0.000972 
0.001009 
0.000968 
0.001012 
0.000972 
0.000970 
0.000965 
0.000972 
0.000967 
0.000992 
0.000996 
0.000995 
0.000974 
0.000982 
0.000968 
0.000976 
0.000969 
0.000983 
0.001044 
0.000969 
0.000972 
0.000973 
0.000965 
0.000965 
0.000970 
0.000969 
0.000995 
0.000978 
0.000975 
0.000979 
0.000970 
0.000973 
0.000976 
0.001018 
0.000974 
0.000971 
0.000973 
0.001054 
0.000973 
0.000980 
0.000978 
0.000978 
0.001006 
0.000984 
0.001002 
0.000978 
0.000974 
0.000976 
0.000974 
0.001001 
0.001055 
0.000989 
0.001000 
0.000986 
0.000989 
0.000996 
0.000991 
0.000988 
0.000988 
0.000989 
0.000987 
0.000993 
0.000999 
0.000991 
0.000989 
0.001033 
0.000994 
0.001035 
0.000993 
0.000988 
0.000992 
0.000995 
0.000995 
0.000993 
0.001016 
0.000990 
0.000991 
0.000997 
0.000994 
0.000991 
0.000998 
0.001013 
0.001049 
0.000992 
0.000990 
0.000990 
0.000996 
0.000995 
0.001000 
0.000993 
0.000989 
0.001000 
0.000994 
0.000992 
0.000996 
0.000996 
0.000993 
0.001007 
0.000999 
0.000995 
0.000995 
0.001071 
0.001000 
0.001001 
0.001001 
0.001001 
0.001014 
0.000995 
0.000996 
0.000992 
0.001002 
0.000995 
0.000998 
0.001002 
0.001038 
0.000970 
0.000981 
0.000976 
0.000974 
0.000973 
0.001021 
0.000977 
0.000975 
0.000979 
0.000976 
0.000976 
0.000970 
0.000975 
0.000973 
0.001029 
0.000974 
0.001024 
0.000976 
0.000970 
0.000974 
0.000981 
0.000978 
0.000977 
0.000996 
0.000979 
0.000974 
0.000976 
0.000984 
0.000980 
0.000977 
0.000995 
0.001038 
0.000976 
0.000983 
0.000984 
0.000972 
0.000975 
0.000975 
0.000975 
0.000979 
0.000974 
0.000977 
0.000974 
0.000977 
0.000978 
0.000981 
0.001042 
0.000981 
0.000978 
0.000978 
0.001061 
0.000986 
0.000981 
0.000980 
0.000978 
0.001007 
0.000983 
0.000976 
0.000980 
0.000981 
0.000982 
0.000984 
0.000987 
0.001004 
0.000951 
0.000972 
0.000950 
0.000953 
0.000951 
0.000948 
0.000951 
0.000951 
0.000951 
0.000951 
0.000948 
0.000946 
0.000949 
0.000947 
0.001016 
0.000953 
0.000991 
0.000958 
0.000950 
0.000952 
0.000954 
0.000950 
0.000958 
0.000975 
0.000956 
0.000954 
0.000956 
0.000955 
0.000954 
0.000957 
0.000968 
0.001004 
0.000953 
0.000957 
0.000953 
0.000954 
0.000954 
0.000953 
0.000958 
0.000955 
0.000952 
0.000954 
0.000961 
0.000956 
0.000971 
0.000958 
0.000968 
0.000958 
0.000959 
0.000954 
0.001051 
0.000960 
0.000964 
0.000960 
0.000956 
0.000977 
0.000958 
0.000962 
0.000959 
0.000957 
0.000958 
0.000953 
0.000966 
0.001007 
0.000950 
0.000954 
0.000978 
0.000955 
0.000971 
0.000950 
0.000951 
0.000951 
0.000952 
0.000949 
0.000955 
0.000951 
0.000945 
0.000947 
0.000993 
0.000953 
0.000992 
0.000945 
0.000954 
0.000952 
0.000956 
0.000956 
0.000951 
0.000969 
0.000949 
0.000959 
0.000952 
0.000948 
0.000951 
0.000952 
0.000964 
0.001024 
0.000962 
0.000958 
0.000954 
0.000952 
0.000948 
0.000953 
0.000954 
0.000954 
0.000953 
0.000951 
0.000952 
0.000948 
0.000953 
0.000949 
0.000966 
0.000957 
0.000956 
0.000956 
0.001027 
0.000959 
0.000957 
0.000958 
0.000956 
0.000974 
0.000961 
0.000953 
0.000957 
0.000954 
0.000953 
0.000955 
0.000981 
0.001003 
0.000940 
0.000948 
0.000946 
0.000950 
0.000943 
0.000942 
0.000941 
0.000943 
0.000947 
0.000948 
0.000949 
0.000942 
0.000945 
0.000943 
0.001001 
0.000944 
0.000987 
0.000945 
0.000943 
0.000945 
0.000943 
0.000950 
0.000956 
0.000969 
0.000942 
0.000950 
0.000950 
0.000948 
0.000948 
0.000952 
0.000957 
0.000997 
0.000945 
0.000944 
0.000944 
0.000950 
0.000944 
0.000944 
0.000944 
0.000953 
0.000950 
0.000944 
0.000951 
0.000945 
0.000950 
0.000946 
0.000962 
0.000947 
0.000950 
0.000953 
0.001041 
0.000952 
0.000952 
0.000949 
0.000946 
0.000967 
0.000948 
0.000946 
0.000949 
0.000950 
0.000951 
0.000954 
0.000961 
0.001001 
0.000948 
0.000954 
0.000948 
0.000946 
0.000950 
0.000943 
0.000950 
0.000946 
0.000949 
0.000946 
0.000947 
0.000946 
0.000953 
0.000951 
0.000995 
0.000951 
0.000996 
0.000950 
0.000946 
0.000950 
0.000954 
0.000949 
0.000950 
0.000968 
0.000950 
0.000946 
0.000951 
0.000947 
0.000951 
0.000947 
0.000959 
0.001002 
0.000954 
0.000948 
0.000947 
0.000947 
0.000951 
0.000948 
0.000947 
0.000949 
0.000951 
0.000949 
0.000950 
0.000951 
0.000950 
0.000951 
0.000969 
0.000959 
0.000954 
0.000955 
0.001033 
0.000954 
0.000956 
0.000950 
0.000953 
0.000973 
0.000953 
0.000953 
0.000953 
0.000954 
0.000954 
0.000952 
0.000959 
0.001004 
0.000948 
0.000958 
0.000948 
0.000953 
0.000945 
0.000946 
0.000945 
0.000944 
0.000945 
0.000941 
0.000949 
0.000947 
0.000943 
0.000947 
0.000988 
0.000949 
0.000994 
0.000947 
0.000946 
0.000945 
0.000944 
0.000944 
0.000948 
0.000969 
0.000948 
0.000944 
0.000947 
0.000950 
0.000948 
0.000947 
0.000960 
0.001014 
0.000952 
0.000947 
0.000946 
0.000948 
0.000948 
0.000959 
0.000951 
0.000953 
0.000948 
0.000947 
0.000947 
0.000946 
0.000949 
0.000948 
0.000964 
0.000954 
0.000953 
0.000959 
0.001025 
0.000953 
0.000957 
0.000952 
0.000953 
0.000970 
0.000953 
0.000950 
0.000955 
0.000953 
0.000954 
0.000952 
0.000969 
0.001006 
0.000950 
0.000951 
0.000943 
0.000950 
0.000948 
0.000944 
0.000946 
0.000946 
0.000951 
0.000947 
0.000965 
0.000948 
0.000950 
0.000948 
0.000995 
0.000948 
0.000988 
0.000949 
0.000950 
0.000955 
0.000948 
0.000953 
0.000949 
0.001019 
0.000949 
0.000951 
0.000957 
0.000951 
0.000948 
0.000954 
0.000960 
0.001007 
0.000948 
0.000949 
0.000951 
0.000951 
0.000953 
0.000954 
0.000947 
0.000950 
0.000956 
0.000953 
0.000949 
0.000950 
0.000952 
0.000954 
0.000965 
0.000950 
0.000961 
0.000953 
0.001023 
0.000950 
0.000953 
0.000953 
0.000955 
0.001016 
0.000958 
0.000955 
0.000949 
0.000950 
0.000955 
0.000953 
0.000959 
0.001004 
0.000943 
0.000948 
0.000942 
0.000944 
0.000943 
0.000939 
0.000944 
0.000944 
0.000942 
0.000941 
0.000955 
0.000950 
0.000943 
0.000945 
0.000997 
0.000943 
0.000988 
0.000944 
0.000941 
0.000946 
0.000950 
0.000946 
0.000948 
0.001004 
0.000941 
0.000944 
0.000946 
0.000945 
0.000941 
0.000950 
0.000956 
0.001015 
0.000944 
0.000942 
0.000946 
0.000940 
0.000946 
0.000944 
0.000946 
0.000946 
0.000941 
0.000948 
0.000947 
0.000944 
0.000944 
0.000943 
0.000959 
0.000951 
0.000945 
0.000946 
0.001019 
0.000950 
0.000951 
0.000956 
0.000947 
0.001012 
0.000951 
0.000951 
0.000946 
0.000953 
0.000950 
0.000947 
0.000997 
0.001052 
0.000982 
0.000996 
0.000989 
0.001004 
0.000985 
0.000994 
0.000992 
0.001004 
0.000988 
0.000988 
0.000992 
0.000987 
0.000988 
0.000986 
0.001034 
0.000988 
0.001033 
0.000985 
0.000992 
0.000989 
0.000984 
0.000998 
0.000990 
0.001012 
0.000992 
0.000990 
0.000985 
0.000988 
0.000989 
0.000990 
0.001000 
0.001048 
0.000988 
0.000989 
0.000992 
0.000990 
0.000988 
0.000999 
0.000995 
0.000987 
0.000991 
0.000992 
0.000984 
0.000989 
0.000990 
0.000989 
0.001006 
0.000993 
0.000992 
0.000994 
0.001075 
0.000994 
0.000997 
0.001000 
0.000995 
0.001014 
0.000991 
0.000995 
0.000993 
0.000996 
0.001001 
0.000993 
0.000988 
0.001021 
0.000967 
0.000968 
0.000965 
0.000964 
0.000965 
0.000964 
0.000966 
0.000963 
0.000963 
0.000964 
0.000964 
0.000960 
0.000965 
0.000965 
0.001011 
0.000984 
0.001000 
0.000980 
0.000966 
0.000967 
0.000964 
0.000966 
0.000968 
0.001040 
0.000968 
0.000974 
0.000966 
0.000969 
0.000964 
0.000964 
0.000979 
0.001019 
0.000969 
0.000967 
0.000969 
0.000995 
0.000962 
0.000969 
0.000969 
0.000969 
0.000988 
0.000965 
0.000968 
0.000963 
0.000965 
0.000969 
0.000988 
0.000968 
0.000975 
0.000972 
0.001047 
0.000970 
0.000973 
0.000969 
0.000970 
0.001030 
0.000971 
0.000968 
0.000967 
0.000971 
0.000968 
0.000970 
0.001014 
0.001057 
0.000988 
0.000996 
0.000988 
0.000991 
0.000998 
0.000991 
0.000992 
0.000987 
0.000988 
0.000990 
0.000992 
0.000993 
0.000993 
0.000992 
0.001046 
0.000994 
0.001041 
0.000993 
0.000992 
0.000992 
0.000995 
0.001000 
0.000990 
0.001007 
0.000991 
0.000999 
0.000996 
0.000994 
0.000991 
0.000993 
0.001014 
0.001059 
0.000994 
0.000995 
0.000998 
0.000994 
0.000997 
0.000996 
0.000988 
0.000990 
0.000992 
0.000996 
0.000997 
0.000996 
0.000992 
0.000992 
0.001011 
0.000998 
0.000994 
0.001002 
0.001081 
0.000995 
0.000996 
0.000996 
0.000995 
0.001017 
0.000994 
0.000996 
0.000998 
0.000998 
0.000998 
0.000994 
0.001008 
0.001049 
0.000987 
0.000996 
0.000986 
0.000993 
0.000989 
0.000988 
0.000987 
0.000990 
0.000988 
0.000988 
0.000991 
0.000986 
0.000987 
0.000989 
0.001041 
0.000987 
0.001030 
0.000988 
0.000987 
0.000987 
0.000990 
0.000989 
0.000988 
0.001056 
0.000987 
0.000987 
0.000986 
0.000989 
0.000990 
0.000988 
0.001008 
0.001041 
0.000994 
0.000992 
0.000985 
0.000989 
0.000997 
0.000988 
0.000991 
0.000994 
0.000987 
0.000991 
0.000987 
0.000991 
0.000991 
0.000987 
0.001015 
0.000997 
0.000999 
0.000990 
0.001071 
0.000990 
0.000995 
0.000991 
0.000996 
0.001057 
0.000993 
0.000989 
0.000995 
0.000992 
0.000995 
0.000998 
0.001015 
0.001044 
0.000988 
0.000994 
0.000987 
0.000991 
0.000988 
0.000991 
0.000990 
0.000991 
0.000986 
0.000987 
0.000990 
0.000989 
0.000988 
0.000989 
0.001048 
0.000982 
0.001046 
0.000996 
0.000987 
0.000988 
0.000989 
0.000987 
0.000988 
0.001017 
0.000994 
0.000995 
0.000993 
0.000992 
0.000995 
0.000991 
0.001012 
0.001055 
0.000997 
0.000992 
0.001003 
0.000990 
0.000987 
0.000992 
0.000990 
0.000992 
0.000993 
0.000988 
0.000992 
0.000997 
0.001025 
0.001084 
0.001013 
0.000991 
0.000995 
0.000997 
0.001083 
0.000996 
0.000993 
0.000997 
0.000989 
0.001019 
0.000994 
0.000993 
0.000993 
0.000999 
0.001007 
0.001073 
0.001026 
0.001064 
0.001032 
0.001025 
0.001020 
0.001030 
0.001028 
0.001029 
0.001030 
0.001028 
0.001029 
0.001000 
0.001028 
0.001032 
0.001028 
0.001031 
0.001048 
0.001029 
0.001060 
0.001022 
0.001029 
0.001032 
0.001021 
0.001031 
0.001031 
0.001046 
0.001032 
0.001005 
0.001028 
0.001028 
0.001037 
0.001026 
0.001044 
0.001065 
0.001034 
0.001025 
0.001033 
0.001035 
0.001026 
0.001034 
0.001029 
0.001033 
0.001030 
0.001035 
0.001028 
0.001025 
0.001027 
0.001028 
0.001041 
0.001034 
0.001038 
0.001025 
0.001078 
0.001032 
0.001024 
0.001036 
0.001036 
0.001046 
0.001037 
0.001011 
0.001038 
0.001025 
0.001035 
0.001034 
0.001009 
0.001034 
0.001004 
0.001018 
0.001009 
0.000977 
0.001003 
0.000967 
0.000970 
0.001006 
0.001002 
0.001006 
0.001005 
0.001004 
0.001004 
0.001002 
0.001059 
0.001012 
0.001029 
0.001014 
0.001004 
0.001003 
0.001006 
0.001008 
0.001002 
0.001021 
0.001013 
0.001011 
0.001009 
0.001007 
0.001005 
0.001005 
0.001019 
0.001037 
0.001004 
0.001013 
0.001000 
0.001001 
0.001001 
0.001006 
0.001004 
0.001006 
0.001005 
0.001014 
0.001008 
0.001008 
0.001014 
0.001005 
0.001018 
0.001016 
0.001009 
0.001016 
0.001069 
0.001012 
0.000984 
0.001008 
0.001006 
0.001030 
0.001018 
0.001008 
0.001006 
0.001007 
0.001011 
0.001010 
0.001015 
0.001018 
0.001002 
0.001005 
0.000994 
0.000995 
0.000998 
0.001003 
0.001003 
0.000994 
0.001063 
0.000996 
0.001024 
0.000991 
0.000990 
0.000994 
0.001021 
0.001002 
0.001025 
0.000999 
0.001002 
0.000994 
0.001006 
0.001007 
0.001000 
0.001076 
0.001063 
0.000991 
0.001048 
0.000992 
0.000994 
0.000996 
0.001008 
0.001030 
0.001002 
0.001002 
0.000996 
0.001010 
0.001004 
0.001005 
0.001003 
0.001107 
0.000996 
0.001005 
0.000994 
0.000994 
0.000991 
0.000995 
0.001008 
0.001003 
0.001004 
0.001006 
0.001036 
0.000997 
0.001006 
0.001007 
0.000999 
0.001087 
0.001001 
0.001006 
0.000996 
0.000997 
0.001000 
0.000999 
0.001009 
0.001022 
0.000990 
0.000995 
0.000945 
0.000940 
0.000947 
0.000948 
0.000944 
0.000943 
0.000947 
0.000943 
0.000943 
0.000945 
0.000953 
0.000945 
0.001024 
0.000993 
0.001069 
0.000943 
0.000945 
0.000945 
0.000948 
0.000948 
0.000943 
0.000958 
0.000947 
0.000950 
0.000946 
0.000946 
0.000945 
0.000951 
0.001011 
0.001025 
0.000989 
0.000942 
0.000945 
0.000951 
0.000945 
0.000949 
0.000947 
0.000945 
0.000942 
0.000950 
0.000949 
0.000946 
0.000948 
0.000953 
0.001007 
0.000996 
0.001003 
0.000949 
0.001028 
0.000948 
0.000951 
0.000954 
0.000955 
0.000964 
0.000944 
0.000954 
0.000950 
0.000952 
0.000952 
0.000952 
0.001025 
0.001027 
0.000991 
0.000995 
0.000995 
0.000995 
0.000996 
0.000997 
0.000992 
0.000997 
0.000995 
0.000992 
0.000991 
0.000996 
0.000997 
0.000992 
0.001013 
0.000998 
0.001024 
0.000996 
0.000993 
0.000999 
0.000996 
0.000998 
0.000993 
0.001012 
0.000995 
0.000996 
0.001000 
0.000997 
0.000993 
0.000997 
0.001005 
0.001029 
0.000994 
0.000996 
0.000999 
0.000999 
0.000993 
0.000998 
0.000998 
0.000997 
0.000999 
0.000996 
0.000996 
0.000999 
0.000997 
0.001352 
0.001007 
0.001000 
0.000999 
0.000998 
0.001035 
0.001001 
0.001000 
0.001001 
0.001003 
0.001016 
0.001001 
0.001000 
0.001000 
0.000996 
0.001001 
0.000994 
0.000955 
0.000999 
0.000944 
0.000949 
0.000943 
0.000940 
0.000947 
0.000944 
0.000950 
0.000946 
0.000952 
0.000953 
0.000947 
0.000944 
0.000946 
0.000945 
0.000995 
0.000951 
0.000990 
0.000945 
0.000947 
0.000945 
0.000950 
0.000952 
0.000947 
0.000965 
0.000950 
0.000951 
0.000950 
0.000953 
0.000949 
0.000949 
0.000960 
0.001007 
0.000953 
0.000944 
0.000945 
0.000947 
0.000947 
0.000946 
0.000948 
0.000949 
0.000949 
0.000950 
0.000945 
0.000954 
0.000951 
0.000951 
0.000962 
0.000950 
0.000953 
0.000949 
0.001023 
0.000953 
0.000952 
0.000957 
0.000954 
0.000972 
0.000950 
0.000951 
0.000951 
0.000952 
0.000952 
0.000958 
0.000968 
0.001016 
0.000962 
0.000964 
0.000958 
0.000967 
0.000960 
0.000963 
0.000971 
0.000955 
0.000955 
0.000955 
0.000965 
0.000963 
0.000962 
0.000969 
0.001031 
0.000958 
0.001004 
0.000963 
0.000965 
0.000963 
0.000966 
0.000965 
0.000958 
0.000973 
0.000958 
0.000960 
0.000964 
0.000971 
0.000965 
0.000966 
0.000964 
0.001017 
0.000961 
0.000963 
0.000965 
0.000965 
0.000966 
0.000966 
0.000953 
0.000955 
0.000960 
0.000971 
0.000973 
0.000966 
0.000968 
0.000965 
0.000976 
0.000967 
0.000963 
0.000968 
0.001050 
0.000968 
0.000969 
0.000969 
0.000962 
0.000977 
0.000966 
0.000971 
0.000973 
0.000970 
0.000972 
0.000968 
0.001031 
0.001077 
0.001007 
0.001016 
0.001053 
0.001010 
0.001007 
0.001007 
0.001016 
0.001010 
0.001001 
0.001001 
0.001005 
0.001003 
0.001004 
0.001006 
0.001060 
0.001008 
0.001058 
0.001012 
0.001006 
0.001008 
0.001010 
0.001013 
0.001015 
0.001035 
0.001010 
0.001010 
0.001010 
0.001007 
0.001007 
0.001005 
0.001031 
0.001069 
0.001009 
0.001010 
0.001017 
0.001013 
0.001008 
0.001027 
0.001014 
0.001020 
0.001000 
0.001005 
0.001008 
0.001008 
0.001004 
0.001006 
0.001024 
0.001015 
0.001010 
0.001011 
0.001096 
0.001012 
0.001008 
0.001019 
0.001015 
0.001100 
0.001009 
0.001007 
0.001009 
0.001011 
0.001011 
0.001012 
0.001020 
0.001015 
0.000973 
0.000965 
0.000955 
0.000955 
0.000949 
0.000950 
0.000952 
0.000951 
0.000952 
0.000956 
0.000956 
0.000956 
0.000955 
0.000954 
0.001031 
0.000962 
0.001003 
0.000964 
0.000955 
0.000952 
0.000952 
0.000952 
0.000951 
0.001019 
0.000953 
0.000957 
0.000956 
0.000956 
0.000956 
0.000957 
0.000974 
0.001013 
0.000962 
0.000958 
0.000959 
0.000950 
0.000951 
0.000955 
0.000954 
0.000954 
0.000958 
0.000955 
0.000959 
0.000958 
0.000956 
0.000959 
0.000975 
0.000969 
0.000965 
0.000964 
0.001042 
0.000958 
0.000955 
0.000959 
0.000958 
0.001022 
0.000962 
0.000963 
0.000958 
0.000962 
0.000964 
0.000976 
0.000992 
0.001057 
0.000982 
0.000999 
0.000978 
0.000985 
0.000984 
0.000983 
0.000983 
0.000984 
0.000990 
0.000987 
0.000986 
0.000986 
0.000985 
0.000985 
0.001030 
0.000994 
0.001031 
0.000984 
0.000984 
0.000982 
0.000982 
0.000986 
0.000985 
0.001010 
0.000983 
0.000987 
0.000987 
0.000986 
0.000988 
0.000985 
0.001002 
0.001048 
0.000982 
0.000984 
0.000988 
0.000986 
0.000989 
0.000989 
0.000987 
0.000991 
0.000989 
0.000990 
0.000986 
0.000991 
0.000989 
0.000984 
0.000999 
0.000993 
0.000989 
0.000987 
0.001071 
0.000985 
0.000991 
0.000995 
0.000986 
0.001011 
0.000990 
0.000991 
0.000989 
0.000990 
0.000991 
0.000990 
0.001009 
0.001023 
0.000951 
0.000960 
0.000959 
0.000960 
0.000949 
0.000951 
0.000955 
0.000952 
0.000953 
0.000957 
0.000958 
0.000952 
0.000949 
0.000956 
0.001034 
0.000959 
0.001020 
0.000952 
0.000954 
0.000953 
0.000954 
0.000959 
0.000961 
0.000983 
0.000958 
0.000957 
0.000951 
0.000955 
0.000956 
0.000959 
0.000992 
0.001029 
0.000960 
0.000959 
0.000965 
0.000950 
0.000955 
0.000954 
0.000952 
0.000954 
0.000956 
0.000953 
0.000957 
0.000953 
0.000953 
0.000948 
0.001003 
0.000961 
0.000955 
0.000959 
0.001079 
0.000952 
0.000956 
0.000958 
0.000964 
0.000983 
0.000961 
0.000960 
0.000963 
0.000960 
0.000966 
0.000958 
0.000998 
0.001012 
0.000952 
0.000959 
0.000954 
0.000956 
0.000953 
0.000948 
0.000955 
0.000953 
0.000955 
0.000955 
0.000950 
0.000958 
0.000955 
0.000954 
0.001032 
0.000954 
0.001002 
0.000952 
0.000963 
0.000965 
0.000951 
0.000954 
0.000955 
0.000977 
0.000954 
0.000956 
0.000954 
0.000959 
0.000956 
0.000962 
0.000978 
0.001012 
0.000951 
0.000956 
0.000962 
0.000960 
0.000956 
0.000954 
0.000957 
0.000959 
0.000955 
0.000954 
0.000956 
0.000956 
0.000956 
0.000960 
0.000966 
0.000954 
0.000956 
0.000954 
0.001088 
0.000955 
0.000960 
0.000958 
0.000959 
0.000984 
0.000958 
0.000965 
0.000960 
0.000958 
0.000965 
0.000963 
0.000990 
0.001007 
0.000937 
0.000946 
0.000939 
0.000950 
0.000945 
0.000941 
0.000944 
0.000947 
0.000943 
0.000939 
0.000938 
0.000944 
0.000945 
0.000944 
0.000995 
0.000945 
0.000984 
0.000943 
0.000949 
0.000946 
0.000947 
0.000948 
0.000947 
0.000962 
0.000945 
0.000944 
0.000944 
0.000944 
0.000946 
0.000941 
0.000966 
0.001002 
0.000945 
0.000947 
0.000949 
0.000948 
0.000948 
0.000943 
0.000943 
0.000943 
0.000947 
0.000944 
0.000945 
0.000945 
0.000945 
0.000941 
0.000957 
0.000949 
0.000950 
0.000947 
0.001035 
0.000951 
0.000949 
0.000948 
0.000950 
0.000967 
0.000949 
0.000946 
0.000952 
0.000956 
0.000952 
0.000949 
0.001009 
0.001045 
0.000976 
0.000987 
0.000977 
0.000975 
0.000974 
0.000973 
0.000979 
0.000978 
0.000976 
0.000979 
0.000972 
0.000972 
0.000970 
0.000968 
0.001030 
0.000980 
0.001026 
0.000978 
0.000974 
0.000974 
0.000977 
0.000972 
0.000978 
0.001003 
0.000979 
0.000977 
0.000976 
0.000976 
0.000970 
0.000972 
0.000995 
0.001036 
0.000975 
0.000977 
0.000980 
0.000976 
0.000979 
0.000978 
0.000979 
0.000977 
0.000980 
0.000972 
0.000974 
0.000974 
0.000976 
0.000974 
0.000994 
0.000983 
0.000982 
0.000983 
0.001067 
0.000983 
0.000983 
0.000986 
0.000983 
0.001007 
0.000979 
0.000978 
0.000981 
0.000978 
0.000980 
0.000979 
0.000966 
0.001012 
0.000953 
0.000960 
0.000952 
0.000950 
0.000957 
0.000951 
0.000952 
0.000955 
0.000952 
0.000951 
0.000952 
0.000955 
0.000951 
0.000956 
0.001017 
0.000957 
0.000994 
0.000950 
0.000950 
0.000951 
0.000950 
0.000954 
0.000953 
0.000972 
0.000949 
0.000953 
0.000948 
0.000952 
0.000953 
0.000954 
0.000965 
0.001018 
0.000953 
0.000954 
0.000949 
0.000953 
0.000957 
0.000949 
0.000954 
0.000951 
0.000953 
0.000950 
0.000956 
0.000953 
0.000956 
0.000955 
0.000967 
0.000960 
0.000955 
0.000957 
0.001062 
0.000957 
0.000958 
0.000962 
0.000953 
0.000974 
0.000952 
0.000953 
0.000952 
0.000958 
0.000959 
0.000959 
0.000972 
0.001015 
0.000954 
0.000962 
0.000959 
0.000956 
0.000953 
0.000959 
0.000962 
0.000955 
0.000964 
0.000967 
0.000966 
0.000960 
0.000960 
0.000962 
0.001019 
0.000957 
0.001011 
0.000959 
0.000953 
0.000951 
0.000955 
0.000960 
0.000962 
0.000981 
0.000963 
0.000962 
0.000959 
0.000966 
0.000967 
0.000959 
0.000978 
0.001019 
0.000957 
0.000957 
0.000957 
0.000954 
0.000957 
0.000964 
0.000960 
0.000963 
0.000962 
0.000962 
0.000960 
0.000962 
0.000960 
0.000965 
0.000979 
0.000967 
0.000965 
0.000982 
0.001047 
0.000959 
0.000959 
0.000968 
0.000967 
0.000989 
0.000963 
0.000971 
0.000969 
0.000966 
0.000969 
0.000967 
0.001008 
0.001064 
0.001026 
0.001004 
0.000997 
0.000997 
0.000997 
0.000996 
0.001000 
0.000995 
0.001000 
0.000996 
0.001000 
0.000999 
0.000992 
0.000994 
0.001041 
0.000995 
0.001041 
0.001000 
0.000999 
0.000999 
0.000999 
0.000994 
0.001002 
0.001066 
0.000997 
0.000998 
0.001001 
0.000999 
0.000997 
0.000996 
0.001010 
0.001061 
0.001009 
0.000994 
0.000998 
0.000996 
0.000999 
0.000996 
0.000999 
0.000997 
0.000999 
0.001002 
0.001000 
0.001004 
0.000997 
0.001002 
0.001013 
0.001016 
0.001000 
0.001001 
0.001085 
0.001004 
0.001003 
0.000999 
0.001002 
0.001025 
0.001005 
0.001002 
0.001057 
0.001011 
0.001001 
0.001001 
0.000990 
0.001054 
0.000981 
0.000990 
0.000982 
0.000984 
0.000984 
0.000981 
0.000985 
0.000982 
0.000983 
0.000986 
0.000985 
0.000986 
0.000987 
0.000988 
0.001031 
0.000989 
0.001028 
0.000988 
0.000985 
0.000987 
0.000982 
0.000987 
0.000987 
0.001011 
0.000985 
0.000989 
0.000985 
0.000988 
0.000983 
0.000993 
0.001003 
0.001063 
0.000984 
0.000982 
0.000985 
0.000982 
0.000984 
0.000987 
0.000988 
0.000990 
0.000986 
0.000987 
0.000986 
0.000986 
0.000987 
0.000987 
0.001012 
0.000987 
0.000987 
0.000988 
0.001066 
0.000987 
0.000986 
0.000993 
0.000991 
0.001013 
0.000989 
0.000991 
0.000989 
0.000987 
0.000990 
0.000993 
0.000962 
0.001007 
0.000946 
0.000951 
0.000941 
0.000943 
0.000950 
0.000945 
0.000951 
0.000950 
0.000951 
0.000946 
0.000951 
0.000949 
0.000947 
0.000949 
0.000999 
0.000949 
0.000994 
0.000945 
0.000949 
0.000942 
0.000948 
0.000948 
0.000946 
0.000966 
0.000952 
0.000945 
0.000957 
0.000944 
0.000948 
0.000947 
0.000964 
0.000999 
0.000945 
0.000953 
0.000949 
0.000946 
0.000946 
0.000953 
0.000948 
0.000949 
0.000954 
0.000948 
0.000948 
0.000950 
0.000950 
0.000949 
0.000971 
0.000951 
0.000949 
0.000947 
0.001028 
0.000950 
0.000949 
0.000952 
0.000953 
0.000975 
0.000952 
0.000956 
0.000950 
0.000956 
0.000952 
0.000953 
0.000971 
0.001013 
0.000957 
0.000962 
0.000955 
0.000959 
0.000955 
0.000953 
0.000959 
0.000951 
0.000960 
0.000951 
0.000953 
0.000957 
0.000955 
0.000956 
0.001008 
0.000961 
0.000994 
0.000956 
0.000955 
0.000960 
0.000957 
0.000955 
0.000956 
0.000978 
0.000961 
0.000958 
0.000961 
0.000962 
0.000958 
0.000959 
0.000973 
0.001008 
0.000954 
0.000954 
0.000953 
0.000961 
0.000959 
0.000960 
0.000957 
0.000958 
0.000959 
0.000958 
0.000956 
0.000954 
0.000957 
0.000956 
0.000968 
0.000960 
0.000962 
0.000965 
0.001044 
0.000958 
0.000966 
0.000964 
0.000962 
0.000980 
0.000962 
0.000962 
0.000964 
0.000957 
0.000960 
0.000965 
0.000989 
0.001017 
0.000955 
0.000957 
0.000951 
0.000957 
0.000951 
0.000957 
0.000951 
0.000957 
0.000951 
0.000952 
0.000953 
0.000950 
0.000954 
0.000958 
0.001039 
0.000961 
0.000998 
0.000954 
0.000953 
0.000955 
0.000957 
0.000955 
0.000954 
0.000974 
0.000952 
0.000956 
0.000958 
0.000952 
0.000956 
0.000953 
0.000971 
0.001010 
0.000953 
0.000953 
0.000951 
0.000959 
0.000956 
0.000959 
0.000957 
0.000956 
0.000954 
0.000955 
0.000961 
0.000958 
0.000955 
0.000957 
0.000981 
0.000960 
0.000958 
0.000957 
0.001065 
0.000958 
0.000959 
0.000963 
0.000964 
0.000978 
0.000958 
0.000960 
0.000959 
0.000959 
0.000958 
0.000961 
0.000966 
0.001006 
0.000949 
0.000956 
0.000950 
0.000956 
0.000955 
0.000956 
0.000954 
0.000956 
0.000952 
0.000956 
0.000956 
0.000958 
0.000954 
0.000954 
0.001013 
0.000957 
0.000989 
0.000952 
0.000949 
0.000965 
0.000956 
0.000958 
0.000956 
0.000973 
0.000956 
0.000960 
0.000958 
0.000954 
0.000959 
0.000956 
0.000968 
0.001009 
0.000948 
0.000956 
0.000952 
0.000955 
0.000956 
0.000958 
0.000960 
0.000954 
0.000959 
0.000965 
0.000952 
0.000955 
0.000957 
0.000955 
0.000965 
0.000956 
0.000953 
0.000956 
0.001062 
0.000959 
0.000963 
0.000961 
0.000959 
0.000978 
0.000961 
0.000966 
0.000961 
0.000966 
0.000959 
0.000964 
0.000973 
0.000997 
0.000942 
0.000965 
0.000942 
0.000948 
0.000948 
0.000946 
0.000941 
0.000950 
0.000941 
0.000944 
0.000943 
0.000943 
0.000944 
0.000945 
0.000998 
0.000946 
0.000987 
0.000947 
0.000944 
0.000947 
0.000949 
0.000948 
0.000946 
0.000967 
0.000945 
0.000942 
0.000946 
0.000948 
0.000944 
0.000950 
0.000978 
0.000998 
0.000948 
0.000949 
0.000947 
0.000950 
0.000947 
0.000946 
0.000949 
0.000949 
0.000945 
0.000953 
0.000949 
0.000946 
0.000947 
0.000945 
0.000972 
0.000951 
0.000943 
0.000949 
0.001029 
0.000952 
0.000948 
0.000955 
0.000956 
0.000971 
0.000947 
0.000947 
0.000955 
0.000950 
0.000952 
0.000949 
0.001004 
0.001059 
0.000992 
0.000993 
0.000987 
0.000990 
0.000992 
0.000987 
0.000991 
0.000993 
0.000985 
0.000990 
0.000986 
0.000991 
0.000985 
0.000987 
0.001041 
0.000993 
0.001039 
0.000987 
0.000989 
0.000990 
0.000988 
0.000987 
0.000992 
0.001018 
0.000986 
0.000987 
0.000988 
0.000986 
0.000987 
0.000987 
0.001013 
0.001056 
0.000995 
0.000989 
0.000995 
0.000986 
0.000986 
0.000990 
0.000990 
0.000993 
0.000991 
0.000988 
0.000990 
0.000992 
0.000992 
0.000987 
0.001011 
0.000994 
0.000993 
0.000991 
0.001085 
0.000997 
0.000998 
0.000994 
0.000997 
0.001026 
0.000991 
0.000993 
0.000994 
0.000990 
0.000995 
0.000993 
0.000992 
0.001037 
0.000979 
0.000976 
0.000969 
0.000981 
0.000975 
0.000974 
0.000974 
0.000977 
0.000970 
0.000972 
0.000972 
0.000982 
0.000972 
0.000975 
0.001018 
0.000971 
0.001021 
0.000978 
0.000974 
0.000971 
0.000976 
0.000973 
0.000975 
0.001001 
0.000976 
0.000975 
0.000972 
0.000973 
0.000975 
0.000973 
0.000990 
0.001033 
0.000973 
0.000976 
0.000977 
0.000976 
0.000974 
0.000977 
0.000980 
0.000976 
0.000976 
0.000977 
0.000973 
0.000980 
0.000976 
0.000972 
0.000990 
0.000977 
0.000979 
0.000985 
0.001060 
0.000989 
0.000978 
0.000982 
0.000978 
0.001000 
0.000980 
0.000981 
0.000979 
0.000975 
0.000978 
0.000980 
0.001011 
0.001069 
0.001002 
0.000999 
0.001002 
0.000991 
0.000991 
0.000998 
0.000993 
0.000990 
0.000990 
0.000993 
0.000996 
0.000999 
0.001001 
0.000998 
0.001040 
0.001003 
0.001038 
0.000996 
0.001004 
0.000995 
0.000992 
0.000998 
0.000996 
0.001014 
0.000992 
0.000993 
0.001003 
0.001004 
0.001002 
0.001003 
0.001027 
0.001063 
0.000991 
0.001004 
0.000994 
0.000989 
0.000993 
0.000996 
0.000995 
0.000991 
0.000995 
0.000993 
0.001004 
0.001002 
0.001004 
0.001001 
0.001017 
0.001001 
0.000994 
0.001007 
0.001078 
0.000997 
0.001001 
0.000995 
0.000997 
0.001019 
0.001000 
0.000994 
0.001003 
0.001004 
0.001003 
0.001004 
0.001008 
0.001063 
0.000998 
0.001007 
0.001002 
0.000994 
0.000996 
0.000994 
0.001006 
0.000997 
0.000992 
0.000994 
0.001001 
0.001001 
0.000998 
0.001001 
0.001048 
0.000998 
0.001049 
0.001000 
0.001002 
0.001002 
0.000994 
0.001000 
0.000998 
0.001025 
0.000995 
0.000996 
0.000999 
0.000996 
0.001001 
0.001001 
0.001012 
0.001056 
0.000999 
0.001003 
0.001003 
0.000997 
0.000998 
0.000997 
0.000998 
0.001001 
0.001001 
0.001000 
0.001002 
0.000999 
0.000997 
0.001001 
0.001017 
0.001004 
0.001001 
0.001006 
0.001085 
0.001001 
0.001000 
0.001001 
0.001001 
0.001021 
0.001001 
0.001009 
0.001001 
0.001002 
0.001001 
0.001001 
0.000969 
0.001005 
0.000944 
0.000950 
0.000944 
0.000943 
0.000946 
0.000947 
0.000944 
0.000947 
0.000945 
0.000949 
0.000944 
0.000946 
0.000944 
0.000942 
0.000997 
0.000943 
0.000987 
0.000946 
0.000949 
0.000946 
0.000947 
0.000947 
0.000947 
0.000968 
0.000947 
0.000945 
0.000946 
0.000947 
0.000943 
0.000947 
0.000969 
0.001006 
0.000948 
0.000945 
0.000955 
0.000949 
0.000946 
0.000949 
0.000948 
0.000949 
0.000954 
0.000945 
0.000947 
0.000957 
0.000946 
0.000948 
0.000967 
0.000949 
0.000955 
0.000953 
0.001027 
0.000950 
0.000951 
0.000953 
0.000953 
0.000971 
0.000949 
0.000952 
0.000953 
0.000950 
0.000954 
0.000950 
0.000962 
0.001011 
0.000956 
0.000959 
0.000950 
0.000944 
0.000938 
0.000943 
0.000945 
0.000942 
0.000941 
0.000943 
0.000941 
0.000940 
0.000945 
0.000946 
0.001002 
0.000945 
0.000993 
0.000953 
0.000952 
0.000942 
0.000940 
0.000946 
0.000942 
0.000964 
0.000943 
0.000942 
0.000943 
0.000942 
0.000945 
0.000950 
0.000964 
0.001011 
0.000958 
0.000953 
0.000950 
0.000941 
0.000944 
0.000943 
0.000941 
0.000952 
0.000940 
0.000947 
0.000949 
0.000946 
0.000947 
0.000940 
0.000967 
0.000967 
0.000959 
0.000957 
0.001032 
0.000947 
0.000945 
0.000954 
0.000945 
0.000963 
0.000954 
0.000948 
0.000949 
0.000950 
0.000946 
0.000945 
0.000965 
0.001004 
0.000939 
0.000947 
0.000939 
0.000943 
0.000943 
0.000940 
0.000939 
0.000938 
0.000938 
0.000941 
0.000940 
0.000940 
0.000942 
0.000936 
0.000996 
0.000949 
0.000983 
0.000938 
0.000941 
0.000940 
0.000952 
0.000939 
0.000938 
0.000957 
0.000942 
0.000939 
0.000939 
0.000947 
0.000937 
0.000941 
0.000957 
0.000995 
0.000943 
0.000937 
0.000946 
0.000942 
0.000940 
0.000940 
0.000941 
0.000942 
0.000942 
0.000937 
0.000942 
0.000937 
0.000938 
0.000944 
0.000956 
0.000946 
0.000944 
0.000940 
0.001030 
0.000942 
0.000942 
0.000943 
0.000944 
0.000962 
0.000944 
0.000944 
0.000942 
0.000943 
0.000951 
0.000945 
0.000979 
0.001013 
0.000951 
0.000961 
0.000950 
0.000955 
0.000950 
0.000950 
0.000954 
0.000955 
0.000956 
0.000954 
0.000954 
0.000950 
0.000954 
0.000956 
0.001032 
0.000954 
0.001002 
0.000954 
0.000952 
0.000956 
0.000956 
0.000952 
0.000957 
0.000972 
0.000957 
0.000955 
0.000953 
0.000949 
0.000955 
0.000955 
0.000969 
0.001011 
0.000953 
0.000955 
0.000952 
0.000958 
0.000958 
0.000952 
0.000957 
0.000958 
0.000956 
0.000953 
0.000956 
0.000955 
0.000951 
0.000957 
0.000963 
0.000957 
0.000958 
0.000955 
0.001072 
0.000959 
0.000957 
0.000956 
0.000961 
0.000977 
0.000959 
0.000957 
0.000960 
0.000958 
0.000957 
0.000956 
0.000958 
0.000996 
0.000945 
0.000946 
0.000942 
0.000944 
0.000937 
0.000940 
0.000937 
0.000940 
0.000937 
0.000938 
0.000938 
0.000943 
0.000942 
0.000938 
0.000991 
0.000941 
0.000986 
0.000942 
0.000945 
0.000940 
0.000946 
0.000942 
0.000938 
0.000960 
0.000943 
0.000939 
0.000941 
0.000945 
0.000940 
0.000944 
0.000955 
0.000997 
0.000944 
0.000946 
0.000943 
0.000941 
0.000942 
0.000944 
0.000946 
0.000942 
0.000940 
0.000945 
0.000941 
0.000941 
0.000983 
0.000940 
0.000961 
0.000946 
0.000948 
0.000945 
0.001018 
0.000945 
0.000944 
0.000948 
0.000947 
0.000961 
0.000945 
0.000942 
0.000944 
0.000942 
0.000942 
0.000946 
0.001008 
0.001047 
0.000989 
0.000997 
0.000986 
0.000986 
0.000987 
0.000986 
0.000987 
0.000984 
0.000988 
0.000986 
0.000985 
0.000986 
0.000986 
0.000987 
0.001034 
0.000985 
0.001037 
0.000988 
0.000982 
0.000985 
0.000990 
0.000987 
0.000987 
0.001007 
0.000988 
0.000988 
0.000987 
0.000990 
0.000991 
0.000992 
0.001000 
0.001048 
0.000986 
0.000989 
0.000986 
0.000993 
0.000990 
0.000988 
0.000989 
0.000990 
0.000991 
0.000991 
0.000991 
0.000987 
0.000989 
0.000990 
0.001007 
0.000989 
0.000993 
0.000989 
0.001072 
0.000995 
0.000995 
0.000994 
0.000992 
0.001014 
0.000992 
0.000993 
0.000995 
0.000989 
0.000992 
0.000992 
0.000996 
0.001041 
0.000974 
0.000979 
0.000977 
0.000976 
0.000973 
0.000977 
0.000978 
0.000974 
0.000978 
0.000977 
0.000976 
0.000977 
0.000975 
0.000980 
0.001025 
0.000974 
0.001026 
0.000976 
0.000979 
0.000974 
0.000978 
0.000977 
0.000975 
0.001000 
0.000976 
0.000977 
0.000981 
0.000977 
0.000975 
0.000984 
0.000991 
0.001037 
0.000976 
0.000979 
0.000977 
0.000978 
0.000975 
0.000977 
0.000976 
0.000980 
0.000975 
0.000974 
0.000975 
0.000974 
0.000973 
0.000980 
0.000989 
0.000979 
0.000982 
0.000979 
0.001059 
0.000980 
0.000983 
0.000977 
0.000982 
0.001005 
0.000982 
0.000982 
0.000979 
0.000983 
0.000982 
0.000983 
0.000966 
0.001021 
0.000949 
0.000950 
0.000942 
0.000948 
0.000948 
0.000948 
0.000954 
0.000948 
0.000955 
0.000954 
0.000953 
0.000950 
0.000954 
0.000952 
0.000995 
0.000943 
0.000991 
0.000946 
0.000946 
0.000955 
0.000951 
0.000955 
0.000951 
0.000972 
0.000950 
0.000951 
0.000954 
0.000955 
0.000951 
0.000951 
0.000962 
0.001006 
0.000947 
0.000943 
0.000948 
0.000952 
0.000953 
0.000951 
0.000952 
0.000950 
0.000954 
0.000955 
0.000956 
0.000953 
0.000954 
0.000953 
0.000973 
0.000951 
0.000948 
0.000950 
0.001034 
0.000952 
0.000952 
0.000953 
0.000956 
0.000972 
0.000958 
0.000954 
0.000956 
0.000956 
0.000955 
0.000959 
0.000967 
0.001004 
0.000946 
0.000957 
0.000949 
0.000946 
0.000946 
0.000950 
0.000950 
0.000949 
0.000950 
0.000950 
0.000949 
0.000950 
0.000951 
0.000948 
0.001001 
0.000951 
0.000981 
0.000945 
0.000950 
0.000950 
0.000951 
0.000953 
0.000949 
0.000977 
0.000952 
0.000948 
0.000950 
0.000953 
0.000950 
0.000952 
0.000958 
0.001003 
0.000946 
0.000950 
0.000951 
0.000949 
0.000951 
0.000954 
0.000955 
0.000950 
0.000950 
0.000951 
0.000951 
0.000952 
0.000951 
0.000953 
0.000964 
0.000952 
0.000948 
0.000955 
0.001025 
0.000954 
0.000956 
0.000950 
0.000951 
0.000973 
0.000955 
0.000957 
0.000955 
0.000952 
0.000955 
0.000956 
0.000957 
0.001001 
0.000942 
0.000952 
0.000941 
0.000946 
0.000942 
0.000942 
0.000944 
0.000944 
0.000947 
0.000944 
0.000943 
0.000944 
0.000944 
0.000942 
0.000992 
0.000943 
0.000988 
0.000946 
0.000946 
0.000945 
0.000946 
0.000945 
0.000943 
0.000968 
0.000948 
0.000953 
0.000944 
0.000949 
0.000946 
0.000944 
0.000952 
0.001001 
0.000948 
0.000944 
0.000944 
0.000946 
0.000949 
0.000942 
0.000945 
0.000946 
0.000946 
0.000944 
0.000944 
0.000944 
0.000944 
0.000946 
0.000955 
0.000947 
0.000949 
0.000949 
0.001027 
0.000948 
0.000952 
0.000947 
0.000949 
0.000968 
0.000950 
0.000950 
0.000945 
0.000945 
0.000950 
0.000949 
0.000953 
0.001005 
0.000947 
0.000954 
0.000942 
0.000943 
0.000948 
0.000945 
0.000946 
0.000948 
0.000947 
0.000942 
0.000949 
0.000946 
0.000946 
0.000945 
0.000999 
0.000951 
0.000988 
0.000946 
0.000949 
0.000948 
0.000947 
0.000954 
0.000944 
0.000964 
0.000947 
0.000947 
0.000945 
0.000949 
0.000947 
0.000945 
0.000960 
0.000997 
0.000954 
0.000948 
0.000958 
0.000947 
0.000949 
0.000952 
0.000947 
0.000946 
0.000948 
0.000945 
0.000948 
0.000948 
0.000949 
0.000949 
0.000964 
0.000952 
0.000952 
0.000951 
0.001025 
0.000955 
0.000949 
0.000953 
0.000953 
0.000969 
0.000951 
0.000951 
0.000950 
0.000952 
0.000954 
0.000951 
0.000976 
0.001031 
0.000965 
0.000971 
0.000964 
0.000962 
0.000967 
0.000965 
0.000967 
0.000966 
0.000968 
0.000965 
0.000970 
0.000972 
0.000961 
0.000967 
0.001025 
0.000966 
0.001014 
0.000961 
0.000963 
0.000966 
0.000968 
0.000967 
0.000970 
0.000988 
0.000969 
0.000972 
0.000968 
0.000966 
0.000962 
0.000962 
0.000992 
0.001025 
0.000967 
0.000967 
0.000976 
0.000967 
0.000985 
0.000969 
0.000967 
0.000968 
0.000968 
0.000967 
0.000970 
0.000968 
0.000964 
0.000966 
0.000991 
0.000969 
0.000966 
0.000971 
0.001059 
0.000968 
0.000970 
0.000972 
0.000978 
0.000989 
0.000970 
0.000973 
0.000972 
0.000964 
0.000968 
0.001000 
0.000986 
0.001011 
0.000955 
0.000954 
0.000955 
0.000952 
0.000948 
0.000947 
0.000956 
0.000952 
0.000947 
0.000952 
0.000957 
0.000958 
0.000960 
0.000954 
0.000998 
0.000952 
0.000999 
0.000953 
0.000948 
0.000963 
0.000953 
0.000951 
0.000956 
0.000969 
0.000953 
0.000951 
0.000960 
0.000960 
0.000962 
0.000961 
0.000963 
0.001010 
0.000958 
0.000955 
0.000954 
0.000957 
0.000953 
0.000953 
0.000955 
0.000952 
0.000953 
0.000961 
0.000964 
0.000959 
0.000959 
0.000961 
0.000963 
0.000956 
0.000956 
0.000958 
0.001025 
0.000957 
0.000955 
0.000959 
0.000955 
0.000974 
0.000956 
0.000961 
0.000966 
0.000964 
0.000962 
0.000964 
0.001004 
0.001056 
0.000990 
0.000993 
0.000993 
0.000989 
0.000986 
0.000983 
0.000987 
0.000989 
0.000992 
0.000988 
0.000984 
0.000989 
0.000992 
0.000994 
0.001039 
0.000993 
0.001039 
0.000991 
0.000987 
0.001034 
0.000983 
0.000985 
0.000990 
0.001016 
0.000998 
0.000989 
0.000982 
0.000992 
0.000988 
0.000990 
0.001052 
0.001049 
0.000994 
0.000998 
0.000992 
0.000984 
0.000990 
0.000990 
0.000991 
0.000989 
0.000999 
0.000990 
0.000988 
0.000995 
0.000991 
0.000991 
0.001016 
0.000993 
0.000995 
0.000995 
0.001073 
0.000991 
0.000985 
0.000999 
0.000993 
0.001016 
0.000997 
0.000992 
0.000997 
0.000999 
0.000992 
0.000990 
0.001005 
0.001061 
0.000993 
0.001001 
0.001002 
0.001002 
0.001001 
0.001002 
0.000999 
0.000998 
0.001002 
0.001001 
0.001001 
0.000998 
0.001000 
0.000999 
0.001035 
0.001002 
0.001044 
0.000995 
0.000995 
0.001002 
0.001000 
0.001003 
0.001001 
0.001026 
0.001003 
0.001001 
0.001001 
0.001002 
0.001006 
0.001005 
0.001015 
0.001065 
0.001001 
0.000999 
0.000997 
0.001003 
0.000997 
0.001000 
0.001003 
0.001001 
0.001001 
0.001003 
0.001001 
0.001003 
0.001002 
0.001007 
0.001010 
0.000999 
0.001003 
0.001001 
0.001085 
0.001012 
0.001006 
0.001002 
0.001006 
0.001030 
0.001007 
0.001007 
0.001008 
0.001007 
0.001007 
0.001004 
0.000961 
0.001006 
0.000945 
0.000948 
0.000941 
0.000938 
0.000941 
0.000947 
0.000945 
0.000947 
0.000947 
0.000947 
0.000946 
0.000942 
0.000940 
0.000947 
0.000989 
0.000947 
0.000985 
0.000950 
0.000949 
0.000940 
0.000941 
0.000944 
0.000944 
0.000959 
0.000944 
0.000948 
0.000947 
0.000943 
0.000944 
0.000940 
0.000959 
0.001003 
0.000945 
0.000944 
0.000955 
0.000942 
0.000940 
0.000950 
0.000943 
0.000948 
0.000948 
0.000944 
0.000948 
0.000948 
0.000943 
0.000941 
0.000955 
0.000950 
0.000951 
0.000950 
0.001028 
0.000951 
0.000943 
0.000950 
0.000956 
0.000969 
0.000950 
0.000950 
0.000952 
0.000948 
0.000947 
0.000949 
0.000960 
0.001003 
0.000942 
0.000947 
0.000942 
0.000946 
0.000942 
0.000939 
0.000943 
0.000939 
0.000943 
0.000941 
0.000943 
0.000944 
0.000945 
0.000938 
0.000998 
0.000945 
0.000982 
0.000944 
0.000944 
0.000946 
0.000946 
0.000946 
0.000944 
0.001005 
0.000941 
0.000944 
0.000946 
0.000945 
0.000947 
0.000946 
0.000950 
0.000999 
0.000946 
0.000950 
0.000947 
0.000944 
0.000941 
0.000944 
0.000944 
0.000947 
0.000942 
0.000942 
0.000941 
0.000948 
0.000947 
0.000948 
0.000953 
0.000954 
0.000949 
0.000946 
0.001025 
0.000945 
0.000951 
0.000947 
0.000943 
0.001012 
0.000949 
0.000947 
0.000949 
0.000947 
0.000949 
0.000948 
0.000998 
0.000996 
0.000942 
0.000951 
0.000937 
0.000944 
0.000943 
0.000945 
0.000943 
0.000940 
0.000939 
0.000943 
0.000946 
0.000947 
0.000943 
0.000947 
0.000993 
0.000945 
0.000983 
0.000945 
0.000942 
0.000945 
0.000944 
0.000944 
0.000947 
0.001011 
0.000942 
0.000945 
0.000945 
0.000950 
0.000948 
0.000950 
0.000959 
0.001002 
0.000952 
0.000946 
0.000948 
0.000946 
0.000943 
0.000944 
0.000958 
0.000949 
0.000945 
0.000944 
0.000944 
0.000947 
0.000946 
0.000942 
0.000998 
0.000952 
0.000953 
0.000947 
0.001038 
0.000949 
0.000951 
0.000948 
0.000949 
0.001016 
0.000953 
0.000947 
0.000952 
0.000951 
0.000948 
0.000948 
0.001023 
0.001063 
0.001003 
0.001007 
0.001002 
0.000999 
0.000997 
0.001000 
0.000998 
0.001001 
0.000999 
0.001000 
0.000998 
0.000999 
0.000997 
0.000999 
0.001053 
0.000999 
0.001051 
0.001000 
0.001000 
0.001002 
0.001000 
0.001000 
0.001000 
0.001022 
0.000997 
0.000998 
0.001002 
0.001002 
0.000998 
0.000998 
0.001019 
0.001065 
0.001003 
0.001000 
0.001000 
0.001006 
0.001004 
0.001002 
0.001005 
0.001005 
0.001003 
0.001004 
0.001004 
0.001004 
0.001003 
0.000997 
0.001019 
0.001007 
0.001004 
0.001008 
0.001089 
0.001005 
0.001004 
0.001005 
0.001005 
0.001026 
0.001007 
0.001006 
0.001003 
0.001003 
0.001005 
0.001005 
0.001007 
0.001050 
0.000982 
0.000990 
0.000986 
0.000981 
0.000982 
0.000986 
0.000987 
0.000981 
0.000988 
0.000985 
0.000987 
0.000987 
0.000982 
0.000986 
0.001035 
0.000984 
0.001032 
0.000986 
0.000983 
0.000984 
0.000987 
0.000984 
0.000981 
0.001012 
0.000987 
0.000987 
0.000988 
0.000986 
0.000983 
0.000982 
0.001007 
0.001049 
0.000985 
0.000988 
0.000988 
0.000987 
0.000983 
0.000982 
0.000987 
0.000993 
0.000990 
0.000990 
0.000984 
0.000984 
0.000984 
0.000985 
0.001011 
0.000989 
0.001009 
0.000988 
0.001071 
0.000988 
0.000989 
0.000991 
0.000992 
0.001016 
0.000988 
0.001053 
0.000987 
0.000990 
0.000985 
0.000991 
0.000967 
0.001014 
0.000941 
0.000945 
0.000947 
0.000947 
0.000949 
0.000945 
0.000938 
0.000942 
0.000944 
0.000946 
0.000947 
0.000938 
0.000946 
0.000941 
0.000995 
0.000947 
0.000979 
0.000943 
0.000943 
0.000944 
0.000940 
0.000943 
0.000942 
0.000959 
0.000946 
0.000943 
0.000943 
0.000942 
0.000941 
0.000942 
0.000960 
0.001002 
0.000941 
0.000945 
0.000944 
0.000945 
0.000944 
0.000944 
0.000943 
0.000942 
0.000956 
0.000946 
0.000944 
0.000942 
0.000946 
0.000944 
0.000961 
0.000948 
0.000945 
0.000949 
0.001035 
0.000948 
0.000944 
0.000957 
0.000950 
0.000968 
0.000946 
0.000950 
0.000952 
0.000956 
0.000955 
0.000953 
0.000998 
0.001013 
0.000950 
0.000961 
0.000951 
0.000951 
0.000951 
0.000951 
0.000948 
0.000949 
0.000947 
0.000950 
0.000943 
0.000948 
0.000942 
0.000948 
0.001012 
0.000950 
0.000999 
0.000947 
0.000950 
0.000951 
0.000953 
0.000950 
0.000949 
0.000968 
0.000944 
0.000947 
0.000948 
0.000950 
0.000945 
0.000954 
0.000962 
0.001004 
0.000955 
0.000954 
0.000950 
0.000950 
0.000955 
0.000945 
0.000946 
0.000950 
0.000952 
0.000952 
0.000945 
0.000947 
0.000945 
0.000950 
0.000958 
0.000956 
0.000953 
0.000952 
0.001033 
0.000955 
0.000952 
0.000953 
0.000953 
0.000977 
0.000949 
0.000955 
0.000946 
0.000950 
0.000948 
0.000950 
0.001001 
0.001040 
0.000975 
0.000983 
0.000976 
0.000977 
0.000979 
0.000982 
0.000981 
0.000982 
0.000982 
0.000981 
0.000981 
0.000988 
0.000979 
0.000982 
0.001036 
0.000979 
0.001021 
0.000976 
0.000978 
0.000983 
0.000977 
0.000981 
0.000979 
0.001003 
0.000983 
0.000980 
0.000981 
0.000983 
0.000981 
0.000982 
0.000993 
0.001040 
0.000978 
0.000978 
0.000986 
0.000982 
0.000981 
0.000981 
0.000976 
0.000984 
0.000987 
0.000983 
0.000986 
0.000981 
0.000982 
0.000983 
0.000994 
0.000983 
0.000985 
0.000986 
0.001072 
0.000985 
0.000988 
0.000982 
0.000990 
0.001011 
0.000986 
0.000987 
0.000988 
0.000990 
0.000984 
0.000985 
0.001037 
0.001076 
0.001005 
0.001013 
0.001005 
0.001009 
0.001005 
0.001007 
0.001009 
0.001015 
0.001009 
0.001009 
0.001008 
0.001006 
0.001007 
0.001009 
0.001060 
0.001008 
0.001056 
0.001009 
0.001006 
0.001006 
0.001011 
0.001009 
0.001008 
0.001077 
0.001007 
0.001011 
0.001009 
0.001011 
0.001014 
0.001013 
0.001027 
0.001069 
0.001007 
0.001010 
0.001011 
0.001010 
0.001008 
0.001011 
0.001009 
0.001015 
0.001011 
0.001011 
0.001007 
0.001011 
0.001009 
0.001010 
0.001025 
0.001013 
0.001011 
0.001013 
0.001097 
0.001012 
0.001016 
0.001013 
0.001015 
0.001076 
0.001015 
0.001012 
0.001021 
0.001012 
0.001019 
0.001018 
0.000968 
0.001002 
0.000953 
0.000956 
0.000949 
0.000951 
0.000940 
0.000942 
0.000943 
0.000939 
0.000941 
0.000945 
0.000943 
0.000942 
0.000941 
0.000941 
0.000995 
0.000948 
0.000992 
0.000950 
0.000948 
0.000941 
0.000943 
0.000941 
0.000943 
0.001009 
0.000943 
0.000942 
0.000950 
0.000941 
0.000954 
0.000948 
0.000959 
0.001005 
0.000952 
0.000953 
0.000951 
0.000944 
0.000947 
0.000943 
0.000949 
0.000946 
0.000945 
0.000948 
0.000944 
0.000948 
0.000943 
0.000950 
0.000964 
0.000955 
0.000953 
0.000955 
0.001038 
0.000950 
0.000951 
0.000948 
0.000949 
0.001007 
0.000950 
0.000948 
0.000946 
0.000950 
0.000950 
0.000953 
0.000977 
0.001005 
0.000948 
0.000956 
0.000950 
0.000954 
0.000949 
0.000948 
0.000953 
0.000948 
0.000948 
0.000950 
0.000947 
0.000949 
0.000945 
0.000949 
0.000998 
0.000953 
0.000992 
0.000951 
0.000951 
0.000949 
0.000956 
0.000948 
0.000950 
0.000975 
0.000952 
0.000951 
0.000951 
0.000948 
0.000946 
0.000953 
0.000965 
0.001006 
0.000948 
0.000949 
0.000953 
0.000954 
0.000950 
0.000952 
0.000948 
0.000946 
0.000950 
0.000948 
0.000949 
0.000952 
0.000951 
0.000954 
0.000989 
0.000955 
0.000953 
0.000952 
0.001035 
0.000956 
0.000953 
0.000955 
0.000956 
0.000973 
0.000956 
0.000953 
0.000952 
0.000953 
0.000959 
0.000959 
0.000954 
0.000950 
0.000923 
0.000934 
0.000930 
0.000933 
0.000922 
0.000927 
0.000930 
0.000953 
0.000944 
0.000925 
0.000930 
0.000928 
0.000945 
0.000928 
0.000964 
0.000931 
0.000986 
0.000924 
0.000939 
0.000927 
0.000926 
0.000927 
0.000927 
0.000932 
0.000943 
0.000932 
0.000928 
0.000933 
0.000936 
0.000937 
0.000957 
0.000981 
0.000938 
0.000935 
0.000921 
0.000926 
0.000932 
0.000933 
0.000923 
0.000929 
0.000944 
0.000924 
0.000933 
0.000937 
0.000936 
0.000931 
0.000939 
0.000925 
0.000936 
0.000923 
0.001006 
0.000930 
0.000938 
0.000929 
0.000937 
0.000963 
0.000930 
0.000926 
0.000936 
0.000940 
0.000941 
0.000933 
0.000947 
0.001002 
0.000933 
0.000939 
0.000936 
0.000933 
0.000929 
0.000936 
0.000960 
0.000932 
0.000944 
0.000940 
0.000935 
0.000952 
0.000935 
0.000936 
0.000990 
0.000940 
0.001003 
0.000939 
0.000939 
0.000934 
0.000942 
0.000944 
0.000932 
0.000951 
0.000937 
0.000941 
0.000940 
0.000937 
0.000931 
0.000938 
0.000959 
0.001001 
0.000938 
0.000953 
0.000944 
0.000936 
0.000943 
0.000941 
0.000933 
0.000934 
0.000934 
0.000939 
0.000937 
0.000937 
0.000934 
0.000939 
0.000962 
0.000944 
0.000945 
0.000951 
0.001017 
0.000933 
0.000943 
0.000942 
0.000940 
0.000961 
0.000940 
0.000942 
0.000943 
0.000947 
0.000938 
0.000940 
0.000968 
0.000997 
0.000939 
0.000955 
0.000940 
0.000937 
0.000932 
0.000936 
0.000936 
0.000938 
0.000944 
0.000933 
0.000946 
0.000944 
0.000935 
0.000939 
0.000988 
0.000936 
0.000987 
0.000945 
0.000943 
0.000937 
0.000934 
0.000937 
0.000938 
0.000960 
0.000933 
0.000943 
0.000937 
0.000941 
0.000939 
0.000946 
0.000956 
0.001002 
0.000946 
0.000941 
0.000950 
0.000939 
0.000941 
0.000940 
0.000941 
0.000946 
0.000935 
0.000934 
0.000941 
0.000937 
0.000942 
0.000944 
0.000963 
0.000943 
0.000943 
0.000944 
0.001029 
0.000943 
0.000936 
0.000942 
0.000943 
0.000966 
0.000940 
0.000951 
0.000938 
0.000947 
0.000950 
0.000954 
0.000949 
0.000998 
0.000935 
0.000948 
0.000938 
0.000934 
0.000938 
0.000933 
0.000934 
0.000944 
0.000936 
0.000940 
0.000942 
0.000937 
0.000939 
0.000939 
0.000990 
0.000939 
0.000989 
0.000933 
0.000941 
0.000953 
0.000940 
0.000935 
0.000939 
0.000961 
0.000947 
0.000942 
0.000937 
0.000935 
0.000944 
0.000942 
0.000962 
0.000996 
0.000946 
0.000938 
0.000943 
0.000944 
0.000937 
0.000939 
0.000941 
0.000942 
0.000950 
0.000935 
0.000938 
0.000939 
0.000934 
0.000940 
0.000952 
0.000942 
0.000944 
0.000940 
0.001015 
0.000940 
0.000942 
0.000938 
0.000945 
0.000967 
0.000943 
0.000947 
0.000948 
0.000948 
0.000941 
0.000942 
0.000957 
0.001002 
0.000944 
0.000959 
0.000941 
0.000933 
0.000943 
0.000951 
0.000948 
0.000943 
0.000940 
0.000943 
0.000938 
0.000942 
0.000940 
0.000944 
0.000995 
0.000949 
0.000994 
0.000952 
0.000946 
0.000941 
0.000943 
0.000939 
0.000948 
0.000968 
0.000944 
0.000953 
0.000948 
0.000948 
0.000949 
0.000948 
0.000963 
0.001009 
0.000955 
0.000948 
0.000950 
0.000940 
0.000943 
0.000946 
0.000951 
0.000945 
0.000946 
0.000940 
0.000949 
0.000943 
0.000955 
0.000947 
0.000963 
0.000943 
0.000954 
0.000954 
0.001022 
0.000945 
0.000942 
0.000950 
0.000969 
0.000972 
0.000948 
0.000950 
0.000944 
0.000950 
0.000948 
0.000943 
0.001020 
0.001073 
0.000998 
0.001019 
0.001008 
0.001000 
0.000994 
0.001000 
0.000998 
0.000999 
0.000999 
0.001002 
0.001005 
0.000995 
0.000992 
0.000999 
0.001050 
0.001003 
0.001055 
0.000999 
0.001008 
0.001002 
0.000994 
0.001001 
0.001000 
0.001025 
0.000997 
0.001006 
0.001007 
0.001021 
0.000995 
0.000998 
0.001010 
0.001068 
0.001009 
0.001003 
0.000997 
0.000998 
0.001001 
0.000998 
0.000993 
0.000997 
0.001004 
0.001000 
0.000999 
0.001002 
0.001005 
0.001000 
0.001015 
0.001004 
0.001015 
0.001004 
0.001091 
0.001003 
0.000994 
0.001009 
0.001007 
0.001029 
0.001008 
0.001003 
0.001009 
0.001003 
0.001001 
0.001001 
0.000975 
0.000998 
0.000936 
0.000947 
0.000938 
0.000937 
0.000938 
0.000935 
0.000941 
0.000935 
0.000935 
0.000935 
0.000943 
0.000934 
0.000943 
0.000941 
0.000994 
0.000939 
0.000991 
0.000937 
0.000942 
0.000939 
0.000941 
0.000934 
0.000935 
0.000964 
0.000944 
0.000937 
0.000941 
0.000937 
0.000945 
0.000942 
0.000958 
0.001005 
0.000944 
0.000935 
0.000948 
0.000942 
0.000944 
0.000939 
0.000949 
0.000942 
0.000943 
0.000941 
0.000938 
0.000939 
0.000943 
0.000936 
0.000959 
0.000947 
0.000951 
0.000943 
0.001047 
0.000944 
0.000939 
0.000946 
0.000948 
0.000966 
0.000944 
0.000941 
0.000939 
0.000949 
0.000942 
0.000940 
0.000975 
0.001004 
0.000933 
0.000950 
0.000939 
0.000940 
0.000940 
0.000939 
0.000946 
0.000936 
0.000940 
0.000932 
0.000947 
0.000940 
0.000935 
0.000938 
0.000997 
0.000947 
0.000979 
0.000944 
0.000939 
0.000938 
0.000941 
0.000943 
0.000945 
0.000958 
0.000944 
0.000944 
0.000944 
0.000941 
0.000944 
0.000940 
0.000957 
0.000994 
0.000950 
0.000941 
0.000938 
0.000943 
0.000941 
0.000933 
0.000949 
0.000940 
0.000938 
0.000971 
0.000954 
0.000946 
0.000934 
0.000940 
0.000963 
0.000943 
0.000947 
0.000940 
0.001024 
0.000941 
0.000952 
0.000947 
0.000944 
0.000968 
0.000961 
0.000959 
0.000954 
0.000941 
0.000945 
0.000944 
0.000957 
0.000996 
0.000938 
0.000950 
0.000942 
0.000939 
0.000932 
0.000935 
0.000932 
0.000936 
0.000942 
0.000939 
0.000937 
0.000934 
0.000949 
0.000940 
0.000998 
0.000937 
0.000983 
0.000944 
0.000943 
0.000934 
0.000936 
0.000932 
0.000936 
0.000959 
0.000940 
0.000940 
0.000935 
0.000937 
0.000942 
0.000943 
0.000960 
0.000995 
0.000946 
0.000948 
0.000944 
0.000937 
0.000939 
0.000934 
0.000938 
0.000940 
0.000933 
0.000940 
0.000937 
0.000939 
0.000934 
0.000949 
0.000962 
0.000947 
0.000945 
0.000961 
0.001029 
0.000940 
0.000944 
0.000945 
0.000948 
0.000963 
0.000946 
0.000949 
0.000942 
0.000943 
0.000943 
0.000941 
0.000957 
0.001004 
0.000936 
0.000953 
0.000946 
0.000950 
0.000937 
0.000941 
0.000940 
0.000938 
0.000942 
0.000948 
0.000936 
0.000937 
0.000943 
0.000963 
0.000996 
0.000947 
0.000995 
0.000949 
0.000948 
0.000950 
0.000939 
0.000938 
0.000940 
0.000960 
0.000951 
0.000946 
0.000945 
0.000941 
0.000939 
0.000952 
0.000962 
0.000998 
0.000949 
0.000942 
0.000947 
0.000940 
0.000943 
0.000941 
0.000938 
0.000947 
0.000947 
0.000954 
0.000944 
0.000940 
0.000967 
0.000949 
0.000960 
0.000945 
0.000941 
0.000957 
0.001039 
0.000949 
0.000946 
0.000944 
0.000945 
0.000961 
0.000952 
0.000939 
0.000950 
0.000943 
0.000946 
0.000963 
0.001211 
0.001005 
0.000954 
0.000953 
0.000937 
0.000941 
0.000940 
0.000932 
0.000944 
0.000939 
0.000935 
0.000932 
0.000942 
0.000943 
0.000940 
0.000946 
0.000989 
0.000940 
0.000980 
0.000947 
0.000935 
0.000941 
0.000930 
0.000934 
0.000936 
0.000956 
0.000934 
0.000941 
0.000944 
0.000947 
0.000941 
0.000942 
0.000949 
0.000997 
0.000942 
0.000937 
0.000945 
0.000946 
0.000956 
0.000941 
0.000938 
0.000938 
0.000935 
0.000945 
0.000945 
0.000941 
0.000937 
0.000933 
0.000955 
0.000940 
0.000938 
0.000944 
0.001036 
0.000965 
0.000955 
0.000939 
0.000942 
0.000960 
0.000941 
0.000947 
0.000944 
0.000941 
0.000946 
0.000938 
0.000989 
0.001026 
0.000964 
0.000957 
0.000954 
0.000954 
0.000950 
0.000960 
0.000953 
0.000955 
0.000948 
0.000962 
0.000964 
0.000957 
0.000949 
0.000948 
0.001015 
0.000951 
0.001020 
0.000953 
0.000953 
0.000953 
0.000953 
0.000962 
0.000956 
0.000980 
0.000949 
0.000960 
0.000951 
0.000956 
0.000954 
0.000962 
0.000969 
0.001032 
0.000961 
0.000958 
0.000964 
0.000954 
0.000964 
0.000951 
0.000958 
0.000951 
0.000969 
0.000958 
0.000954 
0.000961 
0.000962 
0.000954 
0.000966 
0.000961 
0.000967 
0.000961 
0.001064 
0.000963 
0.000954 
0.000955 
0.000956 
0.000986 
0.000963 
0.000959 
0.000966 
0.000960 
0.000953 
0.000954 
0.000961 
0.001000 
0.000941 
0.000950 
0.000946 
0.000947 
0.000936 
0.000945 
0.000940 
0.000936 
0.000949 
0.000938 
0.000940 
0.000943 
0.000944 
0.000946 
0.000993 
0.000942 
0.000984 
0.000941 
0.000946 
0.000947 
0.000947 
0.000943 
0.000945 
0.000959 
0.000941 
0.000944 
0.000939 
0.000945 
0.000951 
0.000978 
0.000958 
0.000999 
0.000942 
0.000946 
0.000941 
0.000946 
0.000950 
0.000937 
0.000935 
0.000944 
0.000942 
0.000940 
0.000941 
0.000946 
0.000937 
0.000972 
0.000955 
0.000943 
0.000944 
0.000942 
0.001030 
0.000947 
0.000941 
0.000947 
0.000951 
0.000970 
0.000950 
0.000952 
0.000945 
0.000967 
0.000946 
0.000951 
0.000978 
0.000996 
0.000939 
0.000948 
0.000934 
0.000945 
0.000944 
0.000944 
0.000947 
0.000948 
0.000938 
0.000942 
0.000936 
0.000935 
0.000939 
0.000939 
0.000989 
0.000939 
0.000983 
0.000942 
0.000938 
0.000942 
0.000943 
0.000946 
0.000935 
0.000963 
0.000944 
0.000939 
0.000949 
0.000944 
0.000948 
0.000936 
0.000949 
0.000994 
0.000945 
0.000941 
0.000947 
0.000941 
0.000940 
0.000946 
0.000941 
0.000946 
0.000940 
0.000945 
0.000947 
0.000946 
0.000939 
0.000938 
0.000952 
0.000940 
0.000953 
0.000944 
0.001019 
0.000943 
0.000951 
0.000943 
0.000946 
0.000975 
0.000941 
0.000944 
0.000941 
0.000946 
0.000945 
0.000949 
0.000976 
0.001005 
0.000937 
0.000945 
0.000940 
0.000940 
0.000940 
0.000940 
0.000941 
0.000938 
0.000934 
0.000932 
0.000939 
0.000940 
0.000943 
0.000948 
0.000994 
0.000942 
0.000982 
0.000938 
0.000932 
0.000944 
0.000935 
0.000936 
0.000942 
0.000964 
0.000943 
0.000937 
0.000943 
0.000945 
0.000943 
0.000938 
0.000957 
0.000998 
0.000933 
0.000929 
0.000942 
0.000940 
0.000945 
0.000940 
0.000939 
0.000942 
0.000945 
0.000938 
0.000948 
0.000932 
0.000943 
0.000936 
0.000960 
0.000940 
0.000938 
0.000933 
0.001024 
0.000937 
0.000945 
0.000942 
0.000940 
0.000966 
0.000937 
0.000934 
0.000940 
0.000941 
0.000944 
0.000946 
0.000965 
0.000994 
0.000938 
0.000940 
0.000937 
0.000944 
0.000942 
0.000935 
0.000940 
0.000941 
0.000940 
0.000942 
0.000936 
0.000935 
0.000937 
0.000942 
0.000965 
0.000936 
0.000985 
0.000946 
0.000946 
0.000945 
0.000938 
0.000938 
0.000947 
0.000959 
0.000936 
0.000939 
0.000934 
0.000944 
0.000936 
0.000942 
0.000951 
0.000992 
0.000945 
0.000939 
0.000946 
0.000944 
0.000938 
0.000938 
0.000939 
0.000938 
0.000935 
0.000958 
0.000944 
0.000937 
0.000946 
0.000942 
0.000957 
0.000941 
0.000940 
0.000950 
0.001040 
0.000948 
0.000937 
0.000943 
0.000947 
0.000965 
0.000952 
0.000945 
0.000947 
0.000941 
0.000944 
0.000948 
0.001068 
0.001126 
0.001042 
0.001047 
0.001042 
0.001038 
0.001035 
0.001040 
0.001039 
0.001040 
0.001032 
0.001038 
0.001040 
0.001043 
0.001038 
0.001043 
0.001108 
0.001040 
0.001102 
0.001040 
0.001036 
0.001030 
0.001042 
0.001042 
0.001040 
0.001069 
0.001057 
0.001041 
0.001037 
0.001030 
0.001045 
0.001041 
0.001065 
0.001126 
0.001039 
0.001036 
0.001037 
0.001035 
0.001043 
0.001046 
0.001048 
0.001044 
0.001042 
0.001042 
0.001040 
0.001040 
0.001046 
0.001042 
0.001064 
0.001040 
0.001039 
0.001047 
0.001152 
0.001038 
0.001048 
0.001044 
0.001052 
0.001069 
0.001040 
0.001101 
0.001048 
0.001050 
0.001052 
0.001048 
0.000958 
0.001002 
0.000940 
0.000952 
0.000950 
0.000943 
0.000940 
0.000943 
0.000947 
0.000941 
0.000941 
0.000946 
0.000942 
0.000940 
0.000944 
0.000943 
0.000991 
0.000943 
0.000990 
0.000941 
0.000943 
0.000940 
0.000940 
0.000943 
0.000950 
0.000964 
0.000949 
0.000948 
0.000944 
0.000943 
0.000943 
0.000946 
0.000963 
0.001003 
0.000948 
0.000947 
0.000945 
0.000955 
0.000951 
0.000952 
0.000943 
0.000943 
0.000951 
0.000941 
0.000945 
0.000952 
0.000943 
0.000947 
0.000957 
0.000948 
0.000944 
0.000950 
0.001043 
0.000947 
0.000946 
0.000952 
0.000953 
0.000968 
0.000954 
0.000954 
0.000952 
0.000950 
0.000949 
0.000953 
0.000966 
0.001000 
0.000948 
0.000954 
0.000945 
0.000949 
0.000944 
0.000949 
0.000951 
0.000944 
0.000948 
0.000941 
0.000942 
0.000940 
0.000943 
0.000946 
0.001003 
0.000943 
0.000988 
0.000947 
0.000945 
0.000947 
0.000945 
0.000950 
0.000948 
0.000962 
0.000944 
0.000942 
0.000945 
0.000952 
0.000944 
0.000943 
0.000968 
0.001000 
0.000953 
0.000956 
0.000944 
0.000952 
0.000945 
0.000948 
0.000962 
0.000946 
0.000940 
0.000946 
0.000950 
0.000946 
0.000946 
0.000950 
0.000960 
0.000943 
0.000949 
0.000941 
0.001048 
0.000948 
0.000947 
0.000955 
0.000948 
0.000971 
0.000947 
0.000953 
0.000947 
0.000945 
0.000943 
0.000953 
0.000979 
0.001004 
0.000946 
0.000941 
0.000934 
0.000946 
0.000934 
0.000938 
0.000936 
0.000940 
0.000944 
0.000942 
0.000938 
0.000936 
0.000937 
0.000940 
0.000988 
0.000941 
0.000985 
0.000934 
0.000936 
0.000937 
0.000939 
0.000941 
0.000935 
0.000966 
0.000944 
0.000938 
0.000942 
0.000937 
0.000936 
0.000940 
0.000962 
0.001005 
0.000938 
0.000938 
0.000937 
0.000943 
0.000938 
0.000943 
0.000942 
0.000946 
0.000945 
0.000938 
0.000938 
0.000939 
0.000941 
0.000937 
0.000966 
0.000946 
0.000943 
0.000945 
0.001050 
0.000945 
0.000945 
0.000941 
0.000944 
0.000963 
0.000943 
0.000945 
0.000949 
0.000950 
0.000944 
0.000943 

==> figs/source/breach6400_4.dat <==
0.000754 
0.000797 
0.000736 
0.000736 
0.000736 
0.000737 
0.000741 
0.000742 
0.000736 
0.000739 
0.000738 
0.000737 
0.000737 
0.000740 
0.000737 
0.000736 
0.000808 
0.000738 
0.000793 
0.000739 
0.000805 
0.000737 
0.000741 
0.000742 
0.000737 
0.000754 
0.000740 
0.000737 
0.000740 
0.000739 
0.000737 
0.000739 
0.000737 
0.000741 
0.000738 
0.000739 
0.000737 
0.000740 
0.000741 
0.000737 
0.000737 
0.000738 
0.000739 
0.000737 
0.000737 
0.000739 
0.000739 
0.000740 
0.000814 
0.000748 
0.000739 
0.000745 
0.000835 
0.000745 
0.000745 
0.000738 
0.000742 
0.000756 
0.000743 
0.000739 
0.000738 
0.000741 
0.000738 
0.000737 
0.000737 
0.000788 
0.000728 
0.000732 
0.000732 
0.000734 
0.000733 
0.000734 
0.000736 
0.000738 
0.000736 
0.000736 
0.000728 
0.000732 
0.000730 
0.000733 
0.000791 
0.000729 
0.000781 
0.000734 
0.000798 
0.000736 
0.000734 
0.000733 
0.000735 
0.000749 
0.000736 
0.000731 
0.000729 
0.000732 
0.000731 
0.000728 
0.000730 
0.000735 
0.000730 
0.000734 
0.000734 
0.000735 
0.000737 
0.000733 
0.000734 
0.000734 
0.000734 
0.000732 
0.000735 
0.000729 
0.000730 
0.000729 
0.000793 
0.000749 
0.000731 
0.000737 
0.000815 
0.000738 
0.000738 
0.000737 
0.000738 
0.000751 
0.000738 
0.000732 
0.000733 
0.000732 
0.000736 
0.000733 
0.000758 
0.000829 
0.000759 
0.000757 
0.000757 
0.000757 
0.000757 
0.000758 
0.000757 
0.000757 
0.000757 
0.000757 
0.000760 
0.000757 
0.000758 
0.000756 
0.000813 
0.000760 
0.000817 
0.000758 
0.000830 
0.000755 
0.000757 
0.000761 
0.000759 
0.000778 
0.000757 
0.000757 
0.000761 
0.000758 
0.000757 
0.000759 
0.000767 
0.000767 
0.000758 
0.000757 
0.000756 
0.000758 
0.000759 
0.000756 
0.000758 
0.000757 
0.000759 
0.000757 
0.000757 
0.000757 
0.000759 
0.000756 
0.000831 
0.000771 
0.000761 
0.000761 
0.000835 
0.000759 
0.000761 
0.000762 
0.000760 
0.000782 
0.000761 
0.000763 
0.000762 
0.000761 
0.000760 
0.000764 
0.000748 
0.000815 
0.000752 
0.000753 
0.000752 
0.000751 
0.000755 
0.000752 
0.000753 
0.000752 
0.000753 
0.000752 
0.000750 
0.000754 
0.000749 
0.000751 
0.000804 
0.000754 
0.000809 
0.000754 
0.000819 
0.000752 
0.000752 
0.000750 
0.000753 
0.000771 
0.000749 
0.000749 
0.000755 
0.000752 
0.000750 
0.000750 
0.000755 
0.000753 
0.000751 
0.000753 
0.000753 
0.000751 
0.000751 
0.000752 
0.000752 
0.000751 
0.000751 
0.000756 
0.000752 
0.000753 
0.000752 
0.000755 
0.000822 
0.000762 
0.000755 
0.000755 
0.000825 
0.000754 
0.000754 
0.000756 
0.000752 
0.000773 
0.000754 
0.000760 
0.000754 
0.000756 
0.000755 
0.000756 
0.000760 
0.000805 
0.000732 
0.000735 
0.000736 
0.000737 
0.000733 
0.000736 
0.000735 
0.000734 
0.000734 
0.000735 
0.000740 
0.000736 
0.000737 
0.000737 
0.000799 
0.000739 
0.000789 
0.000734 
0.000802 
0.000735 
0.000734 
0.000733 
0.000736 
0.000753 
0.000737 
0.000739 
0.000735 
0.000737 
0.000738 
0.000736 
0.000738 
0.000736 
0.000734 
0.000735 
0.000738 
0.000735 
0.000731 
0.000734 
0.000734 
0.000738 
0.000737 
0.000734 
0.000737 
0.000737 
0.000738 
0.000738 
0.000802 
0.000750 
0.000738 
0.000737 
0.000830 
0.000736 
0.000739 
0.000741 
0.000743 
0.000759 
0.000736 
0.000739 
0.000742 
0.000739 
0.000737 
0.000738 
0.000748 
0.000776 
0.000746 
0.000744 
0.000748 
0.000738 
0.000745 
0.000735 
0.000742 
0.000806 
0.000741 
0.000742 
0.000741 
0.000739 
0.000745 
0.000747 
0.000816 
0.000751 
0.000792 
0.000739 
0.000801 
0.000741 
0.000743 
0.000736 
0.000737 
0.000744 
0.000739 
0.000739 
0.000742 
0.000739 
0.000743 
0.000738 
0.000751 
0.000747 
0.000741 
0.000742 
0.000754 
0.000742 
0.000736 
0.000741 
0.000741 
0.000743 
0.000745 
0.000741 
0.000737 
0.000747 
0.000746 
0.000740 
0.000810 
0.000751 
0.000743 
0.000747 
0.000803 
0.000738 
0.000741 
0.000743 
0.000744 
0.000759 
0.000742 
0.000757 
0.000746 
0.000747 
0.000742 
0.000757 
0.000758 
0.000801 
0.000747 
0.000805 
0.000753 
0.000754 
0.000748 
0.000744 
0.000759 
0.000751 
0.000794 
0.000752 
0.000760 
0.000749 
0.000755 
0.000749 
0.000803 
0.000751 
0.000795 
0.000772 
0.000782 
0.000748 
0.000748 
0.000755 
0.000769 
0.000839 
0.000758 
0.000748 
0.000750 
0.000750 
0.000750 
0.000751 
0.000748 
0.000754 
0.000753 
0.000747 
0.000748 
0.000760 
0.000759 
0.000754 
0.000747 
0.000756 
0.000778 
0.000820 
0.000747 
0.000753 
0.000762 
0.000753 
0.000821 
0.000756 
0.000751 
0.000754 
0.000833 
0.000748 
0.000752 
0.000754 
0.000750 
0.000768 
0.000758 
0.000750 
0.000749 
0.000754 
0.000756 
0.000754 
0.000755 
0.000817 
0.000753 
0.000753 
0.000753 
0.000753 
0.000752 
0.000751 
0.000751 
0.000751 
0.000758 
0.000752 
0.000754 
0.000747 
0.000747 
0.000747 
0.000811 
0.000754 
0.000805 
0.000754 
0.000822 
0.000753 
0.000749 
0.000752 
0.000749 
0.000771 
0.000754 
0.000747 
0.000752 
0.000751 
0.000751 
0.000748 
0.000752 
0.000751 
0.000752 
0.000750 
0.000753 
0.000753 
0.000754 
0.000751 
0.000754 
0.000751 
0.000751 
0.000753 
0.000747 
0.000748 
0.000747 
0.000750 
0.000819 
0.000763 
0.000755 
0.000757 
0.000843 
0.000753 
0.000756 
0.000755 
0.000755 
0.000771 
0.000752 
0.000754 
0.000753 
0.000754 
0.000750 
0.000750 
0.000801 
0.000836 
0.000791 
0.000791 
0.000796 
0.000788 
0.000754 
0.000750 
0.000756 
0.000758 
0.000754 
0.000754 
0.000759 
0.000757 
0.000756 
0.000754 
0.000848 
0.000800 
0.000820 
0.000789 
0.000825 
0.000789 
0.000752 
0.000791 
0.000757 
0.000776 
0.000757 
0.000760 
0.000754 
0.000757 
0.000753 
0.000763 
0.000799 
0.000796 
0.000798 
0.000797 
0.000794 
0.000799 
0.000754 
0.000761 
0.000757 
0.000753 
0.000752 
0.000759 
0.000757 
0.000759 
0.000755 
0.000753 
0.000824 
0.000805 
0.000799 
0.000797 
0.000873 
0.000765 
0.000754 
0.000756 
0.000756 
0.000778 
0.000758 
0.000758 
0.000761 
0.000756 
0.000753 
0.000759 
0.000797 
0.000850 
0.000780 
0.000781 
0.000784 
0.000783 
0.000784 
0.000781 
0.000783 
0.000781 
0.000781 
0.000780 
0.000781 
0.000780 
0.000782 
0.000827 
0.000836 
0.000785 
0.000844 
0.000784 
0.000859 
0.000785 
0.000796 
0.000785 
0.000781 
0.000801 
0.000785 
0.000782 
0.000781 
0.000780 
0.000783 
0.000784 
0.000787 
0.000782 
0.000786 
0.000785 
0.000790 
0.000784 
0.000783 
0.000783 
0.000783 
0.000783 
0.000781 
0.000780 
0.000785 
0.000782 
0.000784 
0.000783 
0.000854 
0.000796 
0.000786 
0.000786 
0.000862 
0.000785 
0.000782 
0.000781 
0.000784 
0.000802 
0.000784 
0.000791 
0.000789 
0.000786 
0.000781 
0.000786 
0.000765 
0.000822 
0.000799 
0.000800 
0.000795 
0.000797 
0.000800 
0.000803 
0.000814 
0.000754 
0.000753 
0.000750 
0.000754 
0.000759 
0.000758 
0.000758 
0.000846 
0.000759 
0.000826 
0.000796 
0.000832 
0.000797 
0.000799 
0.000800 
0.000799 
0.000772 
0.000754 
0.000756 
0.000758 
0.000759 
0.000759 
0.000757 
0.000787 
0.000848 
0.000800 
0.000796 
0.000797 
0.000800 
0.000800 
0.000800 
0.000798 
0.000750 
0.000753 
0.000757 
0.000762 
0.000762 
0.000758 
0.000758 
0.000827 
0.000802 
0.000795 
0.000796 
0.000866 
0.000798 
0.000800 
0.000801 
0.000755 
0.000774 
0.000757 
0.000758 
0.000762 
0.000759 
0.000762 
0.000759 
0.000756 
0.000810 
0.000746 
0.000751 
0.000756 
0.000759 
0.000748 
0.000749 
0.000749 
0.000751 
0.000748 
0.000751 
0.000757 
0.000752 
0.000749 
0.000750 
0.000808 
0.000750 
0.000800 
0.000744 
0.000817 
0.000753 
0.000748 
0.000750 
0.000749 
0.000764 
0.000751 
0.000751 
0.000750 
0.000749 
0.000760 
0.000756 
0.000749 
0.000751 
0.000748 
0.000752 
0.000752 
0.000752 
0.000754 
0.000751 
0.000749 
0.000754 
0.000748 
0.000753 
0.000755 
0.000753 
0.000753 
0.000749 
0.000813 
0.000764 
0.000753 
0.000754 
0.000828 
0.000753 
0.000755 
0.000755 
0.000749 
0.000770 
0.000757 
0.000755 
0.000757 
0.000753 
0.000753 
0.000756 
0.000770 
0.000837 
0.000765 
0.000769 
0.000767 
0.000767 
0.000773 
0.000766 
0.000791 
0.000769 
0.000770 
0.000770 
0.000831 
0.000772 
0.000772 
0.000772 
0.000829 
0.000771 
0.000822 
0.000773 
0.000836 
0.000767 
0.000780 
0.000767 
0.000767 
0.000790 
0.000776 
0.000810 
0.000771 
0.000770 
0.000770 
0.000770 
0.000768 
0.000768 
0.000765 
0.000770 
0.000767 
0.000766 
0.000768 
0.000768 
0.000785 
0.000772 
0.000778 
0.000770 
0.000770 
0.000773 
0.000769 
0.000772 
0.000837 
0.000784 
0.000771 
0.000771 
0.000848 
0.000770 
0.000768 
0.000778 
0.000771 
0.000812 
0.000771 
0.000774 
0.000773 
0.000773 
0.000773 
0.000771 
0.000786 
0.000849 
0.000787 
0.000786 
0.000784 
0.000785 
0.000788 
0.000784 
0.000784 
0.000783 
0.000783 
0.000783 
0.000806 
0.000795 
0.000793 
0.000789 
0.000834 
0.000784 
0.000845 
0.000786 
0.000853 
0.000788 
0.000785 
0.000787 
0.000792 
0.000804 
0.000785 
0.000785 
0.000787 
0.000785 
0.000824 
0.000785 
0.000793 
0.000787 
0.000786 
0.000786 
0.000784 
0.000789 
0.000789 
0.000788 
0.000787 
0.000785 
0.000786 
0.000786 
0.000793 
0.000792 
0.000791 
0.000786 
0.000855 
0.000804 
0.000787 
0.000788 
0.000862 
0.000792 
0.000788 
0.000787 
0.000789 
0.000809 
0.000790 
0.000788 
0.000788 
0.000796 
0.000785 
0.000789 
0.000786 
0.000839 
0.000772 
0.000769 
0.000776 
0.000770 
0.000773 
0.000771 
0.000770 
0.000774 
0.000771 
0.000773 
0.000773 
0.000771 
0.000772 
0.000772 
0.000833 
0.000773 
0.000833 
0.000769 
0.000853 
0.000770 
0.000769 
0.000773 
0.000771 
0.000788 
0.000772 
0.000776 
0.000772 
0.000772 
0.000770 
0.000771 
0.000779 
0.000770 
0.000770 
0.000774 
0.000774 
0.000774 
0.000774 
0.000775 
0.000772 
0.000771 
0.000774 
0.000770 
0.000777 
0.000773 
0.000773 
0.000776 
0.000845 
0.000784 
0.000775 
0.000771 
0.000846 
0.000774 
0.000778 
0.000776 
0.000780 
0.000796 
0.000775 
0.000772 
0.000774 
0.000777 
0.000778 
0.000776 
0.000769 
0.000812 
0.000757 
0.000754 
0.000752 
0.000757 
0.000760 
0.000758 
0.000758 
0.000764 
0.000761 
0.000753 
0.000759 
0.000756 
0.000757 
0.000757 
0.000825 
0.000757 
0.000804 
0.000757 
0.000817 
0.000757 
0.000762 
0.000755 
0.000760 
0.000773 
0.000756 
0.000761 
0.000761 
0.000761 
0.000756 
0.000761 
0.000760 
0.000755 
0.000757 
0.000754 
0.000751 
0.000761 
0.000763 
0.000762 
0.000756 
0.000763 
0.000760 
0.000759 
0.000758 
0.000758 
0.000755 
0.000757 
0.000822 
0.000763 
0.000758 
0.000758 
0.000846 
0.000761 
0.000760 
0.000759 
0.000761 
0.000775 
0.000757 
0.000760 
0.000756 
0.000763 
0.000760 
0.000759 
0.000768 
0.000813 
0.000755 
0.000751 
0.000760 
0.000753 
0.000756 
0.000755 
0.000758 
0.000757 
0.000756 
0.000755 
0.000753 
0.000755 
0.000754 
0.000753 
0.000820 
0.000758 
0.000809 
0.000753 
0.000816 
0.000776 
0.000754 
0.000755 
0.000750 
0.000769 
0.000752 
0.000754 
0.000754 
0.000750 
0.000752 
0.000754 
0.000750 
0.000760 
0.000763 
0.000756 
0.000753 
0.000756 
0.000754 
0.000757 
0.000755 
0.000752 
0.000757 
0.000754 
0.000755 
0.000756 
0.000752 
0.000752 
0.000818 
0.000785 
0.000757 
0.000843 
0.000838 
0.000754 
0.000756 
0.000762 
0.000756 
0.000773 
0.000755 
0.000758 
0.000760 
0.000755 
0.000756 
0.000755 
0.000765 
0.000814 
0.000751 
0.000749 
0.000748 
0.000754 
0.000750 
0.000749 
0.000751 
0.000754 
0.000748 
0.000751 
0.000749 
0.000753 
0.000751 
0.000753 
0.000818 
0.000751 
0.000809 
0.000746 
0.000815 
0.000753 
0.000752 
0.000749 
0.000752 
0.000770 
0.000751 
0.000752 
0.000748 
0.000752 
0.000754 
0.000751 
0.000756 
0.000748 
0.000753 
0.000753 
0.000751 
0.000754 
0.000752 
0.000754 
0.000753 
0.000752 
0.000751 
0.000755 
0.000760 
0.000754 
0.000748 
0.000752 
0.000819 
0.000761 
0.000750 
0.000750 
0.000844 
0.000751 
0.000757 
0.000758 
0.000756 
0.000768 
0.000753 
0.000758 
0.000754 
0.000755 
0.000754 
0.000754 
0.000760 
0.000813 
0.000752 
0.000753 
0.000754 
0.000753 
0.000751 
0.000753 
0.000749 
0.000758 
0.000751 
0.000751 
0.000750 
0.000756 
0.000751 
0.000754 
0.000813 
0.000754 
0.000805 
0.000751 
0.000816 
0.000755 
0.000752 
0.000759 
0.000752 
0.000769 
0.000752 
0.000752 
0.000752 
0.000753 
0.000754 
0.000756 
0.000756 
0.000752 
0.000754 
0.000755 
0.000753 
0.000751 
0.000754 
0.000751 
0.000751 
0.000753 
0.000751 
0.000757 
0.000754 
0.000755 
0.000752 
0.000754 
0.000824 
0.000763 
0.000755 
0.000758 
0.000836 
0.000756 
0.000756 
0.000754 
0.000754 
0.000771 
0.000752 
0.000753 
0.000755 
0.000752 
0.000754 
0.000755 
0.000757 
0.000814 
0.000753 
0.000753 
0.000752 
0.000751 
0.000748 
0.000748 
0.000755 
0.000754 
0.000751 
0.000759 
0.000749 
0.000751 
0.000755 
0.000750 
0.000808 
0.000757 
0.000806 
0.000751 
0.000813 
0.000754 
0.000748 
0.000753 
0.000752 
0.000768 
0.000749 
0.000755 
0.000751 
0.000751 
0.000752 
0.000755 
0.000761 
0.000759 
0.000749 
0.000755 
0.000752 
0.000754 
0.000750 
0.000754 
0.000752 
0.000750 
0.000750 
0.000754 
0.000751 
0.000754 
0.000753 
0.000755 
0.000816 
0.000763 
0.000755 
0.000752 
0.000829 
0.000754 
0.000756 
0.000751 
0.000754 
0.000767 
0.000752 
0.000752 
0.000755 
0.000756 
0.000753 
0.000752 
0.000758 
0.000818 
0.000751 
0.000752 
0.000748 
0.000754 
0.000748 
0.000752 
0.000750 
0.000757 
0.000752 
0.000754 
0.000787 
0.000754 
0.000750 
0.000751 
0.000814 
0.000753 
0.000802 
0.000753 
0.000815 
0.000752 
0.000752 
0.000751 
0.000757 
0.000811 
0.000752 
0.000753 
0.000757 
0.000749 
0.000752 
0.000753 
0.000755 
0.000758 
0.000750 
0.000753 
0.000751 
0.000752 
0.000757 
0.000748 
0.000753 
0.000751 
0.000753 
0.000754 
0.000753 
0.000752 
0.000754 
0.000753 
0.000824 
0.000762 
0.000756 
0.000755 
0.000833 
0.000755 
0.000758 
0.000753 
0.000759 
0.000771 
0.000765 
0.000752 
0.000756 
0.000756 
0.000755 
0.000756 
0.000752 
0.000813 
0.000750 
0.000748 
0.000746 
0.000754 
0.000748 
0.000751 
0.000748 
0.000753 
0.000748 
0.000745 
0.000747 
0.000749 
0.000747 
0.000746 
0.000807 
0.000750 
0.000803 
0.000746 
0.000814 
0.000752 
0.000749 
0.000747 
0.000748 
0.000807 
0.000753 
0.000754 
0.000754 
0.000751 
0.000753 
0.000751 
0.000750 
0.000751 
0.000754 
0.000753 
0.000751 
0.000747 
0.000748 
0.000749 
0.000747 
0.000747 
0.000746 
0.000750 
0.000751 
0.000752 
0.000746 
0.000749 
0.000817 
0.000760 
0.000752 
0.000750 
0.000832 
0.000751 
0.000753 
0.000749 
0.000753 
0.000809 
0.000751 
0.000752 
0.000749 
0.000751 
0.000755 
0.000756 
0.000779 
0.000852 
0.000782 
0.000782 
0.000785 
0.000781 
0.000782 
0.000788 
0.000787 
0.000794 
0.000796 
0.000784 
0.000779 
0.000784 
0.000781 
0.000781 
0.000839 
0.000781 
0.000843 
0.000782 
0.000856 
0.000782 
0.000783 
0.000787 
0.000789 
0.000803 
0.000780 
0.000786 
0.000782 
0.000783 
0.000785 
0.000779 
0.000790 
0.000783 
0.000780 
0.000784 
0.000797 
0.000786 
0.000782 
0.000788 
0.000787 
0.000785 
0.000785 
0.000783 
0.000783 
0.000783 
0.000786 
0.000783 
0.000853 
0.000796 
0.000784 
0.000787 
0.000874 
0.000788 
0.000788 
0.000790 
0.000788 
0.000809 
0.000785 
0.000785 
0.000787 
0.000787 
0.000790 
0.000786 
0.000773 
0.000826 
0.000764 
0.000765 
0.000766 
0.000764 
0.000762 
0.000773 
0.000764 
0.000769 
0.000765 
0.000764 
0.000762 
0.000775 
0.000761 
0.000766 
0.000823 
0.000765 
0.000816 
0.000767 
0.000841 
0.000760 
0.000763 
0.000766 
0.000762 
0.000825 
0.000767 
0.000766 
0.000769 
0.000767 
0.000765 
0.000765 
0.000765 
0.000765 
0.000767 
0.000762 
0.000765 
0.000765 
0.000766 
0.000765 
0.000765 
0.000763 
0.000763 
0.000763 
0.000766 
0.000768 
0.000766 
0.000764 
0.000828 
0.000778 
0.000767 
0.000769 
0.000841 
0.000767 
0.000763 
0.000770 
0.000768 
0.000828 
0.000769 
0.000767 
0.000765 
0.000768 
0.000767 
0.000768 
0.000800 
0.000860 
0.000788 
0.000785 
0.000789 
0.000785 
0.000783 
0.000792 
0.000796 
0.000779 
0.000783 
0.000783 
0.000786 
0.000785 
0.000784 
0.000784 
0.000844 
0.000785 
0.000846 
0.000787 
0.000861 
0.000786 
0.000785 
0.000786 
0.000779 
0.000802 
0.000782 
0.000788 
0.000787 
0.000785 
0.000790 
0.000788 
0.000795 
0.000785 
0.000785 
0.000785 
0.000793 
0.000785 
0.000786 
0.000786 
0.000785 
0.000782 
0.000780 
0.000785 
0.000787 
0.000785 
0.000785 
0.000785 
0.000862 
0.000797 
0.000785 
0.000788 
0.000869 
0.000786 
0.000787 
0.000787 
0.000785 
0.000804 
0.000781 
0.000790 
0.000786 
0.000788 
0.000789 
0.000788 
0.000800 
0.000845 
0.000781 
0.000784 
0.000787 
0.000781 
0.000785 
0.000779 
0.000783 
0.000789 
0.000781 
0.000783 
0.000782 
0.000784 
0.000783 
0.000783 
0.000848 
0.000788 
0.000837 
0.000785 
0.000851 
0.000782 
0.000784 
0.000781 
0.000783 
0.000847 
0.000785 
0.000783 
0.000785 
0.000784 
0.000782 
0.000784 
0.000788 
0.000786 
0.000780 
0.000781 
0.000783 
0.000782 
0.000781 
0.000782 
0.000784 
0.000781 
0.000783 
0.000783 
0.000784 
0.000783 
0.000783 
0.000783 
0.000853 
0.000794 
0.000785 
0.000786 
0.000858 
0.000787 
0.000783 
0.000784 
0.000784 
0.000843 
0.000782 
0.000784 
0.000787 
0.000786 
0.000786 
0.000785 
0.000796 
0.000850 
0.000786 
0.000781 
0.000783 
0.000783 
0.000782 
0.000783 
0.000786 
0.000784 
0.000783 
0.000780 
0.000783 
0.000784 
0.000781 
0.000782 
0.000848 
0.000779 
0.000847 
0.000782 
0.000865 
0.000785 
0.000782 
0.000785 
0.000793 
0.000808 
0.000782 
0.000783 
0.000783 
0.000786 
0.000783 
0.000811 
0.000795 
0.000785 
0.000785 
0.000783 
0.000795 
0.000785 
0.000784 
0.000790 
0.000785 
0.000786 
0.000784 
0.000785 
0.000783 
0.000785 
0.000829 
0.000821 
0.000861 
0.000799 
0.000788 
0.000787 
0.000871 
0.000787 
0.000787 
0.000793 
0.000787 
0.000811 
0.000787 
0.000786 
0.000785 
0.000787 
0.000785 
0.000798 
0.000804 
0.000863 
0.000820 
0.000809 
0.000811 
0.000816 
0.000812 
0.000813 
0.000818 
0.000818 
0.000816 
0.000850 
0.000817 
0.000817 
0.000815 
0.000815 
0.000849 
0.000817 
0.000850 
0.000812 
0.000862 
0.000818 
0.000809 
0.000819 
0.000820 
0.000841 
0.000818 
0.000817 
0.000818 
0.000814 
0.000823 
0.000833 
0.000818 
0.000799 
0.000818 
0.000809 
0.000822 
0.000811 
0.000811 
0.000816 
0.000820 
0.000819 
0.000816 
0.000816 
0.000815 
0.000814 
0.000793 
0.000815 
0.000851 
0.000828 
0.000819 
0.000786 
0.000862 
0.000818 
0.000814 
0.000822 
0.000820 
0.000828 
0.000823 
0.000818 
0.000825 
0.000826 
0.000818 
0.000818 
0.000831 
0.000842 
0.000798 
0.000803 
0.000803 
0.000781 
0.000805 
0.000772 
0.000803 
0.000795 
0.000797 
0.000803 
0.000795 
0.000796 
0.000795 
0.000795 
0.000851 
0.000805 
0.000824 
0.000804 
0.000828 
0.000796 
0.000794 
0.000797 
0.000795 
0.000810 
0.000804 
0.000803 
0.000795 
0.000797 
0.000805 
0.000798 
0.000796 
0.000802 
0.000797 
0.000805 
0.000796 
0.000795 
0.000797 
0.000795 
0.000799 
0.000794 
0.000797 
0.000802 
0.000799 
0.000799 
0.000803 
0.000769 
0.000842 
0.000807 
0.000807 
0.000806 
0.000873 
0.000801 
0.000798 
0.000795 
0.000797 
0.000816 
0.000804 
0.000796 
0.000801 
0.000802 
0.000799 
0.000796 
0.000798 
0.000829 
0.000795 
0.000796 
0.000791 
0.000790 
0.000793 
0.000796 
0.000798 
0.000842 
0.000871 
0.000789 
0.000806 
0.000786 
0.000784 
0.000788 
0.000827 
0.000792 
0.000820 
0.000792 
0.000835 
0.000787 
0.000796 
0.000797 
0.000795 
0.000857 
0.000788 
0.000860 
0.000800 
0.000785 
0.000787 
0.000786 
0.000795 
0.000796 
0.000794 
0.000795 
0.000793 
0.000792 
0.000797 
0.000798 
0.000796 
0.000843 
0.000789 
0.000795 
0.000806 
0.000787 
0.000784 
0.000788 
0.000830 
0.000802 
0.000795 
0.000795 
0.000842 
0.000794 
0.000798 
0.000795 
0.000792 
0.000858 
0.000798 
0.000795 
0.000787 
0.000789 
0.000792 
0.000791 
0.000799 
0.000825 
0.000785 
0.000790 
0.000744 
0.000750 
0.000750 
0.000748 
0.000756 
0.000751 
0.000749 
0.000753 
0.000754 
0.000749 
0.000750 
0.000751 
0.000834 
0.000785 
0.000813 
0.000752 
0.000812 
0.000751 
0.000751 
0.000748 
0.000751 
0.000759 
0.000750 
0.000750 
0.000748 
0.000756 
0.000751 
0.000752 
0.000792 
0.000787 
0.000800 
0.000748 
0.000748 
0.000754 
0.000752 
0.000750 
0.000750 
0.000756 
0.000751 
0.000752 
0.000752 
0.000749 
0.000752 
0.000751 
0.000833 
0.000796 
0.000793 
0.000754 
0.000835 
0.000752 
0.000756 
0.000757 
0.000751 
0.000766 
0.000757 
0.000752 
0.000750 
0.000753 
0.000759 
0.000753 
0.000806 
0.000833 
0.000787 
0.000791 
0.000792 
0.000793 
0.000792 
0.000793 
0.000789 
0.000791 
0.000789 
0.000791 
0.000790 
0.000794 
0.000791 
0.000788 
0.000835 
0.000792 
0.000816 
0.000790 
0.000825 
0.000792 
0.000790 
0.000795 
0.000791 
0.000799 
0.000791 
0.000793 
0.000793 
0.000793 
0.000791 
0.000792 
0.000795 
0.000795 
0.000789 
0.000792 
0.000791 
0.000792 
0.000789 
0.000794 
0.000790 
0.000792 
0.000793 
0.000792 
0.000792 
0.000791 
0.000789 
0.000786 
0.000826 
0.000801 
0.000790 
0.000794 
0.000842 
0.000795 
0.000791 
0.000790 
0.000794 
0.000808 
0.000794 
0.000796 
0.000793 
0.000791 
0.000794 
0.000786 
0.000758 
0.000811 
0.000747 
0.000747 
0.000745 
0.000749 
0.000753 
0.000757 
0.000751 
0.000752 
0.000758 
0.000762 
0.000751 
0.000753 
0.000753 
0.000753 
0.000811 
0.000751 
0.000805 
0.000747 
0.000809 
0.000749 
0.000751 
0.000751 
0.000754 
0.000775 
0.000751 
0.000752 
0.000751 
0.000752 
0.000750 
0.000752 
0.000751 
0.000755 
0.000749 
0.000748 
0.000752 
0.000753 
0.000751 
0.000752 
0.000749 
0.000753 
0.000752 
0.000754 
0.000754 
0.000752 
0.000756 
0.000752 
0.000818 
0.000760 
0.000752 
0.000752 
0.000834 
0.000753 
0.000753 
0.000753 
0.000753 
0.000773 
0.000753 
0.000753 
0.000753 
0.000755 
0.000757 
0.000754 
0.000786 
0.000821 
0.000765 
0.000761 
0.000766 
0.000766 
0.000761 
0.000764 
0.000771 
0.000761 
0.000756 
0.000758 
0.000768 
0.000766 
0.000764 
0.000765 
0.000827 
0.000765 
0.000815 
0.000763 
0.000828 
0.000766 
0.000765 
0.000764 
0.000759 
0.000776 
0.000756 
0.000768 
0.000761 
0.000765 
0.000770 
0.000766 
0.000756 
0.000763 
0.000765 
0.000768 
0.000767 
0.000766 
0.000766 
0.000766 
0.000757 
0.000757 
0.000759 
0.000764 
0.000764 
0.000764 
0.000761 
0.000762 
0.000831 
0.000772 
0.000766 
0.000763 
0.000863 
0.000769 
0.000767 
0.000774 
0.000762 
0.000780 
0.000761 
0.000766 
0.000769 
0.000765 
0.000767 
0.000765 
0.000810 
0.000872 
0.000798 
0.000797 
0.000813 
0.000799 
0.000796 
0.000803 
0.000805 
0.000798 
0.000794 
0.000793 
0.000799 
0.000796 
0.000794 
0.000797 
0.000863 
0.000801 
0.000860 
0.000797 
0.000871 
0.000795 
0.000794 
0.000800 
0.000805 
0.000821 
0.000796 
0.000795 
0.000795 
0.000793 
0.000800 
0.000797 
0.000800 
0.000796 
0.000796 
0.000796 
0.000806 
0.000803 
0.000797 
0.000821 
0.000804 
0.000801 
0.000795 
0.000796 
0.000798 
0.000800 
0.000800 
0.000796 
0.000877 
0.000814 
0.000800 
0.000800 
0.000883 
0.000797 
0.000798 
0.000811 
0.000803 
0.000878 
0.000798 
0.000798 
0.000799 
0.000800 
0.000801 
0.000797 
0.000805 
0.000827 
0.000773 
0.000758 
0.000762 
0.000764 
0.000753 
0.000754 
0.000755 
0.000758 
0.000759 
0.000757 
0.000757 
0.000760 
0.000756 
0.000757 
0.000847 
0.000761 
0.000814 
0.000757 
0.000831 
0.000754 
0.000754 
0.000758 
0.000756 
0.000819 
0.000757 
0.000760 
0.000758 
0.000759 
0.000759 
0.000758 
0.000763 
0.000766 
0.000760 
0.000761 
0.000760 
0.000754 
0.000755 
0.000755 
0.000757 
0.000755 
0.000764 
0.000760 
0.000759 
0.000759 
0.000762 
0.000792 
0.000833 
0.000770 
0.000763 
0.000765 
0.000873 
0.000756 
0.000756 
0.000758 
0.000757 
0.000820 
0.000760 
0.000760 
0.000762 
0.000758 
0.000761 
0.000761 
0.000774 
0.000852 
0.000778 
0.000777 
0.000783 
0.000779 
0.000778 
0.000780 
0.000779 
0.000782 
0.000779 
0.000778 
0.000778 
0.000787 
0.000782 
0.000780 
0.000841 
0.000791 
0.000839 
0.000778 
0.000858 
0.000779 
0.000786 
0.000778 
0.000780 
0.000803 
0.000777 
0.000782 
0.000778 
0.000781 
0.000780 
0.000782 
0.000783 
0.000782 
0.000778 
0.000781 
0.000781 
0.000778 
0.000779 
0.000782 
0.000783 
0.000784 
0.000781 
0.000779 
0.000778 
0.000782 
0.000783 
0.000780 
0.000856 
0.000789 
0.000782 
0.000780 
0.000861 
0.000782 
0.000783 
0.000785 
0.000782 
0.000805 
0.000783 
0.000783 
0.000783 
0.000785 
0.000781 
0.000791 
0.000795 
0.000831 
0.000759 
0.000757 
0.000752 
0.000755 
0.000755 
0.000757 
0.000758 
0.000761 
0.000757 
0.000755 
0.000755 
0.000758 
0.000759 
0.000755 
0.000838 
0.000755 
0.000827 
0.000761 
0.000842 
0.000755 
0.000753 
0.000757 
0.000756 
0.000782 
0.000755 
0.000755 
0.000757 
0.000753 
0.000754 
0.000758 
0.000786 
0.000757 
0.000762 
0.000763 
0.000765 
0.000756 
0.000757 
0.000760 
0.000758 
0.000758 
0.000757 
0.000753 
0.000753 
0.000761 
0.000754 
0.000757 
0.000851 
0.000773 
0.000770 
0.000760 
0.000866 
0.000757 
0.000758 
0.000760 
0.000755 
0.000786 
0.000760 
0.000759 
0.000759 
0.000760 
0.000760 
0.000758 
0.000794 
0.000821 
0.000752 
0.000758 
0.000756 
0.000783 
0.000755 
0.000752 
0.000755 
0.000758 
0.000754 
0.000758 
0.000792 
0.000761 
0.000759 
0.000764 
0.000834 
0.000757 
0.000811 
0.000756 
0.000830 
0.000757 
0.000755 
0.000758 
0.000755 
0.000775 
0.000759 
0.000758 
0.000755 
0.000758 
0.000758 
0.000766 
0.000764 
0.000756 
0.000758 
0.000760 
0.000780 
0.000759 
0.000757 
0.000756 
0.000758 
0.000756 
0.000758 
0.000758 
0.000758 
0.000759 
0.000759 
0.000757 
0.000834 
0.000769 
0.000762 
0.000758 
0.000870 
0.000763 
0.000759 
0.000756 
0.000757 
0.000778 
0.000762 
0.000766 
0.000759 
0.000758 
0.000760 
0.000760 
0.000768 
0.000820 
0.000748 
0.000750 
0.000747 
0.000749 
0.000747 
0.000748 
0.000748 
0.000749 
0.000749 
0.000745 
0.000748 
0.000747 
0.000749 
0.000749 
0.000815 
0.000747 
0.000802 
0.000749 
0.000815 
0.000750 
0.000747 
0.000749 
0.000748 
0.000769 
0.000747 
0.000746 
0.000755 
0.000751 
0.000753 
0.000746 
0.000750 
0.000757 
0.000751 
0.000750 
0.000749 
0.000751 
0.000756 
0.000751 
0.000751 
0.000753 
0.000747 
0.000750 
0.000750 
0.000746 
0.000751 
0.000748 
0.000819 
0.000763 
0.000750 
0.000753 
0.000853 
0.000753 
0.000755 
0.000751 
0.000748 
0.000767 
0.000751 
0.000748 
0.000749 
0.000751 
0.000750 
0.000748 
0.000784 
0.000839 
0.000774 
0.000775 
0.000778 
0.000772 
0.000773 
0.000774 
0.000774 
0.000775 
0.000774 
0.000781 
0.000772 
0.000771 
0.000771 
0.000773 
0.000837 
0.000776 
0.000832 
0.000777 
0.000851 
0.000773 
0.000774 
0.000776 
0.000776 
0.000796 
0.000780 
0.000768 
0.000769 
0.000771 
0.000769 
0.000772 
0.000777 
0.000777 
0.000772 
0.000775 
0.000775 
0.000774 
0.000773 
0.000776 
0.000774 
0.000775 
0.000774 
0.000770 
0.000772 
0.000769 
0.000770 
0.000770 
0.000851 
0.000786 
0.000779 
0.000779 
0.000854 
0.000777 
0.000777 
0.000775 
0.000778 
0.000800 
0.000778 
0.000773 
0.000775 
0.000778 
0.000774 
0.000773 
0.000785 
0.000823 
0.000761 
0.000757 
0.000752 
0.000753 
0.000750 
0.000752 
0.000755 
0.000755 
0.000754 
0.000754 
0.000761 
0.000755 
0.000755 
0.000751 
0.000828 
0.000758 
0.000817 
0.000756 
0.000824 
0.000751 
0.000753 
0.000754 
0.000755 
0.000776 
0.000753 
0.000754 
0.000761 
0.000758 
0.000756 
0.000756 
0.000759 
0.000767 
0.000754 
0.000757 
0.000755 
0.000755 
0.000756 
0.000755 
0.000756 
0.000752 
0.000752 
0.000758 
0.000753 
0.000755 
0.000753 
0.000752 
0.000831 
0.000768 
0.000760 
0.000756 
0.000858 
0.000757 
0.000757 
0.000755 
0.000758 
0.000776 
0.000760 
0.000759 
0.000761 
0.000757 
0.000760 
0.000755 
0.000770 
0.000830 
0.000757 
0.000760 
0.000756 
0.000763 
0.000757 
0.000763 
0.000763 
0.000762 
0.000763 
0.000763 
0.000765 
0.000762 
0.000762 
0.000764 
0.000823 
0.000760 
0.000820 
0.000757 
0.000949 
0.000757 
0.000755 
0.000764 
0.000766 
0.000784 
0.000764 
0.000768 
0.000762 
0.000761 
0.000762 
0.000762 
0.000763 
0.000760 
0.000758 
0.000757 
0.000762 
0.000755 
0.000755 
0.000763 
0.000761 
0.000764 
0.000766 
0.000761 
0.000766 
0.000767 
0.000765 
0.000763 
0.000833 
0.000771 
0.000758 
0.000761 
0.000843 
0.000758 
0.000764 
0.000766 
0.000764 
0.000786 
0.000766 
0.000763 
0.000766 
0.000765 
0.000767 
0.000769 
0.000788 
0.000857 
0.000788 
0.000786 
0.000786 
0.000792 
0.000792 
0.000787 
0.000790 
0.000794 
0.000790 
0.000788 
0.000789 
0.000800 
0.000787 
0.000787 
0.000845 
0.000794 
0.000847 
0.000789 
0.000866 
0.000788 
0.000789 
0.000788 
0.000791 
0.000813 
0.000789 
0.000790 
0.000790 
0.000791 
0.000789 
0.000790 
0.000793 
0.000790 
0.000797 
0.000791 
0.000793 
0.000790 
0.000790 
0.000790 
0.000789 
0.000790 
0.000787 
0.000794 
0.000789 
0.000797 
0.000789 
0.000793 
0.000865 
0.000808 
0.000791 
0.000791 
0.000868 
0.000789 
0.000793 
0.000791 
0.000790 
0.000817 
0.000794 
0.000793 
0.000791 
0.000799 
0.000790 
0.000793 
0.000778 
0.000849 
0.000777 
0.000782 
0.000776 
0.000778 
0.000777 
0.000781 
0.000781 
0.000780 
0.000781 
0.000780 
0.000780 
0.000779 
0.000781 
0.000780 
0.000835 
0.000785 
0.000836 
0.000780 
0.000853 
0.000781 
0.000780 
0.000778 
0.000780 
0.000811 
0.000782 
0.000783 
0.000779 
0.000784 
0.000783 
0.000780 
0.000780 
0.000791 
0.000780 
0.000777 
0.000779 
0.000778 
0.000783 
0.000785 
0.000781 
0.000782 
0.000782 
0.000781 
0.000782 
0.000782 
0.000781 
0.000782 
0.000855 
0.000793 
0.000780 
0.000781 
0.000857 
0.000780 
0.000784 
0.000784 
0.000782 
0.000804 
0.000783 
0.000784 
0.000783 
0.000784 
0.000787 
0.000784 
0.000765 
0.000820 
0.000753 
0.000750 
0.000752 
0.000751 
0.000750 
0.000752 
0.000753 
0.000752 
0.000755 
0.000758 
0.000750 
0.000755 
0.000752 
0.000751 
0.000815 
0.000753 
0.000809 
0.000753 
0.000820 
0.000755 
0.000753 
0.000755 
0.000751 
0.000768 
0.000754 
0.000755 
0.000754 
0.000756 
0.000751 
0.000751 
0.000758 
0.000753 
0.000754 
0.000750 
0.000756 
0.000749 
0.000748 
0.000753 
0.000757 
0.000756 
0.000754 
0.000751 
0.000752 
0.000755 
0.000750 
0.000752 
0.000824 
0.000765 
0.000757 
0.000754 
0.000838 
0.000751 
0.000756 
0.000756 
0.000763 
0.000771 
0.000755 
0.000753 
0.000755 
0.000758 
0.000755 
0.000756 
0.000770 
0.000821 
0.000757 
0.000755 
0.000756 
0.000756 
0.000762 
0.000759 
0.000759 
0.000758 
0.000760 
0.000757 
0.000759 
0.000756 
0.000761 
0.000758 
0.000818 
0.000758 
0.000810 
0.000758 
0.000823 
0.000759 
0.000760 
0.000758 
0.000757 
0.000775 
0.000758 
0.000762 
0.000756 
0.000760 
0.000761 
0.000758 
0.000768 
0.000764 
0.000758 
0.000757 
0.000759 
0.000762 
0.000758 
0.000760 
0.000760 
0.000760 
0.000759 
0.000760 
0.000758 
0.000758 
0.000759 
0.000758 
0.000827 
0.000769 
0.000757 
0.000760 
0.000842 
0.000763 
0.000764 
0.000761 
0.000760 
0.000780 
0.000763 
0.000758 
0.000761 
0.000761 
0.000761 
0.000760 
0.000789 
0.000820 
0.000763 
0.000758 
0.000756 
0.000759 
0.000759 
0.000755 
0.000757 
0.000760 
0.000757 
0.000757 
0.000754 
0.000757 
0.000756 
0.000758 
0.000840 
0.000759 
0.000813 
0.000755 
0.000825 
0.000758 
0.000756 
0.000759 
0.000755 
0.000780 
0.000757 
0.000760 
0.000758 
0.000759 
0.000758 
0.000756 
0.000771 
0.000760 
0.000756 
0.000755 
0.000755 
0.000757 
0.000757 
0.000758 
0.000757 
0.000759 
0.000757 
0.000756 
0.000757 
0.000757 
0.000758 
0.000761 
0.000840 
0.000770 
0.000761 
0.000758 
0.000860 
0.000759 
0.000761 
0.000758 
0.000762 
0.000777 
0.000758 
0.000759 
0.000763 
0.000761 
0.000759 
0.000759 
0.000783 
0.000814 
0.000755 
0.000754 
0.000751 
0.000757 
0.000758 
0.000756 
0.000756 
0.000761 
0.000760 
0.000761 
0.000756 
0.000757 
0.000756 
0.000760 
0.000824 
0.000760 
0.000817 
0.000754 
0.000819 
0.000756 
0.000757 
0.000759 
0.000758 
0.000779 
0.000758 
0.000760 
0.000757 
0.000761 
0.000756 
0.000757 
0.000759 
0.000755 
0.000753 
0.000752 
0.000754 
0.000758 
0.000757 
0.000760 
0.000758 
0.000758 
0.000759 
0.000757 
0.000759 
0.000756 
0.000759 
0.000756 
0.000826 
0.000772 
0.000762 
0.000754 
0.000852 
0.000758 
0.000761 
0.000761 
0.000760 
0.000779 
0.000763 
0.000761 
0.000758 
0.000762 
0.000759 
0.000759 
0.000763 
0.000813 
0.000747 
0.000748 
0.000749 
0.000749 
0.000753 
0.000752 
0.000750 
0.000747 
0.000749 
0.000752 
0.000752 
0.000753 
0.000749 
0.000750 
0.000812 
0.000750 
0.000802 
0.000746 
0.000815 
0.000750 
0.000750 
0.000752 
0.000752 
0.000773 
0.000752 
0.000752 
0.000750 
0.000754 
0.000751 
0.000752 
0.000749 
0.000750 
0.000750 
0.000751 
0.000749 
0.000754 
0.000749 
0.000750 
0.000750 
0.000753 
0.000747 
0.000751 
0.000752 
0.000751 
0.000756 
0.000749 
0.000817 
0.000762 
0.000753 
0.000752 
0.000838 
0.000752 
0.000758 
0.000753 
0.000754 
0.000819 
0.000753 
0.000751 
0.000754 
0.000752 
0.000750 
0.000756 
0.000799 
0.000859 
0.000783 
0.000785 
0.000783 
0.000786 
0.000783 
0.000781 
0.000784 
0.000783 
0.000782 
0.000785 
0.000785 
0.000781 
0.000784 
0.000781 
0.000850 
0.000785 
0.000839 
0.000785 
0.000923 
0.000784 
0.000785 
0.000782 
0.000785 
0.000808 
0.000781 
0.000782 
0.000782 
0.000782 
0.000782 
0.000784 
0.000787 
0.000784 
0.000786 
0.000784 
0.000783 
0.000784 
0.000782 
0.000782 
0.000784 
0.000785 
0.000784 
0.000782 
0.000791 
0.000783 
0.000781 
0.000786 
0.000859 
0.000797 
0.000783 
0.000787 
0.000868 
0.000784 
0.000784 
0.000785 
0.000785 
0.000809 
0.000782 
0.000787 
0.000790 
0.000787 
0.000786 
0.000790 
0.000777 
0.000840 
0.000772 
0.000773 
0.000769 
0.000777 
0.000767 
0.000768 
0.000773 
0.000772 
0.000777 
0.000771 
0.000773 
0.000776 
0.000774 
0.000769 
0.000836 
0.000774 
0.000829 
0.000768 
0.000846 
0.000771 
0.000770 
0.000775 
0.000770 
0.000796 
0.000771 
0.000769 
0.000776 
0.000772 
0.000772 
0.000771 
0.000776 
0.000770 
0.000776 
0.000773 
0.000773 
0.000772 
0.000773 
0.000770 
0.000772 
0.000771 
0.000770 
0.000773 
0.000771 
0.000773 
0.000775 
0.000775 
0.000845 
0.000785 
0.000775 
0.000773 
0.000863 
0.000773 
0.000776 
0.000777 
0.000774 
0.000796 
0.000773 
0.000776 
0.000776 
0.000772 
0.000773 
0.000776 
0.000794 
0.000861 
0.000795 
0.000786 
0.000791 
0.000786 
0.000784 
0.000784 
0.000785 
0.000788 
0.000782 
0.000785 
0.000791 
0.000790 
0.000789 
0.000788 
0.000843 
0.000793 
0.000847 
0.000792 
0.000874 
0.000787 
0.000786 
0.000783 
0.000791 
0.000806 
0.000786 
0.000786 
0.000794 
0.000797 
0.000797 
0.000796 
0.000794 
0.000794 
0.000787 
0.000793 
0.000787 
0.000786 
0.000822 
0.000787 
0.000789 
0.000786 
0.000786 
0.000785 
0.000795 
0.000792 
0.000793 
0.000792 
0.000863 
0.000806 
0.000788 
0.000792 
0.000868 
0.000788 
0.000787 
0.000788 
0.000789 
0.000810 
0.000790 
0.000788 
0.000796 
0.000794 
0.000795 
0.000797 
0.000784 
0.000861 
0.000791 
0.000789 
0.000787 
0.000793 
0.000790 
0.000790 
0.000794 
0.000791 
0.000788 
0.000788 
0.000790 
0.000795 
0.000790 
0.000791 
0.000858 
0.000790 
0.000850 
0.000792 
0.000867 
0.000790 
0.000791 
0.000791 
0.000790 
0.000817 
0.000792 
0.000791 
0.000791 
0.000791 
0.000795 
0.000792 
0.000792 
0.000797 
0.000796 
0.000794 
0.000792 
0.000790 
0.000793 
0.000791 
0.000789 
0.000792 
0.000794 
0.000791 
0.000792 
0.000791 
0.000790 
0.000790 
0.000865 
0.000804 
0.000792 
0.000794 
0.000875 
0.000792 
0.000793 
0.000793 
0.000793 
0.000814 
0.000791 
0.000796 
0.000795 
0.000794 
0.000795 
0.000793 
0.000758 
0.000816 
0.000754 
0.000750 
0.000749 
0.000749 
0.000752 
0.000751 
0.000751 
0.000751 
0.000751 
0.000752 
0.000749 
0.000752 
0.000754 
0.000752 
0.000809 
0.000751 
0.000810 
0.000751 
0.000817 
0.000748 
0.000750 
0.000752 
0.000753 
0.000768 
0.000752 
0.000754 
0.000758 
0.000750 
0.000750 
0.000752 
0.000754 
0.000753 
0.000753 
0.000750 
0.000752 
0.000753 
0.000749 
0.000753 
0.000751 
0.000751 
0.000752 
0.000749 
0.000751 
0.000750 
0.000750 
0.000751 
0.000823 
0.000761 
0.000752 
0.000756 
0.000833 
0.000753 
0.000753 
0.000755 
0.000754 
0.000771 
0.000755 
0.000755 
0.000757 
0.000752 
0.000755 
0.000753 
0.000758 
0.000816 
0.000757 
0.000760 
0.000754 
0.000747 
0.000747 
0.000751 
0.000749 
0.000749 
0.000748 
0.000746 
0.000749 
0.000750 
0.000750 
0.000748 
0.000816 
0.000749 
0.000809 
0.000758 
0.000825 
0.000746 
0.000748 
0.000751 
0.000748 
0.000775 
0.000751 
0.000747 
0.000747 
0.000749 
0.000746 
0.000748 
0.000759 
0.000760 
0.000756 
0.000757 
0.000755 
0.000752 
0.000749 
0.000749 
0.000748 
0.000750 
0.000749 
0.000749 
0.000749 
0.000747 
0.000749 
0.000748 
0.000818 
0.000768 
0.000758 
0.000762 
0.000834 
0.000747 
0.000749 
0.000752 
0.000749 
0.000770 
0.000754 
0.000751 
0.000751 
0.000751 
0.000751 
0.000751 
0.000761 
0.000812 
0.000748 
0.000743 
0.000743 
0.000744 
0.000746 
0.000746 
0.000747 
0.000747 
0.000752 
0.000745 
0.000747 
0.000744 
0.000744 
0.000743 
0.000813 
0.000752 
0.000798 
0.000743 
0.000816 
0.000747 
0.000748 
0.000747 
0.000744 
0.000765 
0.000746 
0.000748 
0.000748 
0.000747 
0.000741 
0.000744 
0.000751 
0.000743 
0.000747 
0.000745 
0.000747 
0.000744 
0.000746 
0.000745 
0.000752 
0.000746 
0.000744 
0.000745 
0.000745 
0.000746 
0.000747 
0.000746 
0.000815 
0.000756 
0.000746 
0.000748 
0.000835 
0.000750 
0.000746 
0.000752 
0.000748 
0.000765 
0.000753 
0.000746 
0.000748 
0.000746 
0.000747 
0.000746 
0.000786 
0.000819 
0.000755 
0.000760 
0.000757 
0.000760 
0.000757 
0.000757 
0.000755 
0.000758 
0.000757 
0.000756 
0.000757 
0.000755 
0.000760 
0.000758 
0.000835 
0.000756 
0.000818 
0.000757 
0.000831 
0.000759 
0.000757 
0.000758 
0.000758 
0.000775 
0.000755 
0.000755 
0.000760 
0.000758 
0.000762 
0.000762 
0.000762 
0.000758 
0.000758 
0.000761 
0.000755 
0.000761 
0.000756 
0.000757 
0.000755 
0.000756 
0.000756 
0.000754 
0.000758 
0.000761 
0.000758 
0.000760 
0.000834 
0.000765 
0.000762 
0.000763 
0.000862 
0.000760 
0.000757 
0.000760 
0.000758 
0.000780 
0.000757 
0.000758 
0.000759 
0.000759 
0.000765 
0.000765 
0.000756 
0.000807 
0.000745 
0.000745 
0.000747 
0.000755 
0.000744 
0.000746 
0.000744 
0.000746 
0.000747 
0.000744 
0.000753 
0.000753 
0.000747 
0.000746 
0.000801 
0.000749 
0.000803 
0.000747 
0.000816 
0.000746 
0.000746 
0.000745 
0.000744 
0.000764 
0.000747 
0.000749 
0.000745 
0.000746 
0.000744 
0.000747 
0.000752 
0.000750 
0.000747 
0.000749 
0.000753 
0.000745 
0.000747 
0.000747 
0.000745 
0.000750 
0.000748 
0.000747 
0.000746 
0.000748 
0.000754 
0.000746 
0.000817 
0.000760 
0.000751 
0.000749 
0.000830 
0.000748 
0.000750 
0.000748 
0.000749 
0.000770 
0.000748 
0.000749 
0.000748 
0.000752 
0.000746 
0.000751 
0.000789 
0.000850 
0.000779 
0.000783 
0.000779 
0.000783 
0.000781 
0.000782 
0.000783 
0.000781 
0.000782 
0.000781 
0.000780 
0.000784 
0.000782 
0.000785 
0.000838 
0.000782 
0.000842 
0.000781 
0.000857 
0.000783 
0.000782 
0.000784 
0.000780 
0.000811 
0.000783 
0.000782 
0.000782 
0.000783 
0.000782 
0.000782 
0.000790 
0.000783 
0.000786 
0.000783 
0.000783 
0.000783 
0.000780 
0.000781 
0.000784 
0.000783 
0.000781 
0.000783 
0.000782 
0.000783 
0.000784 
0.000782 
0.000854 
0.000795 
0.000783 
0.000785 
0.000863 
0.000785 
0.000784 
0.000784 
0.000783 
0.000810 
0.000784 
0.000783 
0.000786 
0.000787 
0.000787 
0.000785 
0.000770 
0.000842 
0.000772 
0.000775 
0.000775 
0.000772 
0.000774 
0.000771 
0.000772 
0.000774 
0.000771 
0.000774 
0.000772 
0.000774 
0.000772 
0.000770 
0.000820 
0.000773 
0.000829 
0.000776 
0.000842 
0.000774 
0.000774 
0.000778 
0.000774 
0.000796 
0.000775 
0.000774 
0.000772 
0.000774 
0.000772 
0.000773 
0.000778 
0.000776 
0.000773 
0.000776 
0.000774 
0.000776 
0.000772 
0.000774 
0.000776 
0.000772 
0.000774 
0.000774 
0.000774 
0.000774 
0.000771 
0.000774 
0.000845 
0.000785 
0.000775 
0.000776 
0.000852 
0.000776 
0.000775 
0.000776 
0.000777 
0.000798 
0.000776 
0.000776 
0.000775 
0.000776 
0.000776 
0.000776 
0.000757 
0.000822 
0.000749 
0.000751 
0.000748 
0.000756 
0.000755 
0.000756 
0.000756 
0.000757 
0.000757 
0.000754 
0.000756 
0.000755 
0.000754 
0.000754 
0.000808 
0.000748 
0.000805 
0.000748 
0.000816 
0.000755 
0.000757 
0.000757 
0.000761 
0.000770 
0.000755 
0.000757 
0.000756 
0.000756 
0.000758 
0.000756 
0.000757 
0.000750 
0.000751 
0.000752 
0.000760 
0.000755 
0.000754 
0.000754 
0.000759 
0.000756 
0.000759 
0.000756 
0.000755 
0.000754 
0.000756 
0.000756 
0.000819 
0.000759 
0.000752 
0.000754 
0.000846 
0.000757 
0.000757 
0.000757 
0.000758 
0.000772 
0.000755 
0.000756 
0.000758 
0.000760 
0.000758 
0.000758 
0.000761 
0.000820 
0.000753 
0.000752 
0.000752 
0.000757 
0.000754 
0.000753 
0.000756 
0.000751 
0.000752 
0.000752 
0.000756 
0.000753 
0.000753 
0.000750 
0.000811 
0.000755 
0.000802 
0.000752 
0.000824 
0.000752 
0.000757 
0.000752 
0.000753 
0.000784 
0.000754 
0.000754 
0.000754 
0.000755 
0.000752 
0.000759 
0.000754 
0.000752 
0.000750 
0.000754 
0.000754 
0.000753 
0.000755 
0.000752 
0.000755 
0.000751 
0.000754 
0.000752 
0.000754 
0.000756 
0.000754 
0.000752 
0.000824 
0.000764 
0.000752 
0.000756 
0.000841 
0.000755 
0.000757 
0.000755 
0.000756 
0.000778 
0.000757 
0.000758 
0.000754 
0.000756 
0.000759 
0.000756 
0.000758 
0.000813 
0.000750 
0.000746 
0.000747 
0.000748 
0.000746 
0.000749 
0.000751 
0.000751 
0.000748 
0.000750 
0.000747 
0.000750 
0.000746 
0.000751 
0.000811 
0.000747 
0.000805 
0.000747 
0.000813 
0.000747 
0.000751 
0.000752 
0.000747 
0.000766 
0.000749 
0.000749 
0.000749 
0.000752 
0.000750 
0.000749 
0.000755 
0.000751 
0.000751 
0.000749 
0.000747 
0.000749 
0.000750 
0.000750 
0.000749 
0.000750 
0.000750 
0.000752 
0.000746 
0.000751 
0.000749 
0.000747 
0.000815 
0.000761 
0.000752 
0.000752 
0.000834 
0.000751 
0.000754 
0.000753 
0.000751 
0.000772 
0.000753 
0.000751 
0.000752 
0.000753 
0.000753 
0.000752 
0.000759 
0.000815 
0.000752 
0.000750 
0.000751 
0.000755 
0.000750 
0.000752 
0.000751 
0.000751 
0.000750 
0.000751 
0.000749 
0.000752 
0.000751 
0.000751 
0.000812 
0.000751 
0.000805 
0.000750 
0.000815 
0.000751 
0.000754 
0.000751 
0.000753 
0.000768 
0.000751 
0.000756 
0.000751 
0.000750 
0.000755 
0.000751 
0.000755 
0.000753 
0.000760 
0.000751 
0.000754 
0.000753 
0.000752 
0.000753 
0.000752 
0.000750 
0.000753 
0.000750 
0.000752 
0.000750 
0.000756 
0.000755 
0.000817 
0.000762 
0.000752 
0.000752 
0.000833 
0.000754 
0.000754 
0.000752 
0.000754 
0.000775 
0.000756 
0.000753 
0.000759 
0.000752 
0.000753 
0.000756 
0.000781 
0.000835 
0.000765 
0.000764 
0.000766 
0.000764 
0.000766 
0.000764 
0.000765 
0.000767 
0.000766 
0.000764 
0.000767 
0.000768 
0.000767 
0.000764 
0.000829 
0.000765 
0.000822 
0.000765 
0.000836 
0.000766 
0.000771 
0.000766 
0.000767 
0.000786 
0.000766 
0.000768 
0.000768 
0.000767 
0.000765 
0.000765 
0.000773 
0.000766 
0.000766 
0.000764 
0.000771 
0.000767 
0.000768 
0.000766 
0.000767 
0.000770 
0.000765 
0.000765 
0.000770 
0.000766 
0.000762 
0.000762 
0.000843 
0.000777 
0.000766 
0.000765 
0.000849 
0.000771 
0.000769 
0.000770 
0.000769 
0.000787 
0.000771 
0.000771 
0.000770 
0.000766 
0.000764 
0.000768 
0.000760 
0.000817 
0.000752 
0.000755 
0.000753 
0.000755 
0.000753 
0.000757 
0.000752 
0.000760 
0.000753 
0.000758 
0.000758 
0.000760 
0.000760 
0.000765 
0.000814 
0.000755 
0.000812 
0.000752 
0.000824 
0.000753 
0.000751 
0.000791 
0.000753 
0.000773 
0.000753 
0.000754 
0.000757 
0.000762 
0.000761 
0.000761 
0.000758 
0.000756 
0.000758 
0.000758 
0.000757 
0.000755 
0.000753 
0.000752 
0.000752 
0.000753 
0.000758 
0.000766 
0.000757 
0.000759 
0.000759 
0.000761 
0.000823 
0.000768 
0.000755 
0.000755 
0.000854 
0.000757 
0.000755 
0.000758 
0.000758 
0.000775 
0.000758 
0.000764 
0.000761 
0.000762 
0.000765 
0.000763 
0.000790 
0.000857 
0.000788 
0.000787 
0.000784 
0.000784 
0.000778 
0.000780 
0.000785 
0.000782 
0.000818 
0.000782 
0.000779 
0.000788 
0.000785 
0.000782 
0.000845 
0.000784 
0.000842 
0.000786 
0.000855 
0.000793 
0.000781 
0.000780 
0.000784 
0.000811 
0.000790 
0.000782 
0.000780 
0.000783 
0.000782 
0.000784 
0.000787 
0.000790 
0.000787 
0.000787 
0.000785 
0.000786 
0.000781 
0.000783 
0.000784 
0.000783 
0.000793 
0.000783 
0.000782 
0.000784 
0.000785 
0.000783 
0.000855 
0.000796 
0.000792 
0.000789 
0.000864 
0.000783 
0.000782 
0.000787 
0.000786 
0.000806 
0.000787 
0.000786 
0.000788 
0.000787 
0.000784 
0.000784 
0.000786 
0.000863 
0.000789 
0.000789 
0.000785 
0.000795 
0.000788 
0.000793 
0.000792 
0.000791 
0.000795 
0.000799 
0.000793 
0.000792 
0.000792 
0.000789 
0.000836 
0.000790 
0.000846 
0.000789 
0.000863 
0.000793 
0.000794 
0.000790 
0.000793 
0.000813 
0.000792 
0.000791 
0.000788 
0.000792 
0.000793 
0.000797 
0.000793 
0.000790 
0.000791 
0.000789 
0.000786 
0.000793 
0.000790 
0.000793 
0.000791 
0.000792 
0.000795 
0.000791 
0.000836 
0.000793 
0.000793 
0.000792 
0.000865 
0.000800 
0.000791 
0.000791 
0.000874 
0.000797 
0.000794 
0.000793 
0.000798 
0.000866 
0.000799 
0.000795 
0.000792 
0.000792 
0.000792 
0.000793 
0.000765 
0.000815 
0.000748 
0.000750 
0.000749 
0.000748 
0.000745 
0.000748 
0.000816 
0.000748 
0.000746 
0.000747 
0.000754 
0.000754 
0.000792 
0.000747 
0.000813 
0.000751 
0.000802 
0.000748 
0.000816 
0.000745 
0.000746 
0.000748 
0.000750 
0.000766 
0.000749 
0.000748 
0.000751 
0.000753 
0.000747 
0.000748 
0.000751 
0.000751 
0.000754 
0.000751 
0.000746 
0.000746 
0.000747 
0.000754 
0.000750 
0.000752 
0.000751 
0.000748 
0.000752 
0.000748 
0.000748 
0.000745 
0.000817 
0.000763 
0.000752 
0.000755 
0.000847 
0.000750 
0.000749 
0.000753 
0.000750 
0.000770 
0.000755 
0.000751 
0.000753 
0.000749 
0.000751 
0.000750 
0.000758 
0.000811 
0.000751 
0.000751 
0.000745 
0.000784 
0.000750 
0.000748 
0.000747 
0.000748 
0.000749 
0.000745 
0.000749 
0.000749 
0.000747 
0.000748 
0.000813 
0.000750 
0.000797 
0.000749 
0.000811 
0.000749 
0.000749 
0.000750 
0.000748 
0.000807 
0.000746 
0.000747 
0.000747 
0.000751 
0.000748 
0.000746 
0.000749 
0.000748 
0.000748 
0.000748 
0.000747 
0.000754 
0.000749 
0.000750 
0.000747 
0.000747 
0.000745 
0.000745 
0.000749 
0.000749 
0.000747 
0.000749 
0.000811 
0.000758 
0.000753 
0.000752 
0.000825 
0.000751 
0.000760 
0.000748 
0.000749 
0.000761 
0.000751 
0.000751 
0.000753 
0.000751 
0.000752 
0.000752 
0.000780 
0.000809 
0.000745 
0.000747 
0.000746 
0.000748 
0.000746 
0.000749 
0.000748 
0.000756 
0.000748 
0.000756 
0.000749 
0.000753 
0.000750 
0.000749 
0.000811 
0.000751 
0.000801 
0.000750 
0.000815 
0.000748 
0.000748 
0.000751 
0.000758 
0.000807 
0.000748 
0.000750 
0.000749 
0.000750 
0.000750 
0.000750 
0.000756 
0.000747 
0.000749 
0.000747 
0.000747 
0.000750 
0.000748 
0.000750 
0.000749 
0.000750 
0.000753 
0.000750 
0.000751 
0.000750 
0.000748 
0.000750 
0.000817 
0.000759 
0.000750 
0.000753 
0.000848 
0.000754 
0.000750 
0.000753 
0.000751 
0.000852 
0.000752 
0.000750 
0.000753 
0.000749 
0.000753 
0.000756 
0.000796 
0.000862 
0.000792 
0.000791 
0.000795 
0.000793 
0.000790 
0.000789 
0.000791 
0.000793 
0.000791 
0.000790 
0.000791 
0.000790 
0.000791 
0.000790 
0.000857 
0.000793 
0.000853 
0.000792 
0.000867 
0.000790 
0.000791 
0.000792 
0.000790 
0.000813 
0.000790 
0.000789 
0.000793 
0.000793 
0.000791 
0.000791 
0.000796 
0.000797 
0.000792 
0.000791 
0.000792 
0.000792 
0.000792 
0.000793 
0.000791 
0.000797 
0.000793 
0.000795 
0.000797 
0.000791 
0.000789 
0.000791 
0.000871 
0.000804 
0.000792 
0.000793 
0.000874 
0.000793 
0.000792 
0.000793 
0.000793 
0.000814 
0.000796 
0.000795 
0.000792 
0.000793 
0.000793 
0.000793 
0.000788 
0.000849 
0.000785 
0.000780 
0.000778 
0.000777 
0.000777 
0.000779 
0.000777 
0.000780 
0.000778 
0.000778 
0.000780 
0.000779 
0.000779 
0.000777 
0.000842 
0.000779 
0.000839 
0.000780 
0.000850 
0.000780 
0.000779 
0.000777 
0.000779 
0.000800 
0.000779 
0.000779 
0.000779 
0.000781 
0.000779 
0.000781 
0.000780 
0.000780 
0.000780 
0.000780 
0.000780 
0.000777 
0.000779 
0.000784 
0.000780 
0.000779 
0.000780 
0.000784 
0.000780 
0.000779 
0.000784 
0.000778 
0.000852 
0.000796 
0.000779 
0.000780 
0.000860 
0.000782 
0.000781 
0.000785 
0.000781 
0.000803 
0.000784 
0.000792 
0.000782 
0.000781 
0.000779 
0.000781 
0.000760 
0.000818 
0.000745 
0.000746 
0.000750 
0.000751 
0.000746 
0.000749 
0.000751 
0.000747 
0.000748 
0.000747 
0.000749 
0.000750 
0.000749 
0.000746 
0.000814 
0.000755 
0.000799 
0.000748 
0.000818 
0.000749 
0.000745 
0.000747 
0.000749 
0.000765 
0.000748 
0.000754 
0.000749 
0.000750 
0.000751 
0.000754 
0.000756 
0.000749 
0.000748 
0.000751 
0.000752 
0.000751 
0.000751 
0.000748 
0.000748 
0.000749 
0.000756 
0.000749 
0.000748 
0.000749 
0.000749 
0.000749 
0.000817 
0.000759 
0.000750 
0.000755 
0.000841 
0.000749 
0.000750 
0.000751 
0.000750 
0.000772 
0.000754 
0.000754 
0.000753 
0.000750 
0.000749 
0.000751 
0.000766 
0.000816 
0.000754 
0.000751 
0.000751 
0.000755 
0.000756 
0.000757 
0.000752 
0.000755 
0.000754 
0.000750 
0.000750 
0.000753 
0.000753 
0.000752 
0.000819 
0.000755 
0.000807 
0.000752 
0.000818 
0.000756 
0.000756 
0.000757 
0.000751 
0.000773 
0.000753 
0.000756 
0.000752 
0.000751 
0.000755 
0.000751 
0.000756 
0.000753 
0.000755 
0.000755 
0.000756 
0.000755 
0.000754 
0.000752 
0.000753 
0.000752 
0.000755 
0.000755 
0.000756 
0.000753 
0.000757 
0.000754 
0.000822 
0.000767 
0.000757 
0.000759 
0.000840 
0.000760 
0.000761 
0.000757 
0.000758 
0.000777 
0.000758 
0.000754 
0.000759 
0.000756 
0.000755 
0.000758 
0.000787 
0.000849 
0.000778 
0.000775 
0.000776 
0.000777 
0.000779 
0.000776 
0.000776 
0.000775 
0.000774 
0.000777 
0.000777 
0.000783 
0.000776 
0.000777 
0.000843 
0.000776 
0.000832 
0.000772 
0.000853 
0.000776 
0.000777 
0.000779 
0.000776 
0.000797 
0.000777 
0.000778 
0.000780 
0.000778 
0.000774 
0.000778 
0.000777 
0.000778 
0.000771 
0.000776 
0.000786 
0.000776 
0.000777 
0.000777 
0.000778 
0.000782 
0.000778 
0.000778 
0.000775 
0.000776 
0.000776 
0.000774 
0.000849 
0.000785 
0.000777 
0.000779 
0.000862 
0.000778 
0.000780 
0.000784 
0.000779 
0.000803 
0.000780 
0.000780 
0.000777 
0.000779 
0.000779 
0.000779 
0.000812 
0.000872 
0.000796 
0.000794 
0.000797 
0.000799 
0.000795 
0.000798 
0.000794 
0.000805 
0.000800 
0.000797 
0.000799 
0.000801 
0.000800 
0.000798 
0.000860 
0.000796 
0.000857 
0.000796 
0.000872 
0.000797 
0.000800 
0.000798 
0.000798 
0.000861 
0.000797 
0.000797 
0.000800 
0.000802 
0.000801 
0.000801 
0.000802 
0.000800 
0.000796 
0.000799 
0.000798 
0.000799 
0.000800 
0.000799 
0.000794 
0.000802 
0.000799 
0.000799 
0.000798 
0.000796 
0.000796 
0.000798 
0.000874 
0.000811 
0.000798 
0.000802 
0.000882 
0.000798 
0.000805 
0.000800 
0.000798 
0.000863 
0.000800 
0.000797 
0.000800 
0.000801 
0.000806 
0.000804 
0.000757 
0.000816 
0.000753 
0.000752 
0.000754 
0.000746 
0.000746 
0.000748 
0.000748 
0.000757 
0.000747 
0.000749 
0.000749 
0.000754 
0.000749 
0.000747 
0.000810 
0.000749 
0.000806 
0.000754 
0.000820 
0.000754 
0.000750 
0.000751 
0.000749 
0.000806 
0.000749 
0.000750 
0.000747 
0.000747 
0.000749 
0.000750 
0.000753 
0.000752 
0.000749 
0.000754 
0.000755 
0.000751 
0.000747 
0.000749 
0.000752 
0.000745 
0.000748 
0.000749 
0.000748 
0.000749 
0.000751 
0.000751 
0.000821 
0.000763 
0.000755 
0.000757 
0.000832 
0.000751 
0.000750 
0.000749 
0.000751 
0.000810 
0.000751 
0.000753 
0.000750 
0.000752 
0.000753 
0.000752 
0.000767 
0.000819 
0.000758 
0.000753 
0.000752 
0.000755 
0.000753 
0.000754 
0.000752 
0.000755 
0.000753 
0.000756 
0.000754 
0.000752 
0.000761 
0.000753 
0.000813 
0.000754 
0.000807 
0.000755 
0.000821 
0.000754 
0.000755 
0.000757 
0.000754 
0.000775 
0.000755 
0.000752 
0.000753 
0.000755 
0.000757 
0.000755 
0.000753 
0.000754 
0.000759 
0.000753 
0.000752 
0.000755 
0.000754 
0.000756 
0.000754 
0.000753 
0.000752 
0.000753 
0.000755 
0.000754 
0.000753 
0.000757 
0.000819 
0.000767 
0.000755 
0.000756 
0.000845 
0.000759 
0.000757 
0.000756 
0.000755 
0.000775 
0.000757 
0.000759 
0.000754 
0.000756 
0.000756 
0.000756 
0.000750 
0.000777 
0.000734 
0.000738 
0.000737 
0.000736 
0.000778 
0.000736 
0.000732 
0.000744 
0.000741 
0.000729 
0.000733 
0.000734 
0.000730 
0.000732 
0.000824 
0.000732 
0.000792 
0.000730 
0.000818 
0.000740 
0.000746 
0.000732 
0.000732 
0.000741 
0.000743 
0.000741 
0.000732 
0.000736 
0.000735 
0.000732 
0.000749 
0.000732 
0.000740 
0.000740 
0.000736 
0.000749 
0.000727 
0.000731 
0.000737 
0.000746 
0.000745 
0.000746 
0.000735 
0.000741 
0.000739 
0.000748 
0.000803 
0.000749 
0.000738 
0.000742 
0.000800 
0.000737 
0.000741 
0.000739 
0.000754 
0.000765 
0.000740 
0.000733 
0.000739 
0.000748 
0.000733 
0.000745 
0.000750 
0.000809 
0.000745 
0.000747 
0.000748 
0.000748 
0.000741 
0.000743 
0.000740 
0.000740 
0.000744 
0.000748 
0.000741 
0.000747 
0.000738 
0.000737 
0.000808 
0.000748 
0.000804 
0.000752 
0.001312 
0.000747 
0.000746 
0.000742 
0.000738 
0.000768 
0.000742 
0.000747 
0.000746 
0.000747 
0.000735 
0.000745 
0.000742 
0.000752 
0.000741 
0.000756 
0.000752 
0.000739 
0.000746 
0.000740 
0.000737 
0.000750 
0.000745 
0.000747 
0.000742 
0.000745 
0.000745 
0.000756 
0.000812 
0.000759 
0.000753 
0.000789 
0.000831 
0.000743 
0.000747 
0.000741 
0.000740 
0.000758 
0.000749 
0.000745 
0.000744 
0.000754 
0.000744 
0.000750 
0.000754 
0.000812 
0.000752 
0.000751 
0.000751 
0.000739 
0.000742 
0.000744 
0.000747 
0.000738 
0.000751 
0.000746 
0.000743 
0.000739 
0.000740 
0.000751 
0.000809 
0.000757 
0.000806 
0.000758 
0.000816 
0.000744 
0.000742 
0.000744 
0.000742 
0.000760 
0.000741 
0.000754 
0.000741 
0.000739 
0.000740 
0.000749 
0.000751 
0.000754 
0.000751 
0.000756 
0.000750 
0.000746 
0.000748 
0.000743 
0.000741 
0.000745 
0.000742 
0.000747 
0.000741 
0.000741 
0.000744 
0.000753 
0.000817 
0.000762 
0.000751 
0.000753 
0.000840 
0.000743 
0.000752 
0.000742 
0.000742 
0.000769 
0.000746 
0.000744 
0.000753 
0.000743 
0.000750 
0.000755 
0.000747 
0.000811 
0.000743 
0.000750 
0.000746 
0.000745 
0.000753 
0.000744 
0.000743 
0.000749 
0.000749 
0.000743 
0.000752 
0.000740 
0.000746 
0.000743 
0.000811 
0.000752 
0.000799 
0.000747 
0.000809 
0.000751 
0.000745 
0.000747 
0.000746 
0.000765 
0.000742 
0.000751 
0.000742 
0.000748 
0.000744 
0.000741 
0.000751 
0.000743 
0.000739 
0.000747 
0.000743 
0.000750 
0.000751 
0.000745 
0.000744 
0.000752 
0.000751 
0.000747 
0.000746 
0.000741 
0.000749 
0.000743 
0.000809 
0.000760 
0.000748 
0.000751 
0.000827 
0.000752 
0.000748 
0.000750 
0.000744 
0.000774 
0.000751 
0.000749 
0.000747 
0.000756 
0.000743 
0.000745 
0.000756 
0.000819 
0.000754 
0.000752 
0.000749 
0.000746 
0.000748 
0.000754 
0.000751 
0.000755 
0.000747 
0.000754 
0.000750 
0.000746 
0.000747 
0.000753 
0.000818 
0.000757 
0.000813 
0.000757 
0.000816 
0.000750 
0.000746 
0.000745 
0.000753 
0.000776 
0.000746 
0.000757 
0.000745 
0.000755 
0.000748 
0.000754 
0.000751 
0.000754 
0.000756 
0.000751 
0.000753 
0.000750 
0.000751 
0.000753 
0.000751 
0.000748 
0.000754 
0.000751 
0.000750 
0.000750 
0.000750 
0.000744 
0.000816 
0.000758 
0.000764 
0.000753 
0.000832 
0.000748 
0.000746 
0.000752 
0.000754 
0.000774 
0.000749 
0.000758 
0.000748 
0.000750 
0.000751 
0.000751 
0.000815 
0.000871 
0.000798 
0.000800 
0.000802 
0.000793 
0.000787 
0.000794 
0.000791 
0.000795 
0.000793 
0.000795 
0.000799 
0.000790 
0.000790 
0.000791 
0.000851 
0.000797 
0.000855 
0.000792 
0.000871 
0.000790 
0.000788 
0.000790 
0.000798 
0.000820 
0.000789 
0.000800 
0.000786 
0.000788 
0.000798 
0.000793 
0.000802 
0.000796 
0.000795 
0.000793 
0.000798 
0.000796 
0.000787 
0.000791 
0.000789 
0.000792 
0.000793 
0.000795 
0.000788 
0.000789 
0.000792 
0.000793 
0.000874 
0.000807 
0.000802 
0.000794 
0.000880 
0.000809 
0.000795 
0.000802 
0.000803 
0.000823 
0.000805 
0.000799 
0.000799 
0.000796 
0.000798 
0.000800 
0.000760 
0.000809 
0.000745 
0.000754 
0.000749 
0.000740 
0.000743 
0.000743 
0.000749 
0.000743 
0.000746 
0.000748 
0.000748 
0.000747 
0.000751 
0.000741 
0.000815 
0.000748 
0.000806 
0.000748 
0.000816 
0.000743 
0.000745 
0.000749 
0.000749 
0.000768 
0.000743 
0.000743 
0.000743 
0.000746 
0.000751 
0.000743 
0.000757 
0.000749 
0.000748 
0.000745 
0.000751 
0.000750 
0.000744 
0.000741 
0.000750 
0.000747 
0.000748 
0.000747 
0.000749 
0.000747 
0.000751 
0.000754 
0.000821 
0.000764 
0.000756 
0.000747 
0.000840 
0.000750 
0.000748 
0.000756 
0.000751 
0.000765 
0.000749 
0.000744 
0.000750 
0.000748 
0.000751 
0.000749 
0.000759 
0.000816 
0.000742 
0.000747 
0.000745 
0.000744 
0.000745 
0.000750 
0.000752 
0.000750 
0.000748 
0.000741 
0.000767 
0.000751 
0.000747 
0.000740 
0.000815 
0.000754 
0.000798 
0.000751 
0.000817 
0.000746 
0.000745 
0.000754 
0.000749 
0.000774 
0.000747 
0.000765 
0.000752 
0.000743 
0.000747 
0.000741 
0.000749 
0.000747 
0.000747 
0.000751 
0.000742 
0.000742 
0.000752 
0.000743 
0.000744 
0.000750 
0.000747 
0.000784 
0.000756 
0.000745 
0.000741 
0.000747 
0.000818 
0.000760 
0.000752 
0.000746 
0.000842 
0.000747 
0.000755 
0.000751 
0.000748 
0.000769 
0.000742 
0.000781 
0.000752 
0.000752 
0.000746 
0.000745 
0.000755 
0.000812 
0.000744 
0.000750 
0.000753 
0.000750 
0.000747 
0.000740 
0.000742 
0.000749 
0.000749 
0.000747 
0.000745 
0.000747 
0.000746 
0.000749 
0.000808 
0.000747 
0.000801 
0.000751 
0.000818 
0.000749 
0.000741 
0.000743 
0.000746 
0.000764 
0.000754 
0.000749 
0.000745 
0.000750 
0.000754 
0.000751 
0.000760 
0.000751 
0.000753 
0.000751 
0.000753 
0.000749 
0.000744 
0.000745 
0.000747 
0.000747 
0.000748 
0.000753 
0.000746 
0.000752 
0.000752 
0.000750 
0.000814 
0.000760 
0.000750 
0.000751 
0.000836 
0.000748 
0.000744 
0.000749 
0.000751 
0.000763 
0.000752 
0.000751 
0.000750 
0.000751 
0.000744 
0.000743 
0.000763 
0.000816 
0.000759 
0.000747 
0.000751 
0.000744 
0.000750 
0.000742 
0.000748 
0.000745 
0.000746 
0.000749 
0.000751 
0.000748 
0.000743 
0.000747 
0.000811 
0.000760 
0.000806 
0.000750 
0.000819 
0.000743 
0.000744 
0.000750 
0.000760 
0.000761 
0.000747 
0.000757 
0.000756 
0.000744 
0.000743 
0.000758 
0.000750 
0.000752 
0.000760 
0.000748 
0.000755 
0.000743 
0.000745 
0.000745 
0.000747 
0.000744 
0.000752 
0.000755 
0.000743 
0.000747 
0.000753 
0.000744 
0.000825 
0.000765 
0.000748 
0.000744 
0.000840 
0.000751 
0.000750 
0.000776 
0.000751 
0.000769 
0.000755 
0.000756 
0.000752 
0.000747 
0.000748 
0.000744 
0.000761 
0.000822 
0.000745 
0.000749 
0.000740 
0.000752 
0.000744 
0.000747 
0.000744 
0.000751 
0.000750 
0.000742 
0.000746 
0.000748 
0.000742 
0.000750 
0.000807 
0.000743 
0.000801 
0.000751 
0.000808 
0.000750 
0.000745 
0.000743 
0.000741 
0.000757 
0.000749 
0.000748 
0.000752 
0.000751 
0.000747 
0.000742 
0.000745 
0.000745 
0.000741 
0.000744 
0.000743 
0.000747 
0.000742 
0.000748 
0.000748 
0.000740 
0.000737 
0.000747 
0.000756 
0.000749 
0.000740 
0.000743 
0.000819 
0.000757 
0.000746 
0.000745 
0.000839 
0.000748 
0.000740 
0.000748 
0.000745 
0.000767 
0.000749 
0.000748 
0.000753 
0.000746 
0.000744 
0.000743 
0.000776 
0.000836 
0.000753 
0.000752 
0.000761 
0.000762 
0.000751 
0.000764 
0.000755 
0.000761 
0.000758 
0.000763 
0.000753 
0.000764 
0.000754 
0.000757 
0.000823 
0.000758 
0.000839 
0.000755 
0.000844 
0.000756 
0.000754 
0.000756 
0.000758 
0.000781 
0.000753 
0.000767 
0.000755 
0.000760 
0.000766 
0.000760 
0.000785 
0.000765 
0.000769 
0.000755 
0.000763 
0.000755 
0.000763 
0.000754 
0.000761 
0.000757 
0.000764 
0.000764 
0.000767 
0.000759 
0.000773 
0.000758 
0.000833 
0.000773 
0.000760 
0.000763 
0.000851 
0.000764 
0.000758 
0.000759 
0.000767 
0.000780 
0.000765 
0.000763 
0.000775 
0.000755 
0.000755 
0.000757 
0.000752 
0.000807 
0.000755 
0.000750 
0.000753 
0.000751 
0.000742 
0.000747 
0.000758 
0.000743 
0.000747 
0.000749 
0.000747 
0.000749 
0.000771 
0.000746 
0.000820 
0.000746 
0.000799 
0.000763 
0.000815 
0.000751 
0.000742 
0.000745 
0.000752 
0.000766 
0.000750 
0.000749 
0.000748 
0.000752 
0.000760 
0.000768 
0.000751 
0.000749 
0.000752 
0.000756 
0.000750 
0.000748 
0.000748 
0.000750 
0.000748 
0.000751 
0.000746 
0.000761 
0.000751 
0.000772 
0.000745 
0.000761 
0.000816 
0.000755 
0.000756 
0.000751 
0.000861 
0.000751 
0.000747 
0.000755 
0.000749 
0.000771 
0.000749 
0.000759 
0.000747 
0.000758 
0.000746 
0.000764 
0.000761 
0.000812 
0.000744 
0.000745 
0.000745 
0.000748 
0.000748 
0.000742 
0.000751 
0.000748 
0.000748 
0.000746 
0.000743 
0.000750 
0.000745 
0.000753 
0.000812 
0.000754 
0.000804 
0.000742 
0.000817 
0.000745 
0.000742 
0.000743 
0.000745 
0.000767 
0.000755 
0.000744 
0.000743 
0.000752 
0.000756 
0.000746 
0.000753 
0.000742 
0.000752 
0.000744 
0.000751 
0.000747 
0.000750 
0.000747 
0.000746 
0.000756 
0.000748 
0.000753 
0.000750 
0.000742 
0.000754 
0.000744 
0.000812 
0.000756 
0.000749 
0.000748 
0.000845 
0.000753 
0.000755 
0.000748 
0.000758 
0.000776 
0.000747 
0.000749 
0.000751 
0.000754 
0.000747 
0.000750 
0.000762 
0.000816 
0.000744 
0.000740 
0.000747 
0.000749 
0.000742 
0.000749 
0.000750 
0.000747 
0.000744 
0.000744 
0.000744 
0.000752 
0.000749 
0.000752 
0.000811 
0.000756 
0.000801 
0.000741 
0.000807 
0.000752 
0.000744 
0.000748 
0.000754 
0.000771 
0.000750 
0.000750 
0.000741 
0.000747 
0.000750 
0.000743 
0.000749 
0.000746 
0.000744 
0.000743 
0.000741 
0.000752 
0.000755 
0.000751 
0.000745 
0.000751 
0.000757 
0.000754 
0.000744 
0.000744 
0.000754 
0.000743 
0.000823 
0.000754 
0.000745 
0.000747 
0.000838 
0.000749 
0.000752 
0.000757 
0.000752 
0.000778 
0.000747 
0.000750 
0.000754 
0.000758 
0.000754 
0.000756 
0.000745 
0.000814 
0.000746 
0.000749 
0.000746 
0.000752 
0.000750 
0.000748 
0.000742 
0.000744 
0.000740 
0.000749 
0.000745 
0.000743 
0.000746 
0.000745 
0.000807 
0.000744 
0.000795 
0.000747 
0.000811 
0.000748 
0.000754 
0.000752 
0.000760 
0.000771 
0.000740 
0.000745 
0.000749 
0.000754 
0.000743 
0.000748 
0.000749 
0.000740 
0.000755 
0.000740 
0.000753 
0.000747 
0.000752 
0.000748 
0.000750 
0.000745 
0.000744 
0.000747 
0.000751 
0.000747 
0.000747 
0.000742 
0.000812 
0.000759 
0.000752 
0.000754 
0.000831 
0.000756 
0.000755 
0.000752 
0.000752 
0.000767 
0.000769 
0.000744 
0.000752 
0.000745 
0.000756 
0.000746 
0.000837 
0.000922 
0.000823 
0.000823 
0.000824 
0.000821 
0.000814 
0.000823 
0.000827 
0.000823 
0.000821 
0.000830 
0.000823 
0.000819 
0.000825 
0.000824 
0.000909 
0.000818 
0.000897 
0.000828 
0.000917 
0.000826 
0.000825 
0.000820 
0.000827 
0.000858 
0.000820 
0.000827 
0.000820 
0.000820 
0.000831 
0.000824 
0.000833 
0.000833 
0.000818 
0.000828 
0.000821 
0.000828 
0.000827 
0.000824 
0.000820 
0.000828 
0.000824 
0.000851 
0.000820 
0.000825 
0.000830 
0.000823 
0.000919 
0.000840 
0.000826 
0.000831 
0.000930 
0.000829 
0.000823 
0.000824 
0.000835 
0.000853 
0.000828 
0.000883 
0.000823 
0.000821 
0.000832 
0.000829 
0.000755 
0.000815 
0.000747 
0.000748 
0.000757 
0.000750 
0.000761 
0.000752 
0.000756 
0.000752 
0.000746 
0.000756 
0.000751 
0.000753 
0.000753 
0.000748 
0.000817 
0.000746 
0.000803 
0.000751 
0.000818 
0.000752 
0.000749 
0.000750 
0.000750 
0.000771 
0.000756 
0.000754 
0.000753 
0.000754 
0.000745 
0.000744 
0.000753 
0.000748 
0.000748 
0.000744 
0.000755 
0.000751 
0.000751 
0.000756 
0.000750 
0.000749 
0.000760 
0.000754 
0.000748 
0.000748 
0.000750 
0.000755 
0.000840 
0.000761 
0.000751 
0.000757 
0.000851 
0.000749 
0.000750 
0.000763 
0.000751 
0.000773 
0.000755 
0.000747 
0.000754 
0.000754 
0.000747 
0.000751 
0.000770 
0.000818 
0.000758 
0.000750 
0.000755 
0.000759 
0.000745 
0.000759 
0.000754 
0.000748 
0.000754 
0.000749 
0.000745 
0.000756 
0.000746 
0.000754 
0.000818 
0.000751 
0.000799 
0.000756 
0.000814 
0.000755 
0.000762 
0.000756 
0.000756 
0.000769 
0.000747 
0.000752 
0.000750 
0.000760 
0.000756 
0.000751 
0.000753 
0.000751 
0.000756 
0.000756 
0.000747 
0.000755 
0.000754 
0.000749 
0.000757 
0.000746 
0.000752 
0.000758 
0.000748 
0.000746 
0.000747 
0.000756 
0.000825 
0.000762 
0.000765 
0.000749 
0.000849 
0.000754 
0.000760 
0.000762 
0.000763 
0.000784 
0.000756 
0.000759 
0.000750 
0.000755 
0.000753 
0.000760 
0.000765 
0.000812 
0.000751 
0.000744 
0.000741 
0.000743 
0.000751 
0.000748 
0.000747 
0.000751 
0.000744 
0.000754 
0.000748 
0.000756 
0.000751 
0.000750 
0.000819 
0.000758 
0.000811 
0.000743 
0.000811 
0.000750 
0.000752 
0.000746 
0.000745 
0.000763 
0.000749 
0.000747 
0.000756 
0.000750 
0.000746 
0.000749 
0.000757 
0.000753 
0.000743 
0.000740 
0.000740 
0.000743 
0.000747 
0.000745 
0.000740 
0.000742 
0.000745 
0.000745 
0.000751 
0.000746 
0.000749 
0.000752 
0.000819 
0.000761 
0.000751 
0.000752 
0.000838 
0.000755 
0.000747 
0.000751 
0.000754 
0.000779 
0.000747 
0.000761 
0.000744 
0.000750 
0.000747 
0.000744 

==> figs/source/moonlight12800_1.dat <==
0.000115 
0.000116 
0.000114 
0.000113 
0.000116 
0.000116 
0.000120 
0.000114 
0.000118 
0.000115 
0.000115 
0.000115 
0.000118 
0.000115 
0.000116 
0.000117 
0.000120 
0.000114 
0.000164 
0.000116 
0.000114 
0.000140 
0.000116 
0.000114 
0.000116 
0.000115 
0.000115 
0.000117 
0.000117 
0.000115 
0.000115 
0.000116 
0.000119 
0.000114 
0.000113 
0.000115 
0.000117 
0.000115 
0.000114 
0.000116 
0.000115 
0.000115 
0.000114 
0.000117 
0.000116 
0.000115 
0.000138 
0.000115 
0.000114 
0.000115 
0.000114 
0.000114 
0.000116 
0.000117 
0.000117 
0.000117 
0.000114 
0.000116 
0.000115 
0.000114 
0.000120 
0.000115 
0.000114 
0.000116 
0.000107 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000109 
0.000106 
0.000104 
0.000115 
0.000105 
0.000105 
0.000104 
0.000105 
0.000105 
0.000107 
0.000105 
0.000105 
0.000112 
0.000105 
0.000105 
0.000219 
0.000106 
0.000106 
0.000105 
0.000115 
0.000107 
0.000105 
0.000119 
0.000106 
0.000106 
0.000106 
0.000248 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000105 
0.000104 
0.000105 
0.000105 
0.000105 
0.000105 
0.000106 
0.000105 
0.000106 
0.000132 
0.000104 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000110 
0.000105 
0.000104 
0.000105 
0.000107 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000108 
0.000108 
0.000113 
0.000119 
0.000109 
0.000108 
0.000108 
0.000107 
0.000109 
0.000129 
0.000109 
0.000107 
0.000109 
0.000108 
0.000108 
0.000110 
0.000288 
0.000108 
0.000115 
0.000107 
0.000109 
0.000109 
0.000109 
0.000108 
0.000107 
0.000108 
0.000110 
0.000108 
0.000109 
0.000111 
0.000108 
0.000108 
0.000119 
0.000108 
0.000107 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000110 
0.000108 
0.000108 
0.000107 
0.000113 
0.000108 
0.000145 
0.000107 
0.000113 
0.000112 
0.000107 
0.000108 
0.000107 
0.000108 
0.000110 
0.000108 
0.000107 
0.000119 
0.000108 
0.000108 
0.000107 
0.000109 
0.000116 
0.000127 
0.000116 
0.000118 
0.000116 
0.000127 
0.000120 
0.000117 
0.000121 
0.000117 
0.000116 
0.000116 
0.000118 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000124 
0.000116 
0.000118 
0.000116 
0.000116 
0.000117 
0.000117 
0.000120 
0.000117 
0.000116 
0.000164 
0.000117 
0.000115 
0.000116 
0.000121 
0.000117 
0.000116 
0.000116 
0.000116 
0.000125 
0.000117 
0.000117 
0.000116 
0.000118 
0.000122 
0.000116 
0.000117 
0.000117 
0.000116 
0.000117 
0.000116 
0.000119 
0.000116 
0.000116 
0.000120 
0.000115 
0.000116 
0.000118 
0.000277 
0.000117 
0.000232 
0.000116 
0.000115 
0.000115 
0.000116 
0.000117 
0.000106 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000105 
0.000105 
0.000104 
0.000133 
0.000105 
0.000106 
0.000104 
0.000104 
0.000105 
0.000104 
0.000105 
0.000126 
0.000112 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000106 
0.000104 
0.000104 
0.000105 
0.000108 
0.000104 
0.000104 
0.000106 
0.000105 
0.000111 
0.000108 
0.000104 
0.000104 
0.000105 
0.000105 
0.000104 
0.000115 
0.000104 
0.000132 
0.000124 
0.000105 
0.000105 
0.000106 
0.000115 
0.000104 
0.000105 
0.000104 
0.000119 
0.000107 
0.000104 
0.000105 
0.000105 
0.000104 
0.000105 
0.000104 
0.000104 
0.000123 
0.000105 
0.000105 
0.000106 
0.000098 
0.000102 
0.000101 
0.000100 
0.000100 
0.000098 
0.000099 
0.000099 
0.000099 
0.000122 
0.000099 
0.000100 
0.000099 
0.000100 
0.000098 
0.000098 
0.000098 
0.000100 
0.000107 
0.000099 
0.000099 
0.000099 
0.000098 
0.000108 
0.000135 
0.000099 
0.000108 
0.000099 
0.000098 
0.000098 
0.000108 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000150 
0.000098 
0.000100 
0.000098 
0.000108 
0.000099 
0.000098 
0.000099 
0.000098 
0.000098 
0.000101 
0.000098 
0.000100 
0.000098 
0.000099 
0.000247 
0.000099 
0.000099 
0.000098 
0.000115 
0.000257 
0.000099 
0.000099 
0.000098 
0.000132 
0.000114 
0.000113 
0.000114 
0.000113 
0.000125 
0.000114 
0.000113 
0.000114 
0.000113 
0.000114 
0.000115 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000120 
0.000118 
0.000121 
0.000115 
0.000113 
0.000113 
0.000115 
0.000114 
0.000115 
0.000115 
0.000112 
0.000115 
0.000113 
0.000115 
0.000114 
0.000113 
0.000114 
0.000113 
0.000114 
0.000114 
0.000115 
0.000114 
0.000116 
0.000113 
0.000118 
0.000276 
0.000113 
0.000113 
0.000113 
0.000113 
0.000142 
0.000124 
0.000113 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000166 
0.000113 
0.000113 
0.000113 
0.000115 
0.000125 
0.000145 
0.000124 
0.000125 
0.000115 
0.000099 
0.000098 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000098 
0.000099 
0.000098 
0.000099 
0.000098 
0.000098 
0.000098 
0.000099 
0.000099 
0.000105 
0.000108 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000100 
0.000100 
0.000108 
0.000098 
0.000108 
0.000098 
0.000100 
0.000099 
0.000099 
0.000100 
0.000099 
0.000100 
0.000102 
0.000099 
0.000121 
0.000099 
0.000108 
0.000099 
0.000099 
0.000098 
0.000288 
0.000100 
0.000099 
0.000102 
0.000098 
0.000141 
0.000100 
0.000111 
0.000098 
0.000100 
0.000241 
0.000099 
0.000099 
0.000098 
0.000109 
0.000101 
0.000108 
0.000101 
0.000098 
0.000100 
0.000101 
0.000099 
0.000098 
0.000100 
0.000256 
0.000100 
0.000099 
0.000099 
0.000099 
0.000108 
0.000099 
0.000099 
0.000099 
0.000153 
0.000106 
0.000108 
0.000108 
0.000099 
0.000100 
0.000147 
0.000098 
0.000101 
0.000098 
0.000098 
0.000098 
0.000099 
0.000098 
0.000101 
0.000099 
0.000098 
0.000099 
0.000098 
0.000101 
0.000099 
0.000105 
0.000098 
0.000099 
0.000098 
0.000101 
0.000099 
0.000099 
0.000108 
0.000099 
0.000099 
0.000098 
0.000099 
0.000101 
0.000293 
0.000098 
0.000099 
0.000101 
0.000101 
0.000107 
0.000099 
0.000144 
0.000108 
0.000098 
0.000099 
0.000099 
0.000099 
0.000109 
0.000111 
0.000114 
0.000109 
0.000108 
0.000108 
0.000108 
0.000120 
0.000108 
0.000110 
0.000108 
0.000109 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000176 
0.000108 
0.000111 
0.000109 
0.000111 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000109 
0.000109 
0.000108 
0.000108 
0.000110 
0.000108 
0.000127 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000110 
0.000109 
0.000108 
0.000114 
0.000108 
0.000108 
0.000109 
0.000115 
0.000139 
0.000111 
0.000108 
0.000110 
0.000108 
0.000108 
0.000115 
0.000109 
0.000108 
0.000109 
0.000098 
0.000098 
0.000100 
0.000099 
0.000100 
0.000099 
0.000099 
0.000098 
0.000098 
0.000108 
0.000099 
0.000098 
0.000098 
0.000098 
0.000100 
0.000100 
0.000099 
0.000100 
0.000106 
0.000108 
0.000101 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000098 
0.000100 
0.000098 
0.000099 
0.000102 
0.000101 
0.000098 
0.000098 
0.000098 
0.000099 
0.000107 
0.000101 
0.000099 
0.000100 
0.000105 
0.000100 
0.000098 
0.000108 
0.000099 
0.000098 
0.000105 
0.000099 
0.000100 
0.000098 
0.000099 
0.000099 
0.000098 
0.000098 
0.000110 
0.000109 
0.000109 
0.000110 
0.000111 
0.000109 
0.000110 
0.000109 
0.000109 
0.000111 
0.000111 
0.000111 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000119 
0.000117 
0.000111 
0.000108 
0.000109 
0.000109 
0.000112 
0.000109 
0.000110 
0.000114 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000109 
0.000111 
0.000108 
0.000109 
0.000109 
0.000120 
0.000120 
0.000109 
0.000111 
0.000110 
0.000112 
0.000111 
0.000110 
0.000112 
0.000111 
0.000109 
0.000109 
0.000110 
0.000109 
0.000111 
0.000109 
0.000111 
0.000112 
0.000109 
0.000113 
0.000110 
0.000112 
0.000110 
0.000110 
0.000110 
0.000110 
0.000108 
0.000098 
0.000099 
0.000099 
0.000124 
0.000102 
0.000100 
0.000101 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000099 
0.000099 
0.000098 
0.000100 
0.000099 
0.000099 
0.000107 
0.000099 
0.000098 
0.000102 
0.000098 
0.000098 
0.000099 
0.000098 
0.000109 
0.000099 
0.000099 
0.000460 
0.000098 
0.000105 
0.000103 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000101 
0.000101 
0.000098 
0.000098 
0.000270 
0.000100 
0.000099 
0.000099 
0.000103 
0.000098 
0.000099 
0.000100 
0.000129 
0.000099 
0.000101 
0.000101 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000109 
0.000104 
0.000100 
0.000102 
0.000159 
0.000102 
0.000101 
0.000105 
0.000103 
0.000103 
0.000113 
0.000103 
0.000103 
0.000102 
0.000102 
0.000103 
0.000105 
0.000104 
0.000104 
0.000105 
0.000101 
0.000109 
0.000102 
0.000102 
0.000102 
0.000101 
0.000101 
0.000102 
0.000425 
0.000102 
0.000103 
0.000133 
0.000103 
0.000102 
0.000102 
0.000102 
0.000105 
0.000105 
0.000102 
0.000112 
0.000103 
0.000101 
0.000103 
0.000107 
0.000106 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000103 
0.000103 
0.000102 
0.000103 
0.000102 
0.000102 
0.000112 
0.000103 
0.000102 
0.000102 
0.000106 
0.000104 
0.000103 
0.000102 
0.000102 
0.000103 
0.000103 
0.000114 
0.000116 
0.000114 
0.000114 
0.000114 
0.000115 
0.000116 
0.000114 
0.000118 
0.000150 
0.000114 
0.000114 
0.000116 
0.000116 
0.000329 
0.000118 
0.000119 
0.000119 
0.000182 
0.000147 
0.000115 
0.000115 
0.000114 
0.000115 
0.000116 
0.000115 
0.000113 
0.000116 
0.000116 
0.000113 
0.000129 
0.000114 
0.000115 
0.000115 
0.000115 
0.000114 
0.000123 
0.000116 
0.000114 
0.000115 
0.000115 
0.000129 
0.000115 
0.000114 
0.000113 
0.000116 
0.000114 
0.000114 
0.000114 
0.000116 
0.000116 
0.000115 
0.000115 
0.000121 
0.000116 
0.000118 
0.000115 
0.000115 
0.000114 
0.000115 
0.000117 
0.000126 
0.000115 
0.000114 
0.000130 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000120 
0.000118 
0.000118 
0.000118 
0.000118 
0.000124 
0.000119 
0.000120 
0.000121 
0.000118 
0.000118 
0.000126 
0.000119 
0.000119 
0.000119 
0.000122 
0.000118 
0.000118 
0.000118 
0.000119 
0.000122 
0.000117 
0.000297 
0.000118 
0.000117 
0.000119 
0.000117 
0.000130 
0.000118 
0.000124 
0.000118 
0.000121 
0.000129 
0.000120 
0.000137 
0.000119 
0.000119 
0.000129 
0.000126 
0.000120 
0.000129 
0.000120 
0.000118 
0.000118 
0.000120 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000119 
0.000119 
0.000125 
0.000118 
0.000128 
0.000129 
0.000136 
0.000134 
0.000134 
0.000133 
0.000132 
0.000132 
0.000134 
0.000132 
0.000132 
0.000134 
0.000132 
0.000133 
0.000132 
0.000132 
0.000132 
0.000133 
0.000132 
0.000132 
0.000141 
0.000133 
0.000134 
0.000132 
0.000132 
0.000133 
0.000133 
0.000134 
0.000134 
0.000132 
0.000132 
0.000144 
0.000132 
0.000133 
0.000135 
0.000132 
0.000135 
0.000135 
0.000133 
0.000133 
0.000133 
0.000132 
0.000133 
0.000135 
0.000133 
0.000132 
0.000133 
0.000168 
0.000135 
0.000136 
0.000133 
0.000133 
0.000136 
0.000133 
0.000141 
0.000132 
0.000424 
0.000134 
0.000132 
0.000132 
0.000133 
0.000135 
0.000136 
0.000132 
0.000134 
0.000136 
0.000115 
0.000116 
0.000114 
0.000115 
0.000116 
0.000115 
0.000114 
0.000116 
0.000125 
0.000115 
0.000115 
0.000114 
0.000115 
0.000113 
0.000115 
0.000124 
0.000113 
0.000114 
0.000123 
0.000125 
0.000114 
0.000113 
0.000114 
0.000116 
0.000114 
0.000127 
0.000114 
0.000116 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000117 
0.000115 
0.000114 
0.000114 
0.000114 
0.000151 
0.000115 
0.000117 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000113 
0.000113 
0.000115 
0.000117 
0.000115 
0.000121 
0.000113 
0.000115 
0.000115 
0.000117 
0.000116 
0.000151 
0.000114 
0.000115 
0.000118 
0.000114 
0.000114 
0.000115 
0.000483 
0.000131 
0.000133 
0.000132 
0.000132 
0.000131 
0.000136 
0.000132 
0.000134 
0.000132 
0.000132 
0.000131 
0.000132 
0.000131 
0.000133 
0.000134 
0.000133 
0.000131 
0.000141 
0.000131 
0.000134 
0.000134 
0.000131 
0.000398 
0.000133 
0.000485 
0.000131 
0.000131 
0.000135 
0.000529 
0.000131 
0.000136 
0.000133 
0.000136 
0.000131 
0.000132 
0.000132 
0.000132 
0.000132 
0.000131 
0.000131 
0.000132 
0.000131 
0.000134 
0.000132 
0.000152 
0.000134 
0.000135 
0.000183 
0.000133 
0.000131 
0.000131 
0.000131 
0.000131 
0.000131 
0.000132 
0.000131 
0.000131 
0.000131 
0.000134 
0.000132 
0.000524 
0.000132 
0.000134 
0.000115 
0.000112 
0.000113 
0.000114 
0.000113 
0.000116 
0.000115 
0.000113 
0.000112 
0.000113 
0.000114 
0.000114 
0.000112 
0.000113 
0.000113 
0.000114 
0.000123 
0.000113 
0.000123 
0.000114 
0.000112 
0.000113 
0.000113 
0.000123 
0.000112 
0.000113 
0.000112 
0.000113 
0.000114 
0.000114 
0.000114 
0.000114 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000114 
0.000114 
0.000112 
0.000113 
0.000112 
0.000112 
0.000117 
0.000113 
0.000117 
0.000113 
0.000121 
0.000112 
0.000115 
0.000112 
0.000112 
0.000113 
0.000115 
0.000112 
0.000112 
0.000112 
0.000112 
0.000113 
0.000114 
0.000123 
0.000114 
0.000122 
0.000112 
0.000116 
0.000116 
0.000115 
0.000116 
0.000117 
0.000119 
0.000118 
0.000116 
0.000115 
0.000115 
0.000116 
0.000118 
0.000126 
0.000127 
0.000116 
0.000121 
0.000115 
0.000118 
0.000124 
0.000116 
0.000116 
0.000117 
0.000115 
0.000121 
0.000115 
0.000119 
0.000120 
0.000119 
0.000116 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000116 
0.000115 
0.000116 
0.000115 
0.000127 
0.000116 
0.000115 
0.000115 
0.000115 
0.000118 
0.000115 
0.000115 
0.000117 
0.000432 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000115 
0.000116 
0.000117 
0.000116 
0.000447 
0.000115 
0.000115 
0.000116 
0.000116 
0.000118 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000098 
0.000099 
0.000100 
0.000098 
0.000098 
0.000099 
0.000100 
0.000100 
0.000098 
0.000108 
0.000098 
0.000098 
0.000098 
0.000121 
0.000098 
0.000099 
0.000098 
0.000107 
0.000109 
0.000101 
0.000101 
0.000100 
0.000098 
0.000099 
0.000100 
0.000099 
0.000098 
0.000100 
0.000100 
0.000099 
0.000125 
0.000099 
0.000098 
0.000117 
0.000104 
0.000099 
0.000099 
0.000099 
0.000099 
0.000098 
0.000098 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000098 
0.000099 
0.000101 
0.000102 
0.000098 
0.000100 
0.000098 
0.000098 
0.000098 
0.000099 
0.000101 
0.000098 
0.000100 
0.000099 
0.000108 
0.000100 
0.000101 
0.000099 
0.000101 
0.000108 
0.000099 
0.000509 
0.000098 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000098 
0.000347 
0.000103 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000101 
0.000099 
0.000099 
0.000100 
0.000099 
0.000102 
0.000099 
0.000108 
0.000101 
0.000100 
0.000101 
0.000099 
0.000099 
0.000136 
0.000100 
0.000108 
0.000098 
0.000101 
0.000099 
0.000099 
0.000099 
0.000113 
0.000102 
0.000098 
0.000105 
0.000100 
0.000100 
0.000099 
0.000100 
0.000100 
0.000100 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000145 
0.000103 
0.000103 
0.000103 
0.000103 
0.000112 
0.000101 
0.000102 
0.000104 
0.000102 
0.000101 
0.000128 
0.000101 
0.000103 
0.000102 
0.000102 
0.000104 
0.000104 
0.000102 
0.000168 
0.000102 
0.000103 
0.000102 
0.000104 
0.000103 
0.000103 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000102 
0.000105 
0.000105 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000103 
0.000103 
0.000102 
0.000102 
0.000103 
0.000105 
0.000102 
0.000107 
0.000106 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000112 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000099 
0.000386 
0.000101 
0.000099 
0.000098 
0.000098 
0.000099 
0.000098 
0.000103 
0.000100 
0.000099 
0.000098 
0.000099 
0.000102 
0.000100 
0.000108 
0.000108 
0.000099 
0.000110 
0.000098 
0.000099 
0.000100 
0.000101 
0.000100 
0.000099 
0.000099 
0.000112 
0.000099 
0.000099 
0.000100 
0.000099 
0.000098 
0.000098 
0.000101 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000101 
0.000100 
0.000099 
0.000099 
0.000099 
0.000103 
0.000099 
0.000098 
0.000107 
0.000098 
0.000099 
0.000130 
0.000098 
0.000099 
0.000100 
0.000101 
0.000105 
0.000098 
0.000098 
0.000100 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000104 
0.000102 
0.000102 
0.000109 
0.000104 
0.000467 
0.000103 
0.000101 
0.000102 
0.000102 
0.000101 
0.000101 
0.000103 
0.000109 
0.000101 
0.000103 
0.000101 
0.000104 
0.000111 
0.000101 
0.000101 
0.000101 
0.000103 
0.000102 
0.000102 
0.000102 
0.000111 
0.000101 
0.000106 
0.000101 
0.000101 
0.000101 
0.000111 
0.000101 
0.000102 
0.000111 
0.000103 
0.000101 
0.000102 
0.000108 
0.000102 
0.000101 
0.000434 
0.000102 
0.000101 
0.000101 
0.000480 
0.000103 
0.000103 
0.000101 
0.000101 
0.000102 
0.000103 
0.000102 
0.000101 
0.000101 
0.000104 
0.000159 
0.000101 
0.000103 
0.000106 
0.000105 
0.000103 
0.000104 
0.000104 
0.000102 
0.000104 
0.000113 
0.000105 
0.000103 
0.000102 
0.000104 
0.000105 
0.000103 
0.000104 
0.000103 
0.000103 
0.000111 
0.000103 
0.000103 
0.000103 
0.000103 
0.000105 
0.000106 
0.000103 
0.000103 
0.000102 
0.000103 
0.000494 
0.000102 
0.000105 
0.000104 
0.000104 
0.000105 
0.000105 
0.000104 
0.000103 
0.000103 
0.000103 
0.000102 
0.000105 
0.000105 
0.000103 
0.000140 
0.000107 
0.000103 
0.000112 
0.000104 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000102 
0.000104 
0.000103 
0.000104 
0.000385 
0.000102 
0.000103 
0.000103 
0.000103 
0.000111 
0.000107 
0.000107 
0.000110 
0.000482 
0.000107 
0.000106 
0.000106 
0.000106 
0.000117 
0.000107 
0.000108 
0.000107 
0.000106 
0.000106 
0.000116 
0.000108 
0.000112 
0.000115 
0.000107 
0.000107 
0.000117 
0.000107 
0.000117 
0.000107 
0.000117 
0.000108 
0.000107 
0.000109 
0.000106 
0.000107 
0.000107 
0.000108 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000106 
0.000107 
0.000106 
0.000110 
0.000121 
0.000111 
0.000107 
0.000117 
0.000106 
0.000107 
0.000108 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000110 
0.000107 
0.000107 
0.000110 
0.000107 
0.000106 
0.000124 
0.000113 
0.000114 
0.000127 
0.000114 
0.000114 
0.000125 
0.000114 
0.000114 
0.000507 
0.000115 
0.000114 
0.000114 
0.000115 
0.000113 
0.000115 
0.000113 
0.000114 
0.000181 
0.000113 
0.000113 
0.000114 
0.000113 
0.000114 
0.000113 
0.000558 
0.000113 
0.000114 
0.000112 
0.000114 
0.000115 
0.000113 
0.000113 
0.000151 
0.000116 
0.000113 
0.000123 
0.000113 
0.000114 
0.000113 
0.000112 
0.000114 
0.000113 
0.000114 
0.000115 
0.000125 
0.000115 
0.000124 
0.000113 
0.000115 
0.000113 
0.000114 
0.000114 
0.000120 
0.000113 
0.000117 
0.000113 
0.000114 
0.000116 
0.000116 
0.000113 
0.000114 
0.000113 
0.000116 
0.000129 
0.000129 
0.000130 
0.000129 
0.000129 
0.000130 
0.000129 
0.000133 
0.000128 
0.000129 
0.000133 
0.000131 
0.000131 
0.000134 
0.000137 
0.000131 
0.000129 
0.000129 
0.000138 
0.000129 
0.000655 
0.000128 
0.000129 
0.000130 
0.000130 
0.000132 
0.000132 
0.000133 
0.000131 
0.000132 
0.000219 
0.000131 
0.000132 
0.000141 
0.000129 
0.000130 
0.000603 
0.000142 
0.000130 
0.000129 
0.000133 
0.000555 
0.000133 
0.000133 
0.000131 
0.000142 
0.000548 
0.000131 
0.000129 
0.000129 
0.000130 
0.000129 
0.000129 
0.000131 
0.000130 
0.000537 
0.000129 
0.000134 
0.000134 
0.000133 
0.000137 
0.000131 
0.000135 
0.000165 
0.000110 
0.000108 
0.000108 
0.000108 
0.000108 
0.000110 
0.000108 
0.000110 
0.000109 
0.000109 
0.000127 
0.000109 
0.000116 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000116 
0.000109 
0.000109 
0.000109 
0.000108 
0.000112 
0.000109 
0.000109 
0.000114 
0.000108 
0.000110 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000144 
0.000109 
0.000108 
0.000109 
0.000109 
0.000108 
0.000109 
0.000110 
0.000108 
0.000520 
0.000109 
0.000108 
0.000108 
0.000109 
0.000159 
0.000109 
0.000109 
0.000109 
0.000166 
0.000109 
0.000108 
0.000108 
0.000109 
0.000109 
0.000109 
0.000114 
0.000109 
0.000109 
0.000110 
0.000109 
0.000112 
0.000114 
0.000110 
0.000112 
0.000111 
0.000111 
0.000113 
0.000111 
0.000112 
0.000162 
0.000113 
0.000111 
0.000110 
0.000111 
0.000111 
0.000110 
0.000112 
0.000111 
0.000118 
0.000112 
0.000112 
0.000110 
0.000116 
0.000110 
0.000110 
0.000111 
0.000112 
0.000110 
0.000112 
0.000121 
0.000112 
0.000110 
0.000112 
0.000111 
0.000110 
0.000111 
0.000110 
0.000111 
0.000113 
0.000110 
0.000110 
0.000121 
0.000110 
0.000121 
0.000115 
0.000121 
0.000111 
0.000112 
0.000111 
0.000112 
0.000114 
0.000111 
0.000111 
0.000111 
0.000110 
0.000110 
0.000121 
0.000110 
0.000110 
0.000112 
0.000111 
0.000111 
0.000111 
0.000110 
0.000103 
0.000102 
0.000102 
0.000103 
0.000102 
0.000101 
0.000102 
0.000101 
0.000102 
0.000101 
0.000412 
0.000102 
0.000101 
0.000103 
0.000102 
0.000102 
0.000102 
0.000103 
0.000109 
0.000101 
0.000112 
0.000101 
0.000101 
0.000102 
0.000102 
0.000101 
0.000111 
0.000102 
0.000100 
0.000101 
0.000101 
0.000557 
0.000102 
0.000107 
0.000104 
0.000105 
0.000105 
0.000101 
0.000103 
0.000111 
0.000101 
0.000101 
0.000102 
0.000149 
0.000104 
0.000101 
0.000103 
0.000102 
0.000105 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000101 
0.000101 
0.000101 
0.000102 
0.000105 
0.000101 
0.000101 
0.000102 
0.000101 
0.000103 
0.000105 
0.000099 
0.000109 
0.000099 
0.000100 
0.000099 
0.000109 
0.000100 
0.000099 
0.000104 
0.000099 
0.000099 
0.000101 
0.000099 
0.000099 
0.000109 
0.000516 
0.000099 
0.000106 
0.000104 
0.000102 
0.000099 
0.000099 
0.000100 
0.000098 
0.000102 
0.000098 
0.000100 
0.000099 
0.000099 
0.000098 
0.000099 
0.000098 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000109 
0.000100 
0.000102 
0.000108 
0.000105 
0.000099 
0.000110 
0.000100 
0.000098 
0.000100 
0.000098 
0.000098 
0.000100 
0.000098 
0.000099 
0.000101 
0.000100 
0.000099 
0.000109 
0.000100 
0.000099 
0.000098 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000102 
0.000100 
0.000100 
0.000099 
0.000108 
0.000100 
0.000100 
0.000108 
0.000100 
0.000099 
0.000101 
0.000102 
0.000102 
0.000104 
0.000100 
0.000109 
0.000108 
0.000100 
0.000100 
0.000099 
0.000100 
0.000101 
0.000104 
0.000099 
0.000108 
0.000100 
0.000102 
0.000100 
0.000101 
0.000103 
0.000101 
0.000100 
0.000101 
0.000100 
0.000101 
0.000099 
0.000102 
0.000109 
0.000102 
0.000100 
0.000109 
0.000101 
0.000099 
0.000100 
0.000101 
0.000100 
0.000105 
0.000100 
0.000100 
0.000100 
0.000099 
0.000109 
0.000100 
0.000099 
0.000101 
0.000104 
0.000101 
0.000101 
0.000600 
0.000101 
0.000099 
0.000100 
0.000116 
0.000116 
0.000119 
0.000116 
0.000117 
0.000117 
0.000116 
0.000116 
0.000116 
0.000119 
0.000117 
0.000117 
0.000116 
0.000116 
0.000127 
0.000119 
0.000118 
0.000117 
0.000180 
0.000117 
0.000123 
0.000117 
0.000117 
0.000117 
0.000116 
0.000116 
0.000117 
0.000118 
0.000117 
0.000128 
0.000116 
0.000118 
0.000630 
0.000117 
0.000117 
0.000117 
0.000129 
0.000117 
0.000119 
0.000116 
0.000116 
0.000116 
0.000116 
0.000119 
0.000116 
0.000128 
0.000116 
0.000632 
0.000117 
0.000117 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000116 
0.000120 
0.000117 
0.000116 
0.000116 
0.000118 
0.000116 
0.000116 
0.000127 
0.000124 
0.000109 
0.000108 
0.000109 
0.000109 
0.000108 
0.000112 
0.000110 
0.000113 
0.000108 
0.000120 
0.000109 
0.000108 
0.000108 
0.000110 
0.000109 
0.000110 
0.000109 
0.000171 
0.000108 
0.000109 
0.000109 
0.000119 
0.000108 
0.000108 
0.000627 
0.000108 
0.000108 
0.000112 
0.000108 
0.000109 
0.000110 
0.000109 
0.000112 
0.000110 
0.000111 
0.000109 
0.000108 
0.000109 
0.000110 
0.000110 
0.000110 
0.000108 
0.000115 
0.000109 
0.000109 
0.000111 
0.000112 
0.000109 
0.000119 
0.000111 
0.000109 
0.000109 
0.000109 
0.000110 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000120 
0.000108 
0.000111 
0.000108 
0.000125 
0.000124 
0.000125 
0.000137 
0.000124 
0.000125 
0.000125 
0.000126 
0.000125 
0.000125 
0.000180 
0.000129 
0.000131 
0.000129 
0.000131 
0.000129 
0.000124 
0.000128 
0.000128 
0.000125 
0.000125 
0.000136 
0.000127 
0.000124 
0.000131 
0.000125 
0.000129 
0.000131 
0.000128 
0.000129 
0.000130 
0.000129 
0.000124 
0.000138 
0.000136 
0.000125 
0.000124 
0.000125 
0.000160 
0.000128 
0.000124 
0.000126 
0.000133 
0.000132 
0.000129 
0.000132 
0.000129 
0.000131 
0.000127 
0.000125 
0.000125 
0.000126 
0.000128 
0.000125 
0.000125 
0.000124 
0.000137 
0.000128 
0.000133 
0.000132 
0.000132 
0.000129 
0.000160 
0.000130 
0.000131 
0.000131 
0.000127 
0.000128 
0.000127 
0.000129 
0.000138 
0.000127 
0.000130 
0.000503 
0.000129 
0.000127 
0.000127 
0.000129 
0.000138 
0.000128 
0.000131 
0.000151 
0.000136 
0.000127 
0.000127 
0.000128 
0.000128 
0.000133 
0.000127 
0.000191 
0.000127 
0.000127 
0.000128 
0.000139 
0.000130 
0.000143 
0.000134 
0.000131 
0.000130 
0.000127 
0.000138 
0.000126 
0.000128 
0.000127 
0.000127 
0.000186 
0.000127 
0.000601 
0.000139 
0.000126 
0.000127 
0.000127 
0.000134 
0.000131 
0.000128 
0.000126 
0.000128 
0.000127 
0.000126 
0.000127 
0.000129 
0.000480 
0.000139 
0.000129 
0.000131 
0.000128 
0.000138 
0.000127 
0.000127 
0.000116 
0.000117 
0.000116 
0.000116 
0.000127 
0.000115 
0.000119 
0.000116 
0.000116 
0.000115 
0.000116 
0.000115 
0.000118 
0.000115 
0.000115 
0.000115 
0.000116 
0.000124 
0.000116 
0.000116 
0.000128 
0.000118 
0.000117 
0.000116 
0.000114 
0.000115 
0.000115 
0.000132 
0.000115 
0.000115 
0.000119 
0.000117 
0.000199 
0.000115 
0.000117 
0.000116 
0.000118 
0.000116 
0.000116 
0.000117 
0.000115 
0.000116 
0.000119 
0.000116 
0.000116 
0.000115 
0.000116 
0.000116 
0.000116 
0.000117 
0.000115 
0.000116 
0.000115 
0.000116 
0.000117 
0.000114 
0.000115 
0.000115 
0.000114 
0.000114 
0.000115 
0.000118 
0.000114 
0.000107 
0.000107 
0.000106 
0.000105 
0.000106 
0.000107 
0.000108 
0.000106 
0.000109 
0.000106 
0.000108 
0.000106 
0.000107 
0.000106 
0.000111 
0.000109 
0.000106 
0.000107 
0.000115 
0.000107 
0.000109 
0.000106 
0.000116 
0.000108 
0.000106 
0.000106 
0.000108 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000107 
0.000107 
0.000105 
0.000106 
0.000106 
0.000107 
0.000127 
0.000106 
0.000115 
0.000106 
0.000106 
0.000107 
0.000106 
0.000108 
0.000105 
0.000106 
0.000106 
0.000106 
0.000879 
0.000107 
0.000117 
0.000107 
0.000106 
0.000107 
0.000108 
0.000106 
0.000109 
0.000106 
0.000106 
0.000106 
0.000105 
0.000122 
0.000603 
0.000120 
0.000121 
0.000120 
0.000120 
0.000119 
0.000120 
0.000119 
0.000120 
0.000120 
0.000131 
0.000120 
0.000122 
0.000121 
0.000119 
0.000119 
0.000130 
0.000133 
0.000121 
0.000119 
0.000120 
0.000119 
0.000121 
0.000130 
0.000141 
0.000130 
0.000121 
0.000121 
0.000120 
0.000120 
0.000124 
0.000119 
0.000120 
0.000137 
0.000121 
0.000842 
0.000119 
0.000120 
0.000119 
0.000120 
0.000123 
0.000119 
0.000121 
0.000120 
0.000121 
0.000123 
0.000119 
0.000121 
0.000120 
0.000121 
0.000120 
0.000121 
0.000119 
0.000122 
0.000120 
0.000120 
0.000127 
0.000135 
0.000120 
0.000656 
0.000119 
0.000120 
0.000121 
0.000644 
0.000129 
0.000128 
0.000669 
0.000130 
0.000133 
0.000131 
0.000129 
0.000128 
0.000638 
0.000131 
0.000141 
0.000131 
0.000128 
0.000130 
0.000131 
0.000136 
0.000128 
0.000137 
0.000684 
0.000130 
0.000140 
0.000131 
0.000128 
0.000132 
0.000130 
0.000129 
0.000129 
0.000128 
0.000141 
0.000128 
0.000129 
0.000137 
0.000130 
0.000130 
0.000128 
0.000129 
0.000128 
0.000141 
0.000130 
0.000128 
0.000141 
0.000129 
0.000129 
0.000130 
0.000128 
0.000128 
0.000128 
0.000133 
0.000128 
0.000128 
0.000131 
0.000128 
0.000128 
0.000128 
0.000128 
0.000129 
0.000130 
0.000128 
0.000128 
0.000130 
0.000130 
0.000131 
0.000129 
0.000115 
0.000117 
0.000117 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000127 
0.000126 
0.000116 
0.000115 
0.000118 
0.000118 
0.000117 
0.000116 
0.000117 
0.000116 
0.000180 
0.000116 
0.000124 
0.000127 
0.000118 
0.000117 
0.000117 
0.000116 
0.000116 
0.000115 
0.000115 
0.000116 
0.000116 
0.000116 
0.000118 
0.000115 
0.000116 
0.000116 
0.000116 
0.000117 
0.000119 
0.000115 
0.000127 
0.000116 
0.000116 
0.000117 
0.000116 
0.000122 
0.000116 
0.000116 
0.000116 
0.000118 
0.000127 
0.000117 
0.000116 
0.000116 
0.000115 
0.000116 
0.000115 
0.000115 
0.000789 
0.000115 
0.000118 
0.000116 
0.000118 
0.000117 
0.000101 
0.000105 
0.000102 
0.000111 
0.000101 
0.000101 
0.000101 
0.000103 
0.000111 
0.000101 
0.000111 
0.000104 
0.000102 
0.000101 
0.000101 
0.000102 
0.000103 
0.000101 
0.000203 
0.000103 
0.000102 
0.000102 
0.000101 
0.000107 
0.000102 
0.000101 
0.000102 
0.000102 
0.000102 
0.000111 
0.000101 
0.000111 
0.000102 
0.000111 
0.000104 
0.000101 
0.000102 
0.000102 
0.000111 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000102 
0.000103 
0.000112 
0.000102 
0.000103 
0.000101 
0.000102 
0.000102 
0.000103 
0.000102 
0.000101 
0.000102 
0.000102 
0.000105 
0.000111 
0.000101 
0.000102 
0.000101 
0.000102 
0.000103 
0.000104 
0.000103 
0.000105 
0.000104 
0.000105 
0.000104 
0.000105 
0.000106 
0.000103 
0.000108 
0.000104 
0.000104 
0.000104 
0.000104 
0.000114 
0.000104 
0.000104 
0.000105 
0.000111 
0.000103 
0.000104 
0.000104 
0.000105 
0.000103 
0.000104 
0.000113 
0.000104 
0.000106 
0.000104 
0.000114 
0.000114 
0.000107 
0.000104 
0.000105 
0.000104 
0.000103 
0.000103 
0.000103 
0.000105 
0.000105 
0.000104 
0.000103 
0.000103 
0.000113 
0.000104 
0.000113 
0.000104 
0.000105 
0.000103 
0.000103 
0.000103 
0.000105 
0.000103 
0.000104 
0.000104 
0.000104 
0.000103 
0.000105 
0.000103 
0.000104 
0.000105 
0.000103 
0.000104 
0.000105 
0.000110 
0.000110 
0.000113 
0.000110 
0.000109 
0.000111 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000109 
0.000113 
0.000111 
0.000112 
0.000110 
0.000111 
0.000109 
0.000110 
0.000110 
0.000119 
0.000110 
0.000111 
0.000110 
0.000111 
0.000109 
0.000109 
0.000121 
0.000110 
0.000115 
0.000110 
0.000111 
0.000110 
0.000110 
0.000110 
0.000109 
0.000109 
0.000111 
0.000109 
0.000111 
0.000110 
0.000109 
0.000110 
0.000109 
0.000111 
0.000110 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000110 
0.000111 
0.000109 
0.000120 
0.000110 
0.000110 
0.000110 
0.000110 
0.000113 
0.000120 
0.000120 
0.000119 
0.000123 
0.000153 
0.000119 
0.000120 
0.000122 
0.000119 
0.000120 
0.000124 
0.000121 
0.000121 
0.000119 
0.000121 
0.000121 
0.000119 
0.000120 
0.000128 
0.000119 
0.000119 
0.000121 
0.000131 
0.000120 
0.000131 
0.000120 
0.000120 
0.000121 
0.000120 
0.000119 
0.000120 
0.000132 
0.000130 
0.000121 
0.000131 
0.000120 
0.000119 
0.000131 
0.000120 
0.000121 
0.000120 
0.000119 
0.000123 
0.000120 
0.000120 
0.000120 
0.000122 
0.000119 
0.000119 
0.000126 
0.000120 
0.000120 
0.000121 
0.000122 
0.000120 
0.000119 
0.000119 
0.000120 
0.000120 
0.000124 
0.000119 
0.000120 
0.000121 
0.000120 
0.000119 
0.000130 
0.000118 
0.000119 
0.000118 
0.000251 
0.000119 
0.000119 
0.000119 
0.000119 
0.000124 
0.000124 
0.000133 
0.000124 
0.000123 
0.000134 
0.000118 
0.000119 
0.000128 
0.000118 
0.000119 
0.000118 
0.000119 
0.000119 
0.000120 
0.000120 
0.000126 
0.000124 
0.000123 
0.000133 
0.000121 
0.000121 
0.000121 
0.000120 
0.000119 
0.000119 
0.000119 
0.000120 
0.000121 
0.000119 
0.000123 
0.000122 
0.000124 
0.000124 
0.000123 
0.000122 
0.000126 
0.000125 
0.000119 
0.000122 
0.000118 
0.000119 
0.000118 
0.000122 
0.000122 
0.000118 
0.000120 
0.000135 
0.000122 
0.000121 
0.000124 
0.000134 
0.000126 
0.000122 
0.000120 
0.000131 
0.000120 
0.000119 
0.000123 
0.000120 
0.000134 
0.000119 
0.000120 
0.000119 
0.000119 
0.000119 
0.000131 
0.000120 
0.000120 
0.000120 
0.000661 
0.000119 
0.000122 
0.000119 
0.000121 
0.000119 
0.000677 
0.000120 
0.000120 
0.000122 
0.000121 
0.000119 
0.000119 
0.000131 
0.000120 
0.000122 
0.000120 
0.000140 
0.000119 
0.000120 
0.000119 
0.000120 
0.000120 
0.000121 
0.000125 
0.000122 
0.000119 
0.000120 
0.000119 
0.000119 
0.000119 
0.000119 
0.000120 
0.000119 
0.000131 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000130 
0.000119 
0.000119 
0.000119 
0.000127 
0.000120 
0.000121 
0.000112 
0.000112 
0.000113 
0.000113 
0.000113 
0.000114 
0.000115 
0.000111 
0.000111 
0.000113 
0.000112 
0.000112 
0.000112 
0.000124 
0.000113 
0.000112 
0.000675 
0.000113 
0.000181 
0.000113 
0.000122 
0.000113 
0.000112 
0.000701 
0.000112 
0.000113 
0.000112 
0.000112 
0.000113 
0.000123 
0.000112 
0.000113 
0.000113 
0.000112 
0.000114 
0.000123 
0.000116 
0.000114 
0.000117 
0.000124 
0.000112 
0.000111 
0.000111 
0.000167 
0.000670 
0.000112 
0.000112 
0.000112 
0.000123 
0.000112 
0.000112 
0.000112 
0.000121 
0.000788 
0.000124 
0.000115 
0.000113 
0.000113 
0.000114 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000108 
0.000115 
0.000115 
0.000119 
0.000109 
0.000109 
0.000109 
0.000114 
0.000110 
0.000108 
0.000119 
0.000109 
0.000135 
0.000664 
0.000110 
0.000109 
0.000110 
0.000115 
0.000115 
0.000163 
0.000118 
0.000111 
0.000109 
0.000110 
0.000109 
0.000110 
0.000110 
0.000109 
0.000620 
0.000110 
0.000118 
0.000109 
0.000115 
0.000115 
0.000170 
0.000112 
0.000109 
0.000112 
0.000108 
0.000109 
0.000109 
0.000109 
0.000111 
0.000637 
0.000108 
0.000111 
0.000120 
0.000117 
0.000115 
0.000115 
0.000115 
0.000111 
0.000111 
0.000110 
0.000108 
0.000112 
0.000109 
0.000108 
0.000128 
0.000129 
0.000130 
0.000131 
0.000130 
0.000132 
0.000175 
0.000138 
0.000131 
0.000135 
0.000133 
0.000131 
0.000129 
0.000129 
0.000130 
0.000129 
0.000128 
0.000130 
0.000197 
0.000130 
0.000129 
0.000134 
0.000134 
0.000129 
0.000131 
0.000133 
0.000131 
0.000129 
0.000643 
0.000129 
0.000854 
0.000129 
0.000141 
0.000129 
0.000137 
0.000131 
0.000132 
0.000131 
0.000136 
0.000131 
0.000130 
0.000131 
0.000130 
0.000131 
0.000132 
0.000620 
0.000195 
0.000128 
0.000128 
0.000128 
0.000130 
0.000131 
0.000186 
0.000133 
0.000131 
0.000134 
0.000131 
0.000158 
0.000129 
0.000130 
0.000143 
0.000130 
0.000129 
0.000129 
0.000105 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000107 
0.000631 
0.000106 
0.000116 
0.000106 
0.000106 
0.000108 
0.000105 
0.000116 
0.000106 
0.000105 
0.000114 
0.000107 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000108 
0.000115 
0.000717 
0.000105 
0.000105 
0.000106 
0.000105 
0.000106 
0.000108 
0.000105 
0.000106 
0.000105 
0.000742 
0.000116 
0.000106 
0.000105 
0.000105 
0.000106 
0.000106 
0.000118 
0.000107 
0.000106 
0.000116 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000105 
0.000105 
0.000106 
0.000107 
0.000107 
0.000106 
0.000113 
0.000105 
0.000106 
0.000106 
0.000119 
0.000116 
0.000115 
0.000116 
0.000116 
0.000118 
0.000118 
0.000116 
0.000121 
0.000120 
0.000116 
0.000127 
0.000118 
0.000117 
0.000116 
0.000142 
0.000127 
0.000117 
0.000124 
0.000687 
0.000121 
0.000116 
0.000120 
0.000117 
0.000116 
0.000120 
0.000127 
0.000117 
0.000116 
0.000116 
0.000119 
0.000116 
0.000706 
0.000116 
0.000116 
0.000117 
0.000116 
0.000115 
0.000116 
0.000118 
0.000116 
0.000116 
0.000117 
0.000116 
0.000119 
0.000117 
0.000116 
0.000117 
0.000116 
0.000116 
0.000127 
0.000118 
0.000116 
0.000116 
0.000116 
0.000137 
0.000117 
0.000119 
0.000755 
0.000117 
0.000118 
0.000117 
0.000116 
0.000116 
0.000112 
0.000113 
0.000122 
0.000117 
0.000110 
0.000121 
0.000112 
0.000122 
0.000112 
0.000113 
0.000111 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000119 
0.000113 
0.000111 
0.000111 
0.000111 
0.000112 
0.000123 
0.000111 
0.000114 
0.000793 
0.000110 
0.000112 
0.000110 
0.000112 
0.000112 
0.000738 
0.000110 
0.000110 
0.000111 
0.000110 
0.000113 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000950 
0.000111 
0.000111 
0.000111 
0.000115 
0.000111 
0.000111 
0.000112 
0.000114 
0.000114 
0.000111 
0.000115 
0.000112 
0.000111 
0.000111 
0.000111 
0.000112 
0.000112 
0.000112 
0.000111 
0.000101 
0.000102 
0.000103 
0.000101 
0.000111 
0.000102 
0.000101 
0.000112 
0.000103 
0.000103 
0.000101 
0.000102 
0.000103 
0.000102 
0.000103 
0.000104 
0.000101 
0.000101 
0.000113 
0.000101 
0.000102 
0.000101 
0.000102 
0.000104 
0.000112 
0.000104 
0.000104 
0.000101 
0.000102 
0.000101 
0.000101 
0.000102 
0.000103 
0.000102 
0.000101 
0.000101 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000103 
0.000102 
0.000102 
0.000102 
0.000101 
0.000105 
0.000102 
0.000104 
0.000102 
0.000101 
0.000674 
0.000102 
0.000101 
0.000105 
0.000103 
0.000104 
0.000107 
0.000102 
0.000102 
0.000101 
0.000102 
0.000100 
0.000098 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000103 
0.000099 
0.000103 
0.000098 
0.000108 
0.000099 
0.000099 
0.000100 
0.000098 
0.000100 
0.000113 
0.000110 
0.000102 
0.000100 
0.000108 
0.000100 
0.000101 
0.000644 
0.000108 
0.000100 
0.000101 
0.000099 
0.000098 
0.000100 
0.000100 
0.000099 
0.000099 
0.000098 
0.000099 
0.000644 
0.000099 
0.000108 
0.000099 
0.000103 
0.000103 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000098 
0.000100 
0.000099 
0.000099 
0.000099 
0.000101 
0.000103 
0.000100 
0.000098 
0.000099 
0.000101 
0.000099 
0.000101 
0.000100 
0.000108 
0.000098 
0.000099 
0.000103 
0.000100 
0.000104 
0.000708 
0.000103 
0.000099 
0.000102 
0.000099 
0.000108 
0.000137 
0.000101 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000109 
0.000099 
0.000162 
0.000099 
0.000099 
0.000100 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000099 
0.000108 
0.000099 
0.000108 
0.000098 
0.000099 
0.000100 
0.000099 
0.000098 
0.000100 
0.000098 
0.000099 
0.000103 
0.000721 
0.000099 
0.000099 
0.000098 
0.000108 
0.000108 
0.000099 
0.000101 
0.000098 
0.000099 
0.000100 
0.000099 
0.000098 
0.000099 
0.000105 
0.000100 
0.000098 
0.000108 
0.000923 
0.000099 
0.000121 
0.000109 
0.000114 
0.000110 
0.000110 
0.000112 
0.000120 
0.000110 
0.000112 
0.000120 
0.000109 
0.000109 
0.000114 
0.000885 
0.000110 
0.000111 
0.000116 
0.000110 
0.000118 
0.000109 
0.000111 
0.000110 
0.000110 
0.000121 
0.000112 
0.000110 
0.000112 
0.000110 
0.000110 
0.000111 
0.000109 
0.000110 
0.000110 
0.000111 
0.000110 
0.000111 
0.000109 
0.000109 
0.000110 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000109 
0.000109 
0.000111 
0.000114 
0.000110 
0.000109 
0.000110 
0.000109 
0.000110 
0.000112 
0.000110 
0.000109 
0.000110 
0.000110 
0.000111 
0.000110 
0.000109 
0.000120 
0.000143 
0.000141 
0.000142 
0.000147 
0.000142 
0.000142 
0.000142 
0.000142 
0.000141 
0.000693 
0.000147 
0.000143 
0.000150 
0.000141 
0.000141 
0.000141 
0.000155 
0.000142 
0.000204 
0.000142 
0.000141 
0.000142 
0.000142 
0.000141 
0.000142 
0.000142 
0.000144 
0.000141 
0.000141 
0.000157 
0.000154 
0.000141 
0.000143 
0.000141 
0.000156 
0.000142 
0.000142 
0.001120 
0.000142 
0.000146 
0.000144 
0.000142 
0.000141 
0.000142 
0.000142 
0.000143 
0.000144 
0.000141 
0.000142 
0.000142 
0.000144 
0.000142 
0.000143 
0.000143 
0.000142 
0.000143 
0.000146 
0.000143 
0.000143 
0.000143 
0.000155 
0.000142 
0.000142 
0.000142 
0.000117 
0.000743 
0.000116 
0.000117 
0.000116 
0.000130 
0.000117 
0.000117 
0.000117 
0.000119 
0.000116 
0.000119 
0.000116 
0.000116 
0.000115 
0.000125 
0.000116 
0.000133 
0.000128 
0.000118 
0.000117 
0.000117 
0.000116 
0.000117 
0.000116 
0.000127 
0.000118 
0.000116 
0.000118 
0.000128 
0.000116 
0.000114 
0.000117 
0.000117 
0.000117 
0.000130 
0.000116 
0.000117 
0.000118 
0.000118 
0.000116 
0.000120 
0.000119 
0.000117 
0.000117 
0.000114 
0.000949 
0.000114 
0.000120 
0.000120 
0.000116 
0.000117 
0.000117 
0.000118 
0.000117 
0.000127 
0.000126 
0.000119 
0.000117 
0.000117 
0.000129 
0.000114 
0.000115 
0.000114 
0.000126 
0.000127 
0.000156 
0.000127 
0.000126 
0.000125 
0.000124 
0.000126 
0.000125 
0.000125 
0.000127 
0.000129 
0.000125 
0.000126 
0.000124 
0.000128 
0.000127 
0.000124 
0.000192 
0.000126 
0.000127 
0.000125 
0.000136 
0.000124 
0.000125 
0.000126 
0.000126 
0.000136 
0.000125 
0.000125 
0.000136 
0.000129 
0.000128 
0.000127 
0.000128 
0.000125 
0.000125 
0.000124 
0.000127 
0.000124 
0.000127 
0.000819 
0.000124 
0.000127 
0.000125 
0.000127 
0.000126 
0.000124 
0.000125 
0.000125 
0.000139 
0.000124 
0.000127 
0.000126 
0.000124 
0.000125 
0.000125 
0.000125 
0.000125 
0.000126 
0.000126 
0.000125 
0.000125 
0.000124 
0.000098 
0.000100 
0.000108 
0.000108 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000108 
0.000098 
0.000108 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000108 
0.000106 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000102 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000099 
0.000099 
0.000101 
0.000098 
0.000099 
0.000100 
0.000100 
0.000099 
0.000100 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000098 
0.000099 
0.000101 
0.000098 
0.000099 
0.000100 
0.000098 
0.000098 
0.000101 
0.000098 
0.000099 
0.000099 
0.000098 
0.000129 
0.000127 
0.000139 
0.000126 
0.000134 
0.000126 
0.000127 
0.000127 
0.000131 
0.000139 
0.000129 
0.000127 
0.000127 
0.000128 
0.000129 
0.000134 
0.000129 
0.000127 
0.000138 
0.000127 
0.000129 
0.000127 
0.000128 
0.000128 
0.000130 
0.000139 
0.000127 
0.000915 
0.000166 
0.000148 
0.000127 
0.000132 
0.000128 
0.000127 
0.000127 
0.000128 
0.000126 
0.000127 
0.000129 
0.000139 
0.000128 
0.000132 
0.000126 
0.000130 
0.000139 
0.000128 
0.000131 
0.000133 
0.000129 
0.000127 
0.000140 
0.000140 
0.000127 
0.000129 
0.000141 
0.000126 
0.000129 
0.000127 
0.000127 
0.000130 
0.000127 
0.000128 
0.000133 
0.000133 
0.000103 
0.000102 
0.000103 
0.000102 
0.000101 
0.000101 
0.000102 
0.000104 
0.000102 
0.000102 
0.000105 
0.000101 
0.000104 
0.000112 
0.000102 
0.000103 
0.000102 
0.000105 
0.000110 
0.000102 
0.000102 
0.000111 
0.000102 
0.000101 
0.000102 
0.000103 
0.000102 
0.000101 
0.000102 
0.000111 
0.000106 
0.000109 
0.000103 
0.000105 
0.000102 
0.000115 
0.000104 
0.000101 
0.000103 
0.000102 
0.000103 
0.000101 
0.000113 
0.000111 
0.000107 
0.000109 
0.000101 
0.000101 
0.000102 
0.000101 
0.000102 
0.000105 
0.000104 
0.000101 
0.000102 
0.000103 
0.000102 
0.000112 
0.000101 
0.000101 
0.000103 
0.000102 
0.000102 
0.000104 
0.000120 
0.000113 
0.000119 
0.000111 
0.000112 
0.000123 
0.000111 
0.000113 
0.000113 
0.000112 
0.000117 
0.000113 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000114 
0.000120 
0.000113 
0.000112 
0.000119 
0.000114 
0.000112 
0.000117 
0.000113 
0.000112 
0.000114 
0.000112 
0.000122 
0.000114 
0.000111 
0.000111 
0.000113 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000813 
0.000111 
0.000112 
0.000122 
0.000115 
0.000111 
0.000111 
0.000111 
0.000113 
0.000112 
0.000113 
0.000116 
0.000122 
0.000122 
0.000112 
0.000113 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000113 
0.000111 
0.000117 
0.000115 
0.000103 
0.000100 
0.000099 
0.000099 
0.000101 
0.000098 
0.000108 
0.000098 
0.000101 
0.000098 
0.000100 
0.000098 
0.000100 
0.000098 
0.000109 
0.000099 
0.000099 
0.000099 
0.000113 
0.000099 
0.000100 
0.000108 
0.000099 
0.000101 
0.000109 
0.000099 
0.000099 
0.000101 
0.000109 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000103 
0.000100 
0.000103 
0.000099 
0.000102 
0.000102 
0.000101 
0.000099 
0.000099 
0.000099 
0.000102 
0.000098 
0.000105 
0.000108 
0.000099 
0.000098 
0.000098 
0.000108 
0.000099 
0.000099 
0.000099 
0.000098 
0.000099 
0.000098 
0.000105 
0.000099 
0.000100 
0.000100 
0.000100 
0.000099 
0.000111 
0.000099 
0.000100 
0.000099 
0.000107 
0.000099 
0.000102 
0.000100 
0.000108 
0.000102 
0.000100 
0.000101 
0.000109 
0.000099 
0.000100 
0.000100 
0.000100 
0.000099 
0.000164 
0.000099 
0.000099 
0.000098 
0.000100 
0.000109 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000106 
0.000099 
0.000099 
0.000101 
0.000100 
0.000101 
0.000099 
0.000101 
0.000100 
0.000107 
0.000099 
0.000100 
0.000109 
0.000099 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000102 
0.000101 
0.000099 
0.000100 
0.000099 
0.000105 
0.000099 
0.000121 
0.000102 
0.000099 
0.000102 
0.000100 
0.000100 
0.000101 
0.000112 
0.000109 
0.000109 
0.000852 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000121 
0.000109 
0.000111 
0.000111 
0.000109 
0.000110 
0.000111 
0.000111 
0.000110 
0.000113 
0.000110 
0.000110 
0.000824 
0.000109 
0.000111 
0.000110 
0.000120 
0.000109 
0.000112 
0.000116 
0.000810 
0.000109 
0.000119 
0.000109 
0.000110 
0.000109 
0.000110 
0.000113 
0.000701 
0.000110 
0.000110 
0.000115 
0.000109 
0.000109 
0.000114 
0.000120 
0.000861 
0.000111 
0.000110 
0.000120 
0.000110 
0.000110 
0.000125 
0.000121 
0.000110 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000111 
0.000110 
0.000119 
0.000109 
0.000110 
0.000139 
0.000127 
0.000127 
0.000716 
0.000126 
0.000126 
0.000126 
0.000127 
0.000126 
0.000127 
0.000142 
0.000127 
0.000130 
0.000128 
0.001008 
0.000128 
0.000128 
0.000138 
0.000141 
0.000126 
0.000126 
0.000126 
0.000127 
0.000127 
0.000128 
0.000130 
0.000138 
0.000127 
0.000127 
0.000128 
0.000743 
0.000972 
0.000138 
0.000128 
0.000138 
0.000128 
0.000126 
0.000127 
0.000127 
0.000127 
0.000126 
0.000128 
0.000128 
0.000126 
0.000128 
0.000127 
0.000142 
0.000145 
0.000128 
0.000128 
0.000129 
0.000126 
0.000126 
0.000126 
0.000127 
0.000132 
0.000127 
0.000128 
0.000138 
0.000126 
0.000127 
0.000126 
0.000126 
0.000126 
0.000119 
0.000674 
0.000131 
0.000132 
0.000119 
0.000120 
0.000119 
0.000120 
0.000121 
0.000121 
0.000122 
0.000119 
0.000120 
0.000119 
0.000120 
0.000833 
0.000121 
0.000120 
0.000186 
0.000119 
0.000131 
0.000120 
0.000119 
0.000119 
0.000120 
0.000133 
0.000120 
0.000131 
0.000120 
0.000132 
0.000119 
0.000120 
0.000120 
0.000120 
0.000122 
0.000130 
0.000119 
0.000121 
0.000120 
0.000120 
0.000121 
0.000122 
0.000121 
0.000122 
0.000119 
0.000121 
0.000119 
0.000121 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000119 
0.000119 
0.000720 
0.000119 
0.000121 
0.000119 
0.000121 
0.000122 
0.000121 
0.000119 
0.000119 
0.000120 
0.000123 
0.000124 
0.000130 
0.001070 
0.000123 
0.000126 
0.000124 
0.000126 
0.000124 
0.000123 
0.000125 
0.000126 
0.000125 
0.000123 
0.000126 
0.000136 
0.000123 
0.000129 
0.000121 
0.000122 
0.000128 
0.000136 
0.000124 
0.000130 
0.000125 
0.000124 
0.000125 
0.000124 
0.000125 
0.000123 
0.000122 
0.000124 
0.000123 
0.000121 
0.000124 
0.000122 
0.000129 
0.000145 
0.000133 
0.000125 
0.000124 
0.000125 
0.000125 
0.000124 
0.000127 
0.000124 
0.000123 
0.000120 
0.000121 
0.000122 
0.000121 
0.000122 
0.000132 
0.000130 
0.000136 
0.000129 
0.000125 
0.000124 
0.000129 
0.000124 
0.000124 
0.000125 
0.000124 
0.000116 
0.000115 
0.000114 
0.000113 
0.000114 
0.000115 
0.000116 
0.000124 
0.000115 
0.000115 
0.000114 
0.000116 
0.000115 
0.000124 
0.000115 
0.000115 
0.000113 
0.000117 
0.000124 
0.000112 
0.000113 
0.000115 
0.000115 
0.000114 
0.000115 
0.000123 
0.000124 
0.000115 
0.000113 
0.000114 
0.000114 
0.000117 
0.000113 
0.000115 
0.000114 
0.000123 
0.000114 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000160 
0.000115 
0.000117 
0.000124 
0.000114 
0.000119 
0.000113 
0.000114 
0.000116 
0.000114 
0.000114 
0.000116 
0.000113 
0.000113 
0.000115 
0.000116 
0.000116 
0.000117 
0.000113 
0.000113 
0.000113 
0.000101 
0.000099 
0.000102 
0.000099 
0.000099 
0.000099 
0.000108 
0.000098 
0.000099 
0.000109 
0.000099 
0.000099 
0.000098 
0.000109 
0.000099 
0.000100 
0.000100 
0.000100 
0.000106 
0.000108 
0.000099 
0.000099 
0.000108 
0.000098 
0.000100 
0.000098 
0.000099 
0.000099 
0.000099 
0.000098 
0.000108 
0.000099 
0.000115 
0.000099 
0.000108 
0.000108 
0.000101 
0.000099 
0.000100 
0.000099 
0.000099 
0.000108 
0.000098 
0.000109 
0.000108 
0.000100 
0.000098 
0.000100 
0.000109 
0.000100 
0.000101 
0.000101 
0.000098 
0.000100 
0.000104 
0.000098 
0.000100 
0.000099 
0.000100 
0.000098 
0.000099 
0.000099 
0.000108 
0.000101 
0.000122 
0.000110 
0.000111 
0.000112 
0.000112 
0.000110 
0.000111 
0.000113 
0.000110 
0.000114 
0.000115 
0.000111 
0.000113 
0.000111 
0.000110 
0.000110 
0.000112 
0.000132 
0.000118 
0.000111 
0.000112 
0.000110 
0.000111 
0.000111 
0.000121 
0.000115 
0.000111 
0.000111 
0.000121 
0.000110 
0.000110 
0.000120 
0.000119 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.001043 
0.000111 
0.000111 
0.000110 
0.000110 
0.000111 
0.000113 
0.000111 
0.000111 
0.000115 
0.000111 
0.000111 
0.000111 
0.000110 
0.000111 
0.000111 
0.000111 
0.000110 
0.000113 
0.000111 
0.000113 
0.000841 
0.000111 
0.000110 
0.000120 
0.000111 
0.000121 
0.000119 
0.000119 
0.000118 
0.000120 
0.000117 
0.000121 
0.000117 
0.000119 
0.000118 
0.000119 
0.000121 
0.000119 
0.000118 
0.000118 
0.000120 
0.000120 
0.000881 
0.000126 
0.000118 
0.000118 
0.000120 
0.000119 
0.000119 
0.000120 
0.000119 
0.000119 
0.000118 
0.000119 
0.000118 
0.000124 
0.000118 
0.000118 
0.000119 
0.000117 
0.000119 
0.000118 
0.000130 
0.000119 
0.000117 
0.000120 
0.000118 
0.000118 
0.000117 
0.000117 
0.000117 
0.000118 
0.000119 
0.000118 
0.000119 
0.000121 
0.000119 
0.000117 
0.000119 
0.000119 
0.000118 
0.000119 
0.000120 
0.000119 
0.000118 
0.000117 
0.000119 
0.000120 
0.000121 
0.000104 
0.000104 
0.000114 
0.000108 
0.000106 
0.000106 
0.000106 
0.000106 
0.000107 
0.000105 
0.000106 
0.000113 
0.000106 
0.000109 
0.000104 
0.000113 
0.000104 
0.000113 
0.000111 
0.000874 
0.000109 
0.000106 
0.000105 
0.000113 
0.000105 
0.000106 
0.000109 
0.000113 
0.000107 
0.000106 
0.000105 
0.000103 
0.000106 
0.000105 
0.000107 
0.000106 
0.000107 
0.000109 
0.000106 
0.000106 
0.000108 
0.000104 
0.000106 
0.000107 
0.000105 
0.000105 
0.000114 
0.000113 
0.000103 
0.000104 
0.000106 
0.000104 
0.000106 
0.000108 
0.000809 
0.000105 
0.000105 
0.000107 
0.000113 
0.000108 
0.000106 
0.000104 
0.000108 
0.000103 
0.000116 
0.000112 
0.000123 
0.000114 
0.000111 
0.000114 
0.000112 
0.000112 
0.000112 
0.000121 
0.000114 
0.000114 
0.000123 
0.000111 
0.000111 
0.000124 
0.000112 
0.000111 
0.000125 
0.000111 
0.000113 
0.000113 
0.000112 
0.000114 
0.000115 
0.000113 
0.000127 
0.000112 
0.000111 
0.000113 
0.000112 
0.000111 
0.000114 
0.000112 
0.000119 
0.000112 
0.000113 
0.000114 
0.000123 
0.000114 
0.000113 
0.000113 
0.000112 
0.000112 
0.000122 
0.000114 
0.000115 
0.000112 
0.000884 
0.000112 
0.000112 
0.000123 
0.000112 
0.000124 
0.000111 
0.000113 
0.000111 
0.000114 
0.000112 
0.000919 
0.000125 
0.000122 
0.000113 
0.000112 
0.000105 
0.000103 
0.000104 
0.000111 
0.000102 
0.000111 
0.000105 
0.000106 
0.000103 
0.000112 
0.000106 
0.000931 
0.000103 
0.000102 
0.000105 
0.000103 
0.000104 
0.000103 
0.000110 
0.000102 
0.000881 
0.000112 
0.000104 
0.000112 
0.000104 
0.000103 
0.000111 
0.000108 
0.000105 
0.000103 
0.000102 
0.000103 
0.000104 
0.000103 
0.000103 
0.000106 
0.000104 
0.000104 
0.000102 
0.000102 
0.000105 
0.000103 
0.000108 
0.000104 
0.000103 
0.000104 
0.000106 
0.000104 
0.000105 
0.000102 
0.000107 
0.000103 
0.000111 
0.000812 
0.000111 
0.000103 
0.000102 
0.000111 
0.000105 
0.000104 
0.000103 
0.000105 
0.000111 
0.000104 
0.000112 
0.000113 
0.000113 
0.000113 
0.000118 
0.000112 
0.000115 
0.000120 
0.000121 
0.000115 
0.000121 
0.000121 
0.000117 
0.000114 
0.000118 
0.000111 
0.000115 
0.000114 
0.000121 
0.000113 
0.000117 
0.000115 
0.000113 
0.000113 
0.000119 
0.000114 
0.000121 
0.000112 
0.000113 
0.000114 
0.000118 
0.000114 
0.000112 
0.000114 
0.000118 
0.000113 
0.000118 
0.000120 
0.000112 
0.000113 
0.000118 
0.000113 
0.000113 
0.000113 
0.000114 
0.000118 
0.000127 
0.000112 
0.000114 
0.000114 
0.000113 
0.000117 
0.000121 
0.000114 
0.000116 
0.000111 
0.000118 
0.000114 
0.000115 
0.000112 
0.000120 
0.000118 
0.000114 
0.000113 
0.000148 
0.000149 
0.000149 
0.000150 
0.000149 
0.000158 
0.000166 
0.000155 
0.000160 
0.000159 
0.000159 
0.000155 
0.000160 
0.000163 
0.000159 
0.000157 
0.000151 
0.000151 
0.000157 
0.000149 
0.000148 
0.001049 
0.000159 
0.000158 
0.000161 
0.000164 
0.000156 
0.000157 
0.000161 
0.000165 
0.000156 
0.000159 
0.000149 
0.000160 
0.000151 
0.000149 
0.000158 
0.000159 
0.000159 
0.000156 
0.000158 
0.000157 
0.000159 
0.000156 
0.000159 
0.000160 
0.000159 
0.000160 
0.000150 
0.000150 
0.000147 
0.000150 
0.000159 
0.000160 
0.000158 
0.000158 
0.000155 
0.000160 
0.000168 
0.000160 
0.000157 
0.000158 
0.000154 
0.000155 
0.000109 
0.000107 
0.000117 
0.000109 
0.000109 
0.000112 
0.000112 
0.000121 
0.000107 
0.000109 
0.000108 
0.000109 
0.000108 
0.000108 
0.000109 
0.000108 
0.000116 
0.000116 
0.000878 
0.000108 
0.000109 
0.000115 
0.000108 
0.000108 
0.000108 
0.000107 
0.000108 
0.000112 
0.000108 
0.000110 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000116 
0.000117 
0.000882 
0.000109 
0.000108 
0.000108 
0.000108 
0.000120 
0.000116 
0.000112 
0.000107 
0.000122 
0.000110 
0.000115 
0.000106 
0.000109 
0.000110 
0.000108 
0.000108 
0.000116 
0.000108 
0.000108 
0.000109 
0.000107 
0.000110 
0.000110 
0.000110 
0.000108 
0.001221 
0.000122 
0.000116 
0.000122 
0.000122 
0.000121 
0.000120 
0.000121 
0.000120 
0.000123 
0.000121 
0.000123 
0.000120 
0.000122 
0.000134 
0.000122 
0.001042 
0.000115 
0.000124 
0.000124 
0.000121 
0.000121 
0.000123 
0.000122 
0.000120 
0.000122 
0.000121 
0.000122 
0.000125 
0.000121 
0.000123 
0.000121 
0.000122 
0.000117 
0.000122 
0.000125 
0.000125 
0.000122 
0.000125 
0.000122 
0.000124 
0.000127 
0.000122 
0.000121 
0.000121 
0.000124 
0.000122 
0.000123 
0.000126 
0.000856 
0.000127 
0.000122 
0.000124 
0.000121 
0.000124 
0.000127 
0.000122 
0.000121 
0.000121 
0.000121 
0.000121 
0.000122 
0.000121 
0.000123 
0.000105 
0.000103 
0.000101 
0.000105 
0.000100 
0.000102 
0.000100 
0.000106 
0.000103 
0.000102 
0.000101 
0.000102 
0.000102 
0.000101 
0.000101 
0.000104 
0.000103 
0.000154 
0.000172 
0.000100 
0.001200 
0.000100 
0.000100 
0.000105 
0.000101 
0.000105 
0.000108 
0.000100 
0.000107 
0.000100 
0.000100 
0.000101 
0.000109 
0.000102 
0.000109 
0.000099 
0.000108 
0.000101 
0.000102 
0.000109 
0.000106 
0.000100 
0.000103 
0.000103 
0.000103 
0.000103 
0.000108 
0.000101 
0.000102 
0.000158 
0.000101 
0.000100 
0.000101 
0.000107 
0.000099 
0.000103 
0.000103 
0.000101 
0.000112 
0.000104 
0.000107 
0.000101 
0.000102 
0.000100 
0.000126 
0.000130 
0.000125 
0.000125 
0.000125 
0.000127 
0.000124 
0.000125 
0.000126 
0.000126 
0.000126 
0.000125 
0.000135 
0.000124 
0.000125 
0.000124 
0.000125 
0.000125 
0.000132 
0.000134 
0.000126 
0.000126 
0.000229 
0.000129 
0.000124 
0.000125 
0.000125 
0.000127 
0.000126 
0.000127 
0.000128 
0.000134 
0.000135 
0.000126 
0.000127 
0.000127 
0.000129 
0.000124 
0.000127 
0.000126 
0.000124 
0.000125 
0.000125 
0.000124 
0.000932 
0.000125 
0.000125 
0.000127 
0.000124 
0.000126 
0.000228 
0.000127 
0.000141 
0.000135 
0.000125 
0.000135 
0.000126 
0.000125 
0.000124 
0.000125 
0.000127 
0.000124 
0.000251 
0.000905 
0.000105 
0.000107 
0.000105 
0.000114 
0.000114 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000106 
0.000104 
0.000105 
0.000105 
0.000105 
0.000106 
0.000106 
0.000112 
0.000106 
0.000104 
0.000105 
0.000105 
0.000104 
0.000104 
0.000116 
0.000118 
0.000105 
0.000112 
0.000105 
0.000107 
0.000114 
0.000999 
0.000106 
0.000104 
0.000106 
0.000106 
0.000106 
0.000105 
0.000108 
0.000105 
0.000104 
0.000104 
0.000104 
0.000107 
0.000104 
0.000105 
0.000105 
0.000108 
0.000999 
0.000105 
0.000105 
0.000105 
0.000105 
0.000104 
0.000106 
0.000105 
0.000106 
0.000104 
0.000105 
0.000106 
0.000115 
0.000108 
0.000104 
0.000101 
0.001072 
0.000099 
0.000098 
0.000098 
0.000098 
0.000099 
0.000108 
0.000098 
0.000099 
0.000101 
0.000100 
0.000098 
0.000102 
0.000099 
0.000106 
0.000098 
0.000099 
0.000159 
0.000098 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000102 
0.000099 
0.000098 
0.000099 
0.000100 
0.000107 
0.000100 
0.000098 
0.000101 
0.000099 
0.000098 
0.000099 
0.000108 
0.000100 
0.000100 
0.000098 
0.000108 
0.000098 
0.000100 
0.000107 
0.000098 
0.000098 
0.000101 
0.000098 
0.000108 
0.000098 
0.000098 
0.000100 
0.000107 
0.000113 
0.000107 
0.000116 
0.000106 
0.000116 
0.000106 
0.000117 
0.000117 
0.000107 
0.000106 
0.000106 
0.000108 
0.000106 
0.000106 
0.000106 
0.001001 
0.000113 
0.000116 
0.000116 
0.000107 
0.000107 
0.000108 
0.000116 
0.000105 
0.000106 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000109 
0.000106 
0.000107 
0.000106 
0.000110 
0.000106 
0.000108 
0.000116 
0.000109 
0.000127 
0.000108 
0.000106 
0.000116 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000107 
0.000107 
0.001199 
0.000106 
0.000110 
0.000108 
0.000106 
0.000117 
0.000106 
0.000108 
0.000117 
0.000106 
0.000106 
0.000110 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000118 
0.000115 
0.000116 
0.000116 
0.000115 
0.000115 
0.000121 
0.000116 
0.000117 
0.000115 
0.000122 
0.000116 
0.001067 
0.000128 
0.000118 
0.000116 
0.000115 
0.000115 
0.000116 
0.000126 
0.000118 
0.000126 
0.000118 
0.000117 
0.000116 
0.000117 
0.000129 
0.000115 
0.000115 
0.000116 
0.001052 
0.000122 
0.001083 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000116 
0.000117 
0.000118 
0.000117 
0.000118 
0.000118 
0.000116 
0.000116 
0.000117 
0.000116 
0.000115 
0.000120 
0.000116 
0.000116 
0.000117 
0.000120 
0.000115 
0.000117 
0.000119 
0.000117 
0.000119 
0.000124 
0.000126 
0.000127 
0.000124 
0.000124 
0.000124 
0.000125 
0.000125 
0.001021 
0.000126 
0.000125 
0.000124 
0.000124 
0.000124 
0.000124 
0.000125 
0.000125 
0.000125 
0.000190 
0.000124 
0.000126 
0.000125 
0.000126 
0.000125 
0.000123 
0.000135 
0.000124 
0.000136 
0.000127 
0.000124 
0.000129 
0.000131 
0.000123 
0.000125 
0.000124 
0.001116 
0.000124 
0.000124 
0.000125 
0.000124 
0.000125 
0.001438 
0.000124 
0.000125 
0.000126 
0.000124 
0.000124 
0.000127 
0.000124 
0.000125 
0.000124 
0.000126 
0.000127 
0.000125 
0.000124 
0.000126 
0.000123 
0.000132 
0.000124 
0.000124 
0.000125 
0.000127 
0.000125 
0.000126 
0.000122 
0.000112 
0.000111 
0.000111 
0.000112 
0.000111 
0.000113 
0.000111 
0.000122 
0.000111 
0.000112 
0.000112 
0.000111 
0.000114 
0.000121 
0.000111 
0.000112 
0.000111 
0.000119 
0.000111 
0.000112 
0.000112 
0.000122 
0.000111 
0.000111 
0.000110 
0.000110 
0.000113 
0.000111 
0.000121 
0.000111 
0.000123 
0.000112 
0.000112 
0.000114 
0.000121 
0.000112 
0.000111 
0.000111 
0.000122 
0.000112 
0.000112 
0.000111 
0.000118 
0.000111 
0.000111 
0.000114 
0.000111 
0.000122 
0.000111 
0.000114 
0.000112 
0.000122 
0.000111 
0.000112 
0.001021 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000111 
0.000112 
0.000111 
0.000127 
0.000126 
0.000125 
0.000126 
0.000126 
0.000124 
0.000131 
0.001102 
0.000128 
0.000126 
0.000127 
0.000126 
0.000125 
0.000123 
0.000123 
0.000122 
0.000130 
0.000125 
0.000136 
0.000125 
0.000128 
0.000128 
0.000125 
0.000136 
0.000126 
0.001412 
0.000126 
0.000128 
0.000123 
0.000122 
0.000121 
0.000123 
0.000127 
0.000127 
0.000128 
0.000142 
0.000126 
0.001002 
0.000128 
0.000127 
0.000126 
0.000126 
0.000127 
0.000129 
0.000123 
0.000122 
0.000122 
0.000133 
0.000126 
0.000124 
0.000128 
0.000129 
0.000128 
0.000127 
0.000131 
0.000129 
0.000126 
0.000129 
0.000126 
0.000123 
0.000123 
0.000122 
0.000135 
0.000125 
0.000107 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000118 
0.000111 
0.000108 
0.000109 
0.000109 
0.000110 
0.000108 
0.000108 
0.000111 
0.000110 
0.000169 
0.000108 
0.000108 
0.000108 
0.000110 
0.000118 
0.000108 
0.000109 
0.000109 
0.000107 
0.000107 
0.000108 
0.000108 
0.000118 
0.000109 
0.000112 
0.000109 
0.000113 
0.000107 
0.000107 
0.000107 
0.000108 
0.000117 
0.000108 
0.000118 
0.000108 
0.000109 
0.000118 
0.000108 
0.000108 
0.000109 
0.000119 
0.000108 
0.000108 
0.000109 
0.000117 
0.000108 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.001064 
0.000109 
0.000108 
0.000109 
0.000102 
0.000102 
0.000101 
0.000105 
0.000101 
0.000101 
0.000104 
0.000101 
0.000111 
0.000103 
0.000101 
0.000102 
0.000102 
0.000101 
0.000103 
0.000101 
0.000101 
0.000102 
0.000110 
0.000102 
0.000104 
0.000102 
0.000101 
0.000101 
0.000101 
0.000111 
0.000111 
0.000101 
0.000101 
0.000102 
0.000102 
0.000101 
0.000101 
0.000102 
0.000101 
0.000102 
0.000102 
0.000101 
0.000102 
0.000102 
0.000103 
0.000111 
0.000103 
0.000101 
0.000111 
0.000101 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000102 
0.000111 
0.000101 
0.000113 
0.000102 
0.000103 
0.001050 
0.000101 
0.000174 
0.000101 
0.000103 
0.000101 
0.000104 
0.000121 
0.000111 
0.000121 
0.000112 
0.000111 
0.000111 
0.000111 
0.000110 
0.000111 
0.000110 
0.000113 
0.000110 
0.000112 
0.000110 
0.000111 
0.000110 
0.000110 
0.000111 
0.000174 
0.000111 
0.000112 
0.000110 
0.000121 
0.000111 
0.000112 
0.000114 
0.000112 
0.000111 
0.000120 
0.000111 
0.000110 
0.000111 
0.000111 
0.000114 
0.000117 
0.000111 
0.000120 
0.000110 
0.000110 
0.000110 
0.000112 
0.000110 
0.000116 
0.000110 
0.000112 
0.000112 
0.000110 
0.000112 
0.000110 
0.000113 
0.000110 
0.000121 
0.000111 
0.000110 
0.000110 
0.000110 
0.000112 
0.000110 
0.000110 
0.000110 
0.000111 
0.000110 
0.000121 
0.000110 
0.000099 
0.001021 
0.000100 
0.000099 
0.000100 
0.000099 
0.000101 
0.000100 
0.000100 
0.000098 
0.000099 
0.000098 
0.000105 
0.000108 
0.000099 
0.000099 
0.000099 
0.000099 
0.000133 
0.000099 
0.000108 
0.000099 
0.000098 
0.000100 
0.000108 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000100 
0.000109 
0.000098 
0.000100 
0.000110 
0.000098 
0.000108 
0.000101 
0.000108 
0.000098 
0.000100 
0.000109 
0.000108 
0.000102 
0.000106 
0.000099 
0.000099 
0.000108 
0.000099 
0.000102 
0.000098 
0.000098 
0.000114 
0.001127 
0.000098 
0.000101 
0.000098 
0.000101 
0.000098 
0.000099 
0.000101 
0.000099 
0.000100 
0.000099 
0.000125 
0.000137 
0.000124 
0.000122 
0.000134 
0.000122 
0.000122 
0.000124 
0.000122 
0.000121 
0.000122 
0.000123 
0.000122 
0.000122 
0.001022 
0.000127 
0.000126 
0.000128 
0.000131 
0.000122 
0.000123 
0.000123 
0.000122 
0.000125 
0.000125 
0.000122 
0.000122 
0.000123 
0.000124 
0.000122 
0.000123 
0.000122 
0.000138 
0.000127 
0.000122 
0.000134 
0.000123 
0.000123 
0.000123 
0.000122 
0.000123 
0.000122 
0.000123 
0.000133 
0.000123 
0.000123 
0.000124 
0.000122 
0.000125 
0.000122 
0.000127 
0.000925 
0.000123 
0.000122 
0.001212 
0.000126 
0.000122 
0.000124 
0.000123 
0.000123 
0.000123 
0.000126 
0.000127 
0.000122 
0.000126 
0.000115 
0.000118 
0.000116 
0.000116 
0.000127 
0.000118 
0.000115 
0.000115 
0.000117 
0.000117 
0.000118 
0.000115 
0.000117 
0.000117 
0.000120 
0.000116 
0.000116 
0.000124 
0.000117 
0.000117 
0.000116 
0.000115 
0.000119 
0.000116 
0.000117 
0.000116 
0.000120 
0.000117 
0.000119 
0.000121 
0.000129 
0.000125 
0.000115 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000117 
0.000115 
0.000116 
0.000120 
0.000123 
0.000116 
0.000117 
0.000115 
0.000115 
0.000115 
0.000116 
0.000128 
0.000116 
0.000115 
0.000119 
0.000118 
0.000117 
0.000117 
0.001319 
0.000120 
0.000119 
0.000107 
0.000105 
0.000102 
0.000102 
0.000104 
0.000111 
0.000102 
0.000102 
0.000108 
0.000101 
0.000105 
0.000104 
0.000105 
0.000104 
0.000103 
0.000112 
0.000104 
0.000103 
0.000111 
0.000102 
0.000102 
0.000102 
0.000104 
0.000108 
0.000112 
0.000133 
0.000102 
0.000102 
0.000106 
0.000111 
0.000102 
0.000102 
0.000104 
0.000103 
0.000104 
0.000104 
0.000103 
0.000102 
0.000102 
0.000102 
0.000103 
0.000103 
0.000102 
0.000103 
0.000103 
0.000112 
0.000102 
0.000102 
0.000103 
0.000103 
0.000103 
0.000112 
0.000103 
0.000102 
0.000113 
0.000101 
0.000102 
0.000112 
0.000112 
0.000103 
0.000103 
0.000102 
0.000104 
0.000102 

==> figs/source/moonlight12800_2.dat <==
0.000131 
0.000132 
0.000132 
0.000135 
0.000206 
0.000136 
0.000145 
0.000134 
0.000134 
0.000131 
0.000133 
0.000131 
0.000145 
0.000295 
0.000131 
0.000133 
0.000148 
0.000142 
0.000132 
0.000132 
0.000236 
0.000131 
0.000131 
0.000136 
0.000134 
0.000132 
0.000134 
0.000131 
0.000131 
0.000133 
0.000132 
0.000132 
0.000140 
0.000295 
0.000131 
0.000132 
0.000134 
0.000151 
0.000135 
0.000171 
0.000132 
0.000131 
0.000259 
0.000132 
0.000132 
0.000131 
0.000132 
0.000135 
0.000143 
0.000136 
0.000260 
0.000131 
0.000132 
0.000132 
0.000131 
0.000133 
0.000133 
0.000132 
0.000133 
0.000131 
0.000135 
0.000131 
0.000131 
0.000134 
0.000125 
0.000127 
0.000125 
0.000150 
0.000126 
0.000126 
0.000124 
0.000123 
0.000127 
0.000125 
0.000124 
0.000124 
0.000124 
0.000127 
0.000164 
0.000124 
0.000123 
0.000138 
0.000124 
0.000124 
0.000123 
0.000123 
0.000123 
0.000124 
0.000153 
0.000126 
0.000125 
0.000169 
0.000130 
0.000127 
0.000124 
0.000124 
0.000124 
0.000124 
0.000125 
0.000127 
0.000124 
0.000126 
0.000123 
0.000123 
0.000123 
0.000126 
0.000124 
0.000136 
0.000125 
0.000125 
0.000123 
0.000124 
0.000138 
0.000125 
0.000125 
0.000136 
0.000124 
0.000123 
0.000136 
0.000125 
0.000123 
0.000125 
0.000124 
0.000124 
0.000124 
0.000125 
0.000128 
0.000127 
0.000115 
0.000113 
0.000115 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000113 
0.000158 
0.000112 
0.000111 
0.000113 
0.000113 
0.000112 
0.000112 
0.000115 
0.000112 
0.000122 
0.000112 
0.000114 
0.000111 
0.000112 
0.000112 
0.000113 
0.000118 
0.000115 
0.000114 
0.000112 
0.000112 
0.000113 
0.000112 
0.000118 
0.000112 
0.000155 
0.000113 
0.000111 
0.000135 
0.000126 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000121 
0.000128 
0.000120 
0.000112 
0.000123 
0.000113 
0.000112 
0.000123 
0.000112 
0.000114 
0.000114 
0.000111 
0.000115 
0.000111 
0.000124 
0.000113 
0.000111 
0.000112 
0.000141 
0.000140 
0.000141 
0.000143 
0.000143 
0.000141 
0.000154 
0.000141 
0.000141 
0.000140 
0.000143 
0.000140 
0.000140 
0.000154 
0.000140 
0.000141 
0.000140 
0.000141 
0.000141 
0.000148 
0.000140 
0.000142 
0.000141 
0.000144 
0.000141 
0.000140 
0.000141 
0.000148 
0.000141 
0.000140 
0.000140 
0.000140 
0.000141 
0.000140 
0.000144 
0.000144 
0.000141 
0.000141 
0.000141 
0.000142 
0.000141 
0.000140 
0.000142 
0.000140 
0.000143 
0.000141 
0.000141 
0.000141 
0.000244 
0.000141 
0.000140 
0.000140 
0.000195 
0.000141 
0.000141 
0.000140 
0.000142 
0.000140 
0.000143 
0.000154 
0.000141 
0.000142 
0.000141 
0.000140 
0.000124 
0.000116 
0.000118 
0.000114 
0.000120 
0.000122 
0.000132 
0.000122 
0.000124 
0.000123 
0.000122 
0.000124 
0.000120 
0.000121 
0.000137 
0.000120 
0.000122 
0.000113 
0.000114 
0.000114 
0.000122 
0.000121 
0.000121 
0.000121 
0.000123 
0.000121 
0.000121 
0.000126 
0.000122 
0.000122 
0.000123 
0.000121 
0.000122 
0.000114 
0.000114 
0.000128 
0.000122 
0.000120 
0.000122 
0.000120 
0.000123 
0.000138 
0.000121 
0.000123 
0.000122 
0.000121 
0.000255 
0.000122 
0.000126 
0.000114 
0.000113 
0.000114 
0.000121 
0.000121 
0.000122 
0.000121 
0.000123 
0.000121 
0.000121 
0.000131 
0.000122 
0.000123 
0.000123 
0.000120 
0.000108 
0.000109 
0.000112 
0.000113 
0.000267 
0.000108 
0.000110 
0.000108 
0.000109 
0.000109 
0.000108 
0.000109 
0.000111 
0.000111 
0.000111 
0.000112 
0.000109 
0.000111 
0.000113 
0.000121 
0.000109 
0.000108 
0.000108 
0.000110 
0.000110 
0.000110 
0.000112 
0.000109 
0.000112 
0.000119 
0.000109 
0.000110 
0.000109 
0.000112 
0.000108 
0.000108 
0.000113 
0.000108 
0.000111 
0.000109 
0.000125 
0.000109 
0.000108 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000212 
0.000108 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000112 
0.000108 
0.000108 
0.000109 
0.000109 
0.000110 
0.000108 
0.000110 
0.000267 
0.000133 
0.000133 
0.000134 
0.000131 
0.000131 
0.000131 
0.000132 
0.000131 
0.000133 
0.000131 
0.000148 
0.000133 
0.000131 
0.000137 
0.000132 
0.000132 
0.000131 
0.000131 
0.000131 
0.000132 
0.000162 
0.000132 
0.000132 
0.000132 
0.000131 
0.000131 
0.000131 
0.000143 
0.000132 
0.000132 
0.000132 
0.000131 
0.000132 
0.000132 
0.000136 
0.000134 
0.000134 
0.000132 
0.000131 
0.000135 
0.000144 
0.000312 
0.000143 
0.000133 
0.000144 
0.000144 
0.000144 
0.000141 
0.000259 
0.000133 
0.000132 
0.000131 
0.000131 
0.000131 
0.000147 
0.000174 
0.000131 
0.000132 
0.000132 
0.000132 
0.000131 
0.000143 
0.000131 
0.000111 
0.000112 
0.000161 
0.000112 
0.000111 
0.000111 
0.000113 
0.000112 
0.000112 
0.000111 
0.000113 
0.000115 
0.000113 
0.000124 
0.000112 
0.000117 
0.000111 
0.000113 
0.000143 
0.000113 
0.000111 
0.000111 
0.000112 
0.000111 
0.000114 
0.000111 
0.000112 
0.000112 
0.000112 
0.000112 
0.000111 
0.000115 
0.000112 
0.000112 
0.000112 
0.000111 
0.000114 
0.000112 
0.000113 
0.000112 
0.000117 
0.000115 
0.000112 
0.000111 
0.000303 
0.000113 
0.000111 
0.000122 
0.000121 
0.000112 
0.000111 
0.000152 
0.000117 
0.000112 
0.000111 
0.000111 
0.000112 
0.000112 
0.000113 
0.000113 
0.000123 
0.000126 
0.000114 
0.000112 
0.000110 
0.000110 
0.000121 
0.000110 
0.000116 
0.000111 
0.000110 
0.000110 
0.000115 
0.000346 
0.000111 
0.000110 
0.000109 
0.000114 
0.000110 
0.000108 
0.000115 
0.000110 
0.000113 
0.000112 
0.000111 
0.000115 
0.000109 
0.000111 
0.000162 
0.000110 
0.000109 
0.000108 
0.000111 
0.000112 
0.000110 
0.000113 
0.000112 
0.000109 
0.000116 
0.000111 
0.000110 
0.000112 
0.000131 
0.000356 
0.000111 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000108 
0.000109 
0.000214 
0.000113 
0.000115 
0.000110 
0.000112 
0.000110 
0.000110 
0.000114 
0.000111 
0.000108 
0.000109 
0.000110 
0.000110 
0.000109 
0.000111 
0.000110 
0.000116 
0.000118 
0.000116 
0.000161 
0.000114 
0.000115 
0.000114 
0.000115 
0.000322 
0.000115 
0.000115 
0.000114 
0.000115 
0.000117 
0.000114 
0.000114 
0.000118 
0.000128 
0.000117 
0.000117 
0.000129 
0.000117 
0.000115 
0.000116 
0.000116 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000119 
0.000125 
0.000119 
0.000128 
0.000117 
0.000114 
0.000114 
0.000114 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000114 
0.000116 
0.000116 
0.000125 
0.000117 
0.000118 
0.000124 
0.000114 
0.000116 
0.000114 
0.000115 
0.000116 
0.000114 
0.000125 
0.000116 
0.000122 
0.000119 
0.000119 
0.000114 
0.000111 
0.000111 
0.000108 
0.000112 
0.000110 
0.000109 
0.000109 
0.000109 
0.000314 
0.000108 
0.000111 
0.000113 
0.000120 
0.000109 
0.000111 
0.000111 
0.000109 
0.000131 
0.000109 
0.000111 
0.000108 
0.000110 
0.000108 
0.000109 
0.000108 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000109 
0.000116 
0.000109 
0.000110 
0.000117 
0.000112 
0.000109 
0.000171 
0.000111 
0.000109 
0.000109 
0.000117 
0.000113 
0.000110 
0.000119 
0.000109 
0.000119 
0.000109 
0.000109 
0.000110 
0.000110 
0.000111 
0.000112 
0.000111 
0.000110 
0.000110 
0.000112 
0.000126 
0.000128 
0.000129 
0.000127 
0.000128 
0.000127 
0.000123 
0.000122 
0.000125 
0.000122 
0.000123 
0.000127 
0.000126 
0.000143 
0.000122 
0.000338 
0.000130 
0.000125 
0.000125 
0.000125 
0.000122 
0.000123 
0.000127 
0.000122 
0.000147 
0.000125 
0.000123 
0.000121 
0.000122 
0.000121 
0.000121 
0.000123 
0.000125 
0.000127 
0.000181 
0.000125 
0.000123 
0.000124 
0.000126 
0.000122 
0.000123 
0.000121 
0.000126 
0.000121 
0.000131 
0.000123 
0.000121 
0.000121 
0.000135 
0.000126 
0.000127 
0.000128 
0.000125 
0.000123 
0.000138 
0.000124 
0.000123 
0.000152 
0.000144 
0.000124 
0.000123 
0.000121 
0.000122 
0.000133 
0.000108 
0.000345 
0.000111 
0.000109 
0.000110 
0.000109 
0.000111 
0.000110 
0.000110 
0.000109 
0.000109 
0.000121 
0.000109 
0.000108 
0.000109 
0.000109 
0.000111 
0.000109 
0.000108 
0.000111 
0.000110 
0.000109 
0.000113 
0.000109 
0.000109 
0.000108 
0.000115 
0.000473 
0.000110 
0.000109 
0.000109 
0.000110 
0.000151 
0.000110 
0.000109 
0.000119 
0.000108 
0.000111 
0.000111 
0.000117 
0.000108 
0.000109 
0.000124 
0.000112 
0.000111 
0.000109 
0.000109 
0.000108 
0.000118 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000108 
0.000109 
0.000109 
0.000110 
0.000111 
0.000121 
0.000113 
0.000117 
0.000117 
0.000121 
0.000117 
0.000117 
0.000116 
0.000118 
0.000117 
0.000116 
0.000118 
0.000116 
0.000116 
0.000129 
0.000118 
0.000117 
0.000116 
0.000119 
0.000118 
0.000118 
0.000128 
0.000117 
0.000117 
0.000122 
0.000118 
0.000117 
0.000118 
0.000120 
0.000119 
0.000116 
0.000116 
0.000116 
0.000118 
0.000169 
0.000129 
0.000116 
0.000116 
0.000116 
0.000116 
0.000123 
0.000117 
0.000116 
0.000117 
0.000119 
0.000396 
0.000148 
0.000117 
0.000117 
0.000119 
0.000126 
0.000117 
0.000116 
0.000116 
0.000116 
0.000129 
0.000117 
0.000120 
0.000117 
0.000121 
0.000418 
0.000118 
0.000117 
0.000116 
0.000118 
0.000116 
0.000121 
0.000133 
0.000125 
0.000124 
0.000120 
0.000122 
0.000122 
0.000123 
0.000121 
0.000123 
0.000186 
0.000124 
0.000401 
0.000188 
0.000124 
0.000123 
0.000121 
0.000191 
0.000145 
0.000122 
0.000130 
0.000125 
0.000125 
0.000120 
0.000142 
0.000132 
0.000121 
0.000121 
0.000121 
0.000120 
0.000122 
0.000125 
0.000121 
0.000122 
0.000124 
0.000123 
0.000130 
0.000120 
0.000192 
0.000121 
0.000122 
0.000122 
0.000121 
0.000120 
0.000121 
0.000120 
0.000443 
0.000396 
0.000127 
0.000123 
0.000121 
0.000124 
0.000132 
0.000119 
0.000121 
0.000120 
0.000119 
0.000120 
0.000123 
0.000130 
0.000121 
0.000122 
0.000123 
0.000120 
0.000146 
0.000137 
0.000138 
0.000137 
0.000136 
0.000136 
0.000138 
0.000142 
0.000212 
0.000136 
0.000136 
0.000138 
0.000138 
0.000137 
0.000136 
0.000138 
0.000137 
0.000137 
0.000136 
0.000141 
0.000138 
0.000140 
0.000139 
0.000136 
0.000140 
0.000139 
0.000138 
0.000139 
0.000199 
0.000136 
0.000136 
0.000138 
0.000138 
0.000136 
0.000145 
0.000137 
0.000140 
0.000149 
0.000141 
0.000141 
0.000138 
0.000136 
0.000139 
0.000136 
0.000143 
0.000136 
0.000136 
0.000136 
0.000147 
0.000137 
0.000353 
0.000137 
0.000150 
0.000139 
0.000138 
0.000139 
0.000136 
0.000136 
0.000138 
0.000139 
0.000139 
0.000139 
0.000136 
0.000136 
0.000146 
0.000146 
0.000147 
0.000146 
0.000160 
0.000150 
0.000146 
0.000149 
0.000147 
0.000160 
0.000147 
0.000147 
0.000152 
0.000148 
0.000145 
0.000147 
0.000146 
0.000146 
0.000146 
0.000150 
0.000146 
0.000149 
0.000149 
0.000146 
0.000148 
0.000514 
0.000146 
0.000146 
0.000146 
0.000147 
0.000146 
0.000146 
0.000147 
0.000399 
0.000146 
0.000146 
0.000148 
0.000146 
0.000148 
0.000150 
0.000147 
0.000147 
0.000151 
0.000146 
0.000147 
0.000146 
0.000146 
0.000150 
0.000157 
0.000146 
0.000146 
0.000147 
0.000146 
0.000148 
0.000146 
0.000146 
0.000147 
0.000152 
0.000147 
0.000149 
0.000147 
0.000149 
0.000146 
0.000147 
0.000119 
0.000118 
0.000117 
0.000118 
0.000117 
0.000117 
0.000119 
0.000117 
0.000119 
0.000117 
0.000121 
0.000119 
0.000155 
0.000118 
0.000117 
0.000118 
0.000117 
0.000129 
0.000121 
0.000118 
0.000117 
0.000117 
0.000119 
0.000118 
0.000118 
0.000129 
0.000117 
0.000127 
0.000128 
0.000118 
0.000118 
0.000130 
0.000118 
0.000118 
0.000117 
0.000120 
0.000119 
0.000117 
0.000118 
0.000120 
0.000119 
0.000117 
0.000117 
0.000118 
0.000391 
0.000118 
0.000118 
0.000118 
0.000181 
0.000148 
0.000123 
0.000118 
0.000118 
0.000349 
0.000125 
0.000117 
0.000117 
0.000121 
0.000117 
0.000119 
0.000117 
0.000146 
0.000118 
0.000118 
0.000139 
0.000140 
0.000140 
0.000138 
0.000152 
0.000139 
0.000138 
0.000143 
0.000139 
0.000140 
0.000139 
0.000185 
0.000150 
0.000140 
0.000139 
0.000140 
0.000138 
0.000429 
0.000139 
0.000151 
0.000140 
0.000141 
0.000139 
0.000138 
0.000139 
0.000141 
0.000140 
0.000139 
0.000151 
0.000143 
0.000139 
0.000149 
0.000138 
0.000138 
0.000139 
0.000137 
0.000154 
0.000138 
0.000140 
0.000140 
0.000139 
0.000152 
0.000139 
0.000140 
0.000140 
0.000139 
0.000141 
0.000137 
0.000148 
0.000139 
0.000140 
0.000140 
0.000533 
0.000137 
0.000140 
0.000506 
0.000140 
0.000140 
0.000139 
0.000408 
0.000140 
0.000139 
0.000374 
0.000139 
0.000116 
0.000118 
0.000137 
0.000117 
0.000118 
0.000116 
0.000117 
0.000115 
0.000118 
0.000117 
0.000117 
0.000117 
0.000127 
0.000116 
0.000117 
0.000117 
0.000116 
0.000116 
0.000446 
0.000117 
0.000128 
0.000127 
0.000116 
0.000116 
0.000117 
0.000118 
0.000117 
0.000118 
0.000120 
0.000116 
0.000117 
0.000118 
0.000116 
0.000118 
0.000116 
0.000117 
0.000116 
0.000116 
0.000127 
0.000118 
0.000117 
0.000116 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000116 
0.000318 
0.000116 
0.000117 
0.000117 
0.000117 
0.000116 
0.000118 
0.000127 
0.000116 
0.000117 
0.000127 
0.000115 
0.000118 
0.000116 
0.000117 
0.000117 
0.000149 
0.000136 
0.000137 
0.000138 
0.000136 
0.000135 
0.000134 
0.000134 
0.000138 
0.000367 
0.000134 
0.000142 
0.000135 
0.000135 
0.000146 
0.000134 
0.000138 
0.000136 
0.000453 
0.000138 
0.000135 
0.000147 
0.000135 
0.000135 
0.000137 
0.000137 
0.000135 
0.000137 
0.000136 
0.000136 
0.000140 
0.000134 
0.000137 
0.000140 
0.000136 
0.000139 
0.000157 
0.000148 
0.000138 
0.000204 
0.000138 
0.000134 
0.000136 
0.000134 
0.000134 
0.000135 
0.000134 
0.000136 
0.000146 
0.000138 
0.000137 
0.000137 
0.000134 
0.000135 
0.000134 
0.000134 
0.000136 
0.000134 
0.000134 
0.000135 
0.000135 
0.000148 
0.000142 
0.000147 
0.000110 
0.000111 
0.000109 
0.000109 
0.000360 
0.000108 
0.000109 
0.000115 
0.000110 
0.000112 
0.000112 
0.000109 
0.000119 
0.000207 
0.000119 
0.000111 
0.000108 
0.000111 
0.000111 
0.000119 
0.000110 
0.000111 
0.000111 
0.000110 
0.000116 
0.000110 
0.000112 
0.000111 
0.000110 
0.000109 
0.000110 
0.000110 
0.000109 
0.000108 
0.000110 
0.000109 
0.000111 
0.000109 
0.000111 
0.000111 
0.000108 
0.000110 
0.000168 
0.000111 
0.000110 
0.000114 
0.000110 
0.000110 
0.000117 
0.000109 
0.000110 
0.000109 
0.000119 
0.000110 
0.000120 
0.000110 
0.000109 
0.000174 
0.000110 
0.000111 
0.000117 
0.000116 
0.000111 
0.000113 
0.000128 
0.000130 
0.000146 
0.000127 
0.000129 
0.000126 
0.000139 
0.000126 
0.000131 
0.000128 
0.000129 
0.000129 
0.000491 
0.000131 
0.000141 
0.000131 
0.000130 
0.000451 
0.000127 
0.000127 
0.000128 
0.000486 
0.000127 
0.000128 
0.000132 
0.000127 
0.000128 
0.000127 
0.000127 
0.000128 
0.000130 
0.000130 
0.000128 
0.000156 
0.000128 
0.000126 
0.000128 
0.000129 
0.000128 
0.000127 
0.000129 
0.000132 
0.000138 
0.000126 
0.000130 
0.000137 
0.000130 
0.000131 
0.000137 
0.000127 
0.000186 
0.000131 
0.000126 
0.000126 
0.000126 
0.000130 
0.000138 
0.000127 
0.000126 
0.000127 
0.000127 
0.000131 
0.000516 
0.000131 
0.000116 
0.000119 
0.000160 
0.000115 
0.000115 
0.000126 
0.000116 
0.000117 
0.000116 
0.000116 
0.000117 
0.000117 
0.000117 
0.000162 
0.000118 
0.000126 
0.000117 
0.000116 
0.000118 
0.000117 
0.000115 
0.000115 
0.000117 
0.000115 
0.000117 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000117 
0.000118 
0.000138 
0.000203 
0.000117 
0.000115 
0.000114 
0.000117 
0.000479 
0.000116 
0.000115 
0.000115 
0.000115 
0.000117 
0.000115 
0.000115 
0.000115 
0.000118 
0.000125 
0.000115 
0.000115 
0.000121 
0.000117 
0.000115 
0.000126 
0.000128 
0.000127 
0.000115 
0.000115 
0.000470 
0.000116 
0.000119 
0.000115 
0.000121 
0.000114 
0.000111 
0.000111 
0.000109 
0.000384 
0.000109 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000111 
0.000122 
0.000109 
0.000108 
0.000108 
0.000110 
0.000109 
0.000109 
0.000112 
0.000119 
0.000120 
0.000108 
0.000466 
0.000109 
0.000108 
0.000108 
0.000109 
0.000110 
0.000119 
0.000112 
0.000110 
0.000111 
0.000109 
0.000108 
0.000110 
0.000111 
0.000109 
0.000110 
0.000113 
0.000111 
0.000112 
0.000110 
0.000110 
0.000112 
0.000111 
0.000112 
0.000140 
0.000119 
0.000109 
0.000108 
0.000538 
0.000109 
0.000110 
0.000108 
0.000119 
0.000171 
0.000108 
0.000109 
0.000110 
0.000114 
0.000111 
0.000115 
0.000498 
0.000116 
0.000113 
0.000137 
0.000113 
0.000133 
0.000115 
0.000113 
0.000114 
0.000115 
0.000115 
0.000115 
0.000116 
0.000116 
0.000411 
0.000115 
0.000113 
0.000113 
0.000114 
0.000114 
0.000114 
0.000116 
0.000113 
0.000115 
0.000115 
0.000116 
0.000525 
0.000115 
0.000114 
0.000116 
0.000125 
0.000114 
0.000119 
0.000116 
0.000114 
0.000116 
0.000117 
0.000115 
0.000116 
0.000164 
0.000116 
0.000129 
0.000125 
0.000116 
0.000114 
0.000115 
0.000114 
0.000114 
0.000123 
0.000114 
0.000114 
0.000115 
0.000125 
0.000115 
0.000168 
0.000117 
0.000117 
0.000115 
0.000117 
0.000128 
0.000117 
0.000122 
0.000122 
0.000115 
0.000109 
0.000110 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000117 
0.000110 
0.000119 
0.000110 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000120 
0.000109 
0.000109 
0.000120 
0.000108 
0.000109 
0.000109 
0.000108 
0.000111 
0.000111 
0.000109 
0.000109 
0.000110 
0.000113 
0.000119 
0.000108 
0.000109 
0.000109 
0.000161 
0.000110 
0.000109 
0.000111 
0.000109 
0.000112 
0.000110 
0.000109 
0.000109 
0.000112 
0.000110 
0.000111 
0.000110 
0.000119 
0.000109 
0.000489 
0.000112 
0.000110 
0.000110 
0.000209 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000117 
0.000270 
0.000118 
0.000122 
0.000127 
0.000115 
0.000113 
0.000112 
0.000116 
0.000112 
0.000112 
0.000115 
0.000113 
0.000112 
0.000127 
0.000112 
0.000112 
0.000117 
0.000118 
0.000116 
0.000116 
0.000115 
0.000113 
0.000113 
0.000115 
0.000125 
0.000112 
0.000123 
0.000190 
0.000113 
0.000112 
0.000112 
0.000113 
0.000117 
0.000116 
0.000127 
0.000115 
0.000512 
0.000115 
0.000112 
0.000113 
0.000112 
0.000112 
0.000117 
0.000123 
0.000114 
0.000112 
0.000114 
0.000113 
0.000218 
0.000121 
0.000115 
0.000124 
0.000112 
0.000114 
0.000114 
0.000115 
0.000233 
0.000117 
0.000114 
0.000511 
0.000112 
0.000508 
0.000114 
0.000115 
0.000179 
0.000126 
0.000133 
0.000124 
0.000121 
0.000121 
0.000468 
0.000123 
0.000121 
0.000177 
0.000121 
0.000122 
0.000530 
0.000121 
0.000121 
0.000122 
0.000126 
0.000122 
0.000123 
0.000133 
0.000122 
0.000123 
0.000127 
0.000123 
0.000121 
0.000121 
0.000125 
0.000121 
0.000511 
0.000122 
0.000121 
0.000121 
0.000122 
0.000124 
0.000121 
0.000436 
0.000121 
0.000121 
0.000121 
0.000121 
0.000122 
0.000122 
0.000121 
0.000123 
0.000121 
0.000125 
0.000124 
0.000123 
0.000144 
0.000512 
0.000122 
0.000128 
0.000124 
0.000122 
0.000123 
0.000527 
0.000123 
0.000122 
0.000150 
0.000121 
0.000121 
0.000138 
0.000122 
0.000125 
0.000136 
0.000140 
0.000140 
0.000137 
0.000138 
0.000136 
0.000138 
0.000136 
0.000136 
0.000137 
0.000138 
0.000139 
0.000138 
0.000139 
0.000147 
0.000142 
0.000136 
0.000137 
0.000137 
0.000139 
0.000137 
0.000137 
0.000144 
0.000139 
0.000606 
0.000139 
0.000138 
0.000138 
0.000140 
0.000171 
0.000137 
0.000136 
0.000137 
0.000149 
0.000136 
0.000137 
0.000136 
0.000139 
0.000140 
0.000136 
0.000138 
0.000139 
0.000137 
0.000139 
0.000138 
0.000138 
0.000141 
0.000137 
0.000148 
0.000150 
0.000150 
0.000138 
0.000138 
0.000155 
0.000136 
0.000149 
0.000139 
0.000144 
0.000137 
0.000139 
0.000138 
0.000137 
0.000140 
0.000136 
0.000132 
0.000132 
0.000132 
0.000136 
0.000135 
0.000132 
0.000130 
0.000131 
0.000134 
0.000130 
0.000136 
0.000129 
0.000142 
0.000133 
0.000130 
0.000130 
0.000140 
0.000131 
0.000133 
0.000131 
0.000134 
0.000131 
0.000130 
0.000153 
0.000130 
0.000131 
0.000130 
0.000129 
0.000129 
0.000132 
0.000130 
0.000129 
0.000133 
0.000144 
0.000132 
0.000131 
0.000130 
0.000144 
0.000131 
0.000138 
0.000130 
0.000129 
0.000143 
0.000136 
0.000130 
0.000130 
0.000131 
0.000129 
0.000144 
0.000131 
0.000131 
0.000131 
0.000135 
0.000146 
0.000142 
0.000131 
0.000129 
0.000130 
0.000129 
0.000137 
0.000132 
0.000130 
0.000130 
0.000129 
0.000125 
0.000124 
0.000123 
0.000155 
0.000124 
0.000136 
0.000124 
0.000126 
0.000123 
0.000127 
0.000123 
0.000124 
0.000124 
0.000126 
0.000123 
0.000125 
0.000123 
0.000131 
0.000125 
0.000125 
0.000124 
0.000125 
0.000125 
0.000124 
0.000124 
0.000141 
0.000130 
0.000123 
0.000124 
0.000126 
0.000124 
0.000127 
0.000125 
0.000124 
0.000127 
0.000127 
0.000124 
0.000123 
0.000126 
0.000124 
0.000124 
0.000123 
0.000127 
0.000124 
0.000124 
0.000124 
0.000125 
0.000124 
0.000133 
0.000125 
0.000131 
0.000124 
0.000131 
0.000130 
0.000132 
0.000124 
0.000125 
0.000124 
0.000125 
0.000124 
0.000559 
0.000124 
0.000123 
0.000129 
0.000128 
0.000122 
0.000123 
0.000123 
0.000125 
0.000124 
0.000123 
0.000122 
0.000125 
0.000133 
0.000122 
0.000122 
0.000135 
0.000662 
0.000126 
0.000122 
0.000124 
0.000121 
0.000123 
0.000123 
0.000124 
0.000129 
0.000135 
0.000124 
0.000124 
0.000123 
0.000124 
0.000123 
0.000123 
0.000123 
0.000125 
0.000124 
0.000124 
0.000125 
0.000123 
0.000126 
0.000124 
0.000128 
0.000127 
0.000129 
0.000123 
0.000122 
0.000143 
0.000140 
0.000126 
0.000124 
0.000123 
0.000127 
0.000134 
0.000134 
0.000121 
0.000123 
0.000143 
0.000134 
0.000187 
0.000125 
0.000122 
0.000123 
0.000122 
0.000125 
0.000134 
0.000122 
0.000129 
0.000124 
0.000117 
0.000117 
0.000116 
0.000115 
0.000116 
0.000117 
0.000117 
0.000127 
0.000116 
0.000118 
0.000121 
0.000117 
0.000115 
0.000126 
0.000125 
0.000115 
0.000121 
0.000115 
0.000127 
0.000117 
0.000573 
0.000115 
0.000118 
0.000119 
0.000117 
0.000117 
0.000117 
0.000118 
0.000116 
0.000116 
0.000597 
0.000116 
0.000126 
0.000115 
0.000126 
0.000115 
0.000116 
0.000117 
0.000126 
0.000118 
0.000117 
0.000117 
0.000118 
0.000231 
0.000127 
0.000544 
0.000115 
0.000115 
0.000124 
0.000119 
0.000118 
0.000127 
0.000115 
0.000117 
0.000118 
0.000118 
0.000116 
0.000118 
0.000199 
0.000115 
0.000115 
0.000115 
0.000116 
0.000118 
0.000188 
0.000109 
0.000109 
0.000110 
0.000109 
0.000110 
0.000121 
0.000120 
0.000111 
0.000109 
0.000110 
0.000120 
0.000109 
0.000110 
0.000110 
0.000110 
0.000110 
0.000111 
0.000109 
0.000110 
0.000109 
0.000110 
0.000110 
0.000111 
0.000111 
0.000120 
0.000110 
0.000110 
0.000110 
0.000109 
0.000113 
0.000110 
0.000110 
0.000110 
0.000113 
0.000110 
0.000122 
0.000109 
0.000112 
0.000111 
0.000110 
0.000111 
0.000113 
0.000111 
0.000110 
0.000109 
0.000110 
0.000110 
0.000121 
0.000111 
0.000109 
0.000111 
0.000109 
0.000110 
0.000111 
0.000112 
0.000109 
0.000120 
0.000110 
0.000109 
0.000110 
0.000111 
0.000109 
0.000635 
0.000145 
0.000144 
0.000136 
0.000131 
0.000534 
0.000134 
0.000131 
0.000131 
0.000144 
0.000131 
0.000132 
0.000131 
0.000133 
0.000132 
0.000133 
0.000133 
0.000135 
0.000132 
0.000136 
0.000134 
0.000154 
0.000132 
0.000132 
0.000134 
0.000132 
0.000133 
0.000132 
0.000135 
0.000135 
0.000132 
0.000133 
0.000133 
0.000131 
0.000134 
0.000132 
0.000133 
0.000568 
0.000131 
0.000134 
0.000131 
0.000134 
0.000133 
0.000131 
0.000131 
0.000132 
0.000144 
0.000134 
0.000131 
0.000145 
0.000132 
0.000133 
0.000132 
0.000144 
0.000144 
0.000131 
0.000144 
0.000131 
0.000144 
0.000134 
0.000132 
0.000131 
0.000132 
0.000131 
0.000131 
0.000145 
0.000147 
0.000146 
0.000618 
0.000200 
0.000157 
0.000143 
0.000145 
0.000156 
0.000145 
0.000143 
0.000145 
0.000143 
0.000146 
0.000146 
0.000146 
0.000145 
0.000146 
0.000146 
0.000148 
0.000565 
0.000144 
0.000157 
0.000143 
0.000212 
0.000146 
0.000146 
0.000157 
0.000145 
0.000146 
0.000144 
0.000158 
0.000146 
0.000145 
0.000146 
0.000145 
0.000145 
0.000597 
0.000144 
0.000144 
0.000150 
0.000144 
0.000616 
0.000143 
0.000149 
0.000148 
0.000146 
0.000147 
0.000160 
0.000145 
0.000148 
0.000145 
0.000146 
0.000158 
0.000147 
0.000143 
0.000143 
0.000143 
0.000146 
0.000146 
0.000146 
0.000147 
0.000610 
0.000145 
0.000152 
0.000140 
0.000163 
0.000138 
0.000152 
0.000149 
0.000151 
0.000156 
0.000148 
0.000152 
0.000151 
0.000149 
0.000149 
0.000163 
0.000150 
0.000162 
0.000139 
0.000143 
0.000140 
0.000140 
0.000149 
0.000149 
0.000150 
0.000151 
0.000150 
0.000150 
0.000151 
0.000149 
0.000154 
0.000149 
0.000149 
0.000149 
0.000139 
0.000143 
0.000141 
0.000157 
0.000159 
0.000150 
0.000149 
0.000148 
0.000149 
0.000149 
0.000151 
0.000151 
0.000149 
0.000149 
0.000151 
0.000151 
0.000150 
0.000141 
0.000141 
0.000140 
0.000148 
0.000149 
0.000149 
0.000148 
0.000149 
0.000150 
0.000149 
0.000150 
0.000149 
0.000149 
0.000149 
0.000163 
0.000170 
0.000172 
0.000171 
0.000173 
0.000698 
0.000169 
0.000168 
0.000169 
0.000168 
0.000169 
0.000168 
0.000174 
0.000169 
0.000171 
0.000169 
0.000167 
0.000170 
0.000184 
0.000172 
0.000712 
0.000169 
0.000169 
0.000168 
0.000169 
0.000167 
0.000169 
0.000168 
0.000171 
0.000168 
0.000168 
0.000168 
0.000169 
0.000171 
0.000174 
0.000172 
0.000173 
0.000170 
0.000168 
0.000168 
0.000169 
0.000168 
0.000168 
0.000168 
0.000168 
0.000173 
0.000170 
0.000170 
0.000169 
0.000183 
0.000179 
0.000172 
0.000172 
0.000169 
0.000168 
0.000169 
0.000169 
0.000173 
0.000186 
0.000169 
0.000167 
0.000186 
0.000168 
0.000168 
0.000168 
0.000131 
0.000129 
0.000131 
0.000145 
0.000129 
0.000128 
0.000128 
0.000140 
0.000131 
0.000130 
0.000129 
0.000127 
0.000128 
0.000128 
0.000129 
0.000130 
0.000130 
0.000132 
0.000131 
0.000132 
0.000128 
0.000129 
0.000128 
0.000128 
0.000129 
0.000128 
0.000128 
0.000140 
0.000130 
0.000128 
0.000129 
0.000130 
0.000127 
0.000143 
0.000132 
0.000133 
0.000128 
0.000129 
0.000128 
0.000129 
0.000128 
0.000130 
0.000128 
0.000130 
0.000130 
0.000129 
0.000128 
0.000132 
0.000138 
0.000133 
0.000134 
0.000132 
0.000129 
0.000129 
0.000128 
0.000660 
0.000129 
0.000130 
0.000130 
0.000129 
0.000141 
0.000200 
0.000129 
0.000135 
0.000114 
0.000117 
0.000114 
0.000115 
0.000154 
0.000113 
0.000116 
0.000115 
0.000116 
0.000115 
0.000115 
0.000114 
0.000112 
0.000124 
0.000113 
0.000123 
0.000114 
0.000113 
0.000116 
0.000117 
0.000114 
0.000115 
0.000126 
0.000114 
0.000115 
0.000115 
0.000666 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000116 
0.000116 
0.000117 
0.000116 
0.000114 
0.000114 
0.000576 
0.000115 
0.000117 
0.000113 
0.000115 
0.000113 
0.000113 
0.000114 
0.000122 
0.000123 
0.000113 
0.000115 
0.000124 
0.000115 
0.000115 
0.000114 
0.000114 
0.000116 
0.000116 
0.000115 
0.000113 
0.000113 
0.000115 
0.000115 
0.000134 
0.000139 
0.000136 
0.000135 
0.000132 
0.000131 
0.000130 
0.000130 
0.000130 
0.000130 
0.000131 
0.000132 
0.000129 
0.000142 
0.000133 
0.000137 
0.000141 
0.000135 
0.000144 
0.000139 
0.000132 
0.000130 
0.000130 
0.000131 
0.000136 
0.000129 
0.000130 
0.000134 
0.000130 
0.000129 
0.000136 
0.000136 
0.000146 
0.000133 
0.000134 
0.000133 
0.000130 
0.000133 
0.000129 
0.000129 
0.000129 
0.000131 
0.000129 
0.000131 
0.000129 
0.000129 
0.000132 
0.000134 
0.000144 
0.000135 
0.000135 
0.000158 
0.000155 
0.000132 
0.000131 
0.000133 
0.000130 
0.000129 
0.000146 
0.000142 
0.000131 
0.000135 
0.000135 
0.000130 
0.000142 
0.000148 
0.000141 
0.000141 
0.000140 
0.000154 
0.000144 
0.000142 
0.000141 
0.000147 
0.000149 
0.000140 
0.000144 
0.000141 
0.000156 
0.000142 
0.000144 
0.000142 
0.000142 
0.000142 
0.000144 
0.000155 
0.000143 
0.000143 
0.000141 
0.000142 
0.000144 
0.000140 
0.000144 
0.000155 
0.000141 
0.000141 
0.000142 
0.000143 
0.000141 
0.000141 
0.000145 
0.000142 
0.000156 
0.000149 
0.000143 
0.000141 
0.000200 
0.000144 
0.000141 
0.000141 
0.000140 
0.000143 
0.000225 
0.000708 
0.000141 
0.000146 
0.000142 
0.000675 
0.000155 
0.000141 
0.000156 
0.000143 
0.000142 
0.000142 
0.000142 
0.000140 
0.000142 
0.000145 
0.000129 
0.000133 
0.000130 
0.000131 
0.000128 
0.000132 
0.000129 
0.000131 
0.000136 
0.000132 
0.000129 
0.000130 
0.000129 
0.000137 
0.000129 
0.000128 
0.000128 
0.000135 
0.000129 
0.000129 
0.000129 
0.000131 
0.000130 
0.000129 
0.000135 
0.000129 
0.000129 
0.000129 
0.000128 
0.000130 
0.000132 
0.000140 
0.000129 
0.000129 
0.000129 
0.000129 
0.000129 
0.000132 
0.000129 
0.000128 
0.000128 
0.000128 
0.000135 
0.000128 
0.000129 
0.000131 
0.000129 
0.000129 
0.000139 
0.000129 
0.000129 
0.000130 
0.000130 
0.000130 
0.000128 
0.000131 
0.000129 
0.000129 
0.000129 
0.000130 
0.000129 
0.000130 
0.000128 
0.000131 
0.000123 
0.000122 
0.000121 
0.000123 
0.000198 
0.000126 
0.000122 
0.000162 
0.000123 
0.000133 
0.000141 
0.000125 
0.000195 
0.000134 
0.000124 
0.000126 
0.000121 
0.000125 
0.000129 
0.000122 
0.000123 
0.000133 
0.000123 
0.000123 
0.000132 
0.000128 
0.000126 
0.000128 
0.000124 
0.000122 
0.000141 
0.000124 
0.000125 
0.000148 
0.000129 
0.000121 
0.000122 
0.000122 
0.000127 
0.000121 
0.000135 
0.000124 
0.000128 
0.000133 
0.000133 
0.000128 
0.000122 
0.000126 
0.000201 
0.000123 
0.000476 
0.000123 
0.000125 
0.000123 
0.000126 
0.000125 
0.000120 
0.000127 
0.000123 
0.000129 
0.000122 
0.000122 
0.000125 
0.000121 
0.000122 
0.000123 
0.000124 
0.000122 
0.000184 
0.000124 
0.000123 
0.000123 
0.000123 
0.000137 
0.000126 
0.000126 
0.000125 
0.000122 
0.000122 
0.000124 
0.000123 
0.000125 
0.000126 
0.000123 
0.000123 
0.000135 
0.000123 
0.000126 
0.000136 
0.000169 
0.000728 
0.000125 
0.000125 
0.000121 
0.000121 
0.000122 
0.000142 
0.000125 
0.000134 
0.000124 
0.000122 
0.000123 
0.000122 
0.000123 
0.000126 
0.000124 
0.000125 
0.000126 
0.000199 
0.000123 
0.000122 
0.000122 
0.000131 
0.000125 
0.000122 
0.000125 
0.000125 
0.000123 
0.000123 
0.000122 
0.000136 
0.000136 
0.000125 
0.000140 
0.000122 
0.000123 
0.000122 
0.000123 
0.000130 
0.000144 
0.000138 
0.000132 
0.000148 
0.000131 
0.000132 
0.000131 
0.000135 
0.000132 
0.000144 
0.000194 
0.000131 
0.000134 
0.000132 
0.000132 
0.000133 
0.000131 
0.000133 
0.000131 
0.000137 
0.000133 
0.000145 
0.000131 
0.000144 
0.000131 
0.000144 
0.000136 
0.000134 
0.000131 
0.000131 
0.000131 
0.000135 
0.000146 
0.000143 
0.000132 
0.000131 
0.000607 
0.000132 
0.000133 
0.000132 
0.000132 
0.000132 
0.000131 
0.000133 
0.000131 
0.000132 
0.000131 
0.000236 
0.000143 
0.000134 
0.000137 
0.000131 
0.000132 
0.000144 
0.000132 
0.000130 
0.000133 
0.000131 
0.000133 
0.000135 
0.000131 
0.000131 
0.000132 
0.000129 
0.000660 
0.000128 
0.000128 
0.000130 
0.000128 
0.000128 
0.000140 
0.000128 
0.000128 
0.000130 
0.000128 
0.000128 
0.000131 
0.000130 
0.000130 
0.000140 
0.000129 
0.000130 
0.000127 
0.000129 
0.000135 
0.000131 
0.000129 
0.000128 
0.000127 
0.000128 
0.000127 
0.000129 
0.000129 
0.000140 
0.000129 
0.000127 
0.000130 
0.000129 
0.000128 
0.000128 
0.000128 
0.000127 
0.000129 
0.000127 
0.000130 
0.000128 
0.000128 
0.000127 
0.000128 
0.000133 
0.000132 
0.000131 
0.000129 
0.000128 
0.000128 
0.000131 
0.000127 
0.000131 
0.000205 
0.000131 
0.000140 
0.000141 
0.000128 
0.000131 
0.000132 
0.000128 
0.000152 
0.000132 
0.000129 
0.000130 
0.000131 
0.000667 
0.000142 
0.000130 
0.000134 
0.000130 
0.000141 
0.000131 
0.000129 
0.000128 
0.000130 
0.000128 
0.000128 
0.000128 
0.000129 
0.000131 
0.000140 
0.000141 
0.000129 
0.000131 
0.000130 
0.000131 
0.000135 
0.000130 
0.000129 
0.000129 
0.000129 
0.000128 
0.000130 
0.000131 
0.000142 
0.000141 
0.000128 
0.000128 
0.000130 
0.000130 
0.000129 
0.000132 
0.000131 
0.000130 
0.000131 
0.000128 
0.000128 
0.000128 
0.000131 
0.000136 
0.000129 
0.000129 
0.000128 
0.000131 
0.000128 
0.000129 
0.000141 
0.000131 
0.000139 
0.000133 
0.000129 
0.000130 
0.000129 
0.000129 
0.000128 
0.000129 
0.000140 
0.000132 
0.000130 
0.000130 
0.000132 
0.000133 
0.000134 
0.000134 
0.000138 
0.000255 
0.000133 
0.000132 
0.000132 
0.000134 
0.000134 
0.000129 
0.000131 
0.000130 
0.000131 
0.000130 
0.000133 
0.000135 
0.000144 
0.000133 
0.000133 
0.000133 
0.000139 
0.000134 
0.000133 
0.000132 
0.000133 
0.000131 
0.000135 
0.000138 
0.000129 
0.000133 
0.000132 
0.000135 
0.000134 
0.000132 
0.000133 
0.000133 
0.000137 
0.000132 
0.000148 
0.000133 
0.000147 
0.000140 
0.000151 
0.000132 
0.000130 
0.000137 
0.000146 
0.000170 
0.000133 
0.000133 
0.000145 
0.000136 
0.000132 
0.000544 
0.000132 
0.000134 
0.000284 
0.000126 
0.000127 
0.000127 
0.000881 
0.000127 
0.000141 
0.000127 
0.000128 
0.000130 
0.000141 
0.000130 
0.000131 
0.000128 
0.000146 
0.000127 
0.000130 
0.000135 
0.000142 
0.000128 
0.000127 
0.000127 
0.000128 
0.000142 
0.000129 
0.000132 
0.000642 
0.000127 
0.000139 
0.000135 
0.000129 
0.000128 
0.000130 
0.000128 
0.000129 
0.000128 
0.000127 
0.000129 
0.000127 
0.000127 
0.000139 
0.000127 
0.000129 
0.000129 
0.000128 
0.000139 
0.000127 
0.000127 
0.000127 
0.000142 
0.000131 
0.000128 
0.000127 
0.000127 
0.000130 
0.000127 
0.000131 
0.000128 
0.000127 
0.000133 
0.000130 
0.000209 
0.000768 
0.000127 
0.000139 
0.000119 
0.000121 
0.000119 
0.000119 
0.000676 
0.000120 
0.000130 
0.000126 
0.000126 
0.000130 
0.000119 
0.000121 
0.000129 
0.000173 
0.000161 
0.000121 
0.000133 
0.000120 
0.000120 
0.000121 
0.000121 
0.000120 
0.000120 
0.000126 
0.000126 
0.000127 
0.000122 
0.000124 
0.000120 
0.000120 
0.000133 
0.000121 
0.000120 
0.000121 
0.000121 
0.000119 
0.000119 
0.000119 
0.000125 
0.000126 
0.000125 
0.000124 
0.000122 
0.000121 
0.000119 
0.000123 
0.000120 
0.000124 
0.000129 
0.000130 
0.000121 
0.000131 
0.000120 
0.000131 
0.000130 
0.000125 
0.000126 
0.000120 
0.000121 
0.000121 
0.000123 
0.000126 
0.000122 
0.000124 
0.000164 
0.000166 
0.000165 
0.000164 
0.000166 
0.000164 
0.000165 
0.000163 
0.000178 
0.000179 
0.000163 
0.000177 
0.000164 
0.000163 
0.000163 
0.000161 
0.000165 
0.000165 
0.000167 
0.000178 
0.000164 
0.000164 
0.000167 
0.000180 
0.000164 
0.000166 
0.000162 
0.000165 
0.000162 
0.000162 
0.000163 
0.000164 
0.000165 
0.000165 
0.000167 
0.000164 
0.000165 
0.000170 
0.000164 
0.000164 
0.000163 
0.000179 
0.000163 
0.000162 
0.000162 
0.000162 
0.000163 
0.000163 
0.000231 
0.000182 
0.000167 
0.000707 
0.000163 
0.000180 
0.000165 
0.000164 
0.000164 
0.000163 
0.000182 
0.000163 
0.000163 
0.000162 
0.000163 
0.000163 
0.000127 
0.000128 
0.000128 
0.000131 
0.000131 
0.000132 
0.000131 
0.000133 
0.000132 
0.000145 
0.000127 
0.000129 
0.000129 
0.000127 
0.000142 
0.000129 
0.000127 
0.000128 
0.000140 
0.000128 
0.000130 
0.000131 
0.000144 
0.000131 
0.000131 
0.000133 
0.000128 
0.000127 
0.000127 
0.000127 
0.000128 
0.000131 
0.000127 
0.000130 
0.000128 
0.000131 
0.000133 
0.000130 
0.000136 
0.000134 
0.000133 
0.000306 
0.000128 
0.000127 
0.000129 
0.000128 
0.000134 
0.000140 
0.000145 
0.000130 
0.000129 
0.000133 
0.000134 
0.000131 
0.000134 
0.000135 
0.000131 
0.000750 
0.000129 
0.000139 
0.000127 
0.000727 
0.000129 
0.000128 
0.000138 
0.000141 
0.000139 
0.000139 
0.000138 
0.000139 
0.000139 
0.000139 
0.000140 
0.000139 
0.000140 
0.000140 
0.000143 
0.000139 
0.000140 
0.000140 
0.000140 
0.000138 
0.000139 
0.000151 
0.000142 
0.000138 
0.000138 
0.000138 
0.000138 
0.000139 
0.000140 
0.000141 
0.000139 
0.000154 
0.000141 
0.000139 
0.000147 
0.000139 
0.000141 
0.000138 
0.000139 
0.000153 
0.000139 
0.000138 
0.000142 
0.000141 
0.000139 
0.000140 
0.000138 
0.000138 
0.000139 
0.000152 
0.000149 
0.000140 
0.000141 
0.000138 
0.000139 
0.000161 
0.000138 
0.000139 
0.000143 
0.000139 
0.000141 
0.000138 
0.000140 
0.000140 
0.000141 
0.000142 
0.000127 
0.000127 
0.000125 
0.000125 
0.000125 
0.000126 
0.000125 
0.000125 
0.000126 
0.000229 
0.000124 
0.000126 
0.000126 
0.000126 
0.000125 
0.000246 
0.000126 
0.000124 
0.000137 
0.000125 
0.000125 
0.000125 
0.000125 
0.000125 
0.000125 
0.000128 
0.000125 
0.000125 
0.000125 
0.000126 
0.000129 
0.000128 
0.000753 
0.000125 
0.000125 
0.000124 
0.000128 
0.000127 
0.000124 
0.000126 
0.000124 
0.000125 
0.000137 
0.000706 
0.000126 
0.000127 
0.000125 
0.000125 
0.000134 
0.000127 
0.000126 
0.000137 
0.000137 
0.000128 
0.000126 
0.000128 
0.000124 
0.000125 
0.000126 
0.000126 
0.000127 
0.000127 
0.000126 
0.000125 
0.000147 
0.000147 
0.000150 
0.000147 
0.000150 
0.000147 
0.000149 
0.000162 
0.000147 
0.000162 
0.000161 
0.000148 
0.000146 
0.000150 
0.000148 
0.000810 
0.000146 
0.000146 
0.000146 
0.000151 
0.000147 
0.000149 
0.000161 
0.000148 
0.000161 
0.000147 
0.000158 
0.000149 
0.000147 
0.000149 
0.000707 
0.000146 
0.000150 
0.000148 
0.000147 
0.000154 
0.000147 
0.000149 
0.000150 
0.000148 
0.000153 
0.000151 
0.000149 
0.000150 
0.000146 
0.000150 
0.000148 
0.000147 
0.000158 
0.000150 
0.000155 
0.000149 
0.000148 
0.000161 
0.000147 
0.000152 
0.000152 
0.000165 
0.000148 
0.000147 
0.000147 
0.000146 
0.000148 
0.000147 
0.000114 
0.000110 
0.000120 
0.000110 
0.000116 
0.000117 
0.000115 
0.000120 
0.000114 
0.000123 
0.000134 
0.000113 
0.000114 
0.000113 
0.000114 
0.000114 
0.000113 
0.000109 
0.000108 
0.000109 
0.000127 
0.000115 
0.000114 
0.000115 
0.000114 
0.000115 
0.000115 
0.000113 
0.000113 
0.000113 
0.000115 
0.000119 
0.000117 
0.000121 
0.000109 
0.000108 
0.000117 
0.000115 
0.000115 
0.000114 
0.000921 
0.000113 
0.000113 
0.000124 
0.000113 
0.000124 
0.000115 
0.000118 
0.000122 
0.000110 
0.000111 
0.000749 
0.000118 
0.000126 
0.000118 
0.000113 
0.000129 
0.000114 
0.000115 
0.000116 
0.000114 
0.000113 
0.000113 
0.000113 
0.000110 
0.000110 
0.000111 
0.000110 
0.000751 
0.000109 
0.000109 
0.000109 
0.000115 
0.000108 
0.000110 
0.000120 
0.000109 
0.000112 
0.000111 
0.000109 
0.000110 
0.000123 
0.000110 
0.000109 
0.000109 
0.000110 
0.000110 
0.000109 
0.000111 
0.000111 
0.000110 
0.000109 
0.000110 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000114 
0.000110 
0.000109 
0.000737 
0.000110 
0.000109 
0.000110 
0.000112 
0.000110 
0.000120 
0.000111 
0.000110 
0.000118 
0.000110 
0.000111 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000113 
0.000110 
0.000109 
0.000110 
0.000118 
0.000118 
0.000119 
0.000128 
0.000114 
0.000170 
0.000114 
0.000124 
0.000121 
0.000115 
0.000114 
0.000115 
0.000116 
0.000125 
0.000117 
0.000115 
0.000131 
0.000120 
0.000119 
0.000756 
0.000113 
0.000119 
0.000115 
0.000122 
0.000113 
0.000151 
0.000116 
0.000114 
0.000115 
0.000116 
0.000117 
0.000115 
0.000130 
0.000118 
0.000122 
0.000119 
0.000114 
0.000114 
0.000125 
0.000117 
0.000115 
0.000114 
0.000125 
0.000114 
0.000113 
0.000115 
0.000115 
0.000114 
0.000127 
0.000119 
0.000119 
0.000118 
0.000116 
0.000115 
0.000115 
0.000116 
0.000114 
0.000114 
0.000116 
0.000118 
0.000115 
0.000115 
0.000117 
0.000114 
0.000157 
0.000158 
0.000157 
0.000157 
0.000155 
0.000156 
0.000154 
0.000154 
0.000158 
0.000157 
0.000156 
0.000154 
0.000154 
0.000155 
0.000155 
0.000157 
0.000170 
0.000156 
0.000158 
0.000157 
0.000157 
0.000154 
0.000158 
0.000156 
0.000154 
0.000155 
0.000169 
0.000154 
0.000154 
0.000155 
0.000155 
0.000154 
0.000158 
0.000156 
0.000159 
0.000157 
0.000155 
0.000158 
0.000155 
0.000157 
0.000155 
0.000155 
0.000154 
0.000154 
0.000153 
0.000154 
0.000157 
0.000154 
0.000166 
0.000155 
0.000158 
0.000154 
0.000153 
0.000158 
0.000157 
0.000158 
0.000169 
0.000169 
0.000169 
0.000158 
0.000154 
0.000156 
0.000156 
0.000164 
0.000125 
0.000125 
0.000129 
0.000128 
0.000128 
0.000128 
0.000128 
0.000127 
0.000129 
0.000141 
0.000127 
0.000896 
0.000734 
0.000130 
0.000124 
0.000137 
0.000125 
0.000135 
0.000139 
0.000129 
0.000128 
0.000128 
0.000128 
0.000128 
0.000129 
0.000130 
0.000127 
0.000129 
0.000129 
0.000201 
0.000137 
0.000126 
0.000125 
0.000127 
0.000128 
0.000127 
0.000128 
0.000127 
0.000127 
0.000128 
0.000128 
0.000128 
0.000128 
0.000129 
0.000135 
0.000802 
0.000136 
0.000124 
0.000134 
0.000131 
0.000130 
0.000129 
0.000128 
0.000127 
0.000130 
0.000130 
0.000154 
0.000134 
0.000130 
0.000128 
0.000127 
0.000125 
0.000125 
0.000223 
0.000139 
0.000139 
0.000139 
0.000138 
0.000139 
0.000139 
0.000139 
0.000139 
0.000140 
0.000142 
0.000141 
0.000138 
0.000139 
0.000139 
0.000140 
0.000143 
0.000139 
0.000152 
0.000140 
0.000140 
0.000139 
0.000151 
0.000138 
0.000139 
0.000140 
0.000139 
0.000139 
0.000139 
0.000138 
0.000138 
0.000139 
0.000141 
0.001035 
0.000139 
0.000138 
0.000138 
0.000139 
0.000138 
0.000166 
0.000138 
0.000138 
0.000139 
0.000140 
0.000140 
0.000138 
0.000139 
0.000138 
0.000140 
0.000152 
0.000139 
0.000140 
0.000138 
0.000940 
0.000139 
0.000139 
0.000140 
0.000139 
0.000138 
0.000138 
0.000140 
0.000141 
0.000140 
0.000152 
0.000139 
0.000112 
0.000108 
0.000110 
0.001098 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000115 
0.000109 
0.000109 
0.000111 
0.000112 
0.000109 
0.000120 
0.000110 
0.000108 
0.000108 
0.000161 
0.000109 
0.000109 
0.000110 
0.000109 
0.000112 
0.000115 
0.000111 
0.000114 
0.000112 
0.000111 
0.000113 
0.000111 
0.000109 
0.000108 
0.000108 
0.000109 
0.000118 
0.000110 
0.000110 
0.000118 
0.000109 
0.000110 
0.000119 
0.000112 
0.000109 
0.000111 
0.000113 
0.000111 
0.000118 
0.000110 
0.000109 
0.000110 
0.000109 
0.000120 
0.000109 
0.000109 
0.000111 
0.000112 
0.000113 
0.000111 
0.000110 
0.000109 
0.000121 
0.000112 
0.000138 
0.000142 
0.000138 
0.000139 
0.000138 
0.000152 
0.000138 
0.000145 
0.000140 
0.000139 
0.000139 
0.000139 
0.000139 
0.000140 
0.000138 
0.000138 
0.000791 
0.000138 
0.000141 
0.000138 
0.000139 
0.000140 
0.000140 
0.000139 
0.000144 
0.000138 
0.000139 
0.000139 
0.000152 
0.000152 
0.000139 
0.000140 
0.000138 
0.000140 
0.000140 
0.000142 
0.000138 
0.000142 
0.000142 
0.000138 
0.000138 
0.000138 
0.000141 
0.000139 
0.000138 
0.000144 
0.000140 
0.000138 
0.000147 
0.000137 
0.000139 
0.000140 
0.000138 
0.000139 
0.000140 
0.000140 
0.000140 
0.000139 
0.000138 
0.000152 
0.000152 
0.000143 
0.000139 
0.000139 
0.000115 
0.000127 
0.000119 
0.000118 
0.000115 
0.000114 
0.000115 
0.000115 
0.000766 
0.000114 
0.000113 
0.000113 
0.000113 
0.000115 
0.000113 
0.000125 
0.000125 
0.000118 
0.000123 
0.000117 
0.000115 
0.000116 
0.000116 
0.000119 
0.000117 
0.000117 
0.000114 
0.000113 
0.000114 
0.000116 
0.000124 
0.000114 
0.000115 
0.000715 
0.000116 
0.000118 
0.000126 
0.000117 
0.000118 
0.000115 
0.000114 
0.000117 
0.000114 
0.000114 
0.000115 
0.000113 
0.000117 
0.000857 
0.000124 
0.000116 
0.000115 
0.000127 
0.000118 
0.000116 
0.000115 
0.000116 
0.000115 
0.000121 
0.000115 
0.000113 
0.000736 
0.000116 
0.000114 
0.000114 
0.000116 
0.000120 
0.000122 
0.000119 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000117 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000117 
0.000129 
0.000127 
0.000139 
0.000117 
0.000118 
0.000126 
0.000116 
0.000117 
0.000117 
0.000116 
0.000115 
0.000116 
0.000117 
0.000117 
0.000116 
0.000118 
0.000116 
0.000126 
0.000115 
0.000116 
0.000116 
0.000115 
0.000119 
0.000116 
0.000117 
0.000116 
0.000681 
0.000116 
0.000118 
0.000118 
0.000116 
0.000115 
0.000220 
0.000117 
0.000118 
0.000126 
0.000116 
0.000117 
0.000116 
0.000116 
0.000125 
0.000120 
0.000117 
0.000127 
0.000116 
0.000116 
0.000116 
0.000127 
0.000109 
0.000110 
0.000109 
0.000109 
0.000114 
0.000116 
0.000109 
0.000109 
0.000119 
0.000108 
0.000121 
0.000125 
0.000111 
0.000110 
0.000109 
0.000779 
0.000109 
0.000110 
0.000110 
0.000108 
0.000113 
0.000109 
0.000109 
0.000114 
0.000110 
0.000109 
0.000109 
0.000110 
0.000110 
0.000111 
0.000112 
0.000112 
0.000109 
0.000111 
0.000109 
0.000120 
0.000109 
0.000109 
0.000109 
0.000113 
0.000109 
0.000110 
0.000120 
0.000119 
0.000111 
0.000110 
0.000112 
0.000111 
0.000118 
0.000109 
0.000119 
0.000110 
0.000110 
0.000116 
0.000109 
0.000115 
0.000110 
0.000998 
0.000109 
0.000109 
0.000119 
0.000109 
0.000113 
0.000109 
0.000110 
0.000113 
0.000110 
0.000110 
0.000111 
0.000109 
0.000111 
0.000742 
0.000110 
0.000111 
0.000128 
0.000110 
0.000109 
0.000109 
0.000110 
0.000112 
0.000109 
0.000112 
0.000110 
0.000110 
0.000119 
0.000109 
0.000112 
0.000110 
0.000120 
0.000111 
0.000113 
0.000111 
0.000119 
0.000120 
0.000111 
0.000110 
0.000110 
0.000111 
0.000109 
0.000111 
0.000113 
0.000120 
0.000112 
0.000111 
0.000114 
0.000110 
0.000115 
0.000111 
0.000109 
0.000109 
0.000110 
0.000109 
0.000122 
0.000110 
0.000122 
0.000113 
0.000112 
0.000115 
0.000110 
0.000111 
0.000118 
0.000112 
0.000110 
0.000113 
0.000110 
0.000111 
0.000111 
0.000123 
0.000126 
0.000125 
0.000126 
0.000137 
0.000124 
0.000132 
0.000127 
0.000127 
0.000125 
0.000990 
0.000136 
0.000127 
0.000122 
0.000122 
0.000136 
0.000128 
0.000129 
0.000128 
0.000126 
0.000127 
0.000122 
0.000138 
0.000127 
0.000126 
0.000129 
0.000904 
0.000132 
0.000126 
0.000126 
0.000124 
0.000123 
0.000822 
0.000128 
0.000129 
0.000127 
0.000125 
0.000126 
0.000124 
0.000132 
0.000125 
0.000130 
0.000840 
0.000129 
0.000122 
0.000123 
0.000123 
0.000123 
0.000122 
0.000136 
0.000125 
0.000127 
0.000126 
0.000124 
0.000130 
0.000128 
0.000126 
0.000125 
0.000736 
0.000126 
0.000124 
0.000122 
0.000883 
0.000123 
0.000124 
0.000168 
0.000153 
0.000167 
0.000154 
0.000161 
0.000150 
0.000147 
0.000149 
0.000152 
0.000148 
0.000148 
0.000149 
0.000147 
0.000150 
0.000150 
0.000149 
0.000155 
0.000156 
0.000167 
0.000168 
0.000146 
0.000149 
0.000147 
0.000161 
0.000149 
0.000148 
0.000152 
0.000149 
0.000149 
0.000150 
0.000161 
0.000149 
0.000153 
0.000152 
0.000159 
0.000155 
0.000147 
0.000147 
0.000147 
0.000147 
0.000147 
0.000147 
0.000148 
0.000147 
0.000147 
0.000161 
0.000150 
0.000147 
0.000162 
0.000154 
0.000154 
0.000819 
0.000147 
0.000151 
0.000147 
0.000147 
0.000149 
0.000149 
0.000169 
0.000148 
0.000147 
0.000151 
0.000149 
0.000162 
0.000146 
0.000158 
0.000848 
0.000145 
0.000147 
0.000145 
0.000145 
0.000146 
0.000147 
0.000145 
0.000145 
0.000145 
0.000148 
0.000149 
0.000151 
0.000146 
0.000144 
0.000145 
0.000146 
0.000145 
0.000144 
0.000145 
0.000147 
0.000144 
0.000159 
0.000146 
0.000145 
0.000145 
0.000146 
0.000144 
0.000145 
0.000145 
0.000144 
0.000144 
0.000223 
0.000145 
0.000159 
0.000145 
0.000144 
0.000146 
0.000147 
0.000146 
0.000147 
0.000145 
0.000146 
0.000145 
0.000149 
0.000156 
0.000249 
0.000144 
0.000146 
0.000147 
0.000144 
0.000145 
0.000145 
0.000146 
0.000147 
0.000147 
0.000146 
0.000146 
0.000146 
0.000146 
0.000144 
0.000146 
0.000142 
0.000157 
0.000156 
0.000148 
0.000147 
0.000145 
0.000147 
0.000144 
0.000145 
0.000144 
0.000144 
0.000145 
0.000143 
0.000145 
0.000147 
0.000143 
0.000147 
0.000155 
0.000155 
0.000146 
0.000170 
0.000145 
0.000147 
0.000153 
0.000144 
0.000144 
0.000156 
0.000145 
0.000144 
0.000144 
0.000145 
0.000143 
0.000144 
0.000148 
0.000145 
0.000147 
0.000148 
0.000148 
0.000155 
0.000144 
0.000143 
0.000144 
0.000156 
0.000145 
0.000145 
0.000144 
0.000143 
0.000143 
0.000156 
0.000149 
0.000155 
0.000146 
0.000156 
0.000163 
0.000143 
0.000145 
0.000143 
0.000167 
0.000142 
0.000146 
0.000143 
0.000144 
0.000142 
0.000143 
0.000133 
0.000133 
0.000132 
0.000142 
0.000132 
0.000135 
0.000134 
0.000135 
0.000138 
0.000133 
0.000137 
0.000282 
0.000130 
0.000130 
0.000129 
0.000131 
0.000130 
0.000133 
0.000141 
0.000132 
0.000136 
0.000136 
0.000135 
0.000142 
0.000157 
0.000133 
0.000135 
0.000130 
0.000132 
0.000128 
0.000128 
0.000129 
0.000130 
0.000129 
0.000130 
0.000129 
0.000153 
0.000134 
0.000134 
0.000147 
0.000134 
0.000137 
0.000134 
0.000130 
0.000129 
0.000129 
0.000129 
0.000128 
0.000234 
0.000130 
0.000129 
0.000132 
0.000133 
0.000136 
0.000134 
0.000133 
0.000133 
0.000134 
0.000135 
0.000130 
0.000128 
0.000131 
0.000129 
0.000129 
0.000109 
0.000108 
0.000109 
0.000109 
0.000119 
0.000109 
0.000109 
0.000108 
0.000109 
0.000113 
0.000108 
0.000109 
0.000109 
0.000109 
0.000110 
0.000120 
0.000111 
0.000110 
0.000109 
0.000119 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000108 
0.000120 
0.000109 
0.000111 
0.000110 
0.000109 
0.000119 
0.000109 
0.000108 
0.000109 
0.000110 
0.000110 
0.000110 
0.000111 
0.000109 
0.000109 
0.000115 
0.000109 
0.000111 
0.000109 
0.000213 
0.000119 
0.000109 
0.000111 
0.000111 
0.000113 
0.000109 
0.000111 
0.000109 
0.000119 
0.000110 
0.000108 
0.000109 
0.000111 
0.000110 
0.000110 
0.000118 
0.000118 
0.000117 
0.000118 
0.000199 
0.000818 
0.000117 
0.000121 
0.000121 
0.000119 
0.000120 
0.000128 
0.000118 
0.000118 
0.000119 
0.000118 
0.000117 
0.000118 
0.000118 
0.000119 
0.000130 
0.000117 
0.000117 
0.000130 
0.000119 
0.000148 
0.000123 
0.000118 
0.000118 
0.000119 
0.000121 
0.000120 
0.000120 
0.000252 
0.000175 
0.000119 
0.000119 
0.000118 
0.000118 
0.000122 
0.000132 
0.000118 
0.000118 
0.000118 
0.000120 
0.000120 
0.000121 
0.000118 
0.000126 
0.000129 
0.000122 
0.000121 
0.000117 
0.000118 
0.000117 
0.000119 
0.000118 
0.000121 
0.000120 
0.000120 
0.000119 
0.001023 
0.000771 
0.000118 
0.000143 
0.000141 
0.000155 
0.000143 
0.000144 
0.000154 
0.000142 
0.000155 
0.000142 
0.000142 
0.000144 
0.000141 
0.000142 
0.000144 
0.000140 
0.000140 
0.000140 
0.000142 
0.000142 
0.000876 
0.000143 
0.000142 
0.000144 
0.000141 
0.000141 
0.000141 
0.000147 
0.000144 
0.000153 
0.000140 
0.000140 
0.000141 
0.000140 
0.000154 
0.000157 
0.000144 
0.000142 
0.000142 
0.000142 
0.000142 
0.000140 
0.000141 
0.000140 
0.000140 
0.000139 
0.000140 
0.000140 
0.000140 
0.000157 
0.000140 
0.000143 
0.000146 
0.000953 
0.000143 
0.000156 
0.000141 
0.000143 
0.000142 
0.000140 
0.000141 
0.000141 
0.000143 
0.000142 
0.000140 
0.000114 
0.000868 
0.000114 
0.000115 
0.000774 
0.000113 
0.000115 
0.000120 
0.001132 
0.000116 
0.000114 
0.000115 
0.000115 
0.000122 
0.000122 
0.000117 
0.000113 
0.000113 
0.000117 
0.000115 
0.000116 
0.000124 
0.000114 
0.000115 
0.000115 
0.000117 
0.000117 
0.000123 
0.000123 
0.000755 
0.000116 
0.000112 
0.000116 
0.000113 
0.000116 
0.000127 
0.000115 
0.000117 
0.000115 
0.000115 
0.000120 
0.000116 
0.000119 
0.000117 
0.000114 
0.000117 
0.000114 
0.000115 
0.000122 
0.000113 
0.000119 
0.000115 
0.000115 
0.000116 
0.000123 
0.000114 
0.000115 
0.000118 
0.000117 
0.000118 
0.000114 
0.000113 
0.000866 
0.000112 
0.000130 
0.000127 
0.000129 
0.000126 
0.000127 
0.000127 
0.000127 
0.000127 
0.000126 
0.000126 
0.000131 
0.000137 
0.000126 
0.000127 
0.000140 
0.000130 
0.000128 
0.000126 
0.000125 
0.000137 
0.000129 
0.000126 
0.000126 
0.000128 
0.000130 
0.000128 
0.000129 
0.000126 
0.000127 
0.000138 
0.000131 
0.000126 
0.000128 
0.000126 
0.000137 
0.000127 
0.000127 
0.000126 
0.000125 
0.000138 
0.000128 
0.000127 
0.000126 
0.000127 
0.000137 
0.000128 
0.000139 
0.000131 
0.000137 
0.000127 
0.000127 
0.000131 
0.000128 
0.000139 
0.000126 
0.000133 
0.000127 
0.000126 
0.000126 
0.000128 
0.000137 
0.000126 
0.000126 
0.000126 
0.000118 
0.000115 
0.000115 
0.000117 
0.000116 
0.000116 
0.000120 
0.000117 
0.000115 
0.000117 
0.000134 
0.000118 
0.000118 
0.000120 
0.000118 
0.000117 
0.000116 
0.000119 
0.000134 
0.000114 
0.000116 
0.000125 
0.000116 
0.000116 
0.000117 
0.000118 
0.000119 
0.000952 
0.000118 
0.000122 
0.000116 
0.000117 
0.000117 
0.000117 
0.000120 
0.000115 
0.000124 
0.000122 
0.000115 
0.000117 
0.000117 
0.000116 
0.000117 
0.000125 
0.000116 
0.000981 
0.000118 
0.000116 
0.000124 
0.000115 
0.000126 
0.000116 
0.000115 
0.000114 
0.000117 
0.000125 
0.000116 
0.000118 
0.000122 
0.000120 
0.000120 
0.000117 
0.000121 
0.000120 
0.000120 
0.000120 
0.000122 
0.000122 
0.000125 
0.000123 
0.000119 
0.000128 
0.000124 
0.000119 
0.000119 
0.000128 
0.000124 
0.000119 
0.000125 
0.000127 
0.000127 
0.000118 
0.000968 
0.000121 
0.000127 
0.000122 
0.000121 
0.000120 
0.000124 
0.000120 
0.000118 
0.000119 
0.000123 
0.000128 
0.000125 
0.000120 
0.000124 
0.000220 
0.000125 
0.000132 
0.000118 
0.000121 
0.000121 
0.000124 
0.000124 
0.000129 
0.000120 
0.000128 
0.000121 
0.000809 
0.000124 
0.000127 
0.000130 
0.000120 
0.000121 
0.000125 
0.000123 
0.000128 
0.000128 
0.000122 
0.000126 
0.000120 
0.000128 
0.001130 
0.000116 
0.000126 
0.000127 
0.000117 
0.000164 
0.000164 
0.000165 
0.000169 
0.000168 
0.000173 
0.000176 
0.000174 
0.000176 
0.000174 
0.000175 
0.000171 
0.000176 
0.000176 
0.000175 
0.000173 
0.000165 
0.000165 
0.000167 
0.000186 
0.000164 
0.000179 
0.000177 
0.000176 
0.000176 
0.000175 
0.000174 
0.000173 
0.000909 
0.000175 
0.000172 
0.000184 
0.000167 
0.000166 
0.000921 
0.000170 
0.000180 
0.000180 
0.000176 
0.000175 
0.000174 
0.000173 
0.000178 
0.000176 
0.000175 
0.000175 
0.000175 
0.000175 
0.000175 
0.000163 
0.000165 
0.000170 
0.000176 
0.000176 
0.000175 
0.000175 
0.000172 
0.000176 
0.000181 
0.000177 
0.000174 
0.000175 
0.000172 
0.000172 
0.000113 
0.000115 
0.000118 
0.000115 
0.000114 
0.000117 
0.000114 
0.000114 
0.000124 
0.000115 
0.000113 
0.000116 
0.000114 
0.000116 
0.000115 
0.000115 
0.000115 
0.000114 
0.000116 
0.000119 
0.000117 
0.000115 
0.000116 
0.000120 
0.000115 
0.000115 
0.000115 
0.000115 
0.000114 
0.000118 
0.000115 
0.000123 
0.000115 
0.000115 
0.000151 
0.000119 
0.000114 
0.000123 
0.000115 
0.000117 
0.000115 
0.000114 
0.000116 
0.000113 
0.000115 
0.000114 
0.000123 
0.000115 
0.000125 
0.000114 
0.000114 
0.000116 
0.000117 
0.000124 
0.000115 
0.000114 
0.000122 
0.000114 
0.000115 
0.000120 
0.000139 
0.000938 
0.000123 
0.000118 
0.000142 
0.000142 
0.000146 
0.000270 
0.000140 
0.000146 
0.000141 
0.000143 
0.001002 
0.000141 
0.000147 
0.000148 
0.000141 
0.000144 
0.000145 
0.000146 
0.000145 
0.000140 
0.000137 
0.000141 
0.000145 
0.000146 
0.000142 
0.000140 
0.000148 
0.000141 
0.000144 
0.000142 
0.000145 
0.000143 
0.000142 
0.000143 
0.000149 
0.000136 
0.000146 
0.000140 
0.000143 
0.001088 
0.000141 
0.000141 
0.000153 
0.000142 
0.000143 
0.000141 
0.000141 
0.000141 
0.000142 
0.000143 
0.000143 
0.000137 
0.000142 
0.000141 
0.000144 
0.000146 
0.000145 
0.000149 
0.000145 
0.000141 
0.000147 
0.000142 
0.000141 
0.000141 
0.000145 
0.000141 
0.000278 
0.000112 
0.000109 
0.000117 
0.000113 
0.000118 
0.000114 
0.000119 
0.000119 
0.000118 
0.000123 
0.000116 
0.000114 
0.000114 
0.000113 
0.000114 
0.000115 
0.000113 
0.000119 
0.000114 
0.000114 
0.000115 
0.000114 
0.000115 
0.000117 
0.000120 
0.001251 
0.000125 
0.000115 
0.000115 
0.000113 
0.000114 
0.000122 
0.000125 
0.000116 
0.000147 
0.000999 
0.000114 
0.000117 
0.000117 
0.000114 
0.000114 
0.000116 
0.000116 
0.000121 
0.000123 
0.000115 
0.000115 
0.000120 
0.000111 
0.000115 
0.000111 
0.000115 
0.000122 
0.000114 
0.000118 
0.000124 
0.000122 
0.000117 
0.000114 
0.000113 
0.000112 
0.000117 
0.000118 
0.000130 
0.000142 
0.000130 
0.000133 
0.000142 
0.000131 
0.000129 
0.000129 
0.000961 
0.000130 
0.000141 
0.000184 
0.000131 
0.000130 
0.000134 
0.000130 
0.000128 
0.000131 
0.000129 
0.000131 
0.000129 
0.000131 
0.000129 
0.000129 
0.000928 
0.000128 
0.000129 
0.000129 
0.000131 
0.000129 
0.000142 
0.000129 
0.000131 
0.000129 
0.000129 
0.000129 
0.000131 
0.000924 
0.000131 
0.000128 
0.000131 
0.000129 
0.000130 
0.000132 
0.000129 
0.000132 
0.000130 
0.000141 
0.000138 
0.000141 
0.000130 
0.000130 
0.000129 
0.000130 
0.000131 
0.000129 
0.000130 
0.000142 
0.000128 
0.000131 
0.000131 
0.000142 
0.000130 
0.000129 
0.000126 
0.000125 
0.000126 
0.000127 
0.000125 
0.000126 
0.000125 
0.000124 
0.000124 
0.000127 
0.000126 
0.000126 
0.000126 
0.000124 
0.000124 
0.000126 
0.000124 
0.000125 
0.000126 
0.000126 
0.000126 
0.000125 
0.000128 
0.000124 
0.000124 
0.000126 
0.000136 
0.000124 
0.000126 
0.000125 
0.000125 
0.001337 
0.000126 
0.000124 
0.000125 
0.000124 
0.000125 
0.000125 
0.000125 
0.000126 
0.000124 
0.000926 
0.000128 
0.000124 
0.000245 
0.000125 
0.000136 
0.000125 
0.000136 
0.000126 
0.000124 
0.000126 
0.000124 
0.000953 
0.000128 
0.000124 
0.000125 
0.000125 
0.000127 
0.000126 
0.000124 
0.000124 
0.000124 
0.000125 
0.000113 
0.000124 
0.000113 
0.000116 
0.000113 
0.000988 
0.000114 
0.000116 
0.000114 
0.000122 
0.000114 
0.000114 
0.000117 
0.000124 
0.000117 
0.000116 
0.000115 
0.000116 
0.000115 
0.000124 
0.000113 
0.000113 
0.000114 
0.000113 
0.000114 
0.001016 
0.000113 
0.000115 
0.000117 
0.000974 
0.000114 
0.000121 
0.000116 
0.000113 
0.000113 
0.000115 
0.000117 
0.000114 
0.000967 
0.000117 
0.000115 
0.000125 
0.000113 
0.000117 
0.000115 
0.000125 
0.000115 
0.000115 
0.000123 
0.000114 
0.000113 
0.000113 
0.000114 
0.000114 
0.000115 
0.000122 
0.000114 
0.000115 
0.000121 
0.000125 
0.000118 
0.000115 
0.000115 
0.000116 
0.000134 
0.000144 
0.000120 
0.000120 
0.000122 
0.000131 
0.000119 
0.000119 
0.000120 
0.000119 
0.000122 
0.000121 
0.000120 
0.000132 
0.000128 
0.000121 
0.000121 
0.000131 
0.000120 
0.000119 
0.000123 
0.000119 
0.000122 
0.000124 
0.000121 
0.000120 
0.000120 
0.000120 
0.000121 
0.000119 
0.000120 
0.000121 
0.000126 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000120 
0.000119 
0.000121 
0.000120 
0.000119 
0.000119 
0.000121 
0.000119 
0.000127 
0.000120 
0.000242 
0.000123 
0.000120 
0.000120 
0.000120 
0.000127 
0.001127 
0.000134 
0.000122 
0.000119 
0.000121 
0.000120 
0.000120 
0.000119 
0.000121 
0.000121 
0.000136 
0.000136 
0.000137 
0.000150 
0.000132 
0.000144 
0.000131 
0.000132 
0.000132 
0.000133 
0.000132 
0.000133 
0.000132 
0.000133 
0.000134 
0.000132 
0.000136 
0.000136 
0.000139 
0.000137 
0.000133 
0.000132 
0.000132 
0.000134 
0.000144 
0.000132 
0.000132 
0.000134 
0.000133 
0.000135 
0.000132 
0.000132 
0.000137 
0.000136 
0.000148 
0.000136 
0.000136 
0.000132 
0.000131 
0.000132 
0.000132 
0.000133 
0.000133 
0.000137 
0.000134 
0.000133 
0.000135 
0.000145 
0.000147 
0.000137 
0.000136 
0.000150 
0.000135 
0.000136 
0.000132 
0.000135 
0.000132 
0.000131 
0.000133 
0.000133 
0.000132 
0.000138 
0.000144 
0.000133 
0.000134 
0.000136 
0.000135 
0.000147 
0.000134 
0.000146 
0.000132 
0.000144 
0.000134 
0.000132 
0.000131 
0.000134 
0.000130 
0.000132 
0.000132 
0.000143 
0.000146 
0.000136 
0.000135 
0.000134 
0.000133 
0.000144 
0.000132 
0.000133 
0.000132 
0.000142 
0.000133 
0.000132 
0.000131 
0.000132 
0.000132 
0.000131 
0.000139 
0.000142 
0.000136 
0.000136 
0.000133 
0.000132 
0.000144 
0.000134 
0.000139 
0.000132 
0.000131 
0.000132 
0.000132 
0.000132 
0.000131 
0.000132 
0.000175 
0.000136 
0.000136 
0.000134 
0.000132 
0.000133 
0.000133 
0.000136 
0.000136 
0.000131 
0.000131 
0.000143 
0.000130 
0.000133 
0.000132 
0.000131 
0.000128 
0.000128 
0.000127 
0.000131 
0.000131 
0.000129 
0.000132 
0.000131 
0.000131 
0.000133 
0.000132 
0.000131 
0.000132 
0.000132 
0.000132 
0.000131 
0.000139 
0.000129 
0.000128 
0.000128 
0.000133 
0.000132 
0.000131 
0.000133 
0.000130 
0.000133 
0.000132 
0.000130 
0.000144 
0.000131 
0.000133 
0.000131 
0.000127 
0.000128 
0.000141 
0.000131 
0.000133 
0.000131 
0.000131 
0.000132 
0.000131 
0.000132 
0.000130 
0.000129 
0.000132 
0.000144 
0.000132 
0.000131 
0.000133 
0.000130 
0.000129 
0.000140 
0.000131 
0.000130 
0.000142 
0.000132 
0.000134 
0.000131 
0.000143 
0.000133 
0.000130 
0.000156 
0.000130 
0.000146 
0.000136 
0.000146 
0.001045 
0.000134 
0.000134 
0.000136 
0.000139 
0.000134 
0.000134 
0.000134 
0.000134 
0.000135 
0.000134 
0.000137 
0.000134 
0.000134 
0.000133 
0.000133 
0.000137 
0.000136 
0.000134 
0.000134 
0.000133 
0.000134 
0.000133 
0.000148 
0.000133 
0.000134 
0.000135 
0.000135 
0.000133 
0.000136 
0.000135 
0.000134 
0.000134 
0.000135 
0.000134 
0.000149 
0.000133 
0.000134 
0.000134 
0.000148 
0.000134 
0.000137 
0.000134 
0.000137 
0.000136 
0.000134 
0.000238 
0.000135 
0.000134 
0.000133 
0.000133 
0.000135 
0.000134 
0.000137 
0.000135 
0.000135 
0.000134 
0.000136 
0.000133 
0.000138 
0.000134 
0.000134 
0.000131 
0.000131 
0.000131 
0.000129 
0.000131 
0.000142 
0.000143 
0.000131 
0.000144 
0.000130 
0.000129 
0.000143 
0.000130 
0.000130 
0.000131 
0.000131 
0.000128 
0.000130 
0.000128 
0.000129 
0.000136 
0.000131 
0.000132 
0.000133 
0.001015 
0.000129 
0.000130 
0.000133 
0.000132 
0.001149 
0.000130 
0.000132 
0.000129 
0.000130 
0.000133 
0.000128 
0.000132 
0.000137 
0.000143 
0.000130 
0.000130 
0.000131 
0.000130 
0.000144 
0.000142 
0.000129 
0.000132 
0.000131 
0.000230 
0.000128 
0.000130 
0.000129 
0.000130 
0.000132 
0.000130 
0.000142 
0.000130 
0.000130 
0.000130 
0.000133 
0.000133 
0.000131 
0.000143 
0.000131 
0.000116 
0.000115 
0.000115 
0.000118 
0.000120 
0.000115 
0.000114 
0.000114 
0.000116 
0.000116 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000114 
0.000116 
0.000116 
0.000118 
0.000116 
0.000132 
0.000115 
0.000114 
0.000183 
0.000115 
0.000126 
0.000117 
0.000116 
0.000116 
0.000115 
0.000116 
0.000115 
0.000127 
0.000149 
0.000117 
0.000119 
0.000114 
0.000119 
0.000115 
0.000115 
0.000119 
0.000116 
0.000135 
0.000117 
0.000125 
0.000116 
0.000113 
0.000114 
0.000124 
0.000120 
0.000118 
0.000116 
0.000114 
0.000114 
0.000125 
0.001008 
0.000115 
0.000115 
0.001025 
0.000116 
0.000119 
0.000146 
0.000114 
0.000114 
0.000124 
0.000125 
0.000136 
0.000123 
0.000123 
0.000125 
0.000135 
0.000123 
0.000127 
0.000123 
0.000124 
0.001079 
0.000126 
0.000125 
0.000126 
0.000129 
0.000123 
0.000124 
0.000123 
0.000122 
0.000137 
0.000123 
0.000135 
0.000124 
0.000126 
0.000126 
0.000125 
0.001036 
0.000126 
0.000126 
0.000127 
0.000126 
0.000122 
0.000125 
0.000123 
0.000127 
0.000124 
0.000126 
0.000140 
0.000127 
0.000135 
0.000137 
0.000125 
0.000124 
0.000127 
0.000126 
0.000126 
0.000127 
0.000230 
0.000122 
0.000123 
0.000127 
0.000134 
0.000130 
0.000123 
0.000122 
0.000124 
0.000127 
0.000125 
0.000124 
0.000124 
0.000127 
0.000125 
0.000128 
0.000119 
0.000109 
0.000110 
0.000109 
0.000112 
0.000111 
0.000111 
0.000113 
0.000115 
0.000110 
0.000110 
0.000111 
0.000111 
0.000113 
0.000119 
0.000110 
0.000119 
0.000120 
0.000112 
0.000111 
0.000109 
0.000111 
0.000109 
0.000112 
0.000914 
0.000119 
0.000110 
0.000120 
0.000110 
0.000109 
0.000111 
0.000108 
0.000120 
0.000112 
0.000129 
0.000109 
0.000121 
0.000111 
0.000110 
0.000954 
0.000111 
0.000110 
0.000112 
0.000109 
0.000119 
0.000109 
0.000119 
0.000108 
0.000118 
0.000109 
0.000109 
0.000112 
0.000111 
0.000110 
0.000112 
0.000109 
0.000111 
0.000111 
0.000110 
0.000110 
0.000109 
0.000110 
0.000121 
0.000109 
0.000143 
0.000146 
0.000143 
0.000144 
0.000142 
0.000141 
0.000141 
0.000142 
0.000154 
0.000141 
0.000141 
0.000144 
0.000143 
0.000141 
0.000140 
0.000142 
0.000146 
0.000143 
0.000144 
0.000146 
0.000142 
0.000142 
0.000140 
0.000142 
0.000143 
0.000140 
0.000154 
0.000142 
0.000142 
0.000141 
0.000140 
0.000141 
0.000145 
0.000218 
0.000143 
0.000143 
0.000142 
0.000140 
0.000142 
0.000142 
0.000141 
0.000141 
0.000142 
0.000141 
0.000140 
0.000140 
0.000141 
0.000142 
0.000153 
0.000144 
0.000145 
0.000158 
0.000142 
0.000140 
0.000142 
0.000144 
0.000141 
0.000154 
0.000142 
0.000141 
0.000141 
0.000140 
0.000154 
0.000142 
0.000138 
0.000135 
0.000133 
0.000135 
0.000137 
0.000131 
0.000135 
0.000131 
0.000136 
0.000131 
0.000133 
0.000131 
0.000144 
0.000132 
0.001056 
0.000132 
0.000135 
0.000135 
0.000134 
0.000133 
0.000133 
0.000132 
0.000131 
0.000132 
0.000132 
0.000135 
0.000133 
0.000145 
0.000133 
0.000135 
0.000133 
0.000134 
0.000135 
0.000135 
0.000133 
0.000147 
0.000136 
0.000132 
0.000131 
0.000134 
0.001017 
0.000132 
0.000132 
0.000133 
0.000135 
0.000132 
0.000132 
0.000133 
0.000143 
0.000135 
0.000136 
0.000136 
0.000131 
0.000133 
0.000133 
0.000132 
0.000132 
0.000133 
0.000131 
0.000134 
0.000133 
0.000131 
0.000131 
0.000132 
0.000122 
0.000126 
0.000170 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000119 
0.000117 
0.000122 
0.000126 
0.000116 
0.001092 
0.000117 
0.000119 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000120 
0.000118 
0.000118 
0.000116 
0.000130 
0.000117 
0.000115 
0.000116 
0.000116 
0.000117 
0.000121 
0.000119 
0.000116 
0.000117 
0.000128 
0.000119 
0.000118 
0.000119 
0.000128 
0.000116 
0.000119 
0.000116 
0.000117 
0.000127 
0.000128 
0.000117 
0.000126 
0.000119 
0.000120 
0.000118 
0.000120 
0.000118 
0.001115 
0.000119 
0.000118 
0.000118 
0.000116 
0.000116 
0.000117 
0.000116 
0.000118 
0.000118 

==> figs/source/moonlight12800_3.dat <==
0.000249 
0.000249 
0.000250 
0.000250 
0.000252 
0.000250 
0.000252 
0.000462 
0.000249 
0.000249 
0.000372 
0.000252 
0.000248 
0.000248 
0.000254 
0.000256 
0.000373 
0.000239 
0.000243 
0.000245 
0.000241 
0.000468 
0.000238 
0.000240 
0.000268 
0.000240 
0.000249 
0.000243 
0.000241 
0.000241 
0.000263 
0.000240 
0.000238 
0.000239 
0.000238 
0.000238 
0.000240 
0.000240 
0.000237 
0.000237 
0.000252 
0.000238 
0.000242 
0.000237 
0.000238 
0.000258 
0.000291 
0.000237 
0.000225 
0.000224 
0.000229 
0.000289 
0.000226 
0.000228 
0.000233 
0.000228 
0.000234 
0.000233 
0.000229 
0.000225 
0.000252 
0.000228 
0.000227 
0.000230 
0.000229 
0.000228 
0.000230 
0.000227 
0.000241 
0.000240 
0.000239 
0.000241 
0.000242 
0.000239 
0.000246 
0.000241 
0.000241 
0.000245 
0.000245 
0.000239 
0.000211 
0.000204 
0.000204 
0.000205 
0.000216 
0.000223 
0.000217 
0.000220 
0.000218 
0.000218 
0.000216 
0.000218 
0.000217 
0.000218 
0.000218 
0.000217 
0.000194 
0.000192 
0.000194 
0.000198 
0.000211 
0.000205 
0.000207 
0.000207 
0.000208 
0.000205 
0.000206 
0.000212 
0.000207 
0.000204 
0.000206 
0.000205 
0.000171 
0.000173 
0.000173 
0.000174 
0.000187 
0.000182 
0.000182 
0.000184 
0.000188 
0.000188 
0.000185 
0.000187 
0.000397 
0.000182 
0.000184 
0.000183 
0.000235 
0.000234 
0.000236 
0.000241 
0.000250 
0.000249 
0.000258 
0.000250 
0.000248 
0.000294 
0.000252 
0.000251 
0.000251 
0.000257 
0.000252 
0.000249 
0.000213 
0.000381 
0.000217 
0.000334 
0.000225 
0.000225 
0.000269 
0.000226 
0.000277 
0.000226 
0.000226 
0.000226 
0.000232 
0.000227 
0.000475 
0.000248 
0.000215 
0.000217 
0.000218 
0.000219 
0.000229 
0.000227 
0.000232 
0.000236 
0.000227 
0.000228 
0.000230 
0.000242 
0.000227 
0.000229 
0.000234 
0.000229 
0.000184 
0.000180 
0.000181 
0.000180 
0.000194 
0.000203 
0.000195 
0.000195 
0.000201 
0.000193 
0.000194 
0.000194 
0.000194 
0.000194 
0.000194 
0.000193 
0.000255 
0.000256 
0.000257 
0.000256 
0.000262 
0.000255 
0.000257 
0.000254 
0.000255 
0.000255 
0.000256 
0.000255 
0.000256 
0.000257 
0.000454 
0.000255 
0.000244 
0.000245 
0.000245 
0.000244 
0.000245 
0.000247 
0.000250 
0.000244 
0.000244 
0.000247 
0.000248 
0.000248 
0.000245 
0.000245 
0.000421 
0.000247 
0.000245 
0.000240 
0.000239 
0.000239 
0.000241 
0.000241 
0.000243 
0.000240 
0.000242 
0.000243 
0.000243 
0.000241 
0.000271 
0.000240 
0.000243 
0.000242 
0.000220 
0.000220 
0.000218 
0.000219 
0.000217 
0.000216 
0.000218 
0.000217 
0.000216 
0.000219 
0.000216 
0.000238 
0.000220 
0.000218 
0.000216 
0.000219 
0.000119 
0.000125 
0.000130 
0.000126 
0.000249 
0.000249 
0.000249 
0.000247 
0.000253 
0.000269 
0.000247 
0.000249 
0.000250 
0.000248 
0.000440 
0.000248 
0.000121 
0.000122 
0.000122 
0.000122 
0.000238 
0.000240 
0.000240 
0.000240 
0.000242 
0.000241 
0.000239 
0.000243 
0.000244 
0.000247 
0.000239 
0.000244 
0.000119 
0.000120 
0.000121 
0.000122 
0.000241 
0.000235 
0.000237 
0.000238 
0.000236 
0.000236 
0.000252 
0.000235 
0.000236 
0.000237 
0.000237 
0.000234 
0.000259 
0.000167 
0.000115 
0.000117 
0.000222 
0.000224 
0.000456 
0.000227 
0.000225 
0.000224 
0.000225 
0.000224 
0.000224 
0.000225 
0.000223 
0.000243 
0.000252 
0.000250 
0.000255 
0.000250 
0.000254 
0.000251 
0.000248 
0.000251 
0.000249 
0.000253 
0.000249 
0.000250 
0.000250 
0.000250 
0.000250 
0.000253 
0.000236 
0.000236 
0.000236 
0.000236 
0.000236 
0.000235 
0.000236 
0.000238 
0.000398 
0.000237 
0.000236 
0.000236 
0.000235 
0.000235 
0.000235 
0.000234 
0.000228 
0.000416 
0.000231 
0.000229 
0.000227 
0.000230 
0.000233 
0.000230 
0.000231 
0.000230 
0.000228 
0.000229 
0.000447 
0.000228 
0.000232 
0.000231 
0.000194 
0.000201 
0.000195 
0.000195 
0.000405 
0.000195 
0.000193 
0.000194 
0.000192 
0.000199 
0.000195 
0.000194 
0.000196 
0.000195 
0.000193 
0.000195 
0.000243 
0.000240 
0.000244 
0.000244 
0.000255 
0.000241 
0.000245 
0.000241 
0.000241 
0.000239 
0.000241 
0.000241 
0.000242 
0.000241 
0.000240 
0.000249 
0.000221 
0.000227 
0.000227 
0.000229 
0.000228 
0.000232 
0.000225 
0.000226 
0.000226 
0.000225 
0.000225 
0.000228 
0.000226 
0.000225 
0.000224 
0.000247 
0.000217 
0.000243 
0.000217 
0.000220 
0.000217 
0.000217 
0.000219 
0.000220 
0.000400 
0.000220 
0.000219 
0.000218 
0.000220 
0.000240 
0.000449 
0.000220 
0.000181 
0.000186 
0.000183 
0.000183 
0.000185 
0.000210 
0.000185 
0.000202 
0.000184 
0.000184 
0.000190 
0.000195 
0.000184 
0.000184 
0.000183 
0.000201 
0.000256 
0.000256 
0.000255 
0.000257 
0.000255 
0.000257 
0.000254 
0.000256 
0.000257 
0.000464 
0.000257 
0.000256 
0.000256 
0.000255 
0.000256 
0.000254 
0.000246 
0.000245 
0.000249 
0.000245 
0.000249 
0.000244 
0.000245 
0.000247 
0.000247 
0.000244 
0.000248 
0.000245 
0.000249 
0.000247 
0.000247 
0.000245 
0.000244 
0.000241 
0.000240 
0.000241 
0.000277 
0.000241 
0.000243 
0.000240 
0.000242 
0.000244 
0.000248 
0.000244 
0.000239 
0.000284 
0.000244 
0.000244 
0.000217 
0.000215 
0.000217 
0.000217 
0.000216 
0.000224 
0.000218 
0.000218 
0.000219 
0.000219 
0.000217 
0.000217 
0.000216 
0.000217 
0.000219 
0.000219 
0.000248 
0.000245 
0.000248 
0.000246 
0.000252 
0.000247 
0.000249 
0.000246 
0.000248 
0.000249 
0.000246 
0.000246 
0.000246 
0.000248 
0.000251 
0.000262 
0.000232 
0.000232 
0.000233 
0.000235 
0.000234 
0.000233 
0.000270 
0.000232 
0.000233 
0.000236 
0.000232 
0.000235 
0.000233 
0.000234 
0.000234 
0.000233 
0.000225 
0.000226 
0.000228 
0.000226 
0.000229 
0.000487 
0.000225 
0.000230 
0.000226 
0.000233 
0.000227 
0.000482 
0.000227 
0.000225 
0.000246 
0.000224 
0.000202 
0.000202 
0.000202 
0.000207 
0.000202 
0.000205 
0.000204 
0.000201 
0.000201 
0.000203 
0.000201 
0.000202 
0.000202 
0.000205 
0.000204 
0.000202 
0.000120 
0.000291 
0.000120 
0.000208 
0.000258 
0.000259 
0.000260 
0.000257 
0.000254 
0.000256 
0.000255 
0.000255 
0.000255 
0.000254 
0.000477 
0.000255 
0.000116 
0.000116 
0.000115 
0.000181 
0.000246 
0.000246 
0.000245 
0.000248 
0.000246 
0.000254 
0.000247 
0.000245 
0.000246 
0.000245 
0.000403 
0.000245 
0.000117 
0.000116 
0.000118 
0.000179 
0.000243 
0.000240 
0.000241 
0.000240 
0.000241 
0.000243 
0.000271 
0.000241 
0.000241 
0.000243 
0.000240 
0.000241 
0.000115 
0.000126 
0.000115 
0.000168 
0.000218 
0.000218 
0.000220 
0.000410 
0.000218 
0.000215 
0.000217 
0.000217 
0.000478 
0.000218 
0.000222 
0.000216 
0.000116 
0.000119 
0.000115 
0.000116 
0.000244 
0.000247 
0.000244 
0.000246 
0.000246 
0.000245 
0.000265 
0.000247 
0.000243 
0.000243 
0.000245 
0.000245 
0.000117 
0.000117 
0.000126 
0.000116 
0.000230 
0.000232 
0.000230 
0.000229 
0.000230 
0.000232 
0.000229 
0.000229 
0.000264 
0.000229 
0.000232 
0.000231 
0.000116 
0.000115 
0.000132 
0.000120 
0.000224 
0.000223 
0.000225 
0.000226 
0.000222 
0.000221 
0.000225 
0.000227 
0.000222 
0.000224 
0.000227 
0.000224 
0.000115 
0.000114 
0.000116 
0.000114 
0.000194 
0.000197 
0.000194 
0.000193 
0.000194 
0.000195 
0.000397 
0.000193 
0.000195 
0.000196 
0.000193 
0.000195 
0.000180 
0.000183 
0.000188 
0.000193 
0.000256 
0.000251 
0.000254 
0.000251 
0.000250 
0.000252 
0.000252 
0.000252 
0.000253 
0.000253 
0.000252 
0.000252 
0.000167 
0.000171 
0.000244 
0.000184 
0.000237 
0.000236 
0.000244 
0.000239 
0.000238 
0.000297 
0.000238 
0.000240 
0.000258 
0.000237 
0.000235 
0.000239 
0.000158 
0.000162 
0.000164 
0.000176 
0.000502 
0.000235 
0.000229 
0.000228 
0.000228 
0.000233 
0.000233 
0.000231 
0.000231 
0.000233 
0.000229 
0.000229 
0.000365 
0.000328 
0.000145 
0.000141 
0.000200 
0.000208 
0.000198 
0.000198 
0.000197 
0.000198 
0.000211 
0.000202 
0.000238 
0.000199 
0.000199 
0.000199 
0.000252 
0.000245 
0.000244 
0.000248 
0.000253 
0.000246 
0.000246 
0.000251 
0.000245 
0.000247 
0.000248 
0.000252 
0.000245 
0.000246 
0.000246 
0.000247 
0.000228 
0.000227 
0.000567 
0.000234 
0.000229 
0.000230 
0.000227 
0.000227 
0.000504 
0.000229 
0.000232 
0.000229 
0.000228 
0.000225 
0.000228 
0.000664 
0.000216 
0.000217 
0.000218 
0.000267 
0.000221 
0.000218 
0.000236 
0.000279 
0.000218 
0.000226 
0.000217 
0.000217 
0.000219 
0.000217 
0.000217 
0.000219 
0.000187 
0.000184 
0.000189 
0.000185 
0.000191 
0.000191 
0.000188 
0.000188 
0.000187 
0.000184 
0.000184 
0.000185 
0.000186 
0.000185 
0.000189 
0.000187 
0.000246 
0.000249 
0.000247 
0.000244 
0.000246 
0.000246 
0.000520 
0.000247 
0.000244 
0.000246 
0.000246 
0.000250 
0.000268 
0.000246 
0.000247 
0.000249 
0.000243 
0.000229 
0.000229 
0.000227 
0.000229 
0.000231 
0.000230 
0.000227 
0.000228 
0.000229 
0.000250 
0.000564 
0.000574 
0.000229 
0.000227 
0.000230 
0.000221 
0.000224 
0.000220 
0.000226 
0.000222 
0.000221 
0.000221 
0.000224 
0.000224 
0.000220 
0.000245 
0.000222 
0.000223 
0.000221 
0.000223 
0.000219 
0.000196 
0.000198 
0.000196 
0.000195 
0.000196 
0.000197 
0.000198 
0.000546 
0.000195 
0.000197 
0.000197 
0.000193 
0.000196 
0.000202 
0.000196 
0.000194 
0.000207 
0.000257 
0.000256 
0.000256 
0.000256 
0.000260 
0.000263 
0.000258 
0.000255 
0.000609 
0.000255 
0.000254 
0.000254 
0.000256 
0.000632 
0.000255 
0.000199 
0.000247 
0.000245 
0.000471 
0.000245 
0.000247 
0.000251 
0.000245 
0.000244 
0.000246 
0.000247 
0.000245 
0.000245 
0.000246 
0.000244 
0.000246 
0.000193 
0.000242 
0.000241 
0.000239 
0.000565 
0.000240 
0.000240 
0.000241 
0.000240 
0.000249 
0.000241 
0.000245 
0.000240 
0.000240 
0.000240 
0.000240 
0.000180 
0.000221 
0.000221 
0.000218 
0.000218 
0.000217 
0.000482 
0.000244 
0.000218 
0.000217 
0.000218 
0.000226 
0.000216 
0.000219 
0.000220 
0.000216 
0.000246 
0.000245 
0.000245 
0.000245 
0.000242 
0.000241 
0.000245 
0.000255 
0.000245 
0.000244 
0.000246 
0.000250 
0.000244 
0.000245 
0.000244 
0.000243 
0.000236 
0.000237 
0.000510 
0.000237 
0.000236 
0.000236 
0.000239 
0.000240 
0.000236 
0.000240 
0.000243 
0.000240 
0.000237 
0.000468 
0.000239 
0.000237 
0.000220 
0.000221 
0.000224 
0.000220 
0.000226 
0.000222 
0.000226 
0.000221 
0.000223 
0.000221 
0.000225 
0.000219 
0.000241 
0.000221 
0.000221 
0.000219 
0.000210 
0.000209 
0.000211 
0.000211 
0.000209 
0.000209 
0.000210 
0.000275 
0.000209 
0.000208 
0.000208 
0.000216 
0.000208 
0.000210 
0.000209 
0.000229 
0.000249 
0.000274 
0.000273 
0.000252 
0.000250 
0.000252 
0.000254 
0.000251 
0.000253 
0.000252 
0.000252 
0.000597 
0.000254 
0.000251 
0.000249 
0.000253 
0.000239 
0.000244 
0.000236 
0.000530 
0.000239 
0.000236 
0.000236 
0.000240 
0.000236 
0.000258 
0.000238 
0.000256 
0.000238 
0.000237 
0.000235 
0.000235 
0.000231 
0.000232 
0.000228 
0.000234 
0.000229 
0.000229 
0.000231 
0.000228 
0.000233 
0.000230 
0.000237 
0.000232 
0.000232 
0.000234 
0.000228 
0.000232 
0.000205 
0.000206 
0.000203 
0.000206 
0.000203 
0.000205 
0.000209 
0.000204 
0.000204 
0.000203 
0.000204 
0.000205 
0.000203 
0.000205 
0.000205 
0.000494 
0.000250 
0.000250 
0.000252 
0.000252 
0.000251 
0.000253 
0.000253 
0.000251 
0.000252 
0.000250 
0.000250 
0.000251 
0.000251 
0.000249 
0.000252 
0.000275 
0.000235 
0.000236 
0.000238 
0.000237 
0.000238 
0.000238 
0.000239 
0.000238 
0.000257 
0.000236 
0.000235 
0.000236 
0.000236 
0.000238 
0.000236 
0.000242 
0.000230 
0.000644 
0.000253 
0.000252 
0.000232 
0.000247 
0.000229 
0.000285 
0.000233 
0.000229 
0.000230 
0.000228 
0.000228 
0.000230 
0.000508 
0.000230 
0.000205 
0.000206 
0.000204 
0.000208 
0.000203 
0.000207 
0.000204 
0.000204 
0.000204 
0.000206 
0.000204 
0.000205 
0.000206 
0.000207 
0.000204 
0.000206 
0.000254 
0.000251 
0.000251 
0.000249 
0.000252 
0.000255 
0.000256 
0.000257 
0.000251 
0.000598 
0.000251 
0.000253 
0.000252 
0.000563 
0.000251 
0.000252 
0.000237 
0.000241 
0.000235 
0.000235 
0.000237 
0.000235 
0.000236 
0.000294 
0.000236 
0.000272 
0.000240 
0.000241 
0.000238 
0.000243 
0.000238 
0.000237 
0.000230 
0.000229 
0.000230 
0.000230 
0.000231 
0.000231 
0.000228 
0.000228 
0.000250 
0.000231 
0.000229 
0.000236 
0.000230 
0.000229 
0.000234 
0.000231 
0.000202 
0.000199 
0.000219 
0.000200 
0.000202 
0.000560 
0.000199 
0.000199 
0.000199 
0.000200 
0.000200 
0.000199 
0.000199 
0.000201 
0.000199 
0.000201 
0.000241 
0.000240 
0.000245 
0.000241 
0.000248 
0.000266 
0.000243 
0.000240 
0.000242 
0.000241 
0.000241 
0.000264 
0.000242 
0.000265 
0.000586 
0.000244 
0.000223 
0.000222 
0.000223 
0.000221 
0.000222 
0.000222 
0.000225 
0.000224 
0.000225 
0.000225 
0.000224 
0.000222 
0.000223 
0.000564 
0.000226 
0.000223 
0.000494 
0.000214 
0.000213 
0.000216 
0.000214 
0.000234 
0.000214 
0.000214 
0.000215 
0.000213 
0.000214 
0.000216 
0.000273 
0.000215 
0.000216 
0.000217 
0.000182 
0.000197 
0.000183 
0.000179 
0.000180 
0.000183 
0.000180 
0.000180 
0.000503 
0.000181 
0.000178 
0.000177 
0.000180 
0.000178 
0.000532 
0.000186 
0.000164 
0.000163 
0.000165 
0.000162 
0.000249 
0.000250 
0.000249 
0.000624 
0.000255 
0.000253 
0.000251 
0.000250 
0.000255 
0.000256 
0.000252 
0.000250 
0.000149 
0.000149 
0.000150 
0.000152 
0.000237 
0.000237 
0.000236 
0.000238 
0.000236 
0.000239 
0.000241 
0.000260 
0.000235 
0.000237 
0.000236 
0.000235 
0.000141 
0.000144 
0.000141 
0.000144 
0.000232 
0.000230 
0.000230 
0.000229 
0.000252 
0.000228 
0.000228 
0.000229 
0.000250 
0.000229 
0.000233 
0.000232 
0.000134 
0.000134 
0.000133 
0.000176 
0.000216 
0.000215 
0.000215 
0.000218 
0.000563 
0.000215 
0.000216 
0.000217 
0.000223 
0.000244 
0.000217 
0.000495 
0.000246 
0.000250 
0.000245 
0.000248 
0.000246 
0.000249 
0.000246 
0.000252 
0.000250 
0.000245 
0.000248 
0.000246 
0.000246 
0.000248 
0.000249 
0.000252 
0.000225 
0.000229 
0.000228 
0.000226 
0.000228 
0.000226 
0.000226 
0.000246 
0.000226 
0.000226 
0.000283 
0.000247 
0.000227 
0.000226 
0.000228 
0.000230 
0.000218 
0.000219 
0.000220 
0.000217 
0.000218 
0.000216 
0.000217 
0.000218 
0.000217 
0.000267 
0.000220 
0.000216 
0.000219 
0.000218 
0.000217 
0.000217 
0.000229 
0.000179 
0.000179 
0.000179 
0.000183 
0.000179 
0.000184 
0.000178 
0.000179 
0.000178 
0.000180 
0.000179 
0.000184 
0.000183 
0.000181 
0.000183 
0.000210 
0.000245 
0.000255 
0.000257 
0.000254 
0.000251 
0.000254 
0.000253 
0.000695 
0.000252 
0.000256 
0.000260 
0.000252 
0.000259 
0.000260 
0.000258 
0.000202 
0.000243 
0.000523 
0.000249 
0.000245 
0.000245 
0.000247 
0.000246 
0.000250 
0.000543 
0.000248 
0.000244 
0.000243 
0.000247 
0.000245 
0.000243 
0.000218 
0.000251 
0.000242 
0.000242 
0.000249 
0.000242 
0.000276 
0.000244 
0.000241 
0.000249 
0.000244 
0.000245 
0.000242 
0.000243 
0.000244 
0.000242 
0.000193 
0.000230 
0.000231 
0.000598 
0.000231 
0.000232 
0.000235 
0.000233 
0.000230 
0.000231 
0.000252 
0.000233 
0.000232 
0.000230 
0.000229 
0.000530 
0.000246 
0.000247 
0.000268 
0.000248 
0.000245 
0.000247 
0.000246 
0.000245 
0.000248 
0.000249 
0.000262 
0.000245 
0.000254 
0.000246 
0.000245 
0.000247 
0.000273 
0.000233 
0.000232 
0.000231 
0.000230 
0.000231 
0.000590 
0.000237 
0.000232 
0.000230 
0.000230 
0.000231 
0.000233 
0.000231 
0.000230 
0.000233 
0.000228 
0.000226 
0.000225 
0.000256 
0.000224 
0.000223 
0.000224 
0.000225 
0.000225 
0.000223 
0.000223 
0.000225 
0.000245 
0.000224 
0.000224 
0.000225 
0.000197 
0.000202 
0.000197 
0.000198 
0.000199 
0.000200 
0.000201 
0.000197 
0.000196 
0.000198 
0.000196 
0.000196 
0.000197 
0.000197 
0.000197 
0.000217 
0.000127 
0.000116 
0.000116 
0.000119 
0.000242 
0.000243 
0.000241 
0.000243 
0.000246 
0.000243 
0.000265 
0.000579 
0.000242 
0.000242 
0.000242 
0.000242 
0.000116 
0.000152 
0.000116 
0.000117 
0.000231 
0.000575 
0.000228 
0.000236 
0.000229 
0.000229 
0.000250 
0.000230 
0.000230 
0.000711 
0.000229 
0.000228 
0.000116 
0.000422 
0.000115 
0.000118 
0.000225 
0.000226 
0.000228 
0.000223 
0.000226 
0.000223 
0.000222 
0.000226 
0.000227 
0.000224 
0.000224 
0.000226 
0.000116 
0.000116 
0.000116 
0.000118 
0.000199 
0.000201 
0.000201 
0.000201 
0.000204 
0.000199 
0.000202 
0.000209 
0.000199 
0.000199 
0.000202 
0.000208 
0.000241 
0.000242 
0.000241 
0.000241 
0.000239 
0.000668 
0.000242 
0.000243 
0.000241 
0.000245 
0.000246 
0.000240 
0.000243 
0.000243 
0.000242 
0.000243 
0.000227 
0.000229 
0.000227 
0.000227 
0.000226 
0.000227 
0.000226 
0.000226 
0.000228 
0.000227 
0.000226 
0.000230 
0.000230 
0.000228 
0.000225 
0.000226 
0.000221 
0.000220 
0.000218 
0.000241 
0.000221 
0.000220 
0.000219 
0.000223 
0.000219 
0.000219 
0.000219 
0.000228 
0.000219 
0.000220 
0.000218 
0.000223 
0.000199 
0.000200 
0.000201 
0.000199 
0.000200 
0.000267 
0.000203 
0.000201 
0.000203 
0.000202 
0.000200 
0.000202 
0.000204 
0.000201 
0.000199 
0.000202 
0.000248 
0.000249 
0.000249 
0.000250 
0.000252 
0.000251 
0.000253 
0.000246 
0.000249 
0.000565 
0.000250 
0.000251 
0.000251 
0.000272 
0.000251 
0.000249 
0.000233 
0.000233 
0.000256 
0.000248 
0.000234 
0.000236 
0.000240 
0.000234 
0.000234 
0.000234 
0.000235 
0.000237 
0.000234 
0.000235 
0.000236 
0.000261 
0.000228 
0.000229 
0.000226 
0.000226 
0.000228 
0.000249 
0.000250 
0.000229 
0.000231 
0.000226 
0.000226 
0.000227 
0.000227 
0.000248 
0.000229 
0.000225 
0.000215 
0.000212 
0.000210 
0.000212 
0.000209 
0.000213 
0.000211 
0.000211 
0.000211 
0.000212 
0.000210 
0.000210 
0.000229 
0.000211 
0.000211 
0.000210 
0.000122 
0.000118 
0.000125 
0.000118 
0.000721 
0.000251 
0.000254 
0.000251 
0.000251 
0.000252 
0.000251 
0.000255 
0.000252 
0.000251 
0.000254 
0.000252 
0.000126 
0.000123 
0.000118 
0.000125 
0.000238 
0.000239 
0.000242 
0.000237 
0.000237 
0.000239 
0.000236 
0.000238 
0.000239 
0.000238 
0.000237 
0.000239 
0.000156 
0.000115 
0.000116 
0.000116 
0.000230 
0.000232 
0.000233 
0.000234 
0.000669 
0.001005 
0.000648 
0.000569 
0.000231 
0.000235 
0.000237 
0.000236 
0.000117 
0.000117 
0.000117 
0.000126 
0.000227 
0.000208 
0.000208 
0.000209 
0.000211 
0.000209 
0.000211 
0.000227 
0.000211 
0.000208 
0.000207 
0.000207 
0.000250 
0.000252 
0.000250 
0.000250 
0.000251 
0.000249 
0.000249 
0.000248 
0.000248 
0.000252 
0.000250 
0.000248 
0.000250 
0.000248 
0.000248 
0.000250 
0.000237 
0.000242 
0.000234 
0.000236 
0.000237 
0.000236 
0.000234 
0.000236 
0.000234 
0.000756 
0.000233 
0.000236 
0.000236 
0.000248 
0.000234 
0.000234 
0.000233 
0.000227 
0.000229 
0.000236 
0.000227 
0.000229 
0.000229 
0.000228 
0.000235 
0.000228 
0.000642 
0.000228 
0.000228 
0.000230 
0.000231 
0.000229 
0.000215 
0.000217 
0.000215 
0.000220 
0.000216 
0.000629 
0.000217 
0.000214 
0.000215 
0.000217 
0.000223 
0.000602 
0.000217 
0.000216 
0.000214 
0.000215 
0.000240 
0.000252 
0.000250 
0.000253 
0.000720 
0.000249 
0.000251 
0.000254 
0.000251 
0.000251 
0.000251 
0.000252 
0.000252 
0.000250 
0.000249 
0.000251 
0.000227 
0.000239 
0.000239 
0.000237 
0.000258 
0.000239 
0.000237 
0.000236 
0.000239 
0.000239 
0.000239 
0.000235 
0.000240 
0.000237 
0.000236 
0.000236 
0.000220 
0.000229 
0.000232 
0.000232 
0.000232 
0.000228 
0.000230 
0.000229 
0.000252 
0.000725 
0.000240 
0.000230 
0.000229 
0.000230 
0.000235 
0.000230 
0.000195 
0.000202 
0.000202 
0.000202 
0.000201 
0.000202 
0.000201 
0.000203 
0.000203 
0.000203 
0.000202 
0.000206 
0.000205 
0.000204 
0.000204 
0.000204 
0.000138 
0.000136 
0.000491 
0.000143 
0.000252 
0.000253 
0.000257 
0.000250 
0.000256 
0.000254 
0.000251 
0.000249 
0.000274 
0.000253 
0.000252 
0.000253 
0.000136 
0.000134 
0.000133 
0.000139 
0.000235 
0.000238 
0.000236 
0.000234 
0.000233 
0.000234 
0.000651 
0.000235 
0.000255 
0.000236 
0.000235 
0.000260 
0.000141 
0.000128 
0.000133 
0.000143 
0.000228 
0.000233 
0.000229 
0.000229 
0.000229 
0.000229 
0.000230 
0.000228 
0.000243 
0.000229 
0.000229 
0.000228 
0.000129 
0.000119 
0.000117 
0.000126 
0.000208 
0.000224 
0.000205 
0.000224 
0.000204 
0.000207 
0.000206 
0.000206 
0.000206 
0.000209 
0.000206 
0.000205 
0.000247 
0.000246 
0.000245 
0.000245 
0.000247 
0.000244 
0.000253 
0.000246 
0.000268 
0.000680 
0.000248 
0.000247 
0.000249 
0.000248 
0.000246 
0.000246 
0.000229 
0.000232 
0.000230 
0.000229 
0.000233 
0.000229 
0.000507 
0.000234 
0.000231 
0.000231 
0.000251 
0.000229 
0.000230 
0.000233 
0.000228 
0.000230 
0.000224 
0.000225 
0.000223 
0.000244 
0.000224 
0.000224 
0.000231 
0.000223 
0.000223 
0.000227 
0.000225 
0.000244 
0.000223 
0.000224 
0.000225 
0.000644 
0.000193 
0.000195 
0.000193 
0.000195 
0.000194 
0.000195 
0.000195 
0.000195 
0.000195 
0.000193 
0.000192 
0.000197 
0.000195 
0.000193 
0.000194 
0.000193 
0.000241 
0.000240 
0.000239 
0.000660 
0.000241 
0.000243 
0.000241 
0.000240 
0.000244 
0.000267 
0.000240 
0.000240 
0.000246 
0.000242 
0.000240 
0.000242 
0.000219 
0.000658 
0.000226 
0.000222 
0.000220 
0.000219 
0.000221 
0.000609 
0.000222 
0.000220 
0.000221 
0.000220 
0.000219 
0.000222 
0.000219 
0.000221 
0.000212 
0.000213 
0.000215 
0.000212 
0.000212 
0.000212 
0.000269 
0.000213 
0.000212 
0.000212 
0.000212 
0.000213 
0.000213 
0.000213 
0.000212 
0.000215 
0.000188 
0.000190 
0.000189 
0.000191 
0.000207 
0.000192 
0.000191 
0.000193 
0.000192 
0.000188 
0.000189 
0.000193 
0.000190 
0.000188 
0.000191 
0.000192 
0.000246 
0.000249 
0.000268 
0.000248 
0.000249 
0.000247 
0.000250 
0.000246 
0.000244 
0.000246 
0.000244 
0.000248 
0.000249 
0.000245 
0.000246 
0.000269 
0.000232 
0.000229 
0.000229 
0.000631 
0.000229 
0.000230 
0.000229 
0.000232 
0.000230 
0.000302 
0.000231 
0.000230 
0.000232 
0.000231 
0.000228 
0.000235 
0.000223 
0.000273 
0.000223 
0.000224 
0.000223 
0.000225 
0.000228 
0.000228 
0.000225 
0.000226 
0.000226 
0.000235 
0.000223 
0.000246 
0.000223 
0.000225 
0.000202 
0.000200 
0.000200 
0.000211 
0.000202 
0.000202 
0.000201 
0.000204 
0.000204 
0.000200 
0.000204 
0.000200 
0.000201 
0.000200 
0.000203 
0.000201 
0.000314 
0.000115 
0.000117 
0.000128 
0.000252 
0.000276 
0.000252 
0.000253 
0.000254 
0.000253 
0.000253 
0.000276 
0.000252 
0.000256 
0.000252 
0.000254 
0.000115 
0.000115 
0.000115 
0.000115 
0.000243 
0.000243 
0.000242 
0.000243 
0.000717 
0.000243 
0.000244 
0.000635 
0.000244 
0.000243 
0.000246 
0.000247 
0.000117 
0.000115 
0.000116 
0.000116 
0.000262 
0.000238 
0.000240 
0.000240 
0.000239 
0.000238 
0.000237 
0.000239 
0.000237 
0.000241 
0.000237 
0.000258 
0.000114 
0.000118 
0.000115 
0.000119 
0.000214 
0.000216 
0.000215 
0.000213 
0.000217 
0.000215 
0.000216 
0.000218 
0.000215 
0.000214 
0.000214 
0.000214 
0.000257 
0.000254 
0.000256 
0.000259 
0.000254 
0.000256 
0.000256 
0.000255 
0.000257 
0.000256 
0.000253 
0.000256 
0.000258 
0.000257 
0.000255 
0.000259 
0.000249 
0.000248 
0.000248 
0.000249 
0.000247 
0.000247 
0.000249 
0.000248 
0.000247 
0.000251 
0.000665 
0.000245 
0.000246 
0.000249 
0.000248 
0.000268 
0.000650 
0.000241 
0.000240 
0.000264 
0.000244 
0.000243 
0.000716 
0.000242 
0.000243 
0.000244 
0.000244 
0.000240 
0.000241 
0.000245 
0.000242 
0.000633 
0.000220 
0.000247 
0.000243 
0.000821 
0.000221 
0.000222 
0.000222 
0.000221 
0.000221 
0.000220 
0.000223 
0.000222 
0.000224 
0.000220 
0.000220 
0.000220 
0.000174 
0.000186 
0.000224 
0.000239 
0.000245 
0.000245 
0.000248 
0.000245 
0.000244 
0.000246 
0.000248 
0.000246 
0.000244 
0.000245 
0.000245 
0.000246 
0.000169 
0.000200 
0.000192 
0.000223 
0.000227 
0.000228 
0.000227 
0.000234 
0.000227 
0.000234 
0.000227 
0.000229 
0.000228 
0.000229 
0.000229 
0.000228 
0.000166 
0.000195 
0.000192 
0.000217 
0.000228 
0.000227 
0.000227 
0.000231 
0.000225 
0.000226 
0.000227 
0.000620 
0.000227 
0.000241 
0.000229 
0.000228 
0.000155 
0.000167 
0.000178 
0.000213 
0.000215 
0.000215 
0.000214 
0.000214 
0.000216 
0.000213 
0.000214 
0.000213 
0.000215 
0.000215 
0.000213 
0.000214 
0.000159 
0.000169 
0.000160 
0.000171 
0.000250 
0.000249 
0.000252 
0.000253 
0.000250 
0.000254 
0.000253 
0.000695 
0.000248 
0.000248 
0.000255 
0.000250 
0.000149 
0.000152 
0.000152 
0.000165 
0.000238 
0.000240 
0.000259 
0.000243 
0.000242 
0.000241 
0.000237 
0.000244 
0.000262 
0.000240 
0.000238 
0.000240 
0.000151 
0.000148 
0.000148 
0.000158 
0.000232 
0.000233 
0.000254 
0.000237 
0.000233 
0.000236 
0.000234 
0.000236 
0.000232 
0.000235 
0.000235 
0.000235 
0.000133 
0.000139 
0.000147 
0.000145 
0.000217 
0.000218 
0.000627 
0.000221 
0.000222 
0.000218 
0.000223 
0.000218 
0.000220 
0.000222 
0.000855 
0.000221 
0.000209 
0.000230 
0.000238 
0.000252 
0.000250 
0.000251 
0.000253 
0.000250 
0.000249 
0.000251 
0.000256 
0.000250 
0.000732 
0.000253 
0.000251 
0.000250 
0.000195 
0.000224 
0.000246 
0.000237 
0.000243 
0.000242 
0.000238 
0.000239 
0.000238 
0.000240 
0.000236 
0.000241 
0.000238 
0.000260 
0.000237 
0.000241 
0.000192 
0.000213 
0.000230 
0.000235 
0.000234 
0.000234 
0.000233 
0.000235 
0.000232 
0.000233 
0.000237 
0.000234 
0.000256 
0.000237 
0.000235 
0.000232 
0.000183 
0.000208 
0.000220 
0.000221 
0.000224 
0.000645 
0.000221 
0.000223 
0.000221 
0.000224 
0.000221 
0.000223 
0.000220 
0.000223 
0.000226 
0.000221 
0.000222 
0.000250 
0.000251 
0.000257 
0.000252 
0.000251 
0.000251 
0.000253 
0.000251 
0.000249 
0.000254 
0.000249 
0.000249 
0.000251 
0.000251 
0.000249 
0.000213 
0.000245 
0.000237 
0.000235 
0.000251 
0.000257 
0.000297 
0.000235 
0.000236 
0.000236 
0.000238 
0.000236 
0.000242 
0.000238 
0.000236 
0.000235 
0.000207 
0.000231 
0.000233 
0.000236 
0.000229 
0.000229 
0.000231 
0.000681 
0.000231 
0.000229 
0.000229 
0.000231 
0.000231 
0.000696 
0.000230 
0.000228 
0.000192 
0.000213 
0.000214 
0.000213 
0.000213 
0.000232 
0.000216 
0.000213 
0.000214 
0.000214 
0.000214 
0.000216 
0.000213 
0.000215 
0.000213 
0.000213 
0.000249 
0.000247 
0.000248 
0.000247 
0.000245 
0.000246 
0.000250 
0.000249 
0.000247 
0.000781 
0.000270 
0.000246 
0.000249 
0.000246 
0.000247 
0.000248 
0.000230 
0.000231 
0.000230 
0.000230 
0.000232 
0.000231 
0.000237 
0.000232 
0.000724 
0.000236 
0.000230 
0.000235 
0.000231 
0.000252 
0.000667 
0.000230 
0.000226 
0.000224 
0.000223 
0.000227 
0.000223 
0.000246 
0.000230 
0.000222 
0.000244 
0.000228 
0.000223 
0.000225 
0.000228 
0.000223 
0.000223 
0.000227 
0.000211 
0.000211 
0.000211 
0.000214 
0.000211 
0.000211 
0.000211 
0.000215 
0.000213 
0.000214 
0.000210 
0.000213 
0.000219 
0.000231 
0.000232 
0.000212 
0.000146 
0.000153 
0.000159 
0.000176 
0.000251 
0.000252 
0.000249 
0.000252 
0.000254 
0.000252 
0.000253 
0.000251 
0.000250 
0.000254 
0.000249 
0.000304 
0.000139 
0.000151 
0.000153 
0.000170 
0.000240 
0.000241 
0.000240 
0.000243 
0.000242 
0.000242 
0.000241 
0.000246 
0.000240 
0.000239 
0.000241 
0.000240 
0.000586 
0.000151 
0.000151 
0.000166 
0.000237 
0.000236 
0.000257 
0.000236 
0.000238 
0.000234 
0.000235 
0.000237 
0.000238 
0.000235 
0.000236 
0.000726 
0.000136 
0.000140 
0.000142 
0.000158 
0.000200 
0.000698 
0.000203 
0.000204 
0.000201 
0.000200 
0.000200 
0.000200 
0.000202 
0.000200 
0.000199 
0.000219 
0.000255 
0.000250 
0.000260 
0.000256 
0.000253 
0.000250 
0.000251 
0.000252 
0.000252 
0.000251 
0.000259 
0.000250 
0.000255 
0.000249 
0.000251 
0.000249 
0.000237 
0.000804 
0.000235 
0.000700 
0.000235 
0.000238 
0.000238 
0.000236 
0.000237 
0.000236 
0.000240 
0.000254 
0.000236 
0.000237 
0.001098 
0.000237 
0.000236 
0.000238 
0.000234 
0.000232 
0.000234 
0.000231 
0.000232 
0.000233 
0.000232 
0.000234 
0.000234 
0.000234 
0.000231 
0.000234 
0.000233 
0.000235 
0.000936 
0.000214 
0.000213 
0.000214 
0.000212 
0.000214 
0.000260 
0.000232 
0.000214 
0.000214 
0.000212 
0.000236 
0.000212 
0.000258 
0.000213 
0.000213 
0.000255 
0.000253 
0.000251 
0.000252 
0.000251 
0.000251 
0.000251 
0.000250 
0.000252 
0.000251 
0.000250 
0.000251 
0.000257 
0.000256 
0.000250 
0.001118 
0.000235 
0.000235 
0.000238 
0.000238 
0.000238 
0.000238 
0.000237 
0.000237 
0.000236 
0.000239 
0.000239 
0.000237 
0.000236 
0.000236 
0.000235 
0.000240 
0.000229 
0.000231 
0.000229 
0.000230 
0.000230 
0.000246 
0.000249 
0.000230 
0.000228 
0.000232 
0.000231 
0.000230 
0.000232 
0.000229 
0.000229 
0.000231 
0.000195 
0.000194 
0.000192 
0.000194 
0.000241 
0.000700 
0.000655 
0.000194 
0.000193 
0.000193 
0.000194 
0.000276 
0.000213 
0.000194 
0.000194 
0.000193 
0.000276 
0.000254 
0.000257 
0.000275 
0.000251 
0.000252 
0.000251 
0.000254 
0.000932 
0.000253 
0.000259 
0.000251 
0.000252 
0.000250 
0.000252 
0.000258 
0.000248 
0.000246 
0.000782 
0.000247 
0.000246 
0.000245 
0.000247 
0.000247 
0.000245 
0.000249 
0.000251 
0.000247 
0.000248 
0.000249 
0.000249 
0.000245 
0.000256 
0.000242 
0.000243 
0.000242 
0.000242 
0.000245 
0.000243 
0.000243 
0.000245 
0.000245 
0.000244 
0.000250 
0.000244 
0.000249 
0.000248 
0.000244 
0.000231 
0.000235 
0.000231 
0.000661 
0.000232 
0.000231 
0.000233 
0.000231 
0.000232 
0.000232 
0.000230 
0.000232 
0.000232 
0.000253 
0.000231 
0.000231 
0.000171 
0.000199 
0.000213 
0.000252 
0.000252 
0.000248 
0.000248 
0.000249 
0.000247 
0.000247 
0.000246 
0.000250 
0.000248 
0.000250 
0.000248 
0.000256 
0.000162 
0.000189 
0.000195 
0.000254 
0.000238 
0.000234 
0.000236 
0.000233 
0.000233 
0.000232 
0.000233 
0.000236 
0.000232 
0.000235 
0.000235 
0.000233 
0.000158 
0.000661 
0.000202 
0.000236 
0.000230 
0.000231 
0.000228 
0.000230 
0.000227 
0.000234 
0.000226 
0.000236 
0.000455 
0.000226 
0.000225 
0.000226 
0.000136 
0.000168 
0.000180 
0.000202 
0.000202 
0.000201 
0.000200 
0.000201 
0.000201 
0.000201 
0.000204 
0.000202 
0.000204 
0.000204 
0.000204 
0.000204 
0.000270 
0.000245 
0.000248 
0.000248 
0.000814 
0.000247 
0.000246 
0.000245 
0.000247 
0.000267 
0.000246 
0.000245 
0.000246 
0.000247 
0.000245 
0.000245 
0.000233 
0.000232 
0.000713 
0.000235 
0.000233 
0.000234 
0.000237 
0.000233 
0.000232 
0.000232 
0.000233 
0.000233 
0.000232 
0.000234 
0.000236 
0.000238 
0.000231 
0.000230 
0.000229 
0.000229 
0.000228 
0.000228 
0.000229 
0.000228 
0.000228 
0.000280 
0.000229 
0.000255 
0.000229 
0.000229 
0.000230 
0.000230 
0.000210 
0.000233 
0.000214 
0.000213 
0.000211 
0.000211 
0.000212 
0.000212 
0.000211 
0.000217 
0.000216 
0.000214 
0.000214 
0.000213 
0.000217 
0.000212 
0.000642 
0.000246 
0.000245 
0.000248 
0.000273 
0.000248 
0.000249 
0.000246 
0.000245 
0.000255 
0.000245 
0.000248 
0.000246 
0.000247 
0.000248 
0.000251 
0.000226 
0.000228 
0.000227 
0.000229 
0.000228 
0.000229 
0.000226 
0.000227 
0.000230 
0.000231 
0.000227 
0.000228 
0.000227 
0.000248 
0.000243 
0.000657 
0.000237 
0.000218 
0.000218 
0.000218 
0.000219 
0.000238 
0.000217 
0.000725 
0.000217 
0.000218 
0.000219 
0.000287 
0.000221 
0.000217 
0.000217 
0.000218 
0.000189 
0.000736 
0.000175 
0.000174 
0.000178 
0.000173 
0.000175 
0.000176 
0.000173 
0.000174 
0.000173 
0.000173 
0.000174 
0.000174 
0.000175 
0.000181 
0.000246 
0.000247 
0.000247 
0.000252 
0.000249 
0.000246 
0.000245 
0.000246 
0.000250 
0.000246 
0.000250 
0.000251 
0.000252 
0.000250 
0.000251 
0.000253 
0.000230 
0.000231 
0.000232 
0.000231 
0.000230 
0.000232 
0.000229 
0.000231 
0.000231 
0.000233 
0.000238 
0.000232 
0.000253 
0.000232 
0.000234 
0.000231 
0.000226 
0.000228 
0.000226 
0.000247 
0.000225 
0.000231 
0.000232 
0.000227 
0.000226 
0.000227 
0.000246 
0.000227 
0.000228 
0.000226 
0.000227 
0.000227 
0.000203 
0.000203 
0.000821 
0.000205 
0.000201 
0.000201 
0.000209 
0.000208 
0.000205 
0.000204 
0.000266 
0.000204 
0.000208 
0.000202 
0.000207 
0.000202 
0.000247 
0.000246 
0.000268 
0.000246 
0.000250 
0.000247 
0.000247 
0.000244 
0.000247 
0.000245 
0.000246 
0.000774 
0.000244 
0.000248 
0.000246 
0.000258 
0.000232 
0.000236 
0.000233 
0.000255 
0.000244 
0.000232 
0.000753 
0.000232 
0.000233 
0.000235 
0.000233 
0.000234 
0.000238 
0.000232 
0.000233 
0.000235 
0.000231 
0.000789 
0.000230 
0.000229 
0.000230 
0.000228 
0.000228 
0.000228 
0.000227 
0.000232 
0.000227 
0.000228 
0.000726 
0.000295 
0.000228 
0.000230 
0.000206 
0.000200 
0.000202 
0.000203 
0.000204 
0.000203 
0.000199 
0.000200 
0.000201 
0.000201 
0.000200 
0.000201 
0.000199 
0.000201 
0.000201 
0.000212 
0.000269 
0.000247 
0.000248 
0.000245 
0.000245 
0.000246 
0.000269 
0.000245 
0.001039 
0.000269 
0.000249 
0.000245 
0.000247 
0.000249 
0.000246 
0.000248 
0.000248 
0.000227 
0.000226 
0.000228 
0.000248 
0.000226 
0.000226 
0.001027 
0.000228 
0.000228 
0.000227 
0.000229 
0.000229 
0.000233 
0.000227 
0.000240 
0.000218 
0.000219 
0.000222 
0.000219 
0.000219 
0.000240 
0.000220 
0.000219 
0.000217 
0.000219 
0.000221 
0.000222 
0.000780 
0.000221 
0.000220 
0.000225 
0.000179 
0.000179 
0.000183 
0.000782 
0.000181 
0.000179 
0.000181 
0.000182 
0.000179 
0.000179 
0.000185 
0.000181 
0.000179 
0.000180 
0.000178 
0.000180 
0.000249 
0.000245 
0.000250 
0.000247 
0.000247 
0.000245 
0.000249 
0.000260 
0.000262 
0.000260 
0.000245 
0.000246 
0.000246 
0.000258 
0.000250 
0.000245 
0.000230 
0.000230 
0.000228 
0.000227 
0.000229 
0.000226 
0.000231 
0.000246 
0.000249 
0.000240 
0.000226 
0.000248 
0.000228 
0.000227 
0.000229 
0.000249 
0.000220 
0.000224 
0.000217 
0.000220 
0.000219 
0.000217 
0.000229 
0.000237 
0.000324 
0.000218 
0.000218 
0.000217 
0.000224 
0.000218 
0.000217 
0.000217 
0.000199 
0.000197 
0.000181 
0.000196 
0.000182 
0.000198 
0.000192 
0.000190 
0.000191 
0.000182 
0.000180 
0.000183 
0.000184 
0.000181 
0.000193 
0.000180 
0.000169 
0.000190 
0.000190 
0.000252 
0.000257 
0.000250 
0.000251 
0.000254 
0.000255 
0.000253 
0.000252 
0.000250 
0.000282 
0.000858 
0.000255 
0.000250 
0.000181 
0.000179 
0.000188 
0.000225 
0.000249 
0.000245 
0.000245 
0.000247 
0.000245 
0.000246 
0.000245 
0.000245 
0.000247 
0.000246 
0.000245 
0.000247 
0.000168 
0.000176 
0.000184 
0.000222 
0.000248 
0.000249 
0.000244 
0.000244 
0.000244 
0.000243 
0.000254 
0.000243 
0.000244 
0.000250 
0.000244 
0.000257 
0.000165 
0.000163 
0.000173 
0.000214 
0.000233 
0.000238 
0.000235 
0.000237 
0.000242 
0.000255 
0.000234 
0.000236 
0.000240 
0.000233 
0.000235 
0.000236 
0.000249 
0.000251 
0.000250 
0.000248 
0.000247 
0.000249 
0.000246 
0.000246 
0.000859 
0.000250 
0.000248 
0.000246 
0.000251 
0.000247 
0.000248 
0.000249 
0.000237 
0.000235 
0.000236 
0.000243 
0.000237 
0.000235 
0.000236 
0.000235 
0.000236 
0.000273 
0.000238 
0.000236 
0.000241 
0.000235 
0.000241 
0.000235 
0.000232 
0.000232 
0.000237 
0.000232 
0.000231 
0.000229 
0.000230 
0.000253 
0.000231 
0.000467 
0.000233 
0.000232 
0.000234 
0.000731 
0.000231 
0.000231 
0.000211 
0.000211 
0.000208 
0.000208 
0.000210 
0.000207 
0.000210 
0.000207 
0.000207 
0.000209 
0.000208 
0.000209 
0.000231 
0.000206 
0.000208 
0.000219 
0.000250 
0.000254 
0.000252 
0.000252 
0.000253 
0.000253 
0.000250 
0.000256 
0.000252 
0.000251 
0.000251 
0.000256 
0.000251 
0.000251 
0.000252 
0.000251 
0.000240 
0.000237 
0.000237 
0.000798 
0.000240 
0.000239 
0.000820 
0.000237 
0.000239 
0.000240 
0.000238 
0.000239 
0.000260 
0.000261 
0.000239 
0.000240 
0.001016 
0.000232 
0.000233 
0.000233 
0.000238 
0.000234 
0.000233 
0.000234 
0.000238 
0.000238 
0.000233 
0.000235 
0.000892 
0.000236 
0.000233 
0.000234 
0.000212 
0.000209 
0.000210 
0.000210 
0.000209 
0.000209 
0.000209 
0.000210 
0.000211 
0.000209 
0.000210 
0.000209 
0.000213 
0.000210 
0.000209 
0.000210 
0.000252 
0.000249 
0.000250 
0.000252 
0.000250 
0.000250 
0.000250 
0.000250 
0.000250 
0.000252 
0.000251 
0.000249 
0.000248 
0.000252 
0.000248 
0.000250 
0.000240 
0.000241 
0.000239 
0.000240 
0.000239 
0.000239 
0.000240 
0.000244 
0.000243 
0.000240 
0.001060 
0.000241 
0.000241 
0.000244 
0.000242 
0.000258 
0.000234 
0.000235 
0.001076 
0.000235 
0.000235 
0.000236 
0.000234 
0.000236 
0.000233 
0.000236 
0.000235 
0.000239 
0.000239 
0.000240 
0.000234 
0.000235 
0.000212 
0.000212 
0.000225 
0.000847 
0.000214 
0.000215 
0.000222 
0.000216 
0.000213 
0.000214 
0.000214 
0.000212 
0.000212 
0.000214 
0.000214 
0.000212 
0.000254 
0.000249 
0.000251 
0.000250 
0.000254 
0.000249 
0.000250 
0.000251 
0.000253 
0.000250 
0.000250 
0.000250 
0.000255 
0.000253 
0.000255 
0.000251 
0.000235 
0.000237 
0.000236 
0.000238 
0.000235 
0.000237 
0.000258 
0.000239 
0.000239 
0.000235 
0.000259 
0.000236 
0.000237 
0.000239 
0.000243 
0.000235 
0.000250 
0.000229 
0.000229 
0.000234 
0.000231 
0.000229 
0.000228 
0.000234 
0.000236 
0.000229 
0.000229 
0.000231 
0.000229 
0.000229 
0.000232 
0.000232 
0.000208 
0.000799 
0.000216 
0.000212 
0.000210 
0.000210 
0.000210 
0.000216 
0.000210 
0.000209 
0.000233 
0.000209 
0.000211 
0.000210 
0.000210 
0.000213 
0.000158 
0.000249 
0.000251 
0.000254 
0.000250 
0.000248 
0.000249 
0.000250 
0.000250 
0.000931 
0.000252 
0.000248 
0.000251 
0.000248 
0.000249 
0.000252 
0.000157 
0.000235 
0.000255 
0.000236 
0.000237 
0.000238 
0.000238 
0.000238 
0.000234 
0.000234 
0.000235 
0.000235 
0.000238 
0.000235 
0.000236 
0.000235 
0.000161 
0.000232 
0.000226 
0.000847 
0.000228 
0.000229 
0.000227 
0.000230 
0.000227 
0.000230 
0.000231 
0.000231 
0.000228 
0.000229 
0.000227 
0.000231 
0.000160 
0.000200 
0.000205 
0.000204 
0.000218 
0.000200 
0.000220 
0.000199 
0.000220 
0.000202 
0.000767 
0.000202 
0.000199 
0.000200 
0.000199 
0.000199 
0.000252 
0.000876 
0.000822 
0.000249 
0.000252 
0.000250 
0.000250 
0.000251 
0.000254 
0.000922 
0.000252 
0.000250 
0.000253 
0.000251 
0.000254 
0.000250 
0.000237 
0.000237 
0.000238 
0.000237 
0.000238 
0.000238 
0.000240 
0.000239 
0.000237 
0.000236 
0.000236 
0.000238 
0.000238 
0.000237 
0.000237 
0.000235 
0.000230 
0.000229 
0.000232 
0.000229 
0.000230 
0.000233 
0.000230 
0.000233 
0.000229 
0.000228 
0.000232 
0.000230 
0.000234 
0.000234 
0.000229 
0.000231 
0.000211 
0.000208 
0.000207 
0.000211 
0.000209 
0.000209 
0.000208 
0.000209 
0.000209 
0.000209 
0.000209 
0.000207 
0.000211 
0.000209 
0.000208 
0.000209 
0.000126 
0.000150 
0.000170 
0.000821 
0.000252 
0.000277 
0.000255 
0.000253 
0.000256 
0.000255 
0.000252 
0.000276 
0.000253 
0.001077 
0.000256 
0.000257 
0.000123 
0.000144 
0.000158 
0.000209 
0.000244 
0.000246 
0.000246 
0.000245 
0.000242 
0.000246 
0.000245 
0.000243 
0.000247 
0.000243 
0.000245 
0.000249 
0.000120 
0.000143 
0.000174 
0.000194 
0.000228 
0.000230 
0.000884 
0.000227 
0.000228 
0.000249 
0.000231 
0.000227 
0.000227 
0.000226 
0.000887 
0.000226 
0.000120 
0.000142 
0.000156 
0.000195 
0.000217 
0.000242 
0.000216 
0.000217 
0.000217 
0.000217 
0.000215 
0.000215 
0.000217 
0.000218 
0.000236 
0.000867 
0.000253 
0.000254 
0.000252 
0.000257 
0.000253 
0.000252 
0.000256 
0.000961 
0.000256 
0.000255 
0.000262 
0.000252 
0.000252 
0.000251 
0.000276 
0.000252 
0.000244 
0.000243 
0.000246 
0.000245 
0.000246 
0.000245 
0.001158 
0.000269 
0.000250 
0.000242 
0.000241 
0.000248 
0.000246 
0.000242 
0.000244 
0.000242 
0.000245 
0.000243 
0.000241 
0.000239 
0.000245 
0.000244 
0.000246 
0.000263 
0.000243 
0.000238 
0.000238 
0.000237 
0.000240 
0.000239 
0.000238 
0.000239 
0.000228 
0.000225 
0.000222 
0.000222 
0.000224 
0.000223 
0.000876 
0.000225 
0.000227 
0.000225 
0.000226 
0.000226 
0.000226 
0.000224 
0.000225 
0.000224 
0.000272 
0.000251 
0.000251 
0.000249 
0.000251 
0.000250 
0.000251 
0.000250 
0.000249 
0.000254 
0.000253 
0.000252 
0.000253 
0.000913 
0.000252 
0.000252 
0.000239 
0.000282 
0.000239 
0.000235 
0.000235 
0.000258 
0.000239 
0.000237 
0.000237 
0.000236 
0.000238 
0.000238 
0.000235 
0.000469 
0.000237 
0.000236 
0.000232 
0.000228 
0.000240 
0.000230 
0.000228 
0.000230 
0.000228 
0.000230 
0.000231 
0.000230 
0.000229 
0.000229 
0.000230 
0.000231 
0.000230 
0.000231 
0.000200 
0.000198 
0.000199 
0.000200 
0.000219 
0.000200 
0.000199 
0.000202 
0.000200 
0.000201 
0.000200 
0.000200 
0.000199 
0.000201 
0.000200 
0.000201 
0.000253 
0.000258 
0.000252 
0.000250 
0.000943 
0.000251 
0.000252 
0.000251 
0.000251 
0.000256 
0.000251 
0.000253 
0.000251 
0.000254 
0.000250 
0.000252 
0.000237 
0.000237 
0.000238 
0.000245 
0.000787 
0.000236 
0.000237 
0.000236 
0.000236 
0.000236 
0.000237 
0.000236 
0.000237 
0.000806 
0.000238 
0.000237 
0.000230 
0.000250 
0.000230 
0.000232 
0.000237 
0.000229 
0.000234 
0.000230 
0.000230 
0.000847 
0.000230 
0.000232 
0.000230 
0.000230 
0.000232 
0.000231 
0.000205 
0.000203 
0.000208 
0.000204 
0.000223 
0.000206 
0.000203 
0.000203 
0.000204 
0.000206 
0.000207 
0.000203 
0.000204 
0.000207 
0.000204 
0.000204 
0.000255 
0.000254 
0.000257 
0.000255 
0.000255 
0.000255 
0.000257 
0.000256 
0.000256 
0.000255 
0.000257 
0.000257 
0.000255 
0.000255 
0.000255 
0.000254 
0.000245 
0.000269 
0.000246 
0.000247 
0.000247 
0.000246 
0.000246 
0.000246 
0.000257 
0.000248 
0.000245 
0.000251 
0.000245 
0.000245 
0.000250 
0.000249 
0.000247 
0.000242 
0.000240 
0.000239 
0.000241 
0.000242 
0.000244 
0.000242 
0.000244 
0.000241 
0.000243 
0.000245 
0.000250 
0.000243 
0.000243 
0.000263 
0.000217 
0.001204 
0.000243 
0.000217 
0.000217 
0.000215 
0.000217 
0.000220 
0.000233 
0.000219 
0.000225 
0.000219 
0.000218 
0.000216 
0.000223 
0.000219 
0.000142 
0.000145 
0.000140 
0.000140 
0.000254 
0.000250 
0.000252 
0.000250 
0.000265 
0.000253 
0.000249 
0.001025 
0.001057 
0.000250 
0.000257 
0.000249 
0.000140 
0.000136 
0.000139 
0.000139 
0.000244 
0.000245 
0.000248 
0.000249 
0.000247 
0.000250 
0.000244 
0.000249 
0.000252 
0.000250 
0.000245 
0.000245 
0.000138 
0.000137 
0.000136 
0.000134 
0.000249 
0.000245 
0.000247 
0.000266 
0.000243 
0.000243 
0.000249 
0.000242 
0.000243 
0.000244 
0.000243 
0.000242 
0.000123 
0.000125 
0.000123 
0.000134 
0.000235 
0.000232 
0.000233 
0.000231 
0.000231 
0.000234 
0.000234 
0.000235 
0.000231 
0.000234 
0.000231 
0.000231 
0.000245 
0.000250 
0.001098 
0.000251 
0.000249 
0.000248 
0.000249 
0.000246 
0.000246 
0.000247 
0.000256 
0.000249 
0.000250 
0.000248 
0.000250 
0.000249 
0.000234 
0.000235 
0.000239 
0.000235 
0.000234 
0.000233 
0.001209 
0.000233 
0.000233 
0.000237 
0.000237 
0.000233 
0.000236 
0.000234 
0.000916 
0.000235 
0.000227 
0.000228 
0.000248 
0.000231 
0.000254 
0.000228 
0.000226 
0.000226 
0.000226 
0.000229 
0.000227 
0.000230 
0.000227 
0.000227 
0.000228 
0.000226 
0.000222 
0.000205 
0.000202 
0.000204 
0.000203 
0.000204 
0.000206 
0.000208 
0.000206 
0.000202 
0.000203 
0.000205 
0.000203 
0.000202 
0.000202 
0.000204 
0.000217 
0.000228 
0.000216 
0.000221 
0.000250 
0.000251 
0.000250 
0.000274 
0.000250 
0.000250 
0.000252 
0.000254 
0.000257 
0.000252 
0.000251 
0.000249 
0.000208 
0.000201 
0.000201 
0.001162 
0.000239 
0.000259 
0.000239 
0.000237 
0.000237 
0.000241 
0.000236 
0.000239 
0.000237 
0.000240 
0.000237 
0.000237 
0.000197 
0.000195 
0.000194 
0.000199 
0.000230 
0.000264 
0.000233 
0.000251 
0.000231 
0.000229 
0.000230 
0.000231 
0.000232 
0.000230 
0.000230 
0.000231 
0.000151 
0.000153 
0.000150 
0.000154 
0.000193 
0.000186 
0.000202 
0.000187 
0.000185 
0.000185 
0.000185 
0.000187 
0.000185 
0.000186 
0.000188 
0.000185 
0.000246 
0.000247 
0.000248 
0.000248 
0.000246 
0.000247 
0.000250 
0.000253 
0.000249 
0.000248 
0.000245 
0.000247 
0.000245 
0.000247 
0.000248 
0.000245 
0.000238 
0.000235 
0.000239 
0.000236 
0.000259 
0.000241 
0.000245 
0.000236 
0.000258 
0.000239 
0.000258 
0.000243 
0.000235 
0.000236 
0.000259 
0.000237 
0.000237 
0.000216 
0.000218 
0.000237 
0.000224 
0.000216 
0.000217 
0.000216 
0.000219 
0.000222 
0.000216 
0.000224 
0.000219 
0.000217 
0.000217 
0.000240 
0.000173 
0.000189 
0.000174 
0.000174 
0.000173 
0.000181 
0.000174 
0.000844 
0.000172 
0.000174 
0.000175 
0.000174 
0.000174 
0.000174 
0.000172 
0.000171 
0.000237 
0.000232 
0.001131 
0.000235 
0.000247 
0.000245 
0.000245 
0.000251 
0.000245 
0.000255 
0.000250 
0.000255 
0.000247 
0.000249 
0.000248 
0.000247 
0.000213 
0.000215 
0.000213 
0.001011 
0.000225 
0.000229 
0.000808 
0.000227 
0.000227 
0.000229 
0.000247 
0.000236 
0.000228 
0.000232 
0.000232 
0.000231 
0.000221 
0.000205 
0.000201 
0.000202 
0.000215 
0.000275 
0.000217 
0.000216 
0.000219 
0.000216 
0.000215 
0.000217 
0.000217 
0.000815 
0.000216 
0.000217 
0.000187 
0.000167 
0.000166 
0.000169 
0.000185 
0.000180 
0.000184 
0.000184 
0.000181 
0.000180 
0.000182 
0.000180 
0.000703 
0.000198 
0.000183 
0.000181 
0.000162 
0.000199 
0.000199 
0.000213 
0.000259 
0.000862 
0.000256 
0.000279 
0.000256 
0.000255 
0.000256 
0.000257 
0.000255 
0.000917 
0.000265 
0.000258 
0.000154 
0.000187 
0.000192 
0.000209 
0.000249 
0.000251 
0.000250 
0.000249 
0.000252 
0.000250 
0.000249 
0.000493 
0.000249 
0.000255 
0.000248 
0.000247 
0.000168 
0.000184 
0.000192 
0.000203 
0.000249 
0.000247 
0.000247 
0.000251 
0.000929 
0.000248 
0.000247 
0.000250 
0.000245 
0.000246 
0.000247 
0.000269 
0.000145 
0.000181 
0.000185 
0.000199 
0.000237 
0.000235 
0.000234 
0.000234 
0.000234 
0.000237 
0.000238 
0.000235 
0.000256 
0.000234 
0.000238 
0.000234 
0.000162 
0.000159 
0.000160 
0.000166 
0.000253 
0.000251 
0.000251 
0.000251 
0.000254 
0.001011 
0.000253 
0.000254 
0.000251 
0.000253 
0.000269 
0.000254 
0.000154 
0.000161 
0.000154 
0.000156 
0.000247 
0.000248 
0.000249 
0.000247 
0.000248 
0.000250 
0.000246 
0.000249 
0.000250 
0.000246 
0.000249 
0.000249 
0.000152 
0.000153 
0.000153 
0.000152 
0.000248 
0.000244 
0.000246 
0.000246 
0.000245 
0.000247 
0.000245 
0.000244 
0.000244 
0.000246 
0.000245 
0.000247 
0.000144 
0.000141 
0.000140 
0.000141 
0.000233 
0.000232 
0.000231 
0.000256 
0.000237 
0.000233 
0.000235 
0.000232 
0.000235 
0.000232 
0.000234 
0.000233 
0.000247 
0.000248 
0.000248 
0.000250 
0.000247 
0.000251 
0.000935 
0.000249 
0.000251 
0.000247 
0.000247 
0.000249 
0.000248 
0.000253 
0.000249 
0.000249 
0.000233 
0.000238 
0.000236 
0.000235 
0.000235 
0.000233 
0.000818 
0.000233 
0.000238 
0.000240 
0.000234 
0.000236 
0.000235 
0.000235 
0.000238 
0.000236 
0.000230 
0.000253 
0.000229 
0.000230 
0.000232 
0.000230 
0.000230 
0.000229 
0.000233 
0.001255 
0.000230 
0.000232 
0.000235 
0.000232 
0.000232 
0.000235 
0.000214 
0.000215 
0.000214 
0.000219 
0.000220 
0.000215 
0.000219 
0.000216 
0.000215 
0.000215 
0.000215 
0.000216 
0.000234 
0.000214 
0.000215 
0.000215 
0.000252 
0.000260 
0.000253 
0.000255 
0.000257 
0.000254 
0.000256 
0.000257 
0.000272 
0.000272 
0.000258 
0.000254 
0.000254 
0.000253 
0.000254 
0.000253 
0.000242 
0.000241 
0.000243 
0.000238 
0.000239 
0.000241 
0.000243 
0.000244 
0.000242 
0.000242 
0.000241 
0.000241 
0.000246 
0.000258 
0.000236 
0.000238 
0.000236 
0.000237 
0.000911 
0.000236 
0.000235 
0.000232 
0.000237 
0.000236 
0.000832 
0.000233 
0.000236 
0.000232 
0.000234 
0.000233 
0.000250 
0.000974 
0.000213 
0.000208 
0.000212 
0.000208 
0.000212 
0.000209 
0.000209 
0.000213 
0.000214 
0.000209 
0.000209 
0.000209 
0.000210 
0.000208 
0.000207 
0.000205 
0.000133 
0.000134 
0.000137 
0.000134 
0.000923 
0.000255 
0.000253 
0.000259 
0.000256 
0.000252 
0.000251 
0.000251 
0.000251 
0.000251 
0.000255 
0.000250 
0.000128 
0.000130 
0.000128 
0.000139 
0.000247 
0.000241 
0.000263 
0.000245 
0.000253 
0.000799 
0.000242 
0.000242 
0.000245 
0.000241 
0.000241 
0.000241 
0.000130 
0.000126 
0.000125 
0.000125 
0.000239 
0.000236 
0.000235 
0.000235 
0.000236 
0.000235 
0.000916 
0.000910 
0.000239 
0.000238 
0.000238 
0.000240 
0.000119 
0.000117 
0.000115 
0.000117 
0.000232 
0.000213 
0.001078 
0.000214 
0.000232 
0.000214 
0.000213 
0.000214 
0.000211 
0.000215 
0.000943 
0.000216 
0.000246 
0.000247 
0.000247 
0.000247 
0.000252 
0.000247 
0.000246 
0.000248 
0.000247 
0.000249 
0.000248 
0.000248 
0.000250 
0.000249 
0.000269 
0.000246 
0.000237 
0.000237 
0.000236 
0.000259 
0.000237 
0.000261 
0.000239 
0.000241 
0.000237 
0.000240 
0.000237 
0.000240 
0.000243 
0.000236 
0.000238 
0.000259 
0.000234 
0.000232 
0.000233 
0.000235 
0.000239 
0.000238 
0.000233 
0.000232 
0.000232 
0.000233 
0.000233 
0.000231 
0.000233 
0.000232 
0.000232 
0.000232 
0.000230 
0.000221 
0.000216 
0.000236 
0.000215 
0.000216 
0.000216 
0.000215 
0.000216 
0.000217 
0.000214 
0.000219 
0.000215 
0.000216 
0.000219 
0.000216 
0.000246 
0.000246 
0.001021 
0.000246 
0.000249 
0.000245 
0.000245 
0.000244 
0.000980 
0.001018 
0.000245 
0.000248 
0.000246 
0.000251 
0.000269 
0.000246 
0.000228 
0.000924 
0.000230 
0.000227 
0.000228 
0.000226 
0.000228 
0.001348 
0.000228 
0.000232 
0.000229 
0.000226 
0.000227 
0.000227 
0.000226 
0.000226 
0.000209 
0.000209 
0.000216 
0.000208 
0.000208 
0.000210 
0.000211 
0.000207 
0.000213 
0.000210 
0.000208 
0.000208 
0.000212 
0.001027 
0.000211 
0.000208 
0.000197 
0.000192 
0.000195 
0.000192 
0.000193 
0.000194 
0.000212 
0.000194 
0.000196 
0.000210 
0.000195 
0.000198 
0.000213 
0.000192 
0.000192 
0.000193 
0.000247 
0.000959 
0.000247 
0.000246 
0.000281 
0.000246 
0.000251 
0.000247 
0.000246 
0.000249 
0.000963 
0.000248 
0.000245 
0.000246 
0.000268 
0.000249 
0.000231 
0.000264 
0.000233 
0.000237 
0.000885 
0.000232 
0.000237 
0.000231 
0.000233 
0.000235 
0.001231 
0.000234 
0.000237 
0.000232 
0.000239 
0.000232 
0.000249 
0.000230 
0.000229 
0.000229 
0.000230 
0.000231 
0.000233 
0.000232 
0.000947 
0.000231 
0.000231 
0.000230 
0.000228 
0.000230 
0.000230 
0.000251 
0.000230 
0.000211 
0.000211 
0.000211 
0.000210 
0.000216 
0.000210 
0.000214 
0.000211 
0.000230 
0.000211 
0.000218 
0.000266 
0.000210 
0.000211 
0.000211 
0.000247 
0.000245 
0.000247 
0.000252 
0.000250 
0.000249 
0.000248 
0.000249 
0.000248 
0.000252 
0.000267 
0.000249 
0.000250 
0.001208 
0.000252 
0.000250 
0.000977 
0.000226 
0.000238 
0.000233 
0.000231 
0.000230 
0.000234 
0.000234 
0.000232 
0.000231 
0.000229 
0.000232 
0.000233 
0.000230 
0.000235 
0.000948 
0.000218 
0.000217 
0.000227 
0.000232 
0.000223 
0.000220 
0.000238 
0.000222 
0.000220 
0.000934 
0.000230 
0.000238 
0.000220 
0.000222 
0.000899 
0.000223 
0.000185 
0.000188 
0.000192 
0.000192 
0.000190 
0.000190 
0.000190 
0.000189 
0.000189 
0.000194 
0.000192 
0.000202 
0.000196 
0.000788 
0.000193 
0.000186 
0.000257 
0.000250 
0.000276 
0.000254 
0.000252 
0.000255 
0.000251 
0.000252 
0.000256 
0.000252 
0.000251 
0.000251 
0.000275 
0.000256 
0.000254 
0.000253 
0.000243 
0.000239 
0.000238 
0.000241 
0.000241 
0.000236 
0.000237 
0.000239 
0.000240 
0.000244 
0.000239 
0.000237 
0.000238 
0.000240 
0.000237 
0.000235 
0.000250 
0.000231 
0.000233 
0.000229 
0.000251 
0.000229 
0.000232 
0.000229 
0.000251 
0.000231 
0.000230 
0.000231 
0.000232 
0.000229 
0.000231 
0.000231 
0.000203 
0.000199 
0.000200 
0.000204 
0.000201 
0.000205 
0.000199 
0.000197 
0.000203 
0.000199 
0.000203 
0.000204 
0.000201 
0.000200 
0.000201 
0.000200 
0.000249 
0.000249 
0.000249 
0.000248 
0.000249 
0.000266 
0.000250 
0.000249 
0.000244 
0.000250 
0.000251 
0.000250 
0.000249 
0.000252 
0.000247 
0.000248 
0.000229 
0.000232 
0.000227 
0.000246 
0.000229 
0.000230 
0.000232 
0.000232 
0.000228 
0.000228 
0.000231 
0.000245 
0.000227 
0.000237 
0.000229 
0.000230 
0.000222 
0.000219 
0.000222 
0.000224 
0.000223 
0.000222 
0.000230 
0.000219 
0.000220 
0.000222 
0.000219 
0.000223 
0.000218 
0.000219 
0.000227 
0.000236 
0.000206 
0.000208 
0.000208 
0.000209 
0.000208 
0.000209 
0.000208 
0.000208 
0.000207 
0.000209 
0.000223 
0.000227 
0.000208 
0.000206 
0.000207 
0.000208 
0.000260 
0.000258 
0.000242 
0.000242 
0.000266 
0.001080 
0.000256 
0.000274 
0.000269 
0.000254 
0.000258 
0.000257 
0.000268 
0.000274 
0.000267 
0.000256 
0.000242 
0.000978 
0.000227 
0.000226 
0.000252 
0.000240 
0.000241 
0.000241 
0.000252 
0.000242 
0.000244 
0.000240 
0.000241 
0.001265 
0.000262 
0.000242 
0.000846 
0.000208 
0.000216 
0.000208 
0.000226 
0.000219 
0.000237 
0.000220 
0.000233 
0.000227 
0.000221 
0.000226 
0.000237 
0.000238 
0.000236 
0.000221 
0.000184 
0.000185 
0.000184 
0.000198 
0.000202 
0.000198 
0.000197 
0.000197 
0.000210 
0.000197 
0.000198 
0.000208 
0.000198 
0.000209 
0.000199 
0.000197 
0.000258 
0.000262 
0.000257 
0.000280 
0.000261 
0.001073 
0.000274 
0.000284 
0.000274 
0.000274 
0.000270 
0.000271 
0.000276 
0.000281 
0.000272 
0.000272 
0.000964 
0.000251 
0.000252 
0.000251 
0.000251 
0.000264 
0.000266 
0.000264 
0.000265 
0.000264 
0.000262 
0.000262 
0.000265 
0.000261 
0.000262 
0.000266 
0.000254 
0.000248 
0.000251 
0.000250 
0.000259 
0.000261 
0.000261 
0.000259 
0.000262 
0.000269 
0.000262 
0.000263 
0.000262 
0.000262 
0.000261 
0.000261 
0.000257 
0.000239 
0.000236 
0.000235 
0.000250 
0.000249 
0.000248 
0.000248 
0.000247 
0.000251 
0.000490 
0.000251 
0.000248 
0.000249 
0.000256 
0.000255 
0.000253 
0.000271 
0.000253 
0.000258 
0.000255 
0.000257 
0.000256 
0.000266 
0.000253 
0.000256 
0.000251 
0.000254 
0.000259 
0.000255 
0.000255 
0.000256 
0.000926 
0.000239 
0.001032 
0.000238 
0.000248 
0.000239 
0.000239 
0.000243 
0.000249 
0.000237 
0.000241 
0.000240 
0.000262 
0.000256 
0.000241 
0.000257 
0.000236 
0.000231 
0.000228 
0.000232 
0.000230 
0.000233 
0.000232 
0.000231 
0.000232 
0.000231 
0.000231 
0.001042 
0.001488 
0.001019 
0.001017 
0.000236 
0.000221 
0.000208 
0.000206 
0.000206 
0.000207 
0.000207 
0.000205 
0.000208 
0.000996 
0.000207 
0.000207 
0.000208 
0.000208 
0.000205 
0.000207 
0.000208 
0.000268 
0.000273 
0.000259 
0.000266 
0.000265 
0.000268 
0.000266 
0.000266 
0.000274 
0.000265 
0.000268 
0.000273 
0.000266 
0.000266 
0.000266 
0.000268 
0.000253 
0.000241 
0.000245 
0.000251 
0.000253 
0.000258 
0.000252 
0.000250 
0.000251 
0.000259 
0.000253 
0.000249 
0.000250 
0.000252 
0.000258 
0.000252 
0.000270 
0.000237 
0.000246 
0.000247 
0.000246 
0.000244 
0.000245 
0.000242 
0.000243 
0.001301 
0.000245 
0.000244 
0.000243 
0.000247 
0.000246 
0.000245 
0.000229 
0.000218 
0.000229 
0.000223 
0.000227 
0.000223 
0.000223 
0.000223 
0.000227 
0.000223 
0.000225 
0.000223 
0.001052 
0.000224 
0.000232 
0.000223 
0.000364 
0.000263 
0.000258 
0.000265 
0.000255 
0.000260 
0.000253 
0.000268 
0.000266 
0.000266 
0.000257 
0.000257 
0.000256 
0.000260 
0.000269 
0.000255 
0.000145 
0.000242 
0.000243 
0.000242 
0.000253 
0.000242 
0.000241 
0.000242 
0.000241 
0.000246 
0.000240 
0.000245 
0.000242 
0.000239 
0.000243 
0.000241 
0.000145 
0.000365 
0.000933 
0.000234 
0.000242 
0.000233 
0.000251 
0.001570 
0.000232 
0.000234 
0.000231 
0.000235 
0.000254 
0.000237 
0.000236 
0.000237 
0.000144 
0.000202 
0.000197 
0.000196 
0.000202 
0.000199 
0.000198 
0.000197 
0.000213 
0.000198 
0.000200 
0.000197 
0.000200 
0.000992 
0.000197 
0.000200 
0.000246 
0.000243 
0.000245 
0.000246 
0.000244 
0.000245 
0.000264 
0.000244 
0.000250 
0.000243 
0.000242 
0.000245 
0.000245 
0.000245 
0.000244 
0.000243 
0.001036 
0.000232 
0.000233 
0.000232 
0.000230 
0.000232 
0.000251 
0.000233 
0.000231 
0.000233 
0.000231 
0.000229 
0.000251 
0.000231 
0.000251 
0.000231 
0.000226 
0.000226 
0.000228 
0.000229 
0.000227 
0.000231 
0.000226 
0.000248 
0.000227 
0.001404 
0.000225 
0.000226 
0.000227 
0.000225 
0.000227 
0.000229 
0.000221 
0.000205 
0.000203 
0.000202 
0.000201 
0.000205 
0.000203 
0.000221 
0.000202 
0.000202 
0.000201 
0.000204 
0.000201 
0.000206 
0.000202 
0.000202 
0.000191 
0.000176 
0.000174 
0.000176 
0.000247 
0.000257 
0.000251 
0.000245 
0.000248 
0.000246 
0.000269 
0.000247 
0.000247 
0.000245 
0.000252 
0.000248 
0.000161 
0.000162 
0.000162 
0.000162 
0.000235 
0.000232 
0.000237 
0.000231 
0.000235 
0.000232 
0.000232 
0.000233 
0.000233 
0.000237 
0.000233 
0.000231 
0.000157 
0.000159 
0.000156 
0.000158 
0.000227 
0.000230 
0.000228 
0.000229 
0.000229 
0.000227 
0.000230 
0.000249 
0.000229 
0.000227 
0.000227 
0.000228 
0.000995 
0.000146 
0.000132 
0.000135 
0.000194 
0.000194 
0.000202 
0.000195 
0.000193 
0.000194 
0.000193 
0.000193 
0.000195 
0.000194 
0.000198 
0.000197 
0.000242 
0.000244 
0.000242 
0.000245 
0.000246 
0.000242 
0.000242 
0.000243 
0.000243 
0.000247 
0.000254 
0.000343 
0.000244 
0.000241 
0.000240 
0.000250 
0.000231 
0.000231 
0.000231 
0.000233 
0.000232 
0.000232 
0.001084 
0.000232 
0.000231 
0.000230 
0.000240 
0.000231 
0.000234 
0.000230 
0.000232 
0.000284 
0.000227 
0.000230 
0.000224 
0.001063 
0.000223 
0.000222 
0.000224 
0.000227 
0.000223 
0.000224 
0.000225 
0.000223 
0.000225 
0.000223 
0.000225 
0.000222 
0.000205 
0.000204 
0.000207 
0.000205 
0.000203 
0.000206 
0.000208 
0.000206 
0.000204 
0.000205 
0.000204 
0.000205 
0.000204 
0.000207 
0.000203 
0.000206 
0.000257 
0.000253 
0.000252 
0.000251 
0.000251 
0.000252 
0.000255 
0.000250 
0.000274 
0.000250 
0.000252 
0.000251 
0.000253 
0.000254 
0.000250 
0.000251 
0.000238 
0.000238 
0.000236 
0.000240 
0.000239 
0.000238 
0.000237 
0.000237 
0.000236 
0.000240 
0.000241 
0.000237 
0.000238 
0.000236 
0.000239 
0.000236 
0.000239 
0.001061 
0.000234 
0.000239 
0.000233 
0.000235 
0.000999 
0.000257 
0.000237 
0.000232 
0.000237 
0.000230 
0.000233 
0.000232 
0.000234 
0.000233 
0.000229 
0.000207 
0.000207 
0.000207 
0.000208 
0.000210 
0.000208 
0.000210 
0.000208 
0.000209 
0.000208 
0.000208 
0.000210 
0.001081 
0.001055 
0.000226 
0.000156 
0.000159 
0.000165 
0.000161 
0.000252 
0.000250 
0.000252 
0.000251 
0.000253 
0.000251 
0.000257 
0.000252 
0.000254 
0.000252 
0.000252 
0.000259 
0.001029 
0.000146 
0.000146 
0.000164 
0.000237 
0.000239 
0.000239 
0.000242 
0.000235 
0.000235 
0.000258 
0.000236 
0.000236 
0.000259 
0.000245 
0.000239 
0.000142 
0.000141 
0.000143 
0.000145 
0.000232 
0.001119 
0.000229 
0.000232 
0.000252 
0.000231 
0.000235 
0.000228 
0.000231 
0.000231 
0.000230 
0.000251 
0.000130 
0.000130 
0.000129 
0.000133 
0.000212 
0.000210 
0.000212 
0.000211 
0.001127 
0.000212 
0.000213 
0.000211 
0.000232 
0.000230 
0.001227 
0.000210 
0.000136 
0.000144 
0.000137 
0.000138 
0.000256 
0.000261 
0.000258 
0.000279 
0.000255 
0.000258 
0.000255 
0.000254 
0.000257 
0.000259 
0.000296 
0.000265 
0.000133 
0.000134 
0.000132 
0.000132 
0.000273 
0.000249 
0.000253 
0.000250 
0.000279 
0.000254 
0.000255 
0.000249 
0.000252 
0.000249 
0.000249 
0.000254 
0.000132 
0.000133 
0.000132 
0.000131 
0.000247 
0.000250 
0.000250 
0.000249 
0.000248 
0.000250 
0.000250 
0.000247 
0.000248 
0.000252 
0.000247 
0.001212 
0.000130 
0.000131 
0.000119 
0.000119 
0.000234 
0.000236 
0.000241 
0.000257 
0.000235 
0.000236 
0.000236 
0.000243 
0.000234 
0.000236 
0.000237 
0.000238 
0.000246 
0.000249 
0.000246 
0.000248 
0.000247 
0.000246 
0.000248 
0.000247 
0.000245 
0.000248 
0.000249 
0.000245 
0.000249 
0.000248 
0.000246 
0.000247 
0.000253 
0.000233 
0.000253 
0.000233 
0.000253 
0.000233 
0.000231 
0.000233 
0.000233 
0.000231 
0.000232 
0.000231 
0.000231 
0.000232 
0.000232 
0.000234 
0.000228 
0.000259 
0.000224 
0.000246 
0.000228 
0.000228 
0.000230 
0.000223 
0.000227 
0.000229 
0.000226 
0.000223 
0.000225 
0.000225 
0.000227 
0.000226 
0.000207 
0.000203 
0.000202 
0.000205 
0.000224 
0.000205 
0.000202 
0.000204 
0.000203 
0.000206 
0.001201 
0.000205 
0.000204 
0.000204 
0.000203 
0.000204 
0.000252 
0.000251 
0.000252 
0.000254 
0.000251 
0.000252 
0.000251 
0.000274 
0.000255 
0.000255 
0.000250 
0.000251 
0.000251 
0.000251 
0.000251 
0.000253 
0.001078 
0.000236 
0.000237 
0.000236 
0.000238 
0.000236 
0.000237 
0.000236 
0.000257 
0.001192 
0.000236 
0.000236 
0.000237 
0.000239 
0.000237 
0.000237 
0.000232 
0.000233 
0.000233 
0.000234 
0.000232 
0.000232 
0.000230 
0.000231 
0.000231 
0.000232 
0.000250 
0.000459 
0.000234 
0.000235 
0.000233 
0.000231 
0.000208 
0.000217 
0.000207 
0.000209 
0.000229 
0.000218 
0.000207 
0.000207 
0.000207 
0.000226 
0.000205 
0.000208 
0.001096 
0.000207 
0.000206 
0.000207 
0.000134 
0.000133 
0.000146 
0.000168 
0.000254 
0.000259 
0.000253 
0.000252 
0.000258 
0.000256 
0.000285 
0.001221 
0.000253 
0.000255 
0.000255 
0.000253 
0.000129 
0.000140 
0.000131 
0.000160 
0.000246 
0.000248 
0.000244 
0.000244 
0.000243 
0.000246 
0.000242 
0.001246 
0.000244 
0.000245 
0.000243 
0.000246 
0.001065 
0.000130 
0.000130 
0.000169 
0.000240 
0.000241 
0.000240 
0.000242 
0.000239 
0.001165 
0.000241 
0.000262 
0.000242 
0.000240 
0.000240 
0.000246 
0.000123 
0.000133 
0.000130 
0.000139 
0.000227 
0.000218 
0.000215 
0.000217 
0.000215 
0.000215 
0.000216 
0.000215 
0.000217 
0.000217 
0.000215 
0.000216 
0.001076 
0.000166 
0.000168 
0.000192 
0.001248 
0.000258 
0.000250 
0.000248 
0.000249 
0.000253 
0.000250 
0.000250 
0.000258 
0.000253 
0.000255 
0.000249 
0.000137 
0.000160 
0.000165 
0.000195 
0.000238 
0.000239 
0.000238 
0.000238 
0.000236 
0.000241 
0.000238 
0.000240 
0.000261 
0.000240 
0.000236 
0.000248 
0.000138 
0.000160 
0.000168 
0.000191 
0.000233 
0.000234 
0.000233 
0.000236 
0.000234 
0.000234 
0.000235 
0.000234 
0.000237 
0.000237 
0.000236 
0.000235 
0.000139 
0.000162 
0.000166 
0.000189 
0.000218 
0.000220 
0.000214 
0.000237 
0.000217 
0.000219 
0.000217 
0.000224 
0.000220 
0.000221 
0.000223 
0.001179 
0.000260 
0.000255 
0.000255 
0.000257 
0.000256 
0.000255 
0.000257 
0.000255 
0.000256 
0.000257 
0.000255 
0.000258 
0.000257 
0.000254 
0.000256 
0.000254 
0.000246 
0.000247 
0.000246 
0.000248 
0.000249 
0.000247 
0.000245 
0.000252 
0.000248 
0.000246 
0.000249 
0.000246 
0.000248 
0.000246 
0.000246 
0.000249 
0.000253 
0.000245 
0.000242 
0.000242 
0.001278 
0.000247 
0.000244 
0.000246 
0.000242 
0.000242 
0.000264 
0.000240 
0.000243 
0.000244 
0.000265 
0.000240 
0.000218 
0.001169 
0.000237 
0.000218 
0.000218 
0.000223 
0.000222 
0.000217 
0.000218 
0.000219 
0.000217 
0.000219 
0.000218 
0.000219 
0.000216 
0.000220 
0.000248 
0.000246 
0.000269 
0.000249 
0.000245 
0.000249 
0.000269 
0.000246 
0.000252 
0.000246 
0.000250 
0.000245 
0.000249 
0.000244 
0.000247 
0.000244 
0.000249 
0.000228 
0.001224 
0.000233 
0.000229 
0.000247 
0.000226 
0.001096 
0.000228 
0.000229 
0.000226 
0.000254 
0.000234 
0.000230 
0.000234 
0.000231 
0.000218 
0.000221 
0.000219 
0.000217 
0.000219 
0.000228 
0.000218 
0.000217 
0.000218 
0.000218 
0.000221 
0.000219 
0.000216 
0.000220 
0.000223 
0.000219 
0.000181 
0.000181 
0.000202 
0.000183 
0.000181 
0.000184 
0.000183 
0.000183 
0.000182 
0.000183 
0.000200 
0.000183 
0.000183 
0.000182 
0.000183 
0.000182 
0.000162 
0.000166 
0.000164 
0.000172 
0.000253 
0.000257 
0.001175 
0.001163 
0.000260 
0.000278 
0.000255 
0.000254 
0.000253 
0.000252 
0.000255 
0.000257 
0.000156 
0.000157 
0.000156 
0.000157 
0.000242 
0.000246 
0.000245 
0.000245 
0.000244 
0.000246 
0.000245 
0.000246 
0.000246 
0.000268 
0.000244 
0.000245 
0.000148 
0.000349 
0.000163 
0.000151 
0.000241 
0.000238 
0.000253 
0.000239 
0.000241 
0.000241 
0.000238 
0.000245 
0.000240 
0.000241 
0.000242 
0.000242 
0.000135 
0.000135 
0.000136 
0.000139 
0.000245 
0.000226 
0.001128 
0.000225 
0.000224 
0.000228 
0.000228 
0.000227 
0.000227 
0.000226 
0.000224 
0.000229 
0.000956 
0.000146 
0.000145 
0.000146 
0.000255 
0.000254 
0.001053 
0.000260 
0.000251 
0.000252 
0.000254 
0.000251 
0.000255 
0.000251 
0.000251 
0.000251 
0.000138 
0.000137 
0.000138 
0.000138 
0.000240 
0.000238 
0.000243 
0.000242 
0.000239 
0.000242 
0.000240 
0.000240 
0.000239 
0.000242 
0.000243 
0.000260 
0.000148 
0.000136 
0.000135 
0.000135 
0.000244 
0.000240 
0.000260 
0.000240 
0.000237 
0.000263 
0.000238 
0.000245 
0.000237 
0.000243 
0.000237 
0.000244 
0.000133 
0.001003 
0.000131 
0.000139 
0.000226 
0.000251 
0.000225 
0.001112 
0.000228 
0.000247 
0.000229 
0.000228 
0.000225 
0.000225 
0.000224 
0.000226 
0.000245 
0.000246 
0.000243 
0.000242 
0.000245 
0.000243 
0.000240 
0.000242 
0.000242 
0.000241 
0.000240 
0.000245 
0.000245 
0.000245 
0.000241 
0.000243 
0.000229 
0.000238 
0.000219 
0.001089 
0.000217 
0.000219 
0.000222 
0.000238 
0.000222 
0.000218 
0.000218 
0.000238 
0.000218 
0.000217 
0.000221 
0.000219 
0.000211 
0.000210 
0.000211 
0.000210 
0.000210 
0.000210 
0.001145 
0.000207 
0.000210 
0.000212 
0.000210 
0.000209 
0.000212 
0.000211 
0.000208 
0.000210 
0.001080 
0.000184 
0.000180 
0.000181 
0.000184 
0.000184 
0.000182 
0.000200 
0.000182 
0.001041 
0.000181 
0.000183 
0.000186 
0.000181 
0.000181 
0.000182 

==> figs/source/moonlight12800_4.dat <==
0.000248 
0.000243 
0.000242 
0.000244 
0.000267 
0.000244 
0.000244 
0.000247 
0.000248 
0.000247 
0.000244 
0.000415 
0.000243 
0.000244 
0.000245 
0.000245 
0.000232 
0.000231 
0.000233 
0.000263 
0.000231 
0.000231 
0.000240 
0.000231 
0.000234 
0.000235 
0.000231 
0.000235 
0.000232 
0.000234 
0.000231 
0.000230 
0.000230 
0.000230 
0.000229 
0.000228 
0.000227 
0.000226 
0.000227 
0.000224 
0.000227 
0.000452 
0.000224 
0.000229 
0.000226 
0.000232 
0.000228 
0.000230 
0.000205 
0.000206 
0.000203 
0.000203 
0.000202 
0.000204 
0.000203 
0.000203 
0.000203 
0.000206 
0.000204 
0.000201 
0.000204 
0.000204 
0.000204 
0.000205 
0.000276 
0.000223 
0.000223 
0.000222 
0.000235 
0.000235 
0.000233 
0.000234 
0.000235 
0.000234 
0.000238 
0.000233 
0.000239 
0.000235 
0.000234 
0.000233 
0.000204 
0.000204 
0.000205 
0.000206 
0.000216 
0.000217 
0.000221 
0.000216 
0.000216 
0.000242 
0.000216 
0.000214 
0.000218 
0.000215 
0.000216 
0.000221 
0.000199 
0.000195 
0.000197 
0.000230 
0.000209 
0.000204 
0.000205 
0.000205 
0.000376 
0.000205 
0.000215 
0.000206 
0.000204 
0.000208 
0.000204 
0.000203 
0.000168 
0.000169 
0.000169 
0.000174 
0.000170 
0.000168 
0.000169 
0.000167 
0.000170 
0.000168 
0.000171 
0.000168 
0.000167 
0.000169 
0.000168 
0.000170 
0.000231 
0.000230 
0.000233 
0.000230 
0.000244 
0.000246 
0.000428 
0.000245 
0.000246 
0.000251 
0.000244 
0.000247 
0.000249 
0.000243 
0.000245 
0.000247 
0.000221 
0.000225 
0.000221 
0.000224 
0.000230 
0.000230 
0.000230 
0.000252 
0.000231 
0.000231 
0.000230 
0.000231 
0.000486 
0.000229 
0.000231 
0.000228 
0.000222 
0.000223 
0.000204 
0.000205 
0.000213 
0.000216 
0.000213 
0.000212 
0.000212 
0.000213 
0.000211 
0.000212 
0.000213 
0.000210 
0.000212 
0.000211 
0.000170 
0.000167 
0.000172 
0.000172 
0.000169 
0.000167 
0.000167 
0.000169 
0.000169 
0.000168 
0.000168 
0.000167 
0.000170 
0.000170 
0.000167 
0.000171 
0.000251 
0.000277 
0.000249 
0.000450 
0.000246 
0.000249 
0.000250 
0.000247 
0.000247 
0.000248 
0.000263 
0.000245 
0.000252 
0.000250 
0.000250 
0.000249 
0.000234 
0.000232 
0.000234 
0.000465 
0.000232 
0.000232 
0.000231 
0.000233 
0.000231 
0.000232 
0.000233 
0.000233 
0.000235 
0.000232 
0.000234 
0.000234 
0.000226 
0.000223 
0.000225 
0.000224 
0.000227 
0.000224 
0.000226 
0.000227 
0.000226 
0.000226 
0.000226 
0.000238 
0.000225 
0.000227 
0.000225 
0.000264 
0.000409 
0.000190 
0.000191 
0.000191 
0.000191 
0.000191 
0.000192 
0.000193 
0.000192 
0.000226 
0.000190 
0.000192 
0.000192 
0.000192 
0.000191 
0.000194 
0.000242 
0.000128 
0.000140 
0.000129 
0.000245 
0.000279 
0.000242 
0.000241 
0.000244 
0.000243 
0.000468 
0.000276 
0.000243 
0.000264 
0.000241 
0.000243 
0.000120 
0.000126 
0.000124 
0.000141 
0.000228 
0.000229 
0.000230 
0.000234 
0.000233 
0.000230 
0.000228 
0.000229 
0.000234 
0.000230 
0.000230 
0.000232 
0.000120 
0.000120 
0.000121 
0.000119 
0.000223 
0.000221 
0.000223 
0.000388 
0.000224 
0.000224 
0.000226 
0.000221 
0.000226 
0.000223 
0.000225 
0.000222 
0.000114 
0.000113 
0.000114 
0.000282 
0.000221 
0.000211 
0.000210 
0.000210 
0.000211 
0.000210 
0.000211 
0.000209 
0.000211 
0.000215 
0.000214 
0.000217 
0.000250 
0.000249 
0.000248 
0.000253 
0.000247 
0.000246 
0.000248 
0.000248 
0.000250 
0.000246 
0.000247 
0.000249 
0.000247 
0.000248 
0.000247 
0.000251 
0.000235 
0.000233 
0.000236 
0.000243 
0.000242 
0.000233 
0.000273 
0.000237 
0.000232 
0.000235 
0.000236 
0.000260 
0.000238 
0.000235 
0.000238 
0.000234 
0.000228 
0.000227 
0.000228 
0.000228 
0.000267 
0.000231 
0.000230 
0.000226 
0.000226 
0.000227 
0.000227 
0.000226 
0.000227 
0.000230 
0.000248 
0.000229 
0.000213 
0.000194 
0.000195 
0.000194 
0.000199 
0.000196 
0.000195 
0.000388 
0.000194 
0.000195 
0.000194 
0.000199 
0.000204 
0.000197 
0.000197 
0.000197 
0.000234 
0.000233 
0.000238 
0.000241 
0.000238 
0.000238 
0.000239 
0.000238 
0.000288 
0.000240 
0.000238 
0.000239 
0.000238 
0.000239 
0.000290 
0.000245 
0.000216 
0.000215 
0.000217 
0.000223 
0.000221 
0.000219 
0.000220 
0.000219 
0.000220 
0.000223 
0.000219 
0.000220 
0.000222 
0.000220 
0.000219 
0.000220 
0.000401 
0.000207 
0.000205 
0.000212 
0.000212 
0.000234 
0.000212 
0.000214 
0.000210 
0.000209 
0.000209 
0.000263 
0.000211 
0.000210 
0.000210 
0.000211 
0.000172 
0.000204 
0.000177 
0.000174 
0.000176 
0.000178 
0.000177 
0.000176 
0.000180 
0.000176 
0.000177 
0.000178 
0.000178 
0.000175 
0.000181 
0.000178 
0.000250 
0.000252 
0.000252 
0.000252 
0.000253 
0.000252 
0.000254 
0.000255 
0.000259 
0.000256 
0.000249 
0.000250 
0.000251 
0.000255 
0.000251 
0.000256 
0.000454 
0.000242 
0.000240 
0.000241 
0.000245 
0.000240 
0.000242 
0.000250 
0.000243 
0.000240 
0.000244 
0.000241 
0.000240 
0.000242 
0.000242 
0.000258 
0.000240 
0.000238 
0.000239 
0.000238 
0.000237 
0.000244 
0.000239 
0.000244 
0.000237 
0.000237 
0.000240 
0.000237 
0.000239 
0.000236 
0.000244 
0.000240 
0.000213 
0.000213 
0.000219 
0.000212 
0.000211 
0.000215 
0.000211 
0.000212 
0.000220 
0.000421 
0.000212 
0.000216 
0.000257 
0.000212 
0.000216 
0.000214 
0.000249 
0.000243 
0.000243 
0.000243 
0.000244 
0.000246 
0.000250 
0.000247 
0.000242 
0.000244 
0.000243 
0.000245 
0.000243 
0.000243 
0.000243 
0.000516 
0.000231 
0.000231 
0.000232 
0.000230 
0.000233 
0.000230 
0.000230 
0.000235 
0.000234 
0.000233 
0.000230 
0.000232 
0.000234 
0.000231 
0.000235 
0.000230 
0.000225 
0.000225 
0.000224 
0.000229 
0.000224 
0.000223 
0.000226 
0.000225 
0.000226 
0.000227 
0.000228 
0.000225 
0.000224 
0.000466 
0.000224 
0.000222 
0.000196 
0.000197 
0.000200 
0.000215 
0.000196 
0.000203 
0.000199 
0.000196 
0.000197 
0.000197 
0.000196 
0.000259 
0.000197 
0.000197 
0.000197 
0.000417 
0.000122 
0.000121 
0.000123 
0.000184 
0.000248 
0.000248 
0.000249 
0.000249 
0.000247 
0.000250 
0.000250 
0.000246 
0.000251 
0.000249 
0.000249 
0.000247 
0.000116 
0.000117 
0.000127 
0.000171 
0.000257 
0.000238 
0.000238 
0.000241 
0.000243 
0.000238 
0.000238 
0.000236 
0.000238 
0.000237 
0.000239 
0.000236 
0.000117 
0.000118 
0.000116 
0.000167 
0.000238 
0.000237 
0.000236 
0.000232 
0.000238 
0.000235 
0.000232 
0.000231 
0.000234 
0.000231 
0.000242 
0.000231 
0.000115 
0.000116 
0.000127 
0.000156 
0.000247 
0.000208 
0.000208 
0.000208 
0.000207 
0.000210 
0.000207 
0.000210 
0.000208 
0.000208 
0.000215 
0.000209 
0.000117 
0.000118 
0.000117 
0.000117 
0.000521 
0.000242 
0.000240 
0.000242 
0.000240 
0.000242 
0.000240 
0.000240 
0.000245 
0.000239 
0.000241 
0.000240 
0.000116 
0.000117 
0.000117 
0.000117 
0.000224 
0.000228 
0.000224 
0.000225 
0.000224 
0.000225 
0.000230 
0.000266 
0.000226 
0.000224 
0.000223 
0.000224 
0.000119 
0.000313 
0.000117 
0.000121 
0.000218 
0.000218 
0.000218 
0.000219 
0.000216 
0.000217 
0.000237 
0.000218 
0.000238 
0.000218 
0.000219 
0.000218 
0.000115 
0.000141 
0.000113 
0.000113 
0.000195 
0.000192 
0.000191 
0.000189 
0.000191 
0.000191 
0.000189 
0.000189 
0.000202 
0.000189 
0.000188 
0.000193 
0.000182 
0.000184 
0.000227 
0.000193 
0.000245 
0.000245 
0.000271 
0.000250 
0.000249 
0.000248 
0.000248 
0.000248 
0.000248 
0.000247 
0.000249 
0.000248 
0.000191 
0.000173 
0.000176 
0.000178 
0.000232 
0.000233 
0.000232 
0.000237 
0.000248 
0.000233 
0.000231 
0.000429 
0.000237 
0.000236 
0.000234 
0.000235 
0.000168 
0.000171 
0.000169 
0.000172 
0.000232 
0.000226 
0.000229 
0.000224 
0.000228 
0.000228 
0.000227 
0.000225 
0.000527 
0.000226 
0.000232 
0.000229 
0.000154 
0.000151 
0.000151 
0.000401 
0.000198 
0.000195 
0.000199 
0.000199 
0.000199 
0.000201 
0.000198 
0.000197 
0.000199 
0.000197 
0.000200 
0.000197 
0.000593 
0.000243 
0.000244 
0.000242 
0.000245 
0.000243 
0.000243 
0.000246 
0.000242 
0.000244 
0.000245 
0.000246 
0.000246 
0.000244 
0.000243 
0.000245 
0.000224 
0.000228 
0.000225 
0.000246 
0.000226 
0.000226 
0.000224 
0.000551 
0.000225 
0.000226 
0.000228 
0.000227 
0.000228 
0.000226 
0.000224 
0.000225 
0.000216 
0.000217 
0.000218 
0.000215 
0.000217 
0.000217 
0.000216 
0.000215 
0.000216 
0.000215 
0.000215 
0.000216 
0.000217 
0.000219 
0.000216 
0.000215 
0.000182 
0.000178 
0.000179 
0.000181 
0.000181 
0.000181 
0.000179 
0.000179 
0.000180 
0.000181 
0.000180 
0.000180 
0.000179 
0.000179 
0.000180 
0.000178 
0.000247 
0.000245 
0.000242 
0.000246 
0.000541 
0.000244 
0.000245 
0.000243 
0.000245 
0.000242 
0.000265 
0.000254 
0.000243 
0.000242 
0.000246 
0.000246 
0.000228 
0.000225 
0.000230 
0.000226 
0.000226 
0.000227 
0.000225 
0.000226 
0.000225 
0.000225 
0.000226 
0.000224 
0.000225 
0.000225 
0.000227 
0.000228 
0.000220 
0.000218 
0.000225 
0.000219 
0.000222 
0.000222 
0.000217 
0.000578 
0.000220 
0.000221 
0.000217 
0.000219 
0.000221 
0.000220 
0.000217 
0.000218 
0.000187 
0.000190 
0.000188 
0.000187 
0.000192 
0.000204 
0.000205 
0.000188 
0.000190 
0.000188 
0.000187 
0.000190 
0.000190 
0.000186 
0.000190 
0.000191 
0.000201 
0.000246 
0.000248 
0.000246 
0.000563 
0.000247 
0.000249 
0.000250 
0.000248 
0.000251 
0.000249 
0.000251 
0.000251 
0.000247 
0.000246 
0.000273 
0.000188 
0.000236 
0.000233 
0.000237 
0.000236 
0.000235 
0.000239 
0.000233 
0.000235 
0.000232 
0.000239 
0.000233 
0.000236 
0.000235 
0.000236 
0.000233 
0.000184 
0.000230 
0.000227 
0.000229 
0.000278 
0.000229 
0.000229 
0.000229 
0.000230 
0.000229 
0.000228 
0.000234 
0.000230 
0.000228 
0.000228 
0.000227 
0.000139 
0.000190 
0.000190 
0.000190 
0.000189 
0.000188 
0.000188 
0.000193 
0.000189 
0.000188 
0.000188 
0.000191 
0.000191 
0.000189 
0.000190 
0.000192 
0.000243 
0.000243 
0.000247 
0.000244 
0.000245 
0.000243 
0.000244 
0.000241 
0.000243 
0.000241 
0.000244 
0.000240 
0.000245 
0.000243 
0.000252 
0.000243 
0.000224 
0.000225 
0.000223 
0.000225 
0.000224 
0.000227 
0.000224 
0.000227 
0.000225 
0.000225 
0.000221 
0.000224 
0.000224 
0.000224 
0.000224 
0.000225 
0.000217 
0.000214 
0.000216 
0.000213 
0.000215 
0.000215 
0.000217 
0.000215 
0.000216 
0.000214 
0.000217 
0.000267 
0.000216 
0.000215 
0.000216 
0.000223 
0.000197 
0.000202 
0.000199 
0.000200 
0.000196 
0.000195 
0.000213 
0.000193 
0.000195 
0.000197 
0.000196 
0.000193 
0.000197 
0.000196 
0.000199 
0.000196 
0.000243 
0.000243 
0.000245 
0.000244 
0.000243 
0.000243 
0.000244 
0.000244 
0.000245 
0.000245 
0.000289 
0.000244 
0.000244 
0.000245 
0.000245 
0.000245 
0.000226 
0.000226 
0.000228 
0.000228 
0.000226 
0.000226 
0.000225 
0.000226 
0.000227 
0.000228 
0.000577 
0.000228 
0.000226 
0.000228 
0.000230 
0.000227 
0.000263 
0.000218 
0.000218 
0.000219 
0.000220 
0.000222 
0.000219 
0.000219 
0.000222 
0.000218 
0.000222 
0.000218 
0.000220 
0.000222 
0.000220 
0.000222 
0.000191 
0.000248 
0.000190 
0.000193 
0.000190 
0.000197 
0.000192 
0.000192 
0.000191 
0.000191 
0.000190 
0.000195 
0.000192 
0.000197 
0.000194 
0.000194 
0.000247 
0.000245 
0.000245 
0.000242 
0.000241 
0.000244 
0.000243 
0.000271 
0.000243 
0.000243 
0.000243 
0.000242 
0.000255 
0.000244 
0.000244 
0.000251 
0.000228 
0.000227 
0.000229 
0.000234 
0.000228 
0.000284 
0.000226 
0.000229 
0.000269 
0.000256 
0.000227 
0.000230 
0.000225 
0.000228 
0.000227 
0.000229 
0.000222 
0.000224 
0.000222 
0.000224 
0.000227 
0.000223 
0.000223 
0.000222 
0.000222 
0.000222 
0.000225 
0.000222 
0.000221 
0.000226 
0.000221 
0.000221 
0.000184 
0.000179 
0.000184 
0.000183 
0.000181 
0.000179 
0.000180 
0.000184 
0.000183 
0.000184 
0.000182 
0.000179 
0.000500 
0.000182 
0.000197 
0.000197 
0.000245 
0.000264 
0.000247 
0.000242 
0.000245 
0.000244 
0.000243 
0.000249 
0.000246 
0.000244 
0.000250 
0.000246 
0.000244 
0.000246 
0.000245 
0.000254 
0.000224 
0.000227 
0.000225 
0.000228 
0.000225 
0.000245 
0.000225 
0.000226 
0.000226 
0.000225 
0.000227 
0.000224 
0.000236 
0.000224 
0.000225 
0.000245 
0.000216 
0.000216 
0.000217 
0.000267 
0.000217 
0.000215 
0.000215 
0.000217 
0.000553 
0.000216 
0.000572 
0.000220 
0.000218 
0.000219 
0.000216 
0.000217 
0.000178 
0.000177 
0.000177 
0.000178 
0.000179 
0.000180 
0.000177 
0.000177 
0.000177 
0.000178 
0.000177 
0.000178 
0.000179 
0.000196 
0.000178 
0.000183 
0.000254 
0.000235 
0.000235 
0.000234 
0.000270 
0.000236 
0.000235 
0.000233 
0.000237 
0.000236 
0.000234 
0.000238 
0.000258 
0.000236 
0.000234 
0.000234 
0.000213 
0.000214 
0.000213 
0.000219 
0.000215 
0.000214 
0.000216 
0.000214 
0.000215 
0.000222 
0.000215 
0.000215 
0.000640 
0.000220 
0.000215 
0.000214 
0.000206 
0.000208 
0.000207 
0.000209 
0.000207 
0.000208 
0.000211 
0.000210 
0.000214 
0.000210 
0.000208 
0.000210 
0.000207 
0.000208 
0.000208 
0.000210 
0.000178 
0.000181 
0.000181 
0.000184 
0.000184 
0.000183 
0.000183 
0.000199 
0.000184 
0.000181 
0.000183 
0.000183 
0.000181 
0.000181 
0.000180 
0.000182 
0.000167 
0.000167 
0.000175 
0.000167 
0.000247 
0.000253 
0.000246 
0.000250 
0.000247 
0.000247 
0.000509 
0.000250 
0.000250 
0.000248 
0.000247 
0.000253 
0.000158 
0.000157 
0.000592 
0.000161 
0.000235 
0.000232 
0.000234 
0.000231 
0.000580 
0.000234 
0.000237 
0.000236 
0.000239 
0.000234 
0.000232 
0.000247 
0.000152 
0.000153 
0.000151 
0.000155 
0.000227 
0.000230 
0.000224 
0.000226 
0.000229 
0.000227 
0.000226 
0.000227 
0.000230 
0.000228 
0.000228 
0.000225 
0.000137 
0.000136 
0.000137 
0.000137 
0.000200 
0.000198 
0.000204 
0.000207 
0.000203 
0.000530 
0.000198 
0.000504 
0.000202 
0.000199 
0.000203 
0.000198 
0.000252 
0.000244 
0.000249 
0.000245 
0.000243 
0.000245 
0.000244 
0.000251 
0.000244 
0.000244 
0.000265 
0.000246 
0.000248 
0.000246 
0.000252 
0.000245 
0.000227 
0.000227 
0.000223 
0.000224 
0.000226 
0.000227 
0.000226 
0.000223 
0.000225 
0.000224 
0.000226 
0.000225 
0.000223 
0.000225 
0.000228 
0.000227 
0.000216 
0.000215 
0.000569 
0.000222 
0.000218 
0.000215 
0.000216 
0.000217 
0.000216 
0.000215 
0.000218 
0.000217 
0.000223 
0.000217 
0.000216 
0.000218 
0.000182 
0.000181 
0.000184 
0.000181 
0.000183 
0.000183 
0.000201 
0.000182 
0.000199 
0.000245 
0.000186 
0.000183 
0.000184 
0.000188 
0.000181 
0.000187 
0.000202 
0.000252 
0.000254 
0.000248 
0.000249 
0.000271 
0.000245 
0.000250 
0.000254 
0.000251 
0.000266 
0.000248 
0.000245 
0.000250 
0.000250 
0.000245 
0.000192 
0.000226 
0.000232 
0.000232 
0.000232 
0.000231 
0.000238 
0.000232 
0.000235 
0.000230 
0.000231 
0.000236 
0.000234 
0.000231 
0.000234 
0.000235 
0.000190 
0.000226 
0.000229 
0.000228 
0.000244 
0.000230 
0.000228 
0.000229 
0.000231 
0.000227 
0.000227 
0.000228 
0.000230 
0.000228 
0.000226 
0.000228 
0.000163 
0.000196 
0.000203 
0.000206 
0.000203 
0.000551 
0.000203 
0.000208 
0.000202 
0.000204 
0.000204 
0.000204 
0.000202 
0.000204 
0.000203 
0.000205 
0.000245 
0.000246 
0.000265 
0.000243 
0.000245 
0.000242 
0.000242 
0.000242 
0.000244 
0.000700 
0.000243 
0.000243 
0.000246 
0.000244 
0.000241 
0.000574 
0.000224 
0.000224 
0.000228 
0.000227 
0.000222 
0.000224 
0.000223 
0.000246 
0.000294 
0.000224 
0.000223 
0.000618 
0.000222 
0.000224 
0.000223 
0.000227 
0.000215 
0.000232 
0.000216 
0.000234 
0.000214 
0.000217 
0.000214 
0.000215 
0.000217 
0.000214 
0.000217 
0.000215 
0.000214 
0.000217 
0.000216 
0.000215 
0.000180 
0.000180 
0.000182 
0.000184 
0.000505 
0.000182 
0.000180 
0.000181 
0.000180 
0.000181 
0.000182 
0.000183 
0.000181 
0.000181 
0.000179 
0.000185 
0.000120 
0.000117 
0.000118 
0.000117 
0.000247 
0.000241 
0.000241 
0.000241 
0.000241 
0.000241 
0.000243 
0.000241 
0.000244 
0.000240 
0.000242 
0.000240 
0.000116 
0.000117 
0.000117 
0.000120 
0.000226 
0.000225 
0.000287 
0.000227 
0.000225 
0.000232 
0.000229 
0.000226 
0.000224 
0.000224 
0.000228 
0.000225 
0.000119 
0.000116 
0.000116 
0.000118 
0.000222 
0.000222 
0.000220 
0.000225 
0.000625 
0.000218 
0.000220 
0.000221 
0.000219 
0.000220 
0.000759 
0.000220 
0.000120 
0.000122 
0.000116 
0.000115 
0.000203 
0.000198 
0.000199 
0.000199 
0.000199 
0.000216 
0.000199 
0.000197 
0.000201 
0.000198 
0.000198 
0.000197 
0.000239 
0.000242 
0.000242 
0.000242 
0.000242 
0.000240 
0.000242 
0.000241 
0.000241 
0.000241 
0.000243 
0.000244 
0.000244 
0.000239 
0.000241 
0.000240 
0.000220 
0.000224 
0.000219 
0.000223 
0.000221 
0.000227 
0.000225 
0.000219 
0.000225 
0.000223 
0.000224 
0.000223 
0.000221 
0.000222 
0.000220 
0.000224 
0.000214 
0.000212 
0.000212 
0.000212 
0.000210 
0.000213 
0.000211 
0.000212 
0.000212 
0.000212 
0.000566 
0.000211 
0.000211 
0.000211 
0.000211 
0.000211 
0.000188 
0.000181 
0.000184 
0.000181 
0.000184 
0.000182 
0.000181 
0.000182 
0.000185 
0.000183 
0.000182 
0.000183 
0.000202 
0.000181 
0.000190 
0.000182 
0.000244 
0.000247 
0.000268 
0.000586 
0.000247 
0.000250 
0.000245 
0.000650 
0.000249 
0.000243 
0.000247 
0.000249 
0.000245 
0.000247 
0.000245 
0.000242 
0.000232 
0.000235 
0.000232 
0.000233 
0.000232 
0.000230 
0.000234 
0.000229 
0.000231 
0.000256 
0.000231 
0.000240 
0.000231 
0.000232 
0.000233 
0.000233 
0.000232 
0.000228 
0.000230 
0.000226 
0.000228 
0.000228 
0.000233 
0.000227 
0.000239 
0.000230 
0.000231 
0.000230 
0.000229 
0.000233 
0.000228 
0.000226 
0.000596 
0.000209 
0.000209 
0.000604 
0.000210 
0.000210 
0.000208 
0.000279 
0.000212 
0.000213 
0.000208 
0.000212 
0.000211 
0.000212 
0.000211 
0.000214 
0.000120 
0.000119 
0.000119 
0.000141 
0.000246 
0.000243 
0.000249 
0.000246 
0.000284 
0.000244 
0.000244 
0.000266 
0.000656 
0.000247 
0.000245 
0.000245 
0.000117 
0.000116 
0.000117 
0.000116 
0.000237 
0.000235 
0.000234 
0.000233 
0.000232 
0.000232 
0.000233 
0.000238 
0.000234 
0.000234 
0.000236 
0.000236 
0.000115 
0.000119 
0.000114 
0.000116 
0.000228 
0.000228 
0.000229 
0.000226 
0.000230 
0.000228 
0.000226 
0.000228 
0.000229 
0.000228 
0.000225 
0.000231 
0.000115 
0.000114 
0.000113 
0.000116 
0.000203 
0.000210 
0.000206 
0.000203 
0.000204 
0.000204 
0.000203 
0.000202 
0.000575 
0.000206 
0.000204 
0.000205 
0.000247 
0.000243 
0.000262 
0.000245 
0.000245 
0.000242 
0.000246 
0.000270 
0.000248 
0.000244 
0.000250 
0.000266 
0.000245 
0.000247 
0.000244 
0.000242 
0.000233 
0.000232 
0.000232 
0.000239 
0.000234 
0.000231 
0.000235 
0.000240 
0.000233 
0.000230 
0.000259 
0.000232 
0.000243 
0.000232 
0.000234 
0.000232 
0.000232 
0.000227 
0.000231 
0.000227 
0.000225 
0.000239 
0.000227 
0.000247 
0.000226 
0.000226 
0.000229 
0.000227 
0.000229 
0.000226 
0.000227 
0.000229 
0.000211 
0.000211 
0.000213 
0.000217 
0.000214 
0.000213 
0.000211 
0.000213 
0.000231 
0.000211 
0.000213 
0.000211 
0.000211 
0.000212 
0.000211 
0.000214 
0.000234 
0.000239 
0.000245 
0.000244 
0.000245 
0.000245 
0.000267 
0.000244 
0.000244 
0.000247 
0.000250 
0.000247 
0.000246 
0.000245 
0.000244 
0.000267 
0.000208 
0.000216 
0.000218 
0.000225 
0.000225 
0.000224 
0.000223 
0.000225 
0.000227 
0.000226 
0.000227 
0.000225 
0.000228 
0.000226 
0.000226 
0.000228 
0.000208 
0.000201 
0.000206 
0.000215 
0.000213 
0.000212 
0.000212 
0.000212 
0.000216 
0.000212 
0.000215 
0.000213 
0.000213 
0.000218 
0.000212 
0.000215 
0.000155 
0.000172 
0.000171 
0.000176 
0.000181 
0.000177 
0.000177 
0.000177 
0.000180 
0.000176 
0.000177 
0.000176 
0.000195 
0.000178 
0.000176 
0.000176 
0.000135 
0.000138 
0.000138 
0.000139 
0.000249 
0.000244 
0.000242 
0.000242 
0.000257 
0.000245 
0.000245 
0.000647 
0.000243 
0.000243 
0.000246 
0.000246 
0.000135 
0.000134 
0.000131 
0.000442 
0.000228 
0.000228 
0.000225 
0.000227 
0.000225 
0.000226 
0.000226 
0.000228 
0.000627 
0.000229 
0.000226 
0.000227 
0.000131 
0.000130 
0.000133 
0.000130 
0.000217 
0.000566 
0.000219 
0.000218 
0.000220 
0.000219 
0.000219 
0.000219 
0.000222 
0.000221 
0.000219 
0.000220 
0.000116 
0.000115 
0.000113 
0.000114 
0.000193 
0.000191 
0.000194 
0.000193 
0.000193 
0.000192 
0.000194 
0.000195 
0.000194 
0.000194 
0.000192 
0.000192 
0.000565 
0.000239 
0.000242 
0.000240 
0.000240 
0.000246 
0.000241 
0.000240 
0.000239 
0.000239 
0.000245 
0.000241 
0.000241 
0.000715 
0.000240 
0.000657 
0.000225 
0.000223 
0.000224 
0.000227 
0.000226 
0.000227 
0.000245 
0.000226 
0.000223 
0.000222 
0.000266 
0.000720 
0.000231 
0.000223 
0.000224 
0.000225 
0.000218 
0.000219 
0.000220 
0.000556 
0.000216 
0.000215 
0.000218 
0.000215 
0.000216 
0.000246 
0.000219 
0.000218 
0.000215 
0.000218 
0.000216 
0.000215 
0.000661 
0.000191 
0.000195 
0.000208 
0.000192 
0.000535 
0.000191 
0.000193 
0.000194 
0.000191 
0.000192 
0.000191 
0.000193 
0.000585 
0.000193 
0.000191 
0.000233 
0.000234 
0.000255 
0.000233 
0.000233 
0.000234 
0.000236 
0.000234 
0.000236 
0.000257 
0.000234 
0.000235 
0.000234 
0.000236 
0.000237 
0.000235 
0.000219 
0.000239 
0.000221 
0.000229 
0.000222 
0.000240 
0.000219 
0.000220 
0.000219 
0.000219 
0.000221 
0.000220 
0.000219 
0.000219 
0.000217 
0.000218 
0.000212 
0.000211 
0.000215 
0.000831 
0.000211 
0.000210 
0.000211 
0.000210 
0.000213 
0.000213 
0.000212 
0.000211 
0.000211 
0.000215 
0.000209 
0.000211 
0.000178 
0.000177 
0.000179 
0.000178 
0.000178 
0.000179 
0.000179 
0.000178 
0.000177 
0.000182 
0.000176 
0.000176 
0.000178 
0.000177 
0.000176 
0.000180 
0.000244 
0.000244 
0.000246 
0.000242 
0.000244 
0.000266 
0.000243 
0.000242 
0.000609 
0.000246 
0.000245 
0.000241 
0.000242 
0.000243 
0.000242 
0.000264 
0.000216 
0.000216 
0.000216 
0.000219 
0.000219 
0.000216 
0.000217 
0.000226 
0.000215 
0.000220 
0.000222 
0.000217 
0.000218 
0.000217 
0.000216 
0.000221 
0.000219 
0.000219 
0.000218 
0.000240 
0.000221 
0.000220 
0.000220 
0.000219 
0.000219 
0.000239 
0.000219 
0.000220 
0.000220 
0.000221 
0.000219 
0.000219 
0.000183 
0.000187 
0.000187 
0.000187 
0.000206 
0.000184 
0.000184 
0.000185 
0.000236 
0.000187 
0.000187 
0.000184 
0.000184 
0.000184 
0.000186 
0.000190 
0.000116 
0.000118 
0.000117 
0.000115 
0.000247 
0.000247 
0.000248 
0.000254 
0.000248 
0.000252 
0.000705 
0.000247 
0.000251 
0.000249 
0.000249 
0.000247 
0.000118 
0.000115 
0.000116 
0.000117 
0.000239 
0.000238 
0.000240 
0.000238 
0.000242 
0.000239 
0.000237 
0.000237 
0.000723 
0.000240 
0.000238 
0.000238 
0.000116 
0.000118 
0.000118 
0.000119 
0.000233 
0.000231 
0.000236 
0.000233 
0.000234 
0.000232 
0.000239 
0.000236 
0.000232 
0.000231 
0.000234 
0.000239 
0.000115 
0.000114 
0.000115 
0.000114 
0.000209 
0.000210 
0.000208 
0.000208 
0.000208 
0.000213 
0.000210 
0.000208 
0.000209 
0.000210 
0.000209 
0.000208 
0.000248 
0.000248 
0.000249 
0.000248 
0.000253 
0.000251 
0.000247 
0.000247 
0.000251 
0.000249 
0.000246 
0.000250 
0.000248 
0.000248 
0.000250 
0.000247 
0.000234 
0.000237 
0.000236 
0.000234 
0.000236 
0.000234 
0.000236 
0.000233 
0.000233 
0.000231 
0.000234 
0.000232 
0.000257 
0.000235 
0.000236 
0.000233 
0.000226 
0.000228 
0.000224 
0.000229 
0.000228 
0.000618 
0.000227 
0.000224 
0.000229 
0.000227 
0.000225 
0.000606 
0.000227 
0.000230 
0.000227 
0.000225 
0.000194 
0.000192 
0.000195 
0.000197 
0.000193 
0.000191 
0.000192 
0.000196 
0.000192 
0.000192 
0.000193 
0.000191 
0.000197 
0.000192 
0.000190 
0.000209 
0.000176 
0.000186 
0.000202 
0.000232 
0.000245 
0.000242 
0.000701 
0.000245 
0.000244 
0.000243 
0.000244 
0.000778 
0.000244 
0.000246 
0.000244 
0.000248 
0.000170 
0.000215 
0.000188 
0.000217 
0.000225 
0.000225 
0.000224 
0.000230 
0.000224 
0.000225 
0.000228 
0.000225 
0.000225 
0.000223 
0.000224 
0.000225 
0.000161 
0.000169 
0.000181 
0.000209 
0.000217 
0.000215 
0.000221 
0.000216 
0.000216 
0.000235 
0.000216 
0.000215 
0.000220 
0.000218 
0.000215 
0.000215 
0.000145 
0.000147 
0.000154 
0.000177 
0.000190 
0.000191 
0.000189 
0.000194 
0.000191 
0.000189 
0.000191 
0.000198 
0.000206 
0.000189 
0.000191 
0.000190 
0.000160 
0.000160 
0.000159 
0.000174 
0.000243 
0.000243 
0.000243 
0.000249 
0.000242 
0.000241 
0.000244 
0.000243 
0.000241 
0.000241 
0.000243 
0.000242 
0.000151 
0.000258 
0.000150 
0.000165 
0.000230 
0.000227 
0.000227 
0.000230 
0.000229 
0.000660 
0.000228 
0.000231 
0.000230 
0.000228 
0.000232 
0.000232 
0.000150 
0.000146 
0.000148 
0.000161 
0.000244 
0.000224 
0.000224 
0.000223 
0.000228 
0.000228 
0.000223 
0.000222 
0.000228 
0.000224 
0.000224 
0.000224 
0.000142 
0.000142 
0.000157 
0.000165 
0.000207 
0.000204 
0.000205 
0.000207 
0.000211 
0.000206 
0.000208 
0.000203 
0.000563 
0.000207 
0.000207 
0.000205 
0.000206 
0.000225 
0.000232 
0.000249 
0.000246 
0.000246 
0.000249 
0.000246 
0.000251 
0.000249 
0.000247 
0.000246 
0.000246 
0.000246 
0.000794 
0.000244 
0.000198 
0.000218 
0.000222 
0.000236 
0.000236 
0.000244 
0.000237 
0.000236 
0.000753 
0.000237 
0.000237 
0.000238 
0.000236 
0.000253 
0.000241 
0.000237 
0.000190 
0.000212 
0.000220 
0.000232 
0.000233 
0.000230 
0.000892 
0.000860 
0.000230 
0.000233 
0.000233 
0.000232 
0.000232 
0.000232 
0.000232 
0.000229 
0.000176 
0.000269 
0.000198 
0.000212 
0.000209 
0.000210 
0.000212 
0.000209 
0.000211 
0.000231 
0.000212 
0.000211 
0.000210 
0.000212 
0.000211 
0.000213 
0.000218 
0.000253 
0.000251 
0.000247 
0.000247 
0.000249 
0.000258 
0.000251 
0.000256 
0.000248 
0.000249 
0.000247 
0.000248 
0.000816 
0.000247 
0.000249 
0.000209 
0.000234 
0.000234 
0.000235 
0.000231 
0.000233 
0.000233 
0.000233 
0.000232 
0.000237 
0.000233 
0.000238 
0.000233 
0.000234 
0.000234 
0.000233 
0.000202 
0.000225 
0.000225 
0.000246 
0.000227 
0.000229 
0.000225 
0.000229 
0.000228 
0.000227 
0.000226 
0.000228 
0.000249 
0.000227 
0.000226 
0.000227 
0.000194 
0.000205 
0.000212 
0.000205 
0.000206 
0.000202 
0.000204 
0.000204 
0.000202 
0.000203 
0.000203 
0.000202 
0.000206 
0.000202 
0.000206 
0.000205 
0.000241 
0.000241 
0.000243 
0.000239 
0.000758 
0.000238 
0.000259 
0.000238 
0.000239 
0.000240 
0.000239 
0.000242 
0.000239 
0.000744 
0.000239 
0.000240 
0.000221 
0.000233 
0.000222 
0.000218 
0.000220 
0.000223 
0.000222 
0.000222 
0.000221 
0.000222 
0.000220 
0.000221 
0.000220 
0.000217 
0.000219 
0.000217 
0.000217 
0.000215 
0.000219 
0.000216 
0.000217 
0.000214 
0.000216 
0.000216 
0.000215 
0.000218 
0.000215 
0.000218 
0.000216 
0.000218 
0.000216 
0.000214 
0.000204 
0.000202 
0.000200 
0.000200 
0.000208 
0.000201 
0.000199 
0.000206 
0.000201 
0.000200 
0.000201 
0.000200 
0.000202 
0.000706 
0.000200 
0.000200 
0.000145 
0.000153 
0.000188 
0.000171 
0.000248 
0.000249 
0.000248 
0.000899 
0.000247 
0.000248 
0.000248 
0.000251 
0.000246 
0.000248 
0.000247 
0.000247 
0.000138 
0.000144 
0.000147 
0.000159 
0.000233 
0.000294 
0.000232 
0.000234 
0.000233 
0.000234 
0.000250 
0.000237 
0.000234 
0.000234 
0.000234 
0.000233 
0.000137 
0.000140 
0.000150 
0.000155 
0.000226 
0.000227 
0.000228 
0.000224 
0.000228 
0.000230 
0.000226 
0.000224 
0.000225 
0.000224 
0.000225 
0.000228 
0.000125 
0.000125 
0.000130 
0.000147 
0.000190 
0.000209 
0.000200 
0.000190 
0.000190 
0.000189 
0.000190 
0.000658 
0.000192 
0.000190 
0.000191 
0.000189 
0.000247 
0.000245 
0.000244 
0.000242 
0.000245 
0.000246 
0.000243 
0.000243 
0.000248 
0.000244 
0.000265 
0.000242 
0.000245 
0.000243 
0.000241 
0.000244 
0.000228 
0.000226 
0.000225 
0.000234 
0.000228 
0.000225 
0.000227 
0.000225 
0.000227 
0.000225 
0.000229 
0.000225 
0.000225 
0.000228 
0.000225 
0.000229 
0.000221 
0.000219 
0.000216 
0.000217 
0.000217 
0.000217 
0.000222 
0.000219 
0.000221 
0.000218 
0.000221 
0.000216 
0.000216 
0.000218 
0.000219 
0.000217 
0.000197 
0.000195 
0.000195 
0.000196 
0.000196 
0.000196 
0.000199 
0.000215 
0.000202 
0.000196 
0.000195 
0.000198 
0.000198 
0.000214 
0.000198 
0.000196 
0.000244 
0.000243 
0.000245 
0.000244 
0.000247 
0.000244 
0.000246 
0.000244 
0.000247 
0.000242 
0.000792 
0.000245 
0.000244 
0.000244 
0.000242 
0.000242 
0.000224 
0.000225 
0.000224 
0.000719 
0.000228 
0.000225 
0.000224 
0.000225 
0.000224 
0.000225 
0.000225 
0.000227 
0.000224 
0.000226 
0.000225 
0.000246 
0.000726 
0.000216 
0.000215 
0.000215 
0.000994 
0.000216 
0.000615 
0.000218 
0.000215 
0.000218 
0.000215 
0.000241 
0.000218 
0.000214 
0.000215 
0.000219 
0.000183 
0.000182 
0.000202 
0.000185 
0.000185 
0.000183 
0.000185 
0.000183 
0.000185 
0.000186 
0.000183 
0.000186 
0.000183 
0.000183 
0.000197 
0.000183 
0.000247 
0.000248 
0.000247 
0.000249 
0.000246 
0.000756 
0.000269 
0.000269 
0.000251 
0.000248 
0.000245 
0.000247 
0.000247 
0.000246 
0.000246 
0.000249 
0.000234 
0.000234 
0.000236 
0.000234 
0.000235 
0.000233 
0.000233 
0.000232 
0.000234 
0.000231 
0.000233 
0.000234 
0.000235 
0.000237 
0.000234 
0.000235 
0.000229 
0.000229 
0.000227 
0.000226 
0.000231 
0.000229 
0.000228 
0.000229 
0.000228 
0.000226 
0.000227 
0.000226 
0.000228 
0.000234 
0.000228 
0.000229 
0.000213 
0.000726 
0.000211 
0.000211 
0.000213 
0.000212 
0.000214 
0.000213 
0.000215 
0.000213 
0.000212 
0.000211 
0.000212 
0.000210 
0.000215 
0.000212 
0.000164 
0.000196 
0.000203 
0.000245 
0.000243 
0.000245 
0.000244 
0.000247 
0.000240 
0.000245 
0.000243 
0.000244 
0.000244 
0.000247 
0.000245 
0.000245 
0.000156 
0.000207 
0.000191 
0.000228 
0.000230 
0.000229 
0.000252 
0.000229 
0.000229 
0.000231 
0.000233 
0.000229 
0.000250 
0.000229 
0.000230 
0.000229 
0.000151 
0.000180 
0.000185 
0.000223 
0.000224 
0.000224 
0.000221 
0.000221 
0.000223 
0.000222 
0.000244 
0.000222 
0.000225 
0.000749 
0.000220 
0.000234 
0.000142 
0.000160 
0.000165 
0.000191 
0.000191 
0.000201 
0.000198 
0.000189 
0.000189 
0.000190 
0.000189 
0.000190 
0.000191 
0.000191 
0.000190 
0.000189 
0.000247 
0.000269 
0.000246 
0.000244 
0.000246 
0.000246 
0.000249 
0.000801 
0.000245 
0.000244 
0.000246 
0.000248 
0.000246 
0.000246 
0.000244 
0.000245 
0.000231 
0.000231 
0.000234 
0.000233 
0.000230 
0.000231 
0.000235 
0.000232 
0.000232 
0.000230 
0.000238 
0.000232 
0.000232 
0.000233 
0.000232 
0.000253 
0.000227 
0.000222 
0.000221 
0.000223 
0.000225 
0.000222 
0.000223 
0.000224 
0.000224 
0.000223 
0.000225 
0.000231 
0.000233 
0.000622 
0.000227 
0.000226 
0.000209 
0.000214 
0.000209 
0.000210 
0.000208 
0.000211 
0.000206 
0.000209 
0.000211 
0.000213 
0.000209 
0.000211 
0.000228 
0.000207 
0.000209 
0.000207 
0.000239 
0.000239 
0.000238 
0.000239 
0.000238 
0.000240 
0.000240 
0.000240 
0.000239 
0.000238 
0.000239 
0.000262 
0.000239 
0.000240 
0.000241 
0.000241 
0.000218 
0.000215 
0.000216 
0.000218 
0.000216 
0.000237 
0.000217 
0.000217 
0.000218 
0.000220 
0.000217 
0.000216 
0.000223 
0.000217 
0.000236 
0.000217 
0.000204 
0.000264 
0.000204 
0.000205 
0.000207 
0.000224 
0.000204 
0.000204 
0.000204 
0.000208 
0.000247 
0.000204 
0.000205 
0.000206 
0.000206 
0.000204 
0.000169 
0.000169 
0.000167 
0.000168 
0.000169 
0.000168 
0.000168 
0.000750 
0.000169 
0.000172 
0.000168 
0.000168 
0.000169 
0.000171 
0.000169 
0.000168 
0.000238 
0.000238 
0.000243 
0.000240 
0.000239 
0.000238 
0.000239 
0.000240 
0.000239 
0.000239 
0.000237 
0.000240 
0.000241 
0.000239 
0.000237 
0.000237 
0.000220 
0.000216 
0.000215 
0.000220 
0.000217 
0.000215 
0.000218 
0.000218 
0.000221 
0.000218 
0.000218 
0.000218 
0.000217 
0.000217 
0.000702 
0.000219 
0.000210 
0.000209 
0.000207 
0.000209 
0.000211 
0.000212 
0.000209 
0.000209 
0.000212 
0.000211 
0.000209 
0.000216 
0.000210 
0.000210 
0.000211 
0.000210 
0.000177 
0.000179 
0.000176 
0.000191 
0.000175 
0.000176 
0.000177 
0.000175 
0.000176 
0.000179 
0.000176 
0.000177 
0.000192 
0.000176 
0.000177 
0.000175 
0.000247 
0.000993 
0.000244 
0.000266 
0.000243 
0.000246 
0.000244 
0.000245 
0.000246 
0.000245 
0.000244 
0.000243 
0.000245 
0.000258 
0.000266 
0.000245 
0.000228 
0.000233 
0.000228 
0.000227 
0.000228 
0.000228 
0.000228 
0.000228 
0.000228 
0.000231 
0.000227 
0.000232 
0.000228 
0.000228 
0.000232 
0.000226 
0.000220 
0.000222 
0.000235 
0.000219 
0.000220 
0.000220 
0.000233 
0.000221 
0.000220 
0.000804 
0.000224 
0.000219 
0.000241 
0.000219 
0.000220 
0.000223 
0.000194 
0.000192 
0.000196 
0.000196 
0.000192 
0.000193 
0.000193 
0.000194 
0.000193 
0.000197 
0.000191 
0.000720 
0.000192 
0.000193 
0.000192 
0.000192 
0.000242 
0.000242 
0.000241 
0.000241 
0.000240 
0.000240 
0.000241 
0.000243 
0.000240 
0.000240 
0.000243 
0.000239 
0.000241 
0.000265 
0.000240 
0.000242 
0.000221 
0.000241 
0.000221 
0.000220 
0.000244 
0.000241 
0.000230 
0.000221 
0.000220 
0.000220 
0.000222 
0.000222 
0.000221 
0.000230 
0.000223 
0.000220 
0.000216 
0.000214 
0.000216 
0.000736 
0.000212 
0.000212 
0.000214 
0.000214 
0.000211 
0.000213 
0.000216 
0.000214 
0.000211 
0.000213 
0.000215 
0.000213 
0.000180 
0.000652 
0.000180 
0.000179 
0.000177 
0.000177 
0.000179 
0.000179 
0.000177 
0.000178 
0.000178 
0.000787 
0.000181 
0.000722 
0.000194 
0.000178 
0.000243 
0.000243 
0.000252 
0.000245 
0.000247 
0.000243 
0.000253 
0.000257 
0.000664 
0.000258 
0.000247 
0.000810 
0.000243 
0.000248 
0.000246 
0.000242 
0.000229 
0.000227 
0.000225 
0.000227 
0.000225 
0.000225 
0.000224 
0.000327 
0.000238 
0.000246 
0.000838 
0.000224 
0.000227 
0.000225 
0.000227 
0.000226 
0.000216 
0.000227 
0.000216 
0.000217 
0.000217 
0.000217 
0.000230 
0.000228 
0.000236 
0.000218 
0.000216 
0.000226 
0.000215 
0.000216 
0.000219 
0.000219 
0.000182 
0.000176 
0.000184 
0.000175 
0.000176 
0.000175 
0.000253 
0.000185 
0.000185 
0.000192 
0.000176 
0.000174 
0.000178 
0.000174 
0.000193 
0.000175 
0.000171 
0.000185 
0.000185 
0.000225 
0.000272 
0.000248 
0.000248 
0.000247 
0.000248 
0.000246 
0.000249 
0.000248 
0.000253 
0.000248 
0.000251 
0.000269 
0.000171 
0.000176 
0.000177 
0.000213 
0.000239 
0.000238 
0.000239 
0.000249 
0.000256 
0.000240 
0.000248 
0.000238 
0.000240 
0.000239 
0.000243 
0.000240 
0.000167 
0.000168 
0.000175 
0.000201 
0.000235 
0.000234 
0.000237 
0.000239 
0.000805 
0.000233 
0.000235 
0.000235 
0.000235 
0.000233 
0.000235 
0.000235 
0.000159 
0.000153 
0.000151 
0.000168 
0.000212 
0.000213 
0.000211 
0.000214 
0.000219 
0.000213 
0.000211 
0.000213 
0.000213 
0.000211 
0.000218 
0.000214 
0.000242 
0.000241 
0.000240 
0.000243 
0.000240 
0.000240 
0.000246 
0.000250 
0.000247 
0.000242 
0.000243 
0.000244 
0.000240 
0.000786 
0.000243 
0.000242 
0.000227 
0.000228 
0.000230 
0.000769 
0.000230 
0.000228 
0.000229 
0.000228 
0.000228 
0.000227 
0.000231 
0.000227 
0.000231 
0.000229 
0.000228 
0.000232 
0.000222 
0.000228 
0.000228 
0.000220 
0.000225 
0.000222 
0.000225 
0.000221 
0.000221 
0.000222 
0.000222 
0.000222 
0.000225 
0.000222 
0.000222 
0.000222 
0.000187 
0.000188 
0.000184 
0.000187 
0.000186 
0.000184 
0.000188 
0.000185 
0.000186 
0.000184 
0.000882 
0.000183 
0.000192 
0.000184 
0.000184 
0.000185 
0.000243 
0.000250 
0.000249 
0.000252 
0.000244 
0.000243 
0.000247 
0.000247 
0.000243 
0.000247 
0.000247 
0.000248 
0.000246 
0.000244 
0.000252 
0.000247 
0.000227 
0.000228 
0.000250 
0.000228 
0.000230 
0.000230 
0.000248 
0.000740 
0.000228 
0.000227 
0.000227 
0.000228 
0.000227 
0.000227 
0.000229 
0.000228 
0.000221 
0.000222 
0.000221 
0.000219 
0.000222 
0.000221 
0.000222 
0.000220 
0.000218 
0.000241 
0.000219 
0.000220 
0.000222 
0.000219 
0.000222 
0.000223 
0.000183 
0.000183 
0.000183 
0.000185 
0.000187 
0.000186 
0.000183 
0.000183 
0.000184 
0.000187 
0.000184 
0.000183 
0.000186 
0.000185 
0.000184 
0.000184 
0.000240 
0.000243 
0.000244 
0.000244 
0.000244 
0.000244 
0.000243 
0.000245 
0.000243 
0.000267 
0.000247 
0.000246 
0.000240 
0.000923 
0.000244 
0.000244 
0.000227 
0.000229 
0.000228 
0.000230 
0.000227 
0.000229 
0.000229 
0.000228 
0.000227 
0.000231 
0.000247 
0.000228 
0.000229 
0.000227 
0.000227 
0.000231 
0.000240 
0.000222 
0.000223 
0.000222 
0.000223 
0.000223 
0.000221 
0.000222 
0.000227 
0.000220 
0.000239 
0.000220 
0.000219 
0.000223 
0.001170 
0.000221 
0.000194 
0.000191 
0.000191 
0.000189 
0.000191 
0.000191 
0.000191 
0.000193 
0.000191 
0.000189 
0.000733 
0.000190 
0.000190 
0.000190 
0.000191 
0.000189 
0.000244 
0.000244 
0.000243 
0.000242 
0.000246 
0.000242 
0.000250 
0.000241 
0.000246 
0.000246 
0.000244 
0.000246 
0.000244 
0.000239 
0.000242 
0.000245 
0.000222 
0.000220 
0.000220 
0.000219 
0.000220 
0.000220 
0.000219 
0.000221 
0.000219 
0.000222 
0.000224 
0.000864 
0.000221 
0.000223 
0.000220 
0.000218 
0.000213 
0.000214 
0.000213 
0.000213 
0.000214 
0.000213 
0.000212 
0.000215 
0.000215 
0.000216 
0.000212 
0.000216 
0.000218 
0.000214 
0.000215 
0.000220 
0.000182 
0.000181 
0.000184 
0.000197 
0.000181 
0.000181 
0.000187 
0.000185 
0.000182 
0.000182 
0.000181 
0.000180 
0.000182 
0.000181 
0.000181 
0.000181 
0.000157 
0.000248 
0.000270 
0.000243 
0.000248 
0.000247 
0.000246 
0.000246 
0.000248 
0.000247 
0.000247 
0.000248 
0.000249 
0.000851 
0.000245 
0.000249 
0.000148 
0.000233 
0.000235 
0.000233 
0.000256 
0.000231 
0.000231 
0.000237 
0.000234 
0.000230 
0.000232 
0.000236 
0.000234 
0.000231 
0.000230 
0.000235 
0.000683 
0.000224 
0.000229 
0.000224 
0.000225 
0.000224 
0.000226 
0.000225 
0.000225 
0.000224 
0.000225 
0.000227 
0.000226 
0.000230 
0.000226 
0.000223 
0.000135 
0.000200 
0.000200 
0.000204 
0.000910 
0.000774 
0.000209 
0.000200 
0.000201 
0.000199 
0.000199 
0.000200 
0.000203 
0.000220 
0.000199 
0.000199 
0.000249 
0.000249 
0.000255 
0.000244 
0.000249 
0.000248 
0.000270 
0.000877 
0.000249 
0.000247 
0.000248 
0.000248 
0.000251 
0.000247 
0.000246 
0.000247 
0.000237 
0.000235 
0.000243 
0.000234 
0.000233 
0.000231 
0.000232 
0.000233 
0.000234 
0.000235 
0.000256 
0.000233 
0.000236 
0.000233 
0.000258 
0.000234 
0.000227 
0.000224 
0.000225 
0.000224 
0.000229 
0.000225 
0.000227 
0.000224 
0.000227 
0.000227 
0.000224 
0.000224 
0.000230 
0.000227 
0.000227 
0.000228 
0.000206 
0.000205 
0.000202 
0.000201 
0.000204 
0.000205 
0.000204 
0.000203 
0.000205 
0.000202 
0.000202 
0.000876 
0.000222 
0.000203 
0.000202 
0.000202 
0.000121 
0.000143 
0.000157 
0.000193 
0.000245 
0.000248 
0.000857 
0.000244 
0.000246 
0.000285 
0.000249 
0.000247 
0.000245 
0.000265 
0.000244 
0.000248 
0.000116 
0.000144 
0.000148 
0.000179 
0.000240 
0.000233 
0.000236 
0.000235 
0.000236 
0.000234 
0.000236 
0.000241 
0.000237 
0.000235 
0.000238 
0.000237 
0.000116 
0.000135 
0.000146 
0.000183 
0.000232 
0.000237 
0.000234 
0.000233 
0.000235 
0.000233 
0.000231 
0.000237 
0.000231 
0.000234 
0.000232 
0.000236 
0.000115 
0.000120 
0.000133 
0.000162 
0.000209 
0.000843 
0.000207 
0.000210 
0.000229 
0.000208 
0.000208 
0.000209 
0.000210 
0.001007 
0.000214 
0.000208 
0.000246 
0.000247 
0.000248 
0.000245 
0.000280 
0.000244 
0.000244 
0.000245 
0.000245 
0.000246 
0.000245 
0.000245 
0.000245 
0.000247 
0.000249 
0.000247 
0.000233 
0.000255 
0.000232 
0.000234 
0.000232 
0.000233 
0.000230 
0.000230 
0.000238 
0.000893 
0.000233 
0.000231 
0.000230 
0.000231 
0.000949 
0.000232 
0.000224 
0.000224 
0.000223 
0.000223 
0.000222 
0.000224 
0.000229 
0.000224 
0.000222 
0.000896 
0.000225 
0.000227 
0.000226 
0.000222 
0.000227 
0.000223 
0.000194 
0.000195 
0.000193 
0.000192 
0.000195 
0.000197 
0.000194 
0.000197 
0.000192 
0.000191 
0.000199 
0.000210 
0.000194 
0.000196 
0.000195 
0.000194 
0.000244 
0.000244 
0.001000 
0.000242 
0.000243 
0.000266 
0.000267 
0.000242 
0.000246 
0.000245 
0.000242 
0.000246 
0.000244 
0.000246 
0.000243 
0.000837 
0.000226 
0.000231 
0.000226 
0.000228 
0.000227 
0.000224 
0.000225 
0.000227 
0.000224 
0.000224 
0.000224 
0.000225 
0.000225 
0.000223 
0.000226 
0.000227 
0.000216 
0.000214 
0.000215 
0.000216 
0.000215 
0.000218 
0.000216 
0.000215 
0.000222 
0.000216 
0.000222 
0.000214 
0.000215 
0.000216 
0.000215 
0.000216 
0.000182 
0.000187 
0.000182 
0.000190 
0.000181 
0.000182 
0.000181 
0.000184 
0.000184 
0.000180 
0.000182 
0.000180 
0.000185 
0.000180 
0.000199 
0.000182 
0.000238 
0.000268 
0.000244 
0.000243 
0.000244 
0.000243 
0.000252 
0.000246 
0.000243 
0.000245 
0.000245 
0.000243 
0.000244 
0.000251 
0.000248 
0.000243 
0.000221 
0.000226 
0.000226 
0.000233 
0.000228 
0.000225 
0.000226 
0.000231 
0.000227 
0.000225 
0.000225 
0.000228 
0.000225 
0.000228 
0.000861 
0.000224 
0.000231 
0.000216 
0.000217 
0.000216 
0.000215 
0.000216 
0.000220 
0.000219 
0.000219 
0.000216 
0.000217 
0.000217 
0.000217 
0.000217 
0.000215 
0.000217 
0.000191 
0.000192 
0.000189 
0.000189 
0.000195 
0.000190 
0.000190 
0.000194 
0.000190 
0.000190 
0.000188 
0.000191 
0.000192 
0.000194 
0.000192 
0.000190 
0.000255 
0.000252 
0.000253 
0.000252 
0.000252 
0.000879 
0.000255 
0.000255 
0.000261 
0.000253 
0.000253 
0.000254 
0.000253 
0.000256 
0.000253 
0.000252 
0.000243 
0.000243 
0.000245 
0.000246 
0.000243 
0.000242 
0.000239 
0.000243 
0.000245 
0.000246 
0.000249 
0.000247 
0.000243 
0.000243 
0.000246 
0.000242 
0.000238 
0.000240 
0.000973 
0.000238 
0.000274 
0.000238 
0.000241 
0.000237 
0.000237 
0.000238 
0.000241 
0.000238 
0.000240 
0.000237 
0.000239 
0.000991 
0.000214 
0.000214 
0.000213 
0.000215 
0.000214 
0.000216 
0.000213 
0.000213 
0.000236 
0.000215 
0.000213 
0.000212 
0.000215 
0.000222 
0.000213 
0.000213 
0.000141 
0.000883 
0.000145 
0.000146 
0.000240 
0.000973 
0.000241 
0.000240 
0.000240 
0.000264 
0.000240 
0.000245 
0.000241 
0.000241 
0.000241 
0.000241 
0.000140 
0.000134 
0.000147 
0.000146 
0.000229 
0.000227 
0.000226 
0.000906 
0.000226 
0.000227 
0.000227 
0.000223 
0.000228 
0.000226 
0.000226 
0.000232 
0.000134 
0.000133 
0.000134 
0.000827 
0.000223 
0.000222 
0.000220 
0.000223 
0.000223 
0.000222 
0.000219 
0.000221 
0.000224 
0.000227 
0.000229 
0.000220 
0.000120 
0.000119 
0.000123 
0.000121 
0.000199 
0.000196 
0.000198 
0.000214 
0.000201 
0.000197 
0.000196 
0.000199 
0.000199 
0.000202 
0.000199 
0.000195 
0.000237 
0.000245 
0.000240 
0.000241 
0.000241 
0.001078 
0.000241 
0.000247 
0.000240 
0.000243 
0.000243 
0.000242 
0.000253 
0.000245 
0.000245 
0.000244 
0.000221 
0.000226 
0.000226 
0.000228 
0.000226 
0.000225 
0.000227 
0.000225 
0.000232 
0.000885 
0.000228 
0.000225 
0.000223 
0.000227 
0.000225 
0.000228 
0.000217 
0.000218 
0.000216 
0.000221 
0.000219 
0.000218 
0.000217 
0.000237 
0.000219 
0.000221 
0.000227 
0.000221 
0.000216 
0.000221 
0.000222 
0.000217 
0.000204 
0.000201 
0.000208 
0.000223 
0.000210 
0.000740 
0.000206 
0.000201 
0.000224 
0.000202 
0.000206 
0.000789 
0.000205 
0.000913 
0.000907 
0.000201 
0.000211 
0.000215 
0.000213 
0.000213 
0.000245 
0.000247 
0.000246 
0.000244 
0.000246 
0.000245 
0.000251 
0.000249 
0.000244 
0.000244 
0.000244 
0.000243 
0.000200 
0.000194 
0.000195 
0.000192 
0.000840 
0.000232 
0.000227 
0.000229 
0.000228 
0.000230 
0.000227 
0.000227 
0.000227 
0.000252 
0.000250 
0.000934 
0.000187 
0.000191 
0.000253 
0.000189 
0.000220 
0.000222 
0.000221 
0.000221 
0.000221 
0.000220 
0.000221 
0.000220 
0.000221 
0.000224 
0.000220 
0.000222 
0.000161 
0.000162 
0.000161 
0.000161 
0.000202 
0.000892 
0.000189 
0.000760 
0.000186 
0.000185 
0.000185 
0.000185 
0.000202 
0.000187 
0.000186 
0.000186 
0.000272 
0.000305 
0.000251 
0.000251 
0.000249 
0.000253 
0.000249 
0.000247 
0.000250 
0.000250 
0.000252 
0.000248 
0.000248 
0.000250 
0.001086 
0.000247 
0.000234 
0.000233 
0.000234 
0.000234 
0.000234 
0.000234 
0.000234 
0.000233 
0.000239 
0.000238 
0.000239 
0.000236 
0.000237 
0.000241 
0.000261 
0.000241 
0.000231 
0.000228 
0.000228 
0.000229 
0.000230 
0.000227 
0.000227 
0.000227 
0.000229 
0.000227 
0.000227 
0.000232 
0.000227 
0.000229 
0.000229 
0.000785 
0.000192 
0.000195 
0.000211 
0.001020 
0.000195 
0.000192 
0.000193 
0.000194 
0.000197 
0.000788 
0.000194 
0.000191 
0.000193 
0.000193 
0.000195 
0.000192 
0.000232 
0.000232 
0.000237 
0.000231 
0.000243 
0.000243 
0.000244 
0.000245 
0.000256 
0.000248 
0.000919 
0.000243 
0.000243 
0.000245 
0.000243 
0.000245 
0.000904 
0.000739 
0.000212 
0.000211 
0.000226 
0.000226 
0.000224 
0.000231 
0.000237 
0.000224 
0.000230 
0.000226 
0.000224 
0.000227 
0.000227 
0.000227 
0.000203 
0.000203 
0.001043 
0.000222 
0.000219 
0.000218 
0.000215 
0.000220 
0.000217 
0.000216 
0.000219 
0.000217 
0.000217 
0.000215 
0.000218 
0.000216 
0.000177 
0.000177 
0.000177 
0.000179 
0.000179 
0.000195 
0.000177 
0.000179 
0.000190 
0.000179 
0.000179 
0.000177 
0.000180 
0.000179 
0.000178 
0.000900 
0.000162 
0.000196 
0.000197 
0.000210 
0.000257 
0.000265 
0.000256 
0.000252 
0.000253 
0.000250 
0.000250 
0.000934 
0.000251 
0.000251 
0.000258 
0.000254 
0.000163 
0.000198 
0.000185 
0.000199 
0.000244 
0.000244 
0.000245 
0.000243 
0.000246 
0.000242 
0.000246 
0.000423 
0.000242 
0.000243 
0.000246 
0.000249 
0.000146 
0.000175 
0.000183 
0.000195 
0.000241 
0.000239 
0.000236 
0.000240 
0.000238 
0.000239 
0.000237 
0.000236 
0.000918 
0.000241 
0.000237 
0.000236 
0.000121 
0.000151 
0.000159 
0.000171 
0.000217 
0.000212 
0.000213 
0.000214 
0.000216 
0.000214 
0.000247 
0.000218 
0.000217 
0.000212 
0.000213 
0.000265 
0.000161 
0.000175 
0.000165 
0.000160 
0.000252 
0.000246 
0.000933 
0.000246 
0.000243 
0.000245 
0.000246 
0.000244 
0.000242 
0.000244 
0.000244 
0.000248 
0.000160 
0.000160 
0.000155 
0.000159 
0.000236 
0.000238 
0.000854 
0.001177 
0.000236 
0.000238 
0.000239 
0.000236 
0.000240 
0.000237 
0.000242 
0.000236 
0.000157 
0.000158 
0.000169 
0.000157 
0.000235 
0.000234 
0.000889 
0.000255 
0.000232 
0.000242 
0.000232 
0.000232 
0.000233 
0.000232 
0.000233 
0.000232 
0.000145 
0.000141 
0.000155 
0.000142 
0.000915 
0.000213 
0.000208 
0.000212 
0.000209 
0.000207 
0.000210 
0.000912 
0.000212 
0.000209 
0.000209 
0.000216 
0.000245 
0.000246 
0.000246 
0.000971 
0.000249 
0.000248 
0.000249 
0.000246 
0.000248 
0.000245 
0.000246 
0.000250 
0.000249 
0.000248 
0.000247 
0.000245 
0.000232 
0.000231 
0.000232 
0.000232 
0.000232 
0.000253 
0.000232 
0.000236 
0.000235 
0.000232 
0.000234 
0.000234 
0.000259 
0.000230 
0.000234 
0.000253 
0.000226 
0.000227 
0.000226 
0.000228 
0.000226 
0.000225 
0.000227 
0.000227 
0.000226 
0.000229 
0.000248 
0.000229 
0.000225 
0.000225 
0.000228 
0.000226 
0.000195 
0.000191 
0.000196 
0.000190 
0.000193 
0.000192 
0.000193 
0.000192 
0.000194 
0.000192 
0.000196 
0.000194 
0.000195 
0.000191 
0.000194 
0.000191 
0.000244 
0.000244 
0.000245 
0.000266 
0.000249 
0.000249 
0.000253 
0.000248 
0.000249 
0.000250 
0.000249 
0.000864 
0.000248 
0.000246 
0.000243 
0.000243 
0.000226 
0.000246 
0.000228 
0.000227 
0.000234 
0.000232 
0.000230 
0.000245 
0.000228 
0.000229 
0.000230 
0.000229 
0.000230 
0.000228 
0.000225 
0.000228 
0.000217 
0.000221 
0.000222 
0.000218 
0.000220 
0.000222 
0.000219 
0.000219 
0.000219 
0.000219 
0.000220 
0.000218 
0.000222 
0.000221 
0.000234 
0.000215 
0.000192 
0.000193 
0.000194 
0.000193 
0.000194 
0.000192 
0.000193 
0.000201 
0.000192 
0.000191 
0.000195 
0.000193 
0.000194 
0.000192 
0.000191 
0.000191 
0.000934 
0.000137 
0.000135 
0.000151 
0.000248 
0.000243 
0.000243 
0.000249 
0.000245 
0.000247 
0.000266 
0.000284 
0.000247 
0.000245 
0.000245 
0.000242 
0.000128 
0.000129 
0.000128 
0.000128 
0.000232 
0.000229 
0.000227 
0.000232 
0.000226 
0.000230 
0.000227 
0.000227 
0.000231 
0.000227 
0.000231 
0.000228 
0.000126 
0.000137 
0.000126 
0.000129 
0.000220 
0.000222 
0.000220 
0.000222 
0.000222 
0.000222 
0.000220 
0.000224 
0.000225 
0.000221 
0.000222 
0.000219 
0.000117 
0.000113 
0.000115 
0.000127 
0.000191 
0.000209 
0.000189 
0.000193 
0.000190 
0.000188 
0.000190 
0.000195 
0.000209 
0.000189 
0.000188 
0.000201 
0.000914 
0.000244 
0.000249 
0.000253 
0.000267 
0.000248 
0.000255 
0.000250 
0.000245 
0.000246 
0.000246 
0.000247 
0.000245 
0.000247 
0.000245 
0.000245 
0.000236 
0.000236 
0.000813 
0.000236 
0.000235 
0.000236 
0.000241 
0.000237 
0.000234 
0.000241 
0.000238 
0.000234 
0.000235 
0.000234 
0.000236 
0.000240 
0.000229 
0.000252 
0.000229 
0.000228 
0.000233 
0.000249 
0.000232 
0.000229 
0.000251 
0.000230 
0.000231 
0.000231 
0.000234 
0.000230 
0.000264 
0.001164 
0.000219 
0.000217 
0.000217 
0.000216 
0.000218 
0.000220 
0.000219 
0.000217 
0.000218 
0.000218 
0.000216 
0.000218 
0.000219 
0.000217 
0.000217 
0.000216 
0.000254 
0.000241 
0.000244 
0.000243 
0.000243 
0.000243 
0.000241 
0.000240 
0.000244 
0.000246 
0.000262 
0.000265 
0.000244 
0.000245 
0.000244 
0.000243 
0.000223 
0.000222 
0.000223 
0.000220 
0.000225 
0.000225 
0.000223 
0.000227 
0.000223 
0.000225 
0.000223 
0.000223 
0.000854 
0.000224 
0.000224 
0.000220 
0.000215 
0.000217 
0.000219 
0.000214 
0.000215 
0.000214 
0.000212 
0.000218 
0.000215 
0.000260 
0.000214 
0.000215 
0.000217 
0.000218 
0.000214 
0.000235 
0.000190 
0.000188 
0.000192 
0.000191 
0.000189 
0.000190 
0.000192 
0.000194 
0.000191 
0.000191 
0.000192 
0.000189 
0.000189 
0.000190 
0.000189 
0.000191 
0.000244 
0.000243 
0.000247 
0.000243 
0.000245 
0.000244 
0.000246 
0.000248 
0.000247 
0.000245 
0.000242 
0.000285 
0.000245 
0.000243 
0.000244 
0.000246 
0.000227 
0.000234 
0.000228 
0.000228 
0.000230 
0.000237 
0.000230 
0.000230 
0.000232 
0.000227 
0.000251 
0.000230 
0.000228 
0.000228 
0.000227 
0.000229 
0.000224 
0.000222 
0.000222 
0.000225 
0.000225 
0.000222 
0.000221 
0.000220 
0.000230 
0.000220 
0.000242 
0.000221 
0.000222 
0.000223 
0.000221 
0.000221 
0.000185 
0.000185 
0.000186 
0.000185 
0.000187 
0.000186 
0.000184 
0.000189 
0.000187 
0.000186 
0.000185 
0.000189 
0.000186 
0.000190 
0.000200 
0.000189 
0.000242 
0.000244 
0.000932 
0.000245 
0.000247 
0.000246 
0.000245 
0.000248 
0.000263 
0.000246 
0.000247 
0.000245 
0.000248 
0.000248 
0.000246 
0.000244 
0.000223 
0.000224 
0.000227 
0.000227 
0.000227 
0.000229 
0.000228 
0.000230 
0.000228 
0.000229 
0.000232 
0.001115 
0.000227 
0.000246 
0.000938 
0.000225 
0.000221 
0.000215 
0.000220 
0.000218 
0.000218 
0.000219 
0.000218 
0.000219 
0.000219 
0.000217 
0.000227 
0.000217 
0.000234 
0.000235 
0.000217 
0.000216 
0.000171 
0.000173 
0.000176 
0.000175 
0.000176 
0.000174 
0.000179 
0.000175 
0.000175 
0.000179 
0.000178 
0.001210 
0.000187 
0.000177 
0.000914 
0.000173 
0.000249 
0.000243 
0.000244 
0.000245 
0.000245 
0.000248 
0.000244 
0.000244 
0.000244 
0.000244 
0.000249 
0.000249 
0.000265 
0.000244 
0.000243 
0.000244 
0.001184 
0.000230 
0.000231 
0.000227 
0.000248 
0.000228 
0.000230 
0.000232 
0.001149 
0.000232 
0.000237 
0.000229 
0.000234 
0.000229 
0.000248 
0.000230 
0.000227 
0.000219 
0.000221 
0.000229 
0.000220 
0.000279 
0.000222 
0.000225 
0.000220 
0.000242 
0.000858 
0.000222 
0.000221 
0.000227 
0.000233 
0.000221 
0.000172 
0.000171 
0.000191 
0.000173 
0.000175 
0.000174 
0.000173 
0.000174 
0.000188 
0.000244 
0.000171 
0.000178 
0.000181 
0.000172 
0.000174 
0.000174 
0.000243 
0.000242 
0.000243 
0.000259 
0.000243 
0.000242 
0.000245 
0.000242 
0.000238 
0.000244 
0.000238 
0.000260 
0.000242 
0.001322 
0.000241 
0.001016 
0.000222 
0.000225 
0.000224 
0.000231 
0.000223 
0.000224 
0.000223 
0.000223 
0.000224 
0.000226 
0.000234 
0.000221 
0.000226 
0.000224 
0.000239 
0.000221 
0.000846 
0.000218 
0.000218 
0.000220 
0.000217 
0.000218 
0.000230 
0.000235 
0.000217 
0.000217 
0.000221 
0.001199 
0.000217 
0.000219 
0.000219 
0.000219 
0.000208 
0.000194 
0.000194 
0.000195 
0.000195 
0.000195 
0.000196 
0.000192 
0.000193 
0.000255 
0.000193 
0.000195 
0.000209 
0.000192 
0.000193 
0.000193 
0.000251 
0.000236 
0.000252 
0.000233 
0.000260 
0.000248 
0.000250 
0.000257 
0.000259 
0.000262 
0.000268 
0.000267 
0.000258 
0.000248 
0.000259 
0.000248 
0.001057 
0.000218 
0.000218 
0.000216 
0.000240 
0.000231 
0.000235 
0.001021 
0.000241 
0.000234 
0.000251 
0.000233 
0.000232 
0.000230 
0.000242 
0.000235 
0.000210 
0.000210 
0.001140 
0.000225 
0.000225 
0.000225 
0.000224 
0.000223 
0.000234 
0.000225 
0.000227 
0.000226 
0.000226 
0.000234 
0.000234 
0.000224 
0.001195 
0.000186 
0.000182 
0.000188 
0.000193 
0.000188 
0.000192 
0.000189 
0.000202 
0.000190 
0.000189 
0.000200 
0.000189 
0.000198 
0.000190 
0.000191 
0.000271 
0.000255 
0.000251 
0.000280 
0.000257 
0.000267 
0.000269 
0.000266 
0.000275 
0.000268 
0.001193 
0.000267 
0.000269 
0.000264 
0.000266 
0.000266 
0.000247 
0.000245 
0.000239 
0.000241 
0.000244 
0.000253 
0.000255 
0.000254 
0.000263 
0.000252 
0.000254 
0.000256 
0.000257 
0.000254 
0.000255 
0.000265 
0.000237 
0.000257 
0.000239 
0.000236 
0.000248 
0.000250 
0.000249 
0.000249 
0.000249 
0.000256 
0.000264 
0.000250 
0.000247 
0.001084 
0.000248 
0.000251 
0.000217 
0.000230 
0.000214 
0.000231 
0.000229 
0.000228 
0.000232 
0.000226 
0.000227 
0.000228 
0.000417 
0.000228 
0.000232 
0.000226 
0.000225 
0.000227 
0.000246 
0.000246 
0.000244 
0.000249 
0.000245 
0.000245 
0.000261 
0.000240 
0.000244 
0.000243 
0.000244 
0.000246 
0.000246 
0.000242 
0.000248 
0.000242 
0.000236 
0.000236 
0.000234 
0.000234 
0.000232 
0.000234 
0.000240 
0.000235 
0.000250 
0.000250 
0.000237 
0.000235 
0.000234 
0.000235 
0.000235 
0.000238 
0.000232 
0.000228 
0.000228 
0.000227 
0.000228 
0.000229 
0.000233 
0.000228 
0.001070 
0.000227 
0.000230 
0.000227 
0.000228 
0.000229 
0.000228 
0.000243 
0.000192 
0.000193 
0.000190 
0.000193 
0.000192 
0.000194 
0.000194 
0.000196 
0.000191 
0.000190 
0.000195 
0.000193 
0.000205 
0.000191 
0.000191 
0.000194 
0.000264 
0.000264 
0.000255 
0.000265 
0.000261 
0.000264 
0.000266 
0.000262 
0.000264 
0.000263 
0.000265 
0.000267 
0.000264 
0.000261 
0.000261 
0.000267 
0.000249 
0.000239 
0.000238 
0.000247 
0.000251 
0.000246 
0.000246 
0.000247 
0.000252 
0.000246 
0.000249 
0.000246 
0.000248 
0.000249 
0.000245 
0.000250 
0.000244 
0.000231 
0.000243 
0.000248 
0.000244 
0.000243 
0.000240 
0.000242 
0.000242 
0.000242 
0.000265 
0.000244 
0.000242 
0.000249 
0.000245 
0.000245 
0.000224 
0.000209 
0.000219 
0.000223 
0.000219 
0.000216 
0.000216 
0.000214 
0.000216 
0.000215 
0.000218 
0.000215 
0.000226 
0.000220 
0.000218 
0.000215 
0.000144 
0.000255 
0.000256 
0.000263 
0.000254 
0.000256 
0.000258 
0.000263 
0.000263 
0.000268 
0.000257 
0.000252 
0.000253 
0.000256 
0.000270 
0.000252 
0.000903 
0.000245 
0.000238 
0.000244 
0.000239 
0.000238 
0.000239 
0.000241 
0.000235 
0.000240 
0.000237 
0.000242 
0.000234 
0.000239 
0.000239 
0.000238 
0.000132 
0.000250 
0.000230 
0.000228 
0.000240 
0.000249 
0.000234 
0.000232 
0.000251 
0.000232 
0.000232 
0.000236 
0.000232 
0.000237 
0.000234 
0.000236 
0.000121 
0.000198 
0.001039 
0.000196 
0.000199 
0.000197 
0.000197 
0.000196 
0.000201 
0.000196 
0.000211 
0.000217 
0.000201 
0.000196 
0.000204 
0.000202 
0.000238 
0.000239 
0.000238 
0.000239 
0.000245 
0.000240 
0.000237 
0.000238 
0.000239 
0.000238 
0.000237 
0.000259 
0.000239 
0.000235 
0.000240 
0.000238 
0.000220 
0.000221 
0.000224 
0.000223 
0.000220 
0.000221 
0.000221 
0.000222 
0.000225 
0.000223 
0.000240 
0.000220 
0.000229 
0.000222 
0.000222 
0.000222 
0.000215 
0.000214 
0.000215 
0.000219 
0.000214 
0.000217 
0.000218 
0.000993 
0.000216 
0.000234 
0.000218 
0.000217 
0.000217 
0.000213 
0.000218 
0.000216 
0.000199 
0.000185 
0.000183 
0.000182 
0.000181 
0.000182 
0.000182 
0.000183 
0.000181 
0.000184 
0.000181 
0.000185 
0.000189 
0.000186 
0.000182 
0.000183 
0.000180 
0.000182 
0.000183 
0.000178 
0.000247 
0.000245 
0.000244 
0.000246 
0.000243 
0.000247 
0.000245 
0.000245 
0.000245 
0.000243 
0.000240 
0.000243 
0.000169 
0.000170 
0.000165 
0.000182 
0.000227 
0.000229 
0.000229 
0.000225 
0.000251 
0.000226 
0.000226 
0.000227 
0.000226 
0.000225 
0.000227 
0.000248 
0.000162 
0.000160 
0.000160 
0.000161 
0.000220 
0.000218 
0.000220 
0.000221 
0.000221 
0.000219 
0.000221 
0.000220 
0.000220 
0.000238 
0.000218 
0.000224 
0.000137 
0.000139 
0.000135 
0.000135 
0.000184 
0.000185 
0.000185 
0.000186 
0.000186 
0.000184 
0.000186 
0.000188 
0.000183 
0.000182 
0.000182 
0.000185 
0.001340 
0.000244 
0.000241 
0.000239 
0.000242 
0.000242 
0.000239 
0.000241 
0.000242 
0.000245 
0.000245 
0.000239 
0.000241 
0.000239 
0.000243 
0.000241 
0.000225 
0.000227 
0.000223 
0.001118 
0.000224 
0.000224 
0.000226 
0.000226 
0.000226 
0.000225 
0.000223 
0.000224 
0.000226 
0.000225 
0.000224 
0.000223 
0.000222 
0.000219 
0.000221 
0.000218 
0.000222 
0.000223 
0.000227 
0.000219 
0.000222 
0.001126 
0.000219 
0.000221 
0.000223 
0.001186 
0.000223 
0.000220 
0.000197 
0.000198 
0.000198 
0.000198 
0.000217 
0.000199 
0.000198 
0.000199 
0.000197 
0.000197 
0.000198 
0.000217 
0.000199 
0.000196 
0.000198 
0.000196 
0.000250 
0.000253 
0.000251 
0.000255 
0.000249 
0.000247 
0.000250 
0.000249 
0.000250 
0.000251 
0.001147 
0.000247 
0.000276 
0.000249 
0.000250 
0.000277 
0.000235 
0.000233 
0.000234 
0.001195 
0.000235 
0.000233 
0.000236 
0.000237 
0.000232 
0.000233 
0.000235 
0.000236 
0.000237 
0.000234 
0.000233 
0.000234 
0.000248 
0.000226 
0.000224 
0.000228 
0.000230 
0.000228 
0.000228 
0.000227 
0.000229 
0.000225 
0.000229 
0.000224 
0.000227 
0.000228 
0.001279 
0.000246 
0.000193 
0.000196 
0.000193 
0.000205 
0.000192 
0.000194 
0.000191 
0.000191 
0.000194 
0.000191 
0.000190 
0.000194 
0.000193 
0.000191 
0.000190 
0.000191 
0.000164 
0.000162 
0.000163 
0.000160 
0.000251 
0.000248 
0.000249 
0.000251 
0.000250 
0.000249 
0.000250 
0.000270 
0.000250 
0.000252 
0.000249 
0.000249 
0.000172 
0.000156 
0.000159 
0.000155 
0.000236 
0.000235 
0.000237 
0.000235 
0.000238 
0.000235 
0.000234 
0.000236 
0.000236 
0.000234 
0.000235 
0.000237 
0.000168 
0.000153 
0.000155 
0.000153 
0.000230 
0.000230 
0.000227 
0.000230 
0.000227 
0.000228 
0.000228 
0.000230 
0.000228 
0.000226 
0.000227 
0.000249 
0.000142 
0.000142 
0.000141 
0.000139 
0.000201 
0.000200 
0.000203 
0.000199 
0.000199 
0.000197 
0.000197 
0.000202 
0.000203 
0.000198 
0.000203 
0.000200 
0.000137 
0.000147 
0.000139 
0.000138 
0.000248 
0.000249 
0.000247 
0.000250 
0.000249 
0.000252 
0.000250 
0.000250 
0.000246 
0.000248 
0.000249 
0.000247 
0.000133 
0.000143 
0.000131 
0.000132 
0.000236 
0.001135 
0.000236 
0.000234 
0.000235 
0.000236 
0.000240 
0.000234 
0.000239 
0.000234 
0.000235 
0.000235 
0.000131 
0.000129 
0.000130 
0.000142 
0.000232 
0.000230 
0.000232 
0.000229 
0.000235 
0.000229 
0.000233 
0.000232 
0.000231 
0.000229 
0.000231 
0.000231 
0.000119 
0.000117 
0.000127 
0.000117 
0.001044 
0.000206 
0.000206 
0.000209 
0.000210 
0.000210 
0.000209 
0.000208 
0.000209 
0.000205 
0.000209 
0.000208 
0.001188 
0.000272 
0.000244 
0.000244 
0.000247 
0.000245 
0.000245 
0.000246 
0.000247 
0.000245 
0.000244 
0.000245 
0.000245 
0.000245 
0.000247 
0.000245 
0.000230 
0.000234 
0.000229 
0.000230 
0.000236 
0.000231 
0.000254 
0.000236 
0.000230 
0.000232 
0.000230 
0.001200 
0.001090 
0.000231 
0.000232 
0.000230 
0.000224 
0.000223 
0.000224 
0.000225 
0.000224 
0.000224 
0.000225 
0.000229 
0.000245 
0.000226 
0.001132 
0.000222 
0.000222 
0.000227 
0.000225 
0.000224 
0.000191 
0.000208 
0.000190 
0.000190 
0.000190 
0.000192 
0.000190 
0.000189 
0.000188 
0.000207 
0.000193 
0.000188 
0.000207 
0.000188 
0.000188 
0.000190 
0.000243 
0.000267 
0.000245 
0.000246 
0.000243 
0.000243 
0.000250 
0.000246 
0.000243 
0.000248 
0.000271 
0.000243 
0.000242 
0.000247 
0.000245 
0.000246 
0.000229 
0.000230 
0.000249 
0.000229 
0.000231 
0.000228 
0.000255 
0.000229 
0.000252 
0.000229 
0.000234 
0.000250 
0.000229 
0.000232 
0.001198 
0.000230 
0.000223 
0.000221 
0.000223 
0.000241 
0.000224 
0.000220 
0.000241 
0.000221 
0.000245 
0.000225 
0.000225 
0.000408 
0.000225 
0.000224 
0.000229 
0.000223 
0.000198 
0.000194 
0.000197 
0.000198 
0.000196 
0.000197 
0.000196 
0.000194 
0.000196 
0.000202 
0.000214 
0.000197 
0.000197 
0.000196 
0.000197 
0.000197 
0.000135 
0.001062 
0.001015 
0.000171 
0.000251 
0.000246 
0.000251 
0.000246 
0.000246 
0.000246 
0.000250 
0.000248 
0.000247 
0.000250 
0.000246 
0.000248 
0.000130 
0.000136 
0.000132 
0.000159 
0.000241 
0.000233 
0.000235 
0.000231 
0.000232 
0.000234 
0.000232 
0.000230 
0.000235 
0.000252 
0.000230 
0.000232 
0.000128 
0.000138 
0.000127 
0.000153 
0.000226 
0.000224 
0.000227 
0.000229 
0.000227 
0.000223 
0.000226 
0.000245 
0.000227 
0.000224 
0.000224 
0.000228 
0.000133 
0.000120 
0.000122 
0.000136 
0.000199 
0.000197 
0.000199 
0.000198 
0.000196 
0.000195 
0.000195 
0.000198 
0.000199 
0.000216 
0.000195 
0.000198 
0.000138 
0.000160 
0.000163 
0.000188 
0.000252 
0.000245 
0.001180 
0.001209 
0.000241 
0.000246 
0.000242 
0.000243 
0.000246 
0.000250 
0.000245 
0.000242 
0.000129 
0.000151 
0.001051 
0.000179 
0.000230 
0.000226 
0.000228 
0.000229 
0.000250 
0.000226 
0.000231 
0.000247 
0.001142 
0.000228 
0.000227 
0.000231 
0.001009 
0.000147 
0.000152 
0.000179 
0.000225 
0.000228 
0.000223 
0.000225 
0.000224 
0.000229 
0.000222 
0.000222 
0.000226 
0.000222 
0.000224 
0.000226 
0.000116 
0.001038 
0.000141 
0.000163 
0.000201 
0.000203 
0.000200 
0.000203 
0.000200 
0.000201 
0.000198 
0.000199 
0.000201 
0.000218 
0.000199 
0.000198 
0.000257 
0.000253 
0.000254 
0.000253 
0.000293 
0.000252 
0.000254 
0.000254 
0.000252 
0.000253 
0.000256 
0.000254 
0.000255 
0.000254 
0.000253 
0.000253 
0.000243 
0.000248 
0.000243 
0.000243 
0.000245 
0.000266 
0.000247 
0.000245 
0.000245 
0.000243 
0.001241 
0.000266 
0.000244 
0.000245 
0.000244 
0.000244 
0.000245 
0.000239 
0.000266 
0.000239 
0.000242 
0.000242 
0.000238 
0.001275 
0.000240 
0.000240 
0.000242 
0.000239 
0.000237 
0.000242 
0.000239 
0.000243 
0.000214 
0.000219 
0.000218 
0.001169 
0.000216 
0.000224 
0.000218 
0.000217 
0.000219 
0.000215 
0.000215 
0.000216 
0.000217 
0.000217 
0.000216 
0.000221 
0.000239 
0.000240 
0.000239 
0.000241 
0.001233 
0.000240 
0.000239 
0.000246 
0.000241 
0.000239 
0.001098 
0.000237 
0.000262 
0.000241 
0.000238 
0.000239 
0.000224 
0.000226 
0.000227 
0.000228 
0.000226 
0.000225 
0.000228 
0.000227 
0.000226 
0.001014 
0.000225 
0.000227 
0.000229 
0.000224 
0.000227 
0.000226 
0.000217 
0.000219 
0.000217 
0.000218 
0.000220 
0.000214 
0.000219 
0.000219 
0.000222 
0.000219 
0.000238 
0.000218 
0.000218 
0.000220 
0.000238 
0.000218 
0.000197 
0.000193 
0.000192 
0.000193 
0.000196 
0.000211 
0.001091 
0.000193 
0.000194 
0.000193 
0.000195 
0.000193 
0.000195 
0.000193 
0.000194 
0.000192 
0.000165 
0.000163 
0.000163 
0.000165 
0.000250 
0.000247 
0.000246 
0.000247 
0.000246 
0.000254 
0.001428 
0.000247 
0.000246 
0.001125 
0.000248 
0.000248 
0.000174 
0.000160 
0.000160 
0.000160 
0.000237 
0.000238 
0.000237 
0.000238 
0.000238 
0.000237 
0.000240 
0.000237 
0.000245 
0.001254 
0.000237 
0.000239 
0.000157 
0.000332 
0.000156 
0.000155 
0.000237 
0.000234 
0.000232 
0.000236 
0.000236 
0.000235 
0.000234 
0.000233 
0.000233 
0.000237 
0.000232 
0.000233 
0.000147 
0.000149 
0.000147 
0.000146 
0.000219 
0.000214 
0.000213 
0.000213 
0.000219 
0.000213 
0.000212 
0.000214 
0.000217 
0.000215 
0.000213 
0.000213 
0.000150 
0.000164 
0.000152 
0.000151 
0.000247 
0.000271 
0.000255 
0.000251 
0.000250 
0.000250 
0.000252 
0.000251 
0.000253 
0.000250 
0.000248 
0.001116 
0.000146 
0.000149 
0.000149 
0.000146 
0.000235 
0.000236 
0.000234 
0.000235 
0.000235 
0.000245 
0.000256 
0.000234 
0.000234 
0.000233 
0.000232 
0.000237 
0.000145 
0.000143 
0.000157 
0.000155 
0.000227 
0.000229 
0.000228 
0.000228 
0.000228 
0.000228 
0.000230 
0.000228 
0.000227 
0.000227 
0.000226 
0.000229 
0.000142 
0.000131 
0.000130 
0.000130 
0.000225 
0.000203 
0.000206 
0.000206 
0.000225 
0.000207 
0.000204 
0.000203 
0.000205 
0.000203 
0.000204 
0.000204 
0.000243 
0.000248 
0.000239 
0.000241 
0.000239 
0.000240 
0.000242 
0.000239 
0.000242 
0.000239 
0.000241 
0.000242 
0.000238 
0.000241 
0.000239 
0.000239 
0.000210 
0.000212 
0.000207 
0.000209 
0.000209 
0.000207 
0.000209 
0.000207 
0.000209 
0.000206 
0.000207 
0.000212 
0.000206 
0.000209 
0.000207 
0.000206 
0.000209 
0.000208 
0.000205 
0.000208 
0.000206 
0.000206 
0.000238 
0.000205 
0.000203 
0.000206 
0.000225 
0.000207 
0.001166 
0.000204 
0.000205 
0.000210 
0.000173 
0.000169 
0.000172 
0.000167 
0.000169 
0.000167 
0.000167 
0.000171 
0.000169 
0.000168 
0.000171 
0.000168 
0.000168 
0.000170 
0.000169 
0.000184 

==> figs/source/moonlight6400_1.dat <==
0.000050 
0.000056 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000053 
0.000050 
0.000055 
0.000050 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000050 
0.000054 
0.000051 
0.000050 
0.000051 
0.000056 
0.000050 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000055 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000055 
0.000050 
0.000051 
0.000052 
0.000055 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000056 
0.000050 
0.000052 
0.000054 
0.000054 
0.000053 
0.000054 
0.000059 
0.000053 
0.000055 
0.000053 
0.000054 
0.000053 
0.000054 
0.000054 
0.000053 
0.000059 
0.000053 
0.000053 
0.000054 
0.000058 
0.000059 
0.000053 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000054 
0.000056 
0.000054 
0.000059 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000058 
0.000054 
0.000053 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000054 
0.000054 
0.000078 
0.000076 
0.000077 
0.000077 
0.000076 
0.000076 
0.000076 
0.000079 
0.000078 
0.000081 
0.000077 
0.000078 
0.000078 
0.000144 
0.000076 
0.000081 
0.000077 
0.000077 
0.000082 
0.000077 
0.000078 
0.000080 
0.000076 
0.000078 
0.000079 
0.000076 
0.000077 
0.000077 
0.000076 
0.000078 
0.000078 
0.000078 
0.000078 
0.000077 
0.000082 
0.000078 
0.000077 
0.000077 
0.000078 
0.000078 
0.000076 
0.000077 
0.000077 
0.000076 
0.000076 
0.000078 
0.000077 
0.000077 
0.000078 
0.000077 
0.000077 
0.000080 
0.000077 
0.000076 
0.000076 
0.000077 
0.000076 
0.000084 
0.000077 
0.000078 
0.000084 
0.000076 
0.000078 
0.000080 
0.000060 
0.000059 
0.000059 
0.000058 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000070 
0.000058 
0.000059 
0.000063 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000060 
0.000064 
0.000059 
0.000058 
0.000059 
0.000060 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000065 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000063 
0.000056 
0.000050 
0.000052 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000055 
0.000050 
0.000057 
0.000050 
0.000050 
0.000051 
0.000051 
0.000056 
0.000052 
0.000050 
0.000057 
0.000050 
0.000056 
0.000050 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000056 
0.000050 
0.000050 
0.000054 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000056 
0.000051 
0.000051 
0.000147 
0.000051 
0.000051 
0.000050 
0.000052 
0.000050 
0.000053 
0.000056 
0.000050 
0.000051 
0.000051 
0.000051 
0.000052 
0.000056 
0.000052 
0.000050 
0.000055 
0.000050 
0.000050 
0.000051 
0.000055 
0.000051 
0.000055 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000050 
0.000052 
0.000052 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000058 
0.000050 
0.000051 
0.000051 
0.000051 
0.000056 
0.000052 
0.000050 
0.000055 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000055 
0.000050 
0.000050 
0.000057 
0.000056 
0.000057 
0.000056 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000056 
0.000061 
0.000056 
0.000056 
0.000056 
0.000057 
0.000055 
0.000056 
0.000056 
0.000061 
0.000056 
0.000056 
0.000057 
0.000055 
0.000056 
0.000056 
0.000061 
0.000125 
0.000055 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000058 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000057 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000062 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000055 
0.000053 
0.000050 
0.000051 
0.000053 
0.000050 
0.000051 
0.000052 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000053 
0.000053 
0.000050 
0.000050 
0.000051 
0.000051 
0.000055 
0.000050 
0.000062 
0.000051 
0.000050 
0.000051 
0.000055 
0.000051 
0.000050 
0.000050 
0.000054 
0.000054 
0.000050 
0.000055 
0.000050 
0.000054 
0.000050 
0.000050 
0.000055 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000083 
0.000054 
0.000054 
0.000050 
0.000051 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000050 
0.000054 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000053 
0.000055 
0.000051 
0.000051 
0.000051 
0.000053 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000050 
0.000058 
0.000051 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000057 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000106 
0.000051 
0.000050 
0.000062 
0.000063 
0.000062 
0.000062 
0.000061 
0.000068 
0.000061 
0.000062 
0.000062 
0.000062 
0.000063 
0.000062 
0.000062 
0.000064 
0.000063 
0.000062 
0.000148 
0.000068 
0.000070 
0.000061 
0.000063 
0.000062 
0.000062 
0.000063 
0.000061 
0.000061 
0.000067 
0.000067 
0.000062 
0.000062 
0.000061 
0.000065 
0.000061 
0.000062 
0.000062 
0.000062 
0.000067 
0.000062 
0.000062 
0.000061 
0.000062 
0.000062 
0.000062 
0.000064 
0.000061 
0.000062 
0.000062 
0.000062 
0.000068 
0.000068 
0.000061 
0.000067 
0.000062 
0.000064 
0.000061 
0.000062 
0.000063 
0.000062 
0.000068 
0.000067 
0.000062 
0.000062 
0.000062 
0.000062 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000064 
0.000106 
0.000057 
0.000057 
0.000059 
0.000056 
0.000053 
0.000053 
0.000053 
0.000059 
0.000054 
0.000058 
0.000056 
0.000060 
0.000056 
0.000056 
0.000056 
0.000062 
0.000056 
0.000058 
0.000057 
0.000055 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000106 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000058 
0.000058 
0.000057 
0.000057 
0.000054 
0.000053 
0.000054 
0.000054 
0.000053 
0.000054 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000057 
0.000056 
0.000053 
0.000054 
0.000053 
0.000054 
0.000059 
0.000053 
0.000076 
0.000079 
0.000077 
0.000077 
0.000078 
0.000078 
0.000079 
0.000077 
0.000078 
0.000084 
0.000077 
0.000078 
0.000077 
0.000077 
0.000079 
0.000077 
0.000077 
0.000079 
0.000079 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000130 
0.000078 
0.000077 
0.000077 
0.000078 
0.000078 
0.000078 
0.000078 
0.000080 
0.000080 
0.000077 
0.000077 
0.000077 
0.000077 
0.000078 
0.000084 
0.000078 
0.000077 
0.000084 
0.000077 
0.000077 
0.000079 
0.000082 
0.000078 
0.000077 
0.000076 
0.000077 
0.000077 
0.000078 
0.000078 
0.000130 
0.000078 
0.000078 
0.000079 
0.000077 
0.000077 
0.000077 
0.000076 
0.000081 
0.000077 
0.000122 
0.000060 
0.000059 
0.000059 
0.000058 
0.000058 
0.000059 
0.000065 
0.000059 
0.000064 
0.000059 
0.000059 
0.000064 
0.000060 
0.000059 
0.000059 
0.000060 
0.000059 
0.000063 
0.000059 
0.000061 
0.000059 
0.000059 
0.000059 
0.000060 
0.000065 
0.000059 
0.000059 
0.000059 
0.000059 
0.000064 
0.000065 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000064 
0.000059 
0.000065 
0.000059 
0.000060 
0.000060 
0.000064 
0.000064 
0.000059 
0.000059 
0.000060 
0.000064 
0.000059 
0.000059 
0.000060 
0.000059 
0.000060 
0.000064 
0.000058 
0.000058 
0.000064 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000127 
0.000050 
0.000051 
0.000051 
0.000052 
0.000056 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000103 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000056 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000052 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000051 
0.000050 
0.000055 
0.000056 
0.000051 
0.000056 
0.000051 
0.000055 
0.000051 
0.000051 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000060 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000064 
0.000061 
0.000060 
0.000059 
0.000059 
0.000060 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000060 
0.000059 
0.000155 
0.000060 
0.000060 
0.000060 
0.000060 
0.000066 
0.000060 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000065 
0.000061 
0.000061 
0.000060 
0.000063 
0.000059 
0.000065 
0.000060 
0.000059 
0.000061 
0.000059 
0.000061 
0.000060 
0.000054 
0.000055 
0.000054 
0.000054 
0.000059 
0.000059 
0.000054 
0.000053 
0.000054 
0.000054 
0.000059 
0.000054 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000056 
0.000056 
0.000054 
0.000054 
0.000055 
0.000058 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000054 
0.000059 
0.000054 
0.000056 
0.000058 
0.000054 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000054 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000056 
0.000054 
0.000054 
0.000054 
0.000055 
0.000103 
0.000055 
0.000054 
0.000073 
0.000073 
0.000073 
0.000072 
0.000073 
0.000080 
0.000073 
0.000073 
0.000073 
0.000073 
0.000073 
0.000074 
0.000072 
0.000073 
0.000073 
0.000072 
0.000074 
0.000080 
0.000075 
0.000073 
0.000072 
0.000073 
0.000079 
0.000073 
0.000085 
0.000072 
0.000072 
0.000072 
0.000073 
0.000072 
0.000196 
0.000073 
0.000073 
0.000073 
0.000073 
0.000080 
0.000073 
0.000082 
0.000072 
0.000073 
0.000072 
0.000073 
0.000072 
0.000080 
0.000073 
0.000074 
0.000073 
0.000073 
0.000072 
0.000073 
0.000073 
0.000073 
0.000073 
0.000072 
0.000073 
0.000073 
0.000073 
0.000073 
0.000073 
0.000072 
0.000073 
0.000080 
0.000073 
0.000074 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000059 
0.000054 
0.000058 
0.000112 
0.000053 
0.000053 
0.000055 
0.000053 
0.000053 
0.000058 
0.000058 
0.000054 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000059 
0.000054 
0.000054 
0.000053 
0.000052 
0.000054 
0.000059 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000056 
0.000056 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000056 
0.000051 
0.000055 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000052 
0.000051 
0.000058 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000056 
0.000051 
0.000051 
0.000051 
0.000054 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000050 
0.000056 
0.000051 
0.000052 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000052 
0.000054 
0.000051 
0.000050 
0.000051 
0.000051 
0.000056 
0.000055 
0.000058 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000056 
0.000050 
0.000051 
0.000051 
0.000051 
0.000053 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000051 
0.000051 
0.000056 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000103 
0.000051 
0.000051 
0.000063 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000051 
0.000056 
0.000054 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000065 
0.000065 
0.000065 
0.000067 
0.000067 
0.000071 
0.000066 
0.000065 
0.000066 
0.000066 
0.000064 
0.000065 
0.000071 
0.000065 
0.000065 
0.000073 
0.000073 
0.000066 
0.000070 
0.000066 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000066 
0.000065 
0.000065 
0.000120 
0.000065 
0.000065 
0.000066 
0.000065 
0.000066 
0.000065 
0.000065 
0.000069 
0.000064 
0.000065 
0.000073 
0.000065 
0.000066 
0.000066 
0.000065 
0.000065 
0.000065 
0.000066 
0.000065 
0.000064 
0.000071 
0.000065 
0.000065 
0.000065 
0.000066 
0.000135 
0.000075 
0.000065 
0.000065 
0.000065 
0.000065 
0.000074 
0.000065 
0.000054 
0.000054 
0.000054 
0.000060 
0.000054 
0.000054 
0.000054 
0.000054 
0.000059 
0.000054 
0.000054 
0.000055 
0.000054 
0.000054 
0.000054 
0.000055 
0.000054 
0.000058 
0.000059 
0.000054 
0.000055 
0.000055 
0.000059 
0.000055 
0.000054 
0.000056 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000137 
0.000054 
0.000054 
0.000130 
0.000054 
0.000054 
0.000060 
0.000054 
0.000056 
0.000054 
0.000054 
0.000054 
0.000055 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000056 
0.000054 
0.000054 
0.000055 
0.000055 
0.000054 
0.000056 
0.000054 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000057 
0.000052 
0.000057 
0.000052 
0.000057 
0.000057 
0.000052 
0.000053 
0.000058 
0.000052 
0.000052 
0.000055 
0.000052 
0.000133 
0.000053 
0.000053 
0.000052 
0.000058 
0.000053 
0.000058 
0.000052 
0.000057 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000052 
0.000054 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000053 
0.000052 
0.000052 
0.000057 
0.000052 
0.000052 
0.000053 
0.000053 
0.000054 
0.000053 
0.000058 
0.000054 
0.000058 
0.000057 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000057 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000059 
0.000056 
0.000053 
0.000053 
0.000053 
0.000053 
0.000059 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000061 
0.000060 
0.000066 
0.000064 
0.000059 
0.000060 
0.000060 
0.000059 
0.000065 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000060 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000060 
0.000059 
0.000059 
0.000059 
0.000065 
0.000060 
0.000060 
0.000060 
0.000059 
0.000066 
0.000060 
0.000060 
0.000060 
0.000064 
0.000065 
0.000061 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000060 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000059 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000059 
0.000060 
0.000059 
0.000060 
0.000060 
0.000060 
0.000051 
0.000054 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000055 
0.000053 
0.000122 
0.000054 
0.000054 
0.000055 
0.000054 
0.000053 
0.000051 
0.000051 
0.000054 
0.000055 
0.000053 
0.000054 
0.000054 
0.000055 
0.000055 
0.000053 
0.000054 
0.000053 
0.000054 
0.000054 
0.000060 
0.000053 
0.000050 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000055 
0.000053 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000056 
0.000054 
0.000055 
0.000055 
0.000053 
0.000053 
0.000056 
0.000055 
0.000053 
0.000054 
0.000055 
0.000053 
0.000054 
0.000054 
0.000054 
0.000061 
0.000069 
0.000074 
0.000070 
0.000071 
0.000072 
0.000068 
0.000069 
0.000069 
0.000071 
0.000070 
0.000069 
0.000070 
0.000068 
0.000069 
0.000068 
0.000069 
0.000073 
0.000068 
0.000070 
0.000069 
0.000071 
0.000069 
0.000068 
0.000068 
0.000068 
0.000069 
0.000068 
0.000068 
0.000069 
0.000066 
0.000068 
0.000068 
0.000069 
0.000069 
0.000069 
0.000069 
0.000070 
0.000071 
0.000069 
0.000071 
0.000069 
0.000069 
0.000069 
0.000069 
0.000068 
0.000069 
0.000069 
0.000068 
0.000069 
0.000069 
0.000069 
0.000069 
0.000068 
0.000070 
0.000069 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000068 
0.000068 
0.000069 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000055 
0.000055 
0.000054 
0.000054 
0.000053 
0.000055 
0.000053 
0.000054 
0.000054 
0.000053 
0.000055 
0.000055 
0.000055 
0.000055 
0.000053 
0.000053 
0.000053 
0.000054 
0.000052 
0.000053 
0.000055 
0.000053 
0.000053 
0.000053 
0.000055 
0.000064 
0.000053 
0.000055 
0.000053 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000055 
0.000055 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000055 
0.000054 
0.000052 
0.000055 
0.000055 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000059 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000058 
0.000054 
0.000053 
0.000054 
0.000054 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000058 
0.000058 
0.000056 
0.000054 
0.000054 
0.000053 
0.000054 
0.000055 
0.000055 
0.000053 
0.000054 
0.000055 
0.000053 
0.000054 
0.000055 
0.000054 
0.000051 
0.000055 
0.000054 
0.000053 
0.000054 
0.000123 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000058 
0.000054 
0.000054 
0.000054 
0.000053 
0.000054 
0.000055 
0.000054 
0.000055 
0.000054 
0.000109 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000054 
0.000071 
0.000070 
0.000072 
0.000071 
0.000072 
0.000069 
0.000070 
0.000069 
0.000067 
0.000070 
0.000070 
0.000072 
0.000069 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000071 
0.000069 
0.000069 
0.000069 
0.000071 
0.000070 
0.000070 
0.000070 
0.000069 
0.000071 
0.000069 
0.000069 
0.000070 
0.000069 
0.000070 
0.000072 
0.000069 
0.000069 
0.000070 
0.000070 
0.000070 
0.000069 
0.000070 
0.000072 
0.000070 
0.000069 
0.000070 
0.000131 
0.000070 
0.000069 
0.000070 
0.000070 
0.000133 
0.000071 
0.000069 
0.000070 
0.000072 
0.000069 
0.000068 
0.000069 
0.000069 
0.000072 
0.000083 
0.000076 
0.000070 
0.000070 
0.000054 
0.000054 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000054 
0.000051 
0.000055 
0.000052 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000051 
0.000061 
0.000051 
0.000057 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000053 
0.000056 
0.000051 
0.000056 
0.000051 
0.000052 
0.000056 
0.000050 
0.000052 
0.000055 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000054 
0.000059 
0.000054 
0.000059 
0.000054 
0.000054 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000075 
0.000054 
0.000054 
0.000055 
0.000054 
0.000054 
0.000058 
0.000054 
0.000053 
0.000057 
0.000058 
0.000081 
0.000057 
0.000068 
0.000058 
0.000057 
0.000057 
0.000054 
0.000055 
0.000059 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000057 
0.000059 
0.000057 
0.000059 
0.000057 
0.000057 
0.000057 
0.000057 
0.000054 
0.000060 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000057 
0.000059 
0.000057 
0.000058 
0.000073 
0.000057 
0.000057 
0.000054 
0.000054 
0.000054 
0.000054 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000055 
0.000050 
0.000053 
0.000050 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000052 
0.000055 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000052 
0.000050 
0.000053 
0.000053 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000050 
0.000053 
0.000053 
0.000051 
0.000050 
0.000051 
0.000052 
0.000051 
0.000051 
0.000052 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000055 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000052 
0.000055 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000056 
0.000051 
0.000057 
0.000119 
0.000050 
0.000051 
0.000056 
0.000050 
0.000053 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000050 
0.000051 
0.000054 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000056 
0.000051 
0.000050 
0.000062 
0.000062 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000058 
0.000059 
0.000058 
0.000060 
0.000062 
0.000060 
0.000060 
0.000150 
0.000059 
0.000120 
0.000058 
0.000058 
0.000060 
0.000058 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000060 
0.000059 
0.000064 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000065 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000065 
0.000059 
0.000059 
0.000059 
0.000058 
0.000058 
0.000059 
0.000060 
0.000060 
0.000059 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000058 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000059 
0.000057 
0.000053 
0.000054 
0.000059 
0.000058 
0.000053 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000054 
0.000059 
0.000053 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000059 
0.000052 
0.000053 
0.000058 
0.000058 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000051 
0.000052 
0.000052 
0.000057 
0.000056 
0.000052 
0.000051 
0.000051 
0.000051 
0.000111 
0.000052 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000055 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000057 
0.000052 
0.000052 
0.000052 
0.000051 
0.000057 
0.000097 
0.000051 
0.000051 
0.000056 
0.000052 
0.000051 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000056 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000053 
0.000088 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000126 
0.000054 
0.000055 
0.000060 
0.000055 
0.000060 
0.000055 
0.000054 
0.000054 
0.000055 
0.000056 
0.000055 
0.000060 
0.000055 
0.000054 
0.000055 
0.000055 
0.000055 
0.000055 
0.000059 
0.000055 
0.000054 
0.000055 
0.000054 
0.000055 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000054 
0.000056 
0.000054 
0.000055 
0.000058 
0.000055 
0.000055 
0.000054 
0.000055 
0.000054 
0.000055 
0.000054 
0.000055 
0.000054 
0.000055 
0.000055 
0.000054 
0.000055 
0.000055 
0.000055 
0.000054 
0.000054 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000054 
0.000060 
0.000055 
0.000055 
0.000055 
0.000051 
0.000051 
0.000054 
0.000052 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000056 
0.000051 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000050 
0.000055 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000050 
0.000051 
0.000053 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000056 
0.000050 
0.000056 
0.000051 
0.000051 
0.000051 
0.000056 
0.000056 
0.000054 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000142 
0.000051 
0.000052 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000054 
0.000051 
0.000051 
0.000051 
0.000118 
0.000054 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000055 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000052 
0.000050 
0.000050 
0.000051 
0.000051 
0.000054 
0.000055 
0.000055 
0.000060 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000062 
0.000055 
0.000055 
0.000060 
0.000055 
0.000061 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000058 
0.000055 
0.000060 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000137 
0.000055 
0.000057 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000058 
0.000058 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000063 
0.000057 
0.000058 
0.000057 
0.000057 
0.000062 
0.000057 
0.000062 
0.000058 
0.000057 
0.000057 
0.000057 
0.000058 
0.000060 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000063 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000063 
0.000053 
0.000058 
0.000053 
0.000054 
0.000053 
0.000058 
0.000057 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000053 
0.000055 
0.000059 
0.000053 
0.000058 
0.000053 
0.000053 
0.000121 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000055 
0.000054 
0.000054 
0.000053 
0.000053 
0.000053 
0.000054 
0.000060 
0.000053 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000059 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000066 
0.000066 
0.000066 
0.000065 
0.000066 
0.000066 
0.000072 
0.000065 
0.000065 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000065 
0.000066 
0.000071 
0.000066 
0.000066 
0.000069 
0.000066 
0.000066 
0.000065 
0.000071 
0.000066 
0.000066 
0.000066 
0.000065 
0.000067 
0.000065 
0.000066 
0.000065 
0.000072 
0.000067 
0.000065 
0.000065 
0.000066 
0.000066 
0.000066 
0.000065 
0.000066 
0.000065 
0.000066 
0.000072 
0.000067 
0.000073 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000065 
0.000065 
0.000066 
0.000066 
0.000052 
0.000051 
0.000051 
0.000053 
0.000051 
0.000051 
0.000051 
0.000052 
0.000056 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000056 
0.000051 
0.000059 
0.000051 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000053 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000056 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000081 
0.000079 
0.000080 
0.000080 
0.000079 
0.000079 
0.000081 
0.000079 
0.000082 
0.000079 
0.000079 
0.000081 
0.000079 
0.000082 
0.000079 
0.000082 
0.000079 
0.000082 
0.000085 
0.000079 
0.000080 
0.000080 
0.000079 
0.000081 
0.000080 
0.000079 
0.000079 
0.000087 
0.000080 
0.000080 
0.000080 
0.000080 
0.000079 
0.000080 
0.000079 
0.000079 
0.000079 
0.000082 
0.000079 
0.000079 
0.000079 
0.000082 
0.000081 
0.000080 
0.000087 
0.000081 
0.000079 
0.000085 
0.000159 
0.000079 
0.000079 
0.000079 
0.000080 
0.000079 
0.000080 
0.000079 
0.000080 
0.000080 
0.000082 
0.000080 
0.000079 
0.000080 
0.000081 
0.000087 
0.000063 
0.000064 
0.000064 
0.000070 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000065 
0.000069 
0.000069 
0.000063 
0.000063 
0.000064 
0.000063 
0.000068 
0.000064 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000064 
0.000063 
0.000070 
0.000063 
0.000064 
0.000064 
0.000063 
0.000063 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000063 
0.000063 
0.000065 
0.000064 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000137 
0.000070 
0.000063 
0.000070 
0.000063 
0.000063 
0.000066 
0.000064 
0.000064 
0.000063 
0.000063 
0.000064 
0.000064 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000056 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000128 
0.000056 
0.000051 
0.000056 
0.000057 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000056 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000053 
0.000051 
0.000051 
0.000058 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000054 
0.000054 
0.000054 
0.000054 
0.000058 
0.000053 
0.000059 
0.000059 
0.000059 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000053 
0.000058 
0.000055 
0.000053 
0.000054 
0.000059 
0.000059 
0.000053 
0.000053 
0.000054 
0.000053 
0.000055 
0.000054 
0.000053 
0.000054 
0.000059 
0.000053 
0.000054 
0.000053 
0.000054 
0.000054 
0.000053 
0.000058 
0.000054 
0.000054 
0.000054 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000059 
0.000054 
0.000054 
0.000054 
0.000053 
0.000054 
0.000053 
0.000054 
0.000107 
0.000055 
0.000054 
0.000054 
0.000053 
0.000054 
0.000053 
0.000054 
0.000053 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000058 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000120 
0.000057 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000052 
0.000053 
0.000052 
0.000058 
0.000052 
0.000052 
0.000052 
0.000056 
0.000052 
0.000052 
0.000053 
0.000053 
0.000052 
0.000053 
0.000052 
0.000057 
0.000054 
0.000125 
0.000053 
0.000053 
0.000052 
0.000052 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000058 
0.000054 
0.000053 
0.000052 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000057 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000050 
0.000055 
0.000055 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000056 
0.000050 
0.000055 
0.000050 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000053 
0.000051 
0.000050 
0.000050 
0.000110 
0.000051 
0.000050 
0.000056 
0.000050 
0.000050 
0.000056 
0.000051 
0.000050 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000050 
0.000130 
0.000051 
0.000051 
0.000057 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000056 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000057 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000056 
0.000051 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000112 
0.000055 
0.000055 
0.000060 
0.000059 
0.000055 
0.000060 
0.000060 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000054 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000055 
0.000061 
0.000059 
0.000055 
0.000055 
0.000055 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000058 
0.000050 
0.000050 
0.000051 
0.000051 
0.000055 
0.000050 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000055 
0.000050 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000057 
0.000050 
0.000053 
0.000050 
0.000050 
0.000050 
0.000051 
0.000053 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000050 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000050 
0.000059 
0.000051 
0.000055 
0.000051 
0.000053 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000050 
0.000051 
0.000050 
0.000075 
0.000051 
0.000052 
0.000051 
0.000050 
0.000051 
0.000051 
0.000056 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000136 
0.000051 
0.000051 
0.000064 
0.000064 
0.000063 
0.000070 
0.000064 
0.000063 
0.000063 
0.000064 
0.000063 
0.000070 
0.000064 
0.000063 
0.000064 
0.000069 
0.000064 
0.000063 
0.000067 
0.000063 
0.000072 
0.000064 
0.000064 
0.000064 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000064 
0.000064 
0.000065 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000063 
0.000070 
0.000063 
0.000063 
0.000063 
0.000063 
0.000069 
0.000063 
0.000063 
0.000064 
0.000064 
0.000064 
0.000063 
0.000065 
0.000064 
0.000063 
0.000064 
0.000064 
0.000061 
0.000061 
0.000061 
0.000061 
0.000060 
0.000061 
0.000062 
0.000061 
0.000061 
0.000061 
0.000066 
0.000060 
0.000060 
0.000061 
0.000061 
0.000060 
0.000066 
0.000060 
0.000066 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000060 
0.000061 
0.000061 
0.000060 
0.000063 
0.000060 
0.000060 
0.000061 
0.000066 
0.000061 
0.000061 
0.000060 
0.000067 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000066 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000061 
0.000061 
0.000062 
0.000061 
0.000060 
0.000068 
0.000060 
0.000060 
0.000061 
0.000060 
0.000061 
0.000066 
0.000057 
0.000063 
0.000058 
0.000058 
0.000058 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000057 
0.000058 
0.000058 
0.000057 
0.000058 
0.000064 
0.000058 
0.000063 
0.000058 
0.000059 
0.000057 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000063 
0.000058 
0.000057 
0.000058 
0.000065 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000059 
0.000058 
0.000059 
0.000058 
0.000058 
0.000057 
0.000058 
0.000058 
0.000063 
0.000058 
0.000057 
0.000064 
0.000057 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000063 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000057 
0.000058 
0.000053 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000057 
0.000052 
0.000052 
0.000052 
0.000053 
0.000130 
0.000058 
0.000057 
0.000052 
0.000053 
0.000058 
0.000053 
0.000054 
0.000053 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000052 
0.000053 
0.000057 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000057 
0.000053 
0.000052 
0.000053 
0.000056 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000053 
0.000058 
0.000058 
0.000058 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000065 
0.000058 
0.000058 
0.000058 
0.000057 
0.000057 
0.000058 
0.000058 
0.000058 
0.000059 
0.000057 
0.000058 
0.000064 
0.000058 
0.000057 
0.000058 
0.000058 
0.000058 
0.000111 
0.000058 
0.000058 
0.000063 
0.000058 
0.000058 
0.000063 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000067 
0.000058 
0.000057 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000057 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000062 
0.000057 
0.000058 
0.000056 
0.000062 
0.000057 
0.000057 
0.000056 
0.000090 
0.000128 
0.000063 
0.000063 
0.000056 
0.000057 
0.000056 
0.000057 
0.000057 
0.000057 
0.000116 
0.000061 
0.000057 
0.000058 
0.000057 
0.000057 
0.000056 
0.000057 
0.000063 
0.000057 
0.000062 
0.000056 
0.000060 
0.000057 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000058 
0.000056 
0.000057 
0.000057 
0.000057 
0.000056 
0.000062 
0.000057 
0.000056 
0.000057 
0.000057 
0.000061 
0.000062 
0.000057 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000056 
0.000057 
0.000057 
0.000052 
0.000052 
0.000052 
0.000054 
0.000052 
0.000052 
0.000052 
0.000053 
0.000052 
0.000053 
0.000053 
0.000052 
0.000052 
0.000061 
0.000052 
0.000052 
0.000052 
0.000058 
0.000057 
0.000058 
0.000053 
0.000053 
0.000052 
0.000056 
0.000058 
0.000053 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000056 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000056 
0.000053 
0.000052 
0.000052 
0.000052 
0.000053 
0.000053 
0.000052 
0.000062 
0.000053 
0.000052 
0.000053 
0.000052 
0.000058 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000054 
0.000052 
0.000053 
0.000052 
0.000053 
0.000052 
0.000053 
0.000053 
0.000058 
0.000058 
0.000052 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000053 
0.000053 
0.000054 
0.000053 
0.000053 
0.000057 
0.000053 
0.000055 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000052 
0.000057 
0.000053 
0.000052 
0.000053 
0.000052 
0.000052 
0.000053 
0.000058 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000052 
0.000053 
0.000053 
0.000053 
0.000059 
0.000053 
0.000053 
0.000053 
0.000053 
0.000053 
0.000058 
0.000053 
0.000053 
0.000053 
0.000052 
0.000052 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000057 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000127 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000052 
0.000052 
0.000056 
0.000052 
0.000053 
0.000052 
0.000054 
0.000052 
0.000052 
0.000052 
0.000051 
0.000057 
0.000057 
0.000052 
0.000057 
0.000052 
0.000051 
0.000052 
0.000056 
0.000052 
0.000052 
0.000057 
0.000052 
0.000052 
0.000058 
0.000051 
0.000052 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000053 
0.000052 
0.000052 
0.000052 
0.000057 
0.000052 
0.000052 
0.000052 
0.000052 
0.000052 
0.000051 
0.000052 
0.000051 
0.000052 
0.000051 
0.000052 
0.000052 
0.000053 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000052 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000052 
0.000052 
0.000052 
0.000056 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000052 
0.000052 
0.000051 
0.000051 
0.000051 
0.000052 
0.000056 
0.000052 
0.000051 
0.000051 
0.000056 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000052 
0.000052 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000051 
0.000052 
0.000054 
0.000051 
0.000051 
0.000051 
0.000051 
0.000056 
0.000051 
0.000130 
0.000051 
0.000051 
0.000056 
0.000051 
0.000051 
0.000053 
0.000052 
0.000051 
0.000051 
0.000065 
0.000066 
0.000064 
0.000072 
0.000066 
0.000065 
0.000064 
0.000065 
0.000065 
0.000065 
0.000064 
0.000070 
0.000065 
0.000065 
0.000064 
0.000065 
0.000066 
0.000065 
0.000073 
0.000064 
0.000066 
0.000065 
0.000064 
0.000073 
0.000065 
0.000065 
0.000065 
0.000064 
0.000065 
0.000064 
0.000066 
0.000064 
0.000064 
0.000066 
0.000071 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000066 
0.000065 
0.000065 
0.000065 
0.000066 
0.000065 
0.000065 
0.000066 
0.000065 
0.000143 
0.000064 
0.000072 
0.000066 
0.000065 
0.000065 
0.000065 
0.000066 
0.000064 
0.000065 
0.000064 
0.000064 
0.000065 
0.000065 
0.000056 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000056 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000111 
0.000050 
0.000050 
0.000053 
0.000052 
0.000056 
0.000051 
0.000051 
0.000050 
0.000055 
0.000051 
0.000051 
0.000056 
0.000051 
0.000052 
0.000050 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000053 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000055 
0.000051 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000059 
0.000054 
0.000058 
0.000055 
0.000055 
0.000054 
0.000059 
0.000054 
0.000054 
0.000054 
0.000059 
0.000054 
0.000054 
0.000059 
0.000059 
0.000054 
0.000054 
0.000059 
0.000055 
0.000060 
0.000054 
0.000054 
0.000055 
0.000054 
0.000054 
0.000058 
0.000054 
0.000055 
0.000060 
0.000059 
0.000053 
0.000054 
0.000054 
0.000054 
0.000054 
0.000054 
0.000053 
0.000057 
0.000055 
0.000054 
0.000055 
0.000054 
0.000054 
0.000055 
0.000054 
0.000060 
0.000055 
0.000054 
0.000054 
0.000057 
0.000059 
0.000054 
0.000054 
0.000055 
0.000055 
0.000054 
0.000054 
0.000054 
0.000054 
0.000050 
0.000052 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000052 
0.000056 
0.000055 
0.000055 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000105 
0.000056 
0.000050 
0.000053 
0.000051 
0.000056 
0.000051 
0.000051 
0.000050 
0.000055 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000052 
0.000050 
0.000056 
0.000051 
0.000051 
0.000050 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000127 
0.000051 
0.000050 
0.000051 
0.000051 
0.000051 
0.000051 
0.000050 
0.000055 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000073 
0.000066 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000066 
0.000066 
0.000066 
0.000073 
0.000066 
0.000067 
0.000067 
0.000066 
0.000068 
0.000067 
0.000128 
0.000067 
0.000068 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000065 
0.000066 
0.000068 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000068 
0.000077 
0.000073 
0.000067 
0.000067 
0.000067 
0.000066 
0.000073 
0.000072 
0.000067 
0.000066 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000057 
0.000058 
0.000145 
0.000063 
0.000062 
0.000059 
0.000057 
0.000057 
0.000063 
0.000063 
0.000058 
0.000057 
0.000057 
0.000063 
0.000063 
0.000057 
0.000062 
0.000063 
0.000064 
0.000057 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000059 
0.000057 
0.000061 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000062 
0.000057 
0.000063 
0.000063 
0.000057 
0.000057 
0.000057 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000052 
0.000050 
0.000051 
0.000050 
0.000050 
0.000120 
0.000050 
0.000051 
0.000050 
0.000050 
0.000056 
0.000050 
0.000052 
0.000050 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000055 
0.000056 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000082 
0.000050 
0.000050 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000050 
0.000052 
0.000051 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000051 
0.000055 
0.000055 
0.000051 
0.000055 
0.000050 
0.000050 
0.000051 
0.000051 
0.000052 
0.000051 
0.000055 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000051 
0.000055 
0.000117 
0.000051 
0.000050 
0.000050 
0.000055 
0.000052 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000055 
0.000051 
0.000051 
0.000051 
0.000052 
0.000050 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000051 
0.000051 
0.000055 
0.000055 
0.000055 
0.000050 
0.000050 
0.000050 
0.000055 
0.000051 
0.000052 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000055 
0.000050 
0.000050 
0.000050 
0.000050 
0.000055 
0.000056 
0.000051 
0.000051 
0.000050 
0.000055 
0.000055 
0.000051 
0.000050 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000055 
0.000051 
0.000050 
0.000050 
0.000112 
0.000051 
0.000050 
0.000051 
0.000050 
0.000055 
0.000051 
0.000055 
0.000055 
0.000055 
0.000057 
0.000060 
0.000060 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000059 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000114 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000056 
0.000055 
0.000060 
0.000055 
0.000057 
0.000061 
0.000058 
0.000061 
0.000055 
0.000122 
0.000055 
0.000056 
0.000061 
0.000060 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000062 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000060 
0.000050 
0.000051 
0.000056 
0.000050 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000056 
0.000051 
0.000050 
0.000051 
0.000050 
0.000050 
0.000054 
0.000052 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000052 
0.000050 
0.000050 
0.000050 
0.000050 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000055 
0.000051 
0.000051 
0.000051 
0.000050 
0.000051 
0.000055 
0.000051 
0.000050 
0.000051 
0.000051 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000050 
0.000066 
0.000067 
0.000067 
0.000067 
0.000066 
0.000067 
0.000067 
0.000066 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000067 
0.000072 
0.000067 
0.000066 
0.000066 
0.000066 
0.000068 
0.000067 
0.000067 
0.000066 
0.000067 
0.000067 
0.000068 
0.000067 
0.000066 
0.000067 
0.000067 
0.000066 
0.000066 
0.000067 
0.000067 
0.000066 
0.000070 
0.000067 
0.000066 
0.000068 
0.000067 
0.000073 
0.000066 
0.000067 
0.000067 
0.000066 
0.000074 
0.000067 
0.000066 
0.000071 
0.000066 
0.000067 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000067 
0.000066 
0.000067 
0.000067 
0.000063 
0.000063 
0.000064 
0.000068 
0.000064 
0.000068 
0.000062 
0.000062 
0.000063 
0.000083 
0.000064 
0.000063 
0.000065 
0.000064 
0.000062 
0.000064 
0.000064 
0.000070 
0.000069 
0.000062 
0.000061 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000062 
0.000063 
0.000063 
0.000063 
0.000062 
0.000064 
0.000064 
0.000064 
0.000063 
0.000064 
0.000065 
0.000062 
0.000061 
0.000068 
0.000062 
0.000065 
0.000068 
0.000062 
0.000062 
0.000063 
0.000062 
0.000063 
0.000063 
0.000062 
0.000063 
0.000064 
0.000062 
0.000063 
0.000063 
0.000063 
0.000062 
0.000064 
0.000064 
0.000062 
0.000062 
0.000066 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000059 
0.000059 
0.000060 
0.000065 
0.000061 
0.000060 
0.000061 
0.000060 
0.000061 
0.000060 
0.000061 
0.000067 
0.000060 
0.000111 
0.000068 
0.000062 
0.000061 
0.000059 
0.000059 
0.000062 
0.000062 
0.000061 
0.000068 
0.000061 
0.000063 
0.000066 
0.000067 
0.000074 
0.000062 
0.000062 
0.000062 
0.000063 
0.000059 
0.000059 
0.000060 
0.000060 
0.000068 
0.000059 
0.000066 
0.000060 
0.000067 
0.000060 
0.000059 
0.000060 
0.000060 
0.000068 
0.000061 
0.000060 
0.000068 
0.000060 
0.000061 
0.000060 
0.000061 
0.000061 
0.000061 
0.000068 
0.000062 
0.000061 
0.000060 
0.000060 
0.000067 
0.000067 
0.000062 
0.000060 
0.000074 
0.000061 
0.000062 
0.000061 
0.000060 
0.000061 
0.000062 
0.000063 
0.000061 
0.000060 
0.000061 
0.000062 
0.000063 
0.000064 
0.000062 
0.000064 
0.000061 
0.000063 
0.000061 
0.000061 
0.000063 
0.000061 
0.000066 
0.000067 
0.000060 
0.000062 
0.000061 
0.000061 
0.000067 
0.000066 
0.000062 
0.000062 
0.000061 
0.000062 
0.000060 
0.000063 
0.000064 
0.000062 
0.000061 
0.000060 
0.000061 
0.000065 
0.000060 
0.000067 
0.000061 
0.000060 
0.000062 
0.000062 
0.000062 
0.000068 
0.000060 
0.000062 
0.000059 
0.000060 
0.000063 
0.000063 
0.000198 
0.000063 
0.000062 
0.000064 
0.000071 
0.000064 
0.000063 
0.000064 
0.000066 
0.000063 
0.000064 
0.000066 
0.000070 
0.000073 
0.000064 
0.000065 
0.000064 
0.000069 
0.000072 
0.000064 
0.000071 
0.000069 
0.000067 
0.000064 
0.000070 
0.000066 
0.000064 
0.000065 
0.000065 
0.000071 
0.000065 
0.000064 
0.000064 
0.000064 
0.000071 
0.000065 
0.000064 
0.000066 
0.000063 
0.000065 
0.000067 
0.000065 
0.000063 
0.000063 
0.000064 
0.000067 
0.000065 
0.000065 
0.000063 
0.000071 
0.000066 
0.000066 
0.000065 
0.000066 
0.000064 
0.000064 
0.000063 
0.000070 
0.000065 
0.000065 
0.000065 
0.000079 
0.000064 
0.000065 
0.000070 
0.000071 
0.000065 
0.000061 
0.000062 
0.000060 
0.000060 
0.000061 
0.000068 
0.000060 
0.000066 
0.000061 
0.000062 
0.000061 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000063 
0.000060 
0.000066 
0.000062 
0.000061 
0.000062 
0.000232 
0.000060 
0.000061 
0.000063 
0.000061 
0.000061 
0.000062 
0.000065 
0.000061 
0.000061 
0.000060 
0.000060 
0.000062 
0.000061 
0.000060 
0.000063 
0.000178 
0.000062 
0.000061 
0.000059 
0.000059 
0.000065 
0.000060 
0.000059 
0.000063 
0.000060 
0.000059 
0.000066 
0.000067 
0.000061 
0.000060 
0.000062 
0.000064 
0.000060 
0.000062 
0.000062 
0.000060 
0.000060 
0.000061 
0.000059 
0.000061 
0.000062 
0.000059 
0.000059 
0.000059 
0.000064 
0.000060 
0.000064 
0.000059 
0.000058 
0.000065 
0.000066 
0.000065 
0.000065 
0.000059 
0.000058 
0.000057 
0.000058 
0.000065 
0.000057 
0.000062 
0.000057 
0.000059 
0.000063 
0.000064 
0.000059 
0.000062 
0.000059 
0.000059 
0.000059 
0.000058 
0.000057 
0.000058 
0.000060 
0.000063 
0.000058 
0.000058 
0.000059 
0.000065 
0.000060 
0.000058 
0.000059 
0.000057 
0.000057 
0.000057 
0.000059 
0.000058 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000058 
0.000062 
0.000059 
0.000073 
0.000057 
0.000058 
0.000057 
0.000057 
0.000060 
0.000058 
0.000057 
0.000065 
0.000066 
0.000064 
0.000207 
0.000060 
0.000057 
0.000061 
0.000064 
0.000060 
0.000058 
0.000059 
0.000058 
0.000058 
0.000060 
0.000059 
0.000063 
0.000059 
0.000064 
0.000073 
0.000058 
0.000059 
0.000062 
0.000060 
0.000059 
0.000059 
0.000063 
0.000059 
0.000065 
0.000057 
0.000059 
0.000060 
0.000057 
0.000065 
0.000060 
0.000076 
0.000058 
0.000058 
0.000059 
0.000060 
0.000060 
0.000064 
0.000059 
0.000057 
0.000060 
0.000061 
0.000059 
0.000061 
0.000065 
0.000060 
0.000064 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000057 
0.000058 
0.000059 
0.000058 
0.000060 
0.000060 
0.000060 
0.000058 
0.000058 
0.000057 
0.000059 
0.000058 
0.000060 
0.000058 
0.000059 
0.000059 
0.000059 
0.000065 
0.000059 
0.000057 
0.000060 
0.000065 
0.000064 
0.000061 
0.000058 
0.000059 
0.000062 
0.000058 
0.000059 
0.000060 
0.000058 
0.000059 
0.000057 
0.000057 
0.000068 
0.000058 
0.000059 
0.000057 
0.000059 
0.000057 
0.000059 
0.000060 
0.000059 
0.000065 
0.000059 
0.000060 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000057 
0.000059 
0.000058 
0.000058 
0.000061 
0.000058 
0.000060 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000208 
0.000060 
0.000058 
0.000224 
0.000059 
0.000060 
0.000060 
0.000059 
0.000059 
0.000057 
0.000059 
0.000058 
0.000058 
0.000058 
0.000064 
0.000058 
0.000057 
0.000059 
0.000064 
0.000060 
0.000058 
0.000059 
0.000059 
0.000058 
0.000058 
0.000062 
0.000064 
0.000058 
0.000058 
0.000061 
0.000058 
0.000058 
0.000077 
0.000057 
0.000057 
0.000064 
0.000059 
0.000057 
0.000065 
0.000240 
0.000064 
0.000059 
0.000058 
0.000058 
0.000059 
0.000057 
0.000059 
0.000059 
0.000059 
0.000057 
0.000058 
0.000063 
0.000058 
0.000062 
0.000060 
0.000059 
0.000065 
0.000060 
0.000059 
0.000059 
0.000056 
0.000058 
0.000057 
0.000059 
0.000057 
0.000057 
0.000058 
0.000060 
0.000064 
0.000058 
0.000060 
0.000068 
0.000063 
0.000063 
0.000063 
0.000070 
0.000068 
0.000065 
0.000069 
0.000064 
0.000064 
0.000063 
0.000064 
0.000063 
0.000062 
0.000087 
0.000064 
0.000062 
0.000063 
0.000072 
0.000063 
0.000083 
0.000070 
0.000063 
0.000064 
0.000063 
0.000064 
0.000064 
0.000062 
0.000067 
0.000062 
0.000062 
0.000069 
0.000061 
0.000069 
0.000063 
0.000064 
0.000062 
0.000063 
0.000064 
0.000071 
0.000063 
0.000063 
0.000064 
0.000063 
0.000068 
0.000069 
0.000069 
0.000063 
0.000061 
0.000069 
0.000064 
0.000063 
0.000061 
0.000064 
0.000062 
0.000064 
0.000063 
0.000061 
0.000065 
0.000062 
0.000063 
0.000064 
0.000062 
0.000063 
0.000059 
0.000062 
0.000087 
0.000059 
0.000064 
0.000057 
0.000059 
0.000060 
0.000057 
0.000063 
0.000059 
0.000058 
0.000060 
0.000064 
0.000057 
0.000058 
0.000057 
0.000058 
0.000063 
0.000064 
0.000064 
0.000057 
0.000065 
0.000058 
0.000064 
0.000064 
0.000056 
0.000065 
0.000058 
0.000057 
0.000066 
0.000057 
0.000058 
0.000058 
0.000064 
0.000061 
0.000061 
0.000059 
0.000064 
0.000064 
0.000061 
0.000057 
0.000059 
0.000059 
0.000063 
0.000058 
0.000058 
0.000060 
0.000060 
0.000058 
0.000062 
0.000060 
0.000063 
0.000058 
0.000064 
0.000059 
0.000064 
0.000058 
0.000057 
0.000058 
0.000058 
0.000059 
0.000057 
0.000059 
0.000058 
0.000058 
0.000060 
0.000058 
0.000058 
0.000061 
0.000059 
0.000060 
0.000058 
0.000066 
0.000059 
0.000071 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000064 
0.000059 
0.000057 
0.000058 
0.000066 
0.000058 
0.000058 
0.000080 
0.000057 
0.000069 
0.000059 
0.000058 
0.000058 
0.000058 
0.000061 
0.000059 
0.000059 
0.000084 
0.000059 
0.000080 
0.000057 
0.000058 
0.000058 
0.000059 
0.000058 
0.000057 
0.000058 
0.000058 
0.000060 
0.000058 
0.000057 
0.000059 
0.000066 
0.000058 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000060 
0.000058 
0.000058 
0.000063 
0.000059 
0.000057 
0.000066 
0.000058 
0.000064 
0.000066 
0.000064 
0.000060 
0.000059 
0.000063 
0.000058 
0.000060 
0.000059 
0.000060 
0.000057 
0.000058 
0.000057 
0.000058 
0.000057 
0.000058 
0.000059 
0.000065 
0.000059 
0.000074 
0.000059 
0.000095 
0.000060 
0.000088 
0.000059 
0.000059 
0.000057 
0.000060 
0.000059 
0.000058 
0.000057 
0.000057 
0.000059 
0.000056 
0.000057 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000060 
0.000058 
0.000059 
0.000059 
0.000057 
0.000058 
0.000057 
0.000059 
0.000057 
0.000060 
0.000057 
0.000064 
0.000058 
0.000059 
0.000059 
0.000063 
0.000058 
0.000058 
0.000058 
0.000064 
0.000062 
0.000057 
0.000060 
0.000063 
0.000058 
0.000065 
0.000058 
0.000059 
0.000060 
0.000058 
0.000060 
0.000059 
0.000060 
0.000065 
0.000062 
0.000065 
0.000059 
0.000058 
0.000062 
0.000059 
0.000064 
0.000064 
0.000060 
0.000060 
0.000060 
0.000060 
0.000066 
0.000058 
0.000059 
0.000060 
0.000059 
0.000059 
0.000061 
0.000060 
0.000059 
0.000060 
0.000060 
0.000059 
0.000059 
0.000061 
0.000059 
0.000060 
0.000058 
0.000064 
0.000059 
0.000060 
0.000058 
0.000058 
0.000064 
0.000058 
0.000059 
0.000058 
0.000064 
0.000059 
0.000060 
0.000061 
0.000058 
0.000063 
0.000060 
0.000059 
0.000060 
0.000057 
0.000059 
0.000066 
0.000058 
0.000059 
0.000072 
0.000063 
0.000071 
0.000072 
0.000092 
0.000065 
0.000064 
0.000066 
0.000065 
0.000065 
0.000065 
0.000070 
0.000070 
0.000071 
0.000064 
0.000064 
0.000065 
0.000064 
0.000068 
0.000066 
0.000071 
0.000101 
0.000066 
0.000069 
0.000063 
0.000071 
0.000063 
0.000064 
0.000066 
0.000066 
0.000064 
0.000065 
0.000070 
0.000069 
0.000069 
0.000071 
0.000065 
0.000070 
0.000066 
0.000064 
0.000063 
0.000065 
0.000066 
0.000066 
0.000067 
0.000064 
0.000064 
0.000065 
0.000064 
0.000065 
0.000070 
0.000065 
0.000067 
0.000064 
0.000064 
0.000099 
0.000070 
0.000066 
0.000064 
0.000065 
0.000065 
0.000067 
0.000064 
0.000263 
0.000060 
0.000057 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000064 
0.000064 
0.000057 
0.000057 
0.000064 
0.000057 
0.000065 
0.000059 
0.000059 
0.000064 
0.000063 
0.000062 
0.000060 
0.000060 
0.000064 
0.000059 
0.000058 
0.000059 
0.000059 
0.000057 
0.000058 
0.000057 
0.000058 
0.000058 
0.000059 
0.000057 
0.000059 
0.000058 
0.000091 
0.000060 
0.000059 
0.000059 
0.000057 
0.000057 
0.000058 
0.000065 
0.000059 
0.000057 
0.000058 
0.000064 
0.000064 
0.000057 
0.000065 
0.000059 
0.000059 
0.000058 
0.000057 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000065 
0.000059 
0.000064 
0.000059 
0.000059 
0.000078 
0.000079 
0.000077 
0.000078 
0.000078 
0.000076 
0.000075 
0.000079 
0.000075 
0.000075 
0.000076 
0.000075 
0.000074 
0.000077 
0.000075 
0.000080 
0.000077 
0.000080 
0.000084 
0.000079 
0.000078 
0.000075 
0.000076 
0.000075 
0.000076 
0.000081 
0.000083 
0.000078 
0.000076 
0.000077 
0.000083 
0.000081 
0.000078 
0.000080 
0.000079 
0.000077 
0.000077 
0.000076 
0.000076 
0.000076 
0.000075 
0.000075 
0.000074 
0.000082 
0.000076 
0.000077 
0.000078 
0.000081 
0.000080 
0.000078 
0.000077 
0.000080 
0.000076 
0.000303 
0.000076 
0.000075 
0.000076 
0.000075 
0.000075 
0.000076 
0.000303 
0.000078 
0.000079 
0.000100 
0.000069 
0.000064 
0.000066 
0.000071 
0.000067 
0.000065 
0.000071 
0.000067 
0.000067 
0.000064 
0.000064 
0.000066 
0.000066 
0.000064 
0.000067 
0.000065 
0.000064 
0.000066 
0.000073 
0.000072 
0.000074 
0.000066 
0.000064 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000065 
0.000064 
0.000064 
0.000067 
0.000065 
0.000066 
0.000067 
0.000066 
0.000068 
0.000067 
0.000065 
0.000065 
0.000065 
0.000066 
0.000066 
0.000067 
0.000067 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000065 
0.000072 
0.000078 
0.000064 
0.000064 
0.000068 
0.000070 
0.000066 
0.000069 
0.000066 
0.000066 
0.000065 
0.000065 
0.000066 
0.000076 
0.000071 
0.000075 
0.000069 
0.000071 
0.000070 
0.000075 
0.000071 
0.000070 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000070 
0.000069 
0.000071 
0.000072 
0.000076 
0.000071 
0.000070 
0.000069 
0.000071 
0.000078 
0.000070 
0.000071 
0.000069 
0.000069 
0.000070 
0.000070 
0.000070 
0.000074 
0.000068 
0.000071 
0.000333 
0.000071 
0.000071 
0.000075 
0.000071 
0.000071 
0.000070 
0.000070 
0.000069 
0.000071 
0.000068 
0.000071 
0.000071 
0.000070 
0.000070 
0.000069 
0.000071 
0.000073 
0.000070 
0.000069 
0.000071 
0.000076 
0.000077 
0.000070 
0.000071 
0.000070 
0.000069 
0.000071 
0.000069 
0.000070 
0.000065 
0.000064 
0.000064 
0.000066 
0.000064 
0.000065 
0.000066 
0.000066 
0.000065 
0.000064 
0.000063 
0.000072 
0.000065 
0.000069 
0.000064 
0.000065 
0.000067 
0.000066 
0.000073 
0.000063 
0.000065 
0.000065 
0.000064 
0.000066 
0.000066 
0.000064 
0.000065 
0.000064 
0.000065 
0.000064 
0.000063 
0.000067 
0.000064 
0.000064 
0.000064 
0.000392 
0.000064 
0.000066 
0.000065 
0.000064 
0.000064 
0.000065 
0.000066 
0.000064 
0.000065 
0.000064 
0.000066 
0.000064 
0.000066 
0.000064 
0.000065 
0.000065 
0.000064 
0.000066 
0.000065 
0.000072 
0.000063 
0.000065 
0.000064 
0.000071 
0.000066 
0.000064 
0.000071 
0.000070 


==> figs/source/moonlight6400_2.dat <==
0.000062 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000062 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000057 
0.000056 
0.000057 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000058 
0.000055 
0.000059 
0.000133 
0.000055 
0.000062 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000061 
0.000056 
0.000057 
0.000055 
0.000055 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000060 
0.000055 
0.000055 
0.000071 
0.000070 
0.000070 
0.000069 
0.000070 
0.000071 
0.000132 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000075 
0.000069 
0.000069 
0.000070 
0.000071 
0.000081 
0.000070 
0.000140 
0.000069 
0.000069 
0.000069 
0.000070 
0.000070 
0.000069 
0.000069 
0.000070 
0.000073 
0.000069 
0.000070 
0.000070 
0.000070 
0.000069 
0.000070 
0.000070 
0.000069 
0.000069 
0.000079 
0.000074 
0.000069 
0.000069 
0.000069 
0.000069 
0.000071 
0.000074 
0.000069 
0.000122 
0.000069 
0.000069 
0.000069 
0.000122 
0.000070 
0.000137 
0.000069 
0.000069 
0.000069 
0.000069 
0.000073 
0.000069 
0.000070 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000084 
0.000085 
0.000085 
0.000084 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000085 
0.000084 
0.000085 
0.000085 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000089 
0.000084 
0.000084 
0.000085 
0.000086 
0.000090 
0.000084 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000084 
0.000086 
0.000084 
0.000084 
0.000084 
0.000178 
0.000085 
0.000084 
0.000089 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000072 
0.000071 
0.000077 
0.000071 
0.000146 
0.000071 
0.000071 
0.000072 
0.000071 
0.000078 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000070 
0.000074 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000135 
0.000072 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000079 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000077 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000072 
0.000071 
0.000061 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000055 
0.000057 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000127 
0.000055 
0.000055 
0.000109 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000059 
0.000055 
0.000055 
0.000125 
0.000055 
0.000061 
0.000055 
0.000057 
0.000062 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000058 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000060 
0.000056 
0.000055 
0.000059 
0.000055 
0.000056 
0.000055 
0.000057 
0.000112 
0.000057 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000061 
0.000062 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000062 
0.000055 
0.000055 
0.000056 
0.000055 
0.000061 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000057 
0.000101 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000123 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000060 
0.000056 
0.000058 
0.000056 
0.000055 
0.000056 
0.000055 
0.000060 
0.000056 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000066 
0.000067 
0.000067 
0.000066 
0.000065 
0.000068 
0.000065 
0.000067 
0.000067 
0.000065 
0.000066 
0.000066 
0.000067 
0.000065 
0.000065 
0.000067 
0.000065 
0.000072 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000133 
0.000065 
0.000066 
0.000068 
0.000066 
0.000153 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000065 
0.000065 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000072 
0.000067 
0.000067 
0.000065 
0.000067 
0.000133 
0.000065 
0.000066 
0.000066 
0.000066 
0.000066 
0.000065 
0.000072 
0.000066 
0.000065 
0.000066 
0.000067 
0.000068 
0.000066 
0.000066 
0.000065 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000128 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000058 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000056 
0.000056 
0.000055 
0.000060 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000058 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000059 
0.000059 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000058 
0.000074 
0.000059 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000055 
0.000056 
0.000055 
0.000056 
0.000057 
0.000058 
0.000056 
0.000055 
0.000058 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000116 
0.000055 
0.000056 
0.000060 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000127 
0.000055 
0.000061 
0.000055 
0.000056 
0.000061 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000062 
0.000055 
0.000064 
0.000066 
0.000120 
0.000063 
0.000063 
0.000062 
0.000062 
0.000070 
0.000063 
0.000063 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000063 
0.000068 
0.000062 
0.000063 
0.000063 
0.000063 
0.000065 
0.000062 
0.000062 
0.000068 
0.000063 
0.000069 
0.000062 
0.000062 
0.000063 
0.000064 
0.000063 
0.000063 
0.000066 
0.000062 
0.000062 
0.000062 
0.000063 
0.000063 
0.000063 
0.000062 
0.000063 
0.000064 
0.000063 
0.000063 
0.000069 
0.000064 
0.000063 
0.000063 
0.000066 
0.000063 
0.000062 
0.000062 
0.000062 
0.000063 
0.000070 
0.000064 
0.000063 
0.000131 
0.000066 
0.000065 
0.000076 
0.000073 
0.000073 
0.000073 
0.000073 
0.000073 
0.000073 
0.000074 
0.000073 
0.000074 
0.000076 
0.000069 
0.000069 
0.000069 
0.000078 
0.000070 
0.000074 
0.000074 
0.000073 
0.000073 
0.000073 
0.000073 
0.000080 
0.000073 
0.000074 
0.000073 
0.000072 
0.000070 
0.000070 
0.000076 
0.000069 
0.000069 
0.000076 
0.000074 
0.000073 
0.000074 
0.000074 
0.000118 
0.000093 
0.000076 
0.000075 
0.000073 
0.000069 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000076 
0.000074 
0.000074 
0.000074 
0.000076 
0.000074 
0.000073 
0.000073 
0.000074 
0.000073 
0.000073 
0.000071 
0.000069 
0.000069 
0.000069 
0.000071 
0.000084 
0.000084 
0.000084 
0.000089 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000087 
0.000084 
0.000084 
0.000085 
0.000087 
0.000086 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000084 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000084 
0.000171 
0.000085 
0.000086 
0.000084 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000084 
0.000086 
0.000084 
0.000084 
0.000085 
0.000084 
0.000085 
0.000085 
0.000084 
0.000084 
0.000175 
0.000085 
0.000086 
0.000084 
0.000085 
0.000084 
0.000084 
0.000085 
0.000089 
0.000086 
0.000084 
0.000089 
0.000085 
0.000084 
0.000085 
0.000085 
0.000072 
0.000072 
0.000072 
0.000071 
0.000071 
0.000072 
0.000072 
0.000071 
0.000073 
0.000071 
0.000075 
0.000071 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000072 
0.000071 
0.000071 
0.000071 
0.000072 
0.000072 
0.000071 
0.000071 
0.000071 
0.000071 
0.000072 
0.000071 
0.000072 
0.000075 
0.000134 
0.000071 
0.000146 
0.000071 
0.000071 
0.000077 
0.000078 
0.000072 
0.000071 
0.000071 
0.000073 
0.000072 
0.000071 
0.000072 
0.000071 
0.000075 
0.000072 
0.000151 
0.000076 
0.000075 
0.000071 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000071 
0.000071 
0.000071 
0.000072 
0.000073 
0.000071 
0.000071 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000059 
0.000057 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000056 
0.000056 
0.000062 
0.000057 
0.000055 
0.000055 
0.000061 
0.000057 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000062 
0.000055 
0.000056 
0.000056 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000060 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000066 
0.000059 
0.000058 
0.000059 
0.000064 
0.000059 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000060 
0.000059 
0.000058 
0.000064 
0.000060 
0.000058 
0.000060 
0.000058 
0.000058 
0.000058 
0.000059 
0.000059 
0.000058 
0.000059 
0.000058 
0.000059 
0.000123 
0.000058 
0.000058 
0.000060 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000060 
0.000058 
0.000067 
0.000058 
0.000058 
0.000058 
0.000058 
0.000060 
0.000065 
0.000059 
0.000059 
0.000060 
0.000059 
0.000060 
0.000061 
0.000059 
0.000059 
0.000061 
0.000059 
0.000060 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000061 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000061 
0.000060 
0.000059 
0.000059 
0.000107 
0.000059 
0.000059 
0.000062 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000059 
0.000060 
0.000059 
0.000059 
0.000088 
0.000089 
0.000088 
0.000088 
0.000089 
0.000093 
0.000090 
0.000089 
0.000155 
0.000089 
0.000088 
0.000090 
0.000159 
0.000090 
0.000089 
0.000088 
0.000089 
0.000088 
0.000089 
0.000090 
0.000088 
0.000088 
0.000088 
0.000089 
0.000089 
0.000089 
0.000089 
0.000093 
0.000089 
0.000088 
0.000088 
0.000088 
0.000124 
0.000089 
0.000089 
0.000088 
0.000088 
0.000088 
0.000088 
0.000089 
0.000094 
0.000177 
0.000089 
0.000088 
0.000088 
0.000088 
0.000089 
0.000088 
0.000095 
0.000088 
0.000088 
0.000089 
0.000089 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000097 
0.000089 
0.000088 
0.000089 
0.000089 
0.000089 
0.000077 
0.000079 
0.000076 
0.000077 
0.000090 
0.000076 
0.000077 
0.000076 
0.000077 
0.000083 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000077 
0.000076 
0.000077 
0.000077 
0.000076 
0.000076 
0.000076 
0.000077 
0.000076 
0.000076 
0.000077 
0.000076 
0.000077 
0.000078 
0.000139 
0.000078 
0.000076 
0.000076 
0.000076 
0.000077 
0.000077 
0.000077 
0.000081 
0.000077 
0.000077 
0.000077 
0.000076 
0.000077 
0.000077 
0.000076 
0.000076 
0.000076 
0.000154 
0.000083 
0.000076 
0.000084 
0.000076 
0.000076 
0.000077 
0.000076 
0.000076 
0.000078 
0.000077 
0.000076 
0.000076 
0.000076 
0.000076 
0.000077 
0.000076 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000062 
0.000059 
0.000058 
0.000060 
0.000058 
0.000057 
0.000057 
0.000057 
0.000058 
0.000058 
0.000064 
0.000058 
0.000057 
0.000061 
0.000058 
0.000058 
0.000057 
0.000061 
0.000057 
0.000057 
0.000060 
0.000057 
0.000063 
0.000058 
0.000057 
0.000059 
0.000059 
0.000058 
0.000057 
0.000057 
0.000057 
0.000059 
0.000059 
0.000057 
0.000057 
0.000058 
0.000058 
0.000057 
0.000059 
0.000058 
0.000057 
0.000057 
0.000057 
0.000062 
0.000057 
0.000059 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000058 
0.000058 
0.000058 
0.000057 
0.000055 
0.000055 
0.000062 
0.000055 
0.000059 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000058 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000060 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000059 
0.000055 
0.000055 
0.000055 
0.000065 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000061 
0.000056 
0.000056 
0.000055 
0.000055 
0.000062 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000059 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000057 
0.000056 
0.000122 
0.000055 
0.000056 
0.000056 
0.000055 
0.000057 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000078 
0.000079 
0.000079 
0.000080 
0.000078 
0.000086 
0.000078 
0.000078 
0.000079 
0.000079 
0.000080 
0.000079 
0.000079 
0.000160 
0.000078 
0.000080 
0.000078 
0.000078 
0.000078 
0.000078 
0.000078 
0.000078 
0.000078 
0.000079 
0.000078 
0.000078 
0.000078 
0.000077 
0.000079 
0.000078 
0.000080 
0.000080 
0.000079 
0.000080 
0.000079 
0.000079 
0.000078 
0.000078 
0.000079 
0.000086 
0.000078 
0.000078 
0.000078 
0.000080 
0.000078 
0.000084 
0.000079 
0.000079 
0.000084 
0.000078 
0.000078 
0.000078 
0.000078 
0.000078 
0.000079 
0.000078 
0.000078 
0.000078 
0.000079 
0.000078 
0.000085 
0.000078 
0.000078 
0.000079 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000065 
0.000058 
0.000056 
0.000056 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000056 
0.000058 
0.000056 
0.000058 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000057 
0.000058 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000065 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000057 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000060 
0.000057 
0.000057 
0.000062 
0.000057 
0.000056 
0.000057 
0.000058 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000056 
0.000056 
0.000063 
0.000064 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000068 
0.000065 
0.000067 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000066 
0.000062 
0.000062 
0.000062 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000062 
0.000062 
0.000062 
0.000062 
0.000064 
0.000063 
0.000062 
0.000062 
0.000063 
0.000062 
0.000064 
0.000063 
0.000062 
0.000062 
0.000062 
0.000062 
0.000070 
0.000063 
0.000062 
0.000064 
0.000064 
0.000062 
0.000063 
0.000062 
0.000068 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000062 
0.000063 
0.000066 
0.000063 
0.000072 
0.000064 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000058 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000133 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000058 
0.000062 
0.000057 
0.000056 
0.000056 
0.000057 
0.000059 
0.000056 
0.000057 
0.000062 
0.000056 
0.000057 
0.000056 
0.000061 
0.000057 
0.000056 
0.000131 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000068 
0.000068 
0.000068 
0.000067 
0.000071 
0.000069 
0.000067 
0.000068 
0.000067 
0.000069 
0.000143 
0.000069 
0.000131 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000074 
0.000067 
0.000067 
0.000071 
0.000125 
0.000127 
0.000075 
0.000071 
0.000067 
0.000069 
0.000073 
0.000068 
0.000067 
0.000067 
0.000068 
0.000068 
0.000068 
0.000070 
0.000071 
0.000068 
0.000068 
0.000068 
0.000068 
0.000125 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000072 
0.000126 
0.000068 
0.000069 
0.000068 
0.000071 
0.000073 
0.000212 
0.000067 
0.000068 
0.000144 
0.000068 
0.000130 
0.000138 
0.000069 
0.000068 
0.000055 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000066 
0.000059 
0.000058 
0.000057 
0.000059 
0.000059 
0.000059 
0.000058 
0.000062 
0.000058 
0.000055 
0.000056 
0.000058 
0.000058 
0.000058 
0.000060 
0.000061 
0.000059 
0.000059 
0.000125 
0.000058 
0.000058 
0.000059 
0.000058 
0.000062 
0.000059 
0.000055 
0.000070 
0.000058 
0.000056 
0.000058 
0.000059 
0.000059 
0.000055 
0.000058 
0.000064 
0.000058 
0.000059 
0.000059 
0.000065 
0.000058 
0.000059 
0.000062 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000062 
0.000059 
0.000058 
0.000058 
0.000057 
0.000059 
0.000060 
0.000058 
0.000059 
0.000086 
0.000085 
0.000160 
0.000086 
0.000087 
0.000086 
0.000174 
0.000086 
0.000087 
0.000087 
0.000086 
0.000087 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000087 
0.000086 
0.000088 
0.000089 
0.000086 
0.000086 
0.000089 
0.000086 
0.000086 
0.000086 
0.000085 
0.000087 
0.000086 
0.000086 
0.000097 
0.000086 
0.000086 
0.000083 
0.000087 
0.000086 
0.000086 
0.000086 
0.000087 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000086 
0.000175 
0.000086 
0.000086 
0.000086 
0.000086 
0.000087 
0.000116 
0.000086 
0.000086 
0.000089 
0.000156 
0.000088 
0.000086 
0.000086 
0.000089 
0.000086 
0.000059 
0.000057 
0.000066 
0.000059 
0.000059 
0.000062 
0.000058 
0.000058 
0.000062 
0.000058 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000061 
0.000058 
0.000058 
0.000059 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000059 
0.000137 
0.000058 
0.000059 
0.000059 
0.000058 
0.000060 
0.000059 
0.000057 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000058 
0.000059 
0.000059 
0.000058 
0.000059 
0.000060 
0.000058 
0.000058 
0.000058 
0.000056 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000064 
0.000061 
0.000058 
0.000059 
0.000059 
0.000059 
0.000059 
0.000058 
0.000059 
0.000059 
0.000061 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000060 
0.000058 
0.000059 
0.000058 
0.000059 
0.000058 
0.000058 
0.000059 
0.000059 
0.000055 
0.000058 
0.000058 
0.000059 
0.000060 
0.000059 
0.000058 
0.000059 
0.000059 
0.000112 
0.000059 
0.000059 
0.000059 
0.000135 
0.000060 
0.000059 
0.000064 
0.000059 
0.000060 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000059 
0.000060 
0.000058 
0.000077 
0.000077 
0.000074 
0.000077 
0.000077 
0.000079 
0.000077 
0.000082 
0.000078 
0.000083 
0.000080 
0.000077 
0.000093 
0.000131 
0.000077 
0.000079 
0.000080 
0.000077 
0.000077 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000080 
0.000077 
0.000077 
0.000077 
0.000077 
0.000079 
0.000077 
0.000079 
0.000077 
0.000078 
0.000078 
0.000088 
0.000077 
0.000077 
0.000078 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000078 
0.000141 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000087 
0.000077 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000079 
0.000059 
0.000069 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000061 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000059 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000058 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000055 
0.000056 
0.000057 
0.000055 
0.000059 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000062 
0.000055 
0.000058 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000110 
0.000055 
0.000055 
0.000058 
0.000056 
0.000056 
0.000055 
0.000055 
0.000061 
0.000062 
0.000062 
0.000062 
0.000064 
0.000061 
0.000064 
0.000065 
0.000064 
0.000066 
0.000065 
0.000065 
0.000064 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000067 
0.000062 
0.000066 
0.000065 
0.000065 
0.000066 
0.000065 
0.000084 
0.000065 
0.000065 
0.000064 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000067 
0.000061 
0.000061 
0.000065 
0.000065 
0.000065 
0.000067 
0.000066 
0.000066 
0.000065 
0.000065 
0.000062 
0.000061 
0.000064 
0.000067 
0.000061 
0.000061 
0.000061 
0.000062 
0.000064 
0.000065 
0.000065 
0.000065 
0.000080 
0.000066 
0.000065 
0.000061 
0.000061 
0.000062 
0.000061 
0.000056 
0.000055 
0.000056 
0.000056 
0.000058 
0.000057 
0.000055 
0.000055 
0.000056 
0.000059 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000075 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000058 
0.000055 
0.000056 
0.000055 
0.000056 
0.000057 
0.000058 
0.000055 
0.000055 
0.000055 
0.000060 
0.000059 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000059 
0.000060 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000058 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000129 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000057 
0.000056 
0.000056 
0.000055 
0.000064 
0.000056 
0.000056 
0.000060 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000060 
0.000056 
0.000056 
0.000064 
0.000055 
0.000055 
0.000056 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000060 
0.000061 
0.000056 
0.000062 
0.000062 
0.000068 
0.000062 
0.000063 
0.000067 
0.000061 
0.000062 
0.000062 
0.000061 
0.000062 
0.000061 
0.000062 
0.000062 
0.000063 
0.000062 
0.000063 
0.000065 
0.000069 
0.000064 
0.000061 
0.000062 
0.000065 
0.000062 
0.000061 
0.000067 
0.000061 
0.000061 
0.000062 
0.000062 
0.000061 
0.000117 
0.000062 
0.000062 
0.000062 
0.000062 
0.000061 
0.000061 
0.000061 
0.000063 
0.000062 
0.000061 
0.000061 
0.000061 
0.000062 
0.000062 
0.000062 
0.000062 
0.000067 
0.000062 
0.000071 
0.000061 
0.000068 
0.000061 
0.000064 
0.000061 
0.000061 
0.000062 
0.000061 
0.000062 
0.000062 
0.000061 
0.000063 
0.000062 
0.000056 
0.000061 
0.000056 
0.000056 
0.000056 
0.000058 
0.000057 
0.000056 
0.000056 
0.000056 
0.000129 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000057 
0.000056 
0.000058 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000058 
0.000056 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000061 
0.000056 
0.000061 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000062 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000073 
0.000063 
0.000062 
0.000063 
0.000063 
0.000063 
0.000070 
0.000062 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000062 
0.000063 
0.000062 
0.000063 
0.000062 
0.000063 
0.000063 
0.000062 
0.000063 
0.000062 
0.000062 
0.000063 
0.000063 
0.000063 
0.000068 
0.000063 
0.000062 
0.000063 
0.000062 
0.000062 
0.000064 
0.000062 
0.000062 
0.000062 
0.000066 
0.000063 
0.000075 
0.000068 
0.000068 
0.000062 
0.000062 
0.000063 
0.000063 
0.000062 
0.000064 
0.000062 
0.000062 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000065 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000071 
0.000065 
0.000064 
0.000066 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000070 
0.000064 
0.000065 
0.000066 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000132 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000064 
0.000066 
0.000120 
0.000064 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000070 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000065 
0.000065 
0.000066 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000055 
0.000057 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000129 
0.000056 
0.000057 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000169 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000059 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000061 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000061 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000061 
0.000059 
0.000057 
0.000055 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000056 
0.000056 
0.000061 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000061 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000122 
0.000056 
0.000056 
0.000057 
0.000055 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000059 
0.000056 
0.000057 
0.000061 
0.000056 
0.000058 
0.000058 
0.000066 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000059 
0.000059 
0.000058 
0.000061 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000060 
0.000065 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000058 
0.000058 
0.000060 
0.000058 
0.000059 
0.000058 
0.000059 
0.000058 
0.000063 
0.000058 
0.000063 
0.000058 
0.000058 
0.000058 
0.000059 
0.000058 
0.000058 
0.000063 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000058 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000148 
0.000068 
0.000068 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000069 
0.000068 
0.000073 
0.000068 
0.000068 
0.000068 
0.000068 
0.000075 
0.000068 
0.000068 
0.000069 
0.000068 
0.000069 
0.000069 
0.000068 
0.000077 
0.000069 
0.000069 
0.000069 
0.000076 
0.000068 
0.000069 
0.000079 
0.000069 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000068 
0.000132 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000057 
0.000056 
0.000056 
0.000055 
0.000056 
0.000057 
0.000058 
0.000056 
0.000056 
0.000058 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000061 
0.000055 
0.000055 
0.000057 
0.000058 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000059 
0.000056 
0.000056 
0.000056 
0.000062 
0.000055 
0.000066 
0.000068 
0.000069 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000068 
0.000068 
0.000072 
0.000066 
0.000066 
0.000067 
0.000068 
0.000066 
0.000066 
0.000067 
0.000067 
0.000066 
0.000066 
0.000067 
0.000067 
0.000067 
0.000068 
0.000074 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000067 
0.000070 
0.000073 
0.000114 
0.000066 
0.000066 
0.000068 
0.000066 
0.000066 
0.000069 
0.000074 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000075 
0.000067 
0.000067 
0.000068 
0.000066 
0.000066 
0.000147 
0.000066 
0.000057 
0.000057 
0.000074 
0.000056 
0.000062 
0.000137 
0.000056 
0.000057 
0.000058 
0.000056 
0.000062 
0.000061 
0.000061 
0.000056 
0.000056 
0.000056 
0.000057 
0.000125 
0.000129 
0.000060 
0.000058 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000057 
0.000058 
0.000057 
0.000056 
0.000056 
0.000058 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000058 
0.000056 
0.000056 
0.000065 
0.000056 
0.000056 
0.000059 
0.000056 
0.000059 
0.000057 
0.000116 
0.000058 
0.000056 
0.000056 
0.000056 
0.000058 
0.000056 
0.000062 
0.000056 
0.000084 
0.000084 
0.000084 
0.000083 
0.000084 
0.000089 
0.000084 
0.000085 
0.000084 
0.000083 
0.000083 
0.000133 
0.000084 
0.000084 
0.000085 
0.000084 
0.000084 
0.000083 
0.000084 
0.000084 
0.000083 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000153 
0.000093 
0.000083 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000083 
0.000083 
0.000084 
0.000085 
0.000084 
0.000091 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000086 
0.000090 
0.000087 
0.000084 
0.000083 
0.000083 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000091 
0.000159 
0.000084 
0.000091 
0.000084 
0.000083 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000145 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000069 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000069 
0.000064 
0.000070 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000144 
0.000063 
0.000063 
0.000066 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000137 
0.000063 
0.000063 
0.000063 
0.000069 
0.000064 
0.000063 
0.000064 
0.000063 
0.000065 
0.000063 
0.000063 
0.000069 
0.000063 
0.000063 
0.000063 
0.000065 
0.000063 
0.000063 
0.000063 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000057 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000147 
0.000055 
0.000055 
0.000056 
0.000148 
0.000055 
0.000055 
0.000059 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000061 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000060 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000056 
0.000058 
0.000057 
0.000056 
0.000062 
0.000056 
0.000057 
0.000144 
0.000056 
0.000056 
0.000056 
0.000060 
0.000058 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000057 
0.000056 
0.000056 
0.000058 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000059 
0.000056 
0.000057 
0.000062 
0.000056 
0.000062 
0.000057 
0.000058 
0.000057 
0.000057 
0.000058 
0.000059 
0.000056 
0.000056 
0.000115 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000057 
0.000061 
0.000061 
0.000061 
0.000062 
0.000061 
0.000061 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000062 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000061 
0.000137 
0.000062 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000066 
0.000071 
0.000062 
0.000063 
0.000061 
0.000061 
0.000061 
0.000061 
0.000068 
0.000068 
0.000061 
0.000066 
0.000061 
0.000062 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000161 
0.000061 
0.000061 
0.000062 
0.000061 
0.000061 
0.000061 
0.000061 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000057 
0.000056 
0.000055 
0.000056 
0.000145 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000131 
0.000055 
0.000058 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000106 
0.000057 
0.000061 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000062 
0.000055 
0.000056 
0.000055 
0.000057 
0.000058 
0.000058 
0.000057 
0.000057 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000059 
0.000057 
0.000057 
0.000057 
0.000060 
0.000057 
0.000057 
0.000056 
0.000058 
0.000057 
0.000057 
0.000057 
0.000130 
0.000057 
0.000056 
0.000057 
0.000057 
0.000117 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000057 
0.000056 
0.000125 
0.000057 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000056 
0.000057 
0.000058 
0.000062 
0.000057 
0.000062 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000062 
0.000056 
0.000056 
0.000057 
0.000057 
0.000057 
0.000057 
0.000057 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000062 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000057 
0.000056 
0.000056 
0.000055 
0.000060 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000065 
0.000061 
0.000060 
0.000060 
0.000060 
0.000122 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000068 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000065 
0.000060 
0.000060 
0.000062 
0.000060 
0.000060 
0.000062 
0.000061 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000064 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000132 
0.000056 
0.000055 
0.000055 
0.000061 
0.000055 
0.000056 
0.000059 
0.000055 
0.000056 
0.000060 
0.000056 
0.000059 
0.000055 
0.000056 
0.000058 
0.000057 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000057 
0.000056 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000063 
0.000064 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000066 
0.000063 
0.000063 
0.000064 
0.000063 
0.000065 
0.000067 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000070 
0.000063 
0.000063 
0.000063 
0.000065 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000071 
0.000063 
0.000063 
0.000064 
0.000068 
0.000063 
0.000063 
0.000063 
0.000063 
0.000063 
0.000068 
0.000064 
0.000063 
0.000064 
0.000063 
0.000065 
0.000067 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000070 
0.000063 
0.000063 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000071 
0.000072 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000071 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000077 
0.000070 
0.000071 
0.000070 
0.000071 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000117 
0.000070 
0.000070 
0.000070 
0.000072 
0.000070 
0.000070 
0.000070 
0.000070 
0.000123 
0.000155 
0.000070 
0.000076 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000071 
0.000071 
0.000071 
0.000070 
0.000070 
0.000076 
0.000070 
0.000070 
0.000070 
0.000070 
0.000070 
0.000063 
0.000063 
0.000065 
0.000063 
0.000063 
0.000064 
0.000067 
0.000066 
0.000063 
0.000063 
0.000069 
0.000063 
0.000065 
0.000067 
0.000063 
0.000063 
0.000065 
0.000064 
0.000065 
0.000066 
0.000063 
0.000063 
0.000063 
0.000063 
0.000065 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000064 
0.000064 
0.000065 
0.000065 
0.000063 
0.000063 
0.000064 
0.000065 
0.000067 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000071 
0.000063 
0.000065 
0.000069 
0.000069 
0.000064 
0.000063 
0.000065 
0.000157 
0.000063 
0.000064 
0.000066 
0.000065 
0.000064 
0.000063 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000060 
0.000060 
0.000060 
0.000060 
0.000066 
0.000061 
0.000060 
0.000064 
0.000061 
0.000061 
0.000060 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000060 
0.000060 
0.000061 
0.000061 
0.000061 
0.000062 
0.000060 
0.000061 
0.000061 
0.000060 
0.000061 
0.000061 
0.000060 
0.000067 
0.000060 
0.000063 
0.000060 
0.000060 
0.000060 
0.000062 
0.000060 
0.000060 
0.000060 
0.000060 
0.000061 
0.000061 
0.000062 
0.000060 
0.000061 
0.000061 
0.000065 
0.000066 
0.000060 
0.000062 
0.000064 
0.000062 
0.000061 
0.000060 
0.000061 
0.000060 
0.000060 
0.000061 
0.000062 
0.000060 
0.000060 
0.000060 
0.000060 
0.000072 
0.000072 
0.000073 
0.000072 
0.000072 
0.000072 
0.000073 
0.000072 
0.000072 
0.000072 
0.000072 
0.000074 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000077 
0.000077 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000073 
0.000072 
0.000072 
0.000072 
0.000072 
0.000073 
0.000072 
0.000074 
0.000073 
0.000072 
0.000072 
0.000072 
0.000072 
0.000076 
0.000073 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000072 
0.000073 
0.000079 
0.000072 
0.000073 
0.000151 
0.000072 
0.000073 
0.000072 
0.000072 
0.000072 
0.000074 
0.000072 
0.000072 
0.000073 
0.000075 
0.000072 
0.000073 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000057 
0.000058 
0.000057 
0.000058 
0.000057 
0.000057 
0.000059 
0.000057 
0.000058 
0.000057 
0.000057 
0.000061 
0.000057 
0.000057 
0.000057 
0.000059 
0.000058 
0.000058 
0.000057 
0.000057 
0.000058 
0.000058 
0.000058 
0.000058 
0.000057 
0.000057 
0.000058 
0.000114 
0.000058 
0.000057 
0.000057 
0.000058 
0.000058 
0.000071 
0.000061 
0.000057 
0.000058 
0.000057 
0.000060 
0.000057 
0.000059 
0.000058 
0.000057 
0.000062 
0.000057 
0.000063 
0.000057 
0.000058 
0.000063 
0.000058 
0.000057 
0.000057 
0.000058 
0.000058 
0.000059 
0.000059 
0.000057 
0.000057 
0.000059 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000063 
0.000056 
0.000056 
0.000057 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000057 
0.000056 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000059 
0.000066 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000057 
0.000056 
0.000056 
0.000056 
0.000056 
0.000133 
0.000122 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000062 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000117 
0.000056 
0.000057 
0.000056 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000068 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000068 
0.000136 
0.000069 
0.000070 
0.000069 
0.000070 
0.000070 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000069 
0.000079 
0.000070 
0.000069 
0.000069 
0.000069 
0.000071 
0.000070 
0.000071 
0.000069 
0.000069 
0.000070 
0.000069 
0.000069 
0.000069 
0.000070 
0.000069 
0.000055 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000056 
0.000059 
0.000057 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000059 
0.000056 
0.000056 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000132 
0.000055 
0.000055 
0.000056 
0.000061 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000062 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000060 
0.000056 
0.000057 
0.000061 
0.000061 
0.000055 
0.000061 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000058 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000060 
0.000055 
0.000059 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000058 
0.000056 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000062 
0.000055 
0.000056 
0.000055 
0.000056 
0.000059 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000061 
0.000057 
0.000056 
0.000056 
0.000075 
0.000074 
0.000074 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000074 
0.000075 
0.000081 
0.000074 
0.000074 
0.000074 
0.000074 
0.000078 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000135 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000075 
0.000074 
0.000075 
0.000074 
0.000076 
0.000074 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000146 
0.000075 
0.000074 
0.000074 
0.000074 
0.000153 
0.000075 
0.000075 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000074 
0.000075 
0.000074 
0.000074 
0.000075 
0.000074 
0.000075 
0.000074 
0.000056 
0.000055 
0.000055 
0.000117 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000058 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000058 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000061 
0.000055 
0.000056 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000058 
0.000055 
0.000057 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000061 
0.000058 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000061 
0.000055 
0.000055 
0.000056 
0.000058 
0.000055 
0.000055 
0.000055 
0.000128 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000062 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000057 
0.000056 
0.000056 
0.000056 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000062 
0.000055 
0.000060 
0.000055 
0.000056 
0.000055 
0.000069 
0.000069 
0.000069 
0.000068 
0.000071 
0.000070 
0.000132 
0.000068 
0.000070 
0.000141 
0.000073 
0.000068 
0.000069 
0.000070 
0.000068 
0.000135 
0.000069 
0.000069 
0.000070 
0.000070 
0.000070 
0.000068 
0.000068 
0.000068 
0.000072 
0.000071 
0.000069 
0.000071 
0.000069 
0.000069 
0.000070 
0.000070 
0.000069 
0.000071 
0.000070 
0.000068 
0.000073 
0.000068 
0.000068 
0.000067 
0.000122 
0.000126 
0.000068 
0.000072 
0.000071 
0.000074 
0.000074 
0.000069 
0.000143 
0.000069 
0.000074 
0.000069 
0.000069 
0.000068 
0.000068 
0.000069 
0.000068 
0.000070 
0.000070 
0.000074 
0.000070 
0.000068 
0.000069 
0.000075 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000070 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000150 
0.000073 
0.000093 
0.000066 
0.000066 
0.000134 
0.000066 
0.000066 
0.000069 
0.000066 
0.000066 
0.000067 
0.000066 
0.000067 
0.000067 
0.000067 
0.000067 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000066 
0.000073 
0.000067 
0.000072 
0.000067 
0.000068 
0.000066 
0.000068 
0.000073 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000066 
0.000066 
0.000066 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000160 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000056 
0.000055 
0.000055 
0.000102 
0.000055 
0.000056 
0.000055 
0.000055 
0.000061 
0.000057 
0.000055 
0.000055 
0.000055 
0.000134 
0.000057 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000172 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000060 
0.000056 
0.000055 
0.000055 
0.000117 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000056 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000057 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000060 
0.000058 
0.000055 
0.000055 
0.000059 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000058 
0.000055 
0.000057 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000056 
0.000061 
0.000060 
0.000055 
0.000056 
0.000061 
0.000055 
0.000055 
0.000056 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000061 
0.000056 
0.000055 
0.000061 
0.000055 
0.000056 
0.000055 
0.000056 
0.000056 
0.000055 
0.000055 
0.000055 
0.000063 
0.000060 
0.000056 
0.000055 
0.000056 
0.000055 
0.000055 
0.000056 
0.000055 
0.000061 
0.000055 
0.000055 
0.000058 
0.000057 
0.000055 
0.000056 
0.000056 
0.000064 
0.000064 
0.000064 
0.000070 
0.000064 
0.000064 
0.000064 
0.000064 
0.000070 
0.000067 
0.000065 
0.000065 
0.000064 
0.000064 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000065 
0.000069 
0.000068 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000069 
0.000064 
0.000064 
0.000065 
0.000065 
0.000064 
0.000074 
0.000064 
0.000069 
0.000063 
0.000064 
0.000064 
0.000071 
0.000065 
0.000064 
0.000064 
0.000065 
0.000067 
0.000066 
0.000064 
0.000075 
0.000063 
0.000064 
0.000064 
0.000064 
0.000066 
0.000064 
0.000064 
0.000055 
0.000057 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000056 
0.000055 
0.000055 
0.000055 
0.000057 
0.000138 
0.000055 
0.000055 
0.000055 
0.000060 
0.000055 
0.000055 
0.000057 
0.000056 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000133 
0.000055 
0.000055 
0.000055 
0.000055 
0.000059 
0.000113 
0.000116 
0.000061 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000055 
0.000056 
0.000057 
0.000055 
0.000055 
0.000055 
0.000097 
0.000110 
0.000096 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000095 
0.000096 
0.000096 
0.000095 
0.000095 
0.000095 
0.000098 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000097 
0.000096 
0.000096 
0.000095 
0.000096 
0.000097 
0.000095 
0.000096 
0.000096 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000095 
0.000098 
0.000098 
0.000096 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000103 
0.000097 
0.000096 
0.000096 
0.000096 
0.000095 
0.000096 
0.000095 
0.000096 
0.000096 
0.000095 
0.000095 
0.000099 
0.000096 
0.000097 
0.000096 
0.000080 
0.000074 
0.000085 
0.000072 
0.000073 
0.000075 
0.000076 
0.000074 
0.000075 
0.000074 
0.000073 
0.000074 
0.000076 
0.000074 
0.000130 
0.000075 
0.000075 
0.000074 
0.000072 
0.000072 
0.000077 
0.000072 
0.000073 
0.000074 
0.000073 
0.000075 
0.000093 
0.000072 
0.000072 
0.000075 
0.000074 
0.000075 
0.000080 
0.000073 
0.000073 
0.000075 
0.000072 
0.000073 
0.000074 
0.000074 
0.000075 
0.000081 
0.000090 
0.000073 
0.000072 
0.000073 
0.000074 
0.000073 
0.000080 
0.000076 
0.000080 
0.000073 
0.000073 
0.000073 
0.000072 
0.000073 
0.000073 
0.000080 
0.000092 
0.000075 
0.000072 
0.000074 
0.000075 
0.000073 
0.000075 
0.000066 
0.000075 
0.000070 
0.000068 
0.000067 
0.000067 
0.000066 
0.000074 
0.000067 
0.000065 
0.000066 
0.000067 
0.000066 
0.000068 
0.000067 
0.000067 
0.000067 
0.000069 
0.000066 
0.000069 
0.000067 
0.000068 
0.000067 
0.000066 
0.000065 
0.000068 
0.000067 
0.000068 
0.000067 
0.000067 
0.000066 
0.000067 
0.000068 
0.000066 
0.000068 
0.000069 
0.000067 
0.000067 
0.000069 
0.000073 
0.000067 
0.000074 
0.000068 
0.000068 
0.000066 
0.000068 
0.000066 
0.000072 
0.000067 
0.000069 
0.000066 
0.000069 
0.000068 
0.000081 
0.000068 
0.000066 
0.000080 
0.000069 
0.000066 
0.000073 
0.000068 
0.000070 
0.000067 
0.000063 
0.000063 
0.000064 
0.000064 
0.000063 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000064 
0.000064 
0.000063 
0.000063 
0.000063 
0.000063 
0.000062 
0.000066 
0.000063 
0.000065 
0.000062 
0.000062 
0.000063 
0.000063 
0.000064 
0.000064 
0.000062 
0.000070 
0.000063 
0.000062 
0.000064 
0.000064 
0.000063 
0.000062 
0.000064 
0.000069 
0.000062 
0.000071 
0.000064 
0.000063 
0.000063 
0.000076 
0.000064 
0.000064 
0.000063 
0.000062 
0.000063 
0.000063 
0.000068 
0.000063 
0.000063 
0.000062 
0.000063 
0.000062 
0.000063 
0.000063 
0.000063 
0.000065 
0.000065 
0.000069 
0.000064 
0.000065 
0.000066 
0.000078 
0.000074 
0.000076 
0.000075 
0.000075 
0.000076 
0.000081 
0.000077 
0.000077 
0.000077 
0.000083 
0.000074 
0.000076 
0.000074 
0.000076 
0.000074 
0.000074 
0.000083 
0.000076 
0.000074 
0.000074 
0.000074 
0.000076 
0.000074 
0.000075 
0.000074 
0.000082 
0.000077 
0.000085 
0.000076 
0.000075 
0.000076 
0.000074 
0.000076 
0.000076 
0.000074 
0.000074 
0.000076 
0.000076 
0.000076 
0.000074 
0.000076 
0.000077 
0.000076 
0.000193 
0.000076 
0.000075 
0.000080 
0.000074 
0.000083 
0.000075 
0.000082 
0.000076 
0.000075 
0.000075 
0.000074 
0.000076 
0.000075 
0.000076 
0.000075 
0.000075 
0.000076 
0.000076 
0.000078 
0.000076 
0.000066 
0.000065 
0.000067 
0.000067 
0.000065 
0.000068 
0.000081 
0.000065 
0.000066 
0.000064 
0.000065 
0.000065 
0.000064 
0.000066 
0.000088 
0.000068 
0.000075 
0.000067 
0.000069 
0.000066 
0.000067 
0.000065 
0.000070 
0.000066 
0.000065 
0.000064 
0.000068 
0.000066 
0.000064 
0.000067 
0.000083 
0.000065 
0.000065 
0.000066 
0.000073 
0.000064 
0.000065 
0.000065 
0.000068 
0.000066 
0.000066 
0.000066 
0.000067 
0.000067 
0.000065 
0.000066 
0.000070 
0.000065 
0.000073 
0.000072 
0.000066 
0.000068 
0.000066 
0.000069 
0.000094 
0.000067 
0.000067 
0.000067 
0.000066 
0.000066 
0.000065 
0.000066 
0.000081 
0.000066 
0.000063 
0.000062 
0.000064 
0.000063 
0.000064 
0.000064 
0.000064 
0.000065 
0.000065 
0.000070 
0.000064 
0.000064 
0.000076 
0.000063 
0.000062 
0.000064 
0.000062 
0.000062 
0.000062 
0.000062 
0.000063 
0.000070 
0.000065 
0.000064 
0.000065 
0.000065 
0.000065 
0.000065 
0.000067 
0.000065 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000063 
0.000064 
0.000069 
0.000064 
0.000064 
0.000064 
0.000064 
0.000064 
0.000062 
0.000064 
0.000063 
0.000064 
0.000062 
0.000070 
0.000063 
0.000065 
0.000096 
0.000063 
0.000063 
0.000064 
0.000198 
0.000064 
0.000063 
0.000062 
0.000063 
0.000064 
0.000064 
0.000065 
0.000063 
0.000070 
0.000238 
0.000077 
0.000083 
0.000072 
0.000075 
0.000072 
0.000072 
0.000071 
0.000071 
0.000095 
0.000070 
0.000070 
0.000070 
0.000071 
0.000072 
0.000077 
0.000072 
0.000072 
0.000071 
0.000071 
0.000071 
0.000070 
0.000071 
0.000070 
0.000070 
0.000071 
0.000071 
0.000070 
0.000070 
0.000071 
0.000072 
0.000070 
0.000071 
0.000071 
0.000071 
0.000070 
0.000070 
0.000072 
0.000073 
0.000208 
0.000077 
0.000069 
0.000070 
0.000070 
0.000071 
0.000079 
0.000072 
0.000077 
0.000069 
0.000071 
0.000071 
0.000069 
0.000072 
0.000231 
0.000070 
0.000072 
0.000071 
0.000070 
0.000082 
0.000075 
0.000071 
0.000077 
0.000071 
0.000063 
0.000062 
0.000065 
0.000063 
0.000068 
0.000062 
0.000064 
0.000063 
0.000064 
0.000065 
0.000065 
0.000066 
0.000065 
0.000064 
0.000069 
0.000069 
0.000064 
0.000063 
0.000063 
0.000066 
0.000070 
0.000063 
0.000065 
0.000066 
0.000063 
0.000065 
0.000063 
0.000065 
0.000064 
0.000063 
0.000063 
0.000063 
0.000062 
0.000064 
0.000064 
0.000062 
0.000064 
0.000068 
0.000064 
0.000066 
0.000063 
0.000068 
0.000065 
0.000063 
0.000064 
0.000065 
0.000064 
0.000066 
0.000116 
0.000063 
0.000063 
0.000064 
0.000074 
0.000065 
0.000063 
0.000064 
0.000063 
0.000081 
0.000065 
0.000065 
0.000077 
0.000065 
0.000064 
0.000063 
0.000063 
0.000062 
0.000065 
0.000065 
0.000065 
0.000065 
0.000062 
0.000064 
0.000063 
0.000091 
0.000063 
0.000070 
0.000063 
0.000064 
0.000065 
0.000066 
0.000061 
0.000063 
0.000063 
0.000063 
0.000065 
0.000062 
0.000064 
0.000064 
0.000062 
0.000064 
0.000063 
0.000063 
0.000063 
0.000061 
0.000063 
0.000062 
0.000062 
0.000070 
0.000063 
0.000064 
0.000064 
0.000062 
0.000063 
0.000061 
0.000070 
0.000078 
0.000061 
0.000065 
0.000070 
0.000065 
0.000064 
0.000065 
0.000067 
0.000061 
0.000063 
0.000063 
0.000062 
0.000069 
0.000064 
0.000064 
0.000062 
0.000062 
0.000063 
0.000063 
0.000083 
0.000063 
0.000063 
0.000063 
0.000067 
0.000066 
0.000067 
0.000066 
0.000066 
0.000065 
0.000065 
0.000065 
0.000065 
0.000065 
0.000064 
0.000069 
0.000065 
0.000065 
0.000064 
0.000066 
0.000065 
0.000065 
0.000064 
0.000065 
0.000066 
0.000065 
0.000066 
0.000065 
0.000065 
0.000065 
0.000066 
0.000084 
0.000065 
0.000068 
0.000065 
0.000066 
0.000065 
0.000065 
0.000064 
0.000066 
0.000081 
0.000065 
0.000064 
0.000068 
0.000065 
0.000066 
0.000064 
0.000067 
0.000067 
0.000064 
0.000065 
0.000065 
0.000070 
0.000065 
0.000064 
0.000066 
0.000066 
0.000067 
0.000065 
0.000065 
0.000066 
0.000066 
0.000064 
0.000066 
0.000065 
0.000064 
0.000096 
0.000066 
0.000064 
0.000064 
0.000062 
0.000064 
0.000062 
0.000064 
0.000063 
0.000227 
0.000062 
0.000062 
0.000063 
0.000084 
0.000062 
0.000068 
0.000062 
0.000063 
0.000063 
0.000063 
0.000063 
0.000062 
0.000062 
0.000063 
0.000063 
0.000237 
0.000062 
0.000063 
0.000064 
0.000063 
0.000064 
0.000061 
0.000062 
0.000063 
0.000062 
0.000064 
0.000063 
0.000063 
0.000062 
0.000063 
0.000070 
0.000061 
0.000063 
0.000064 
0.000061 
0.000065 
0.000063 
0.000062 
0.000063 
0.000063 
0.000069 
0.000063 
0.000083 
0.000064 
0.000063 
0.000065 
0.000063 
0.000063 
0.000064 
0.000062 
0.000062 
0.000066 
0.000064 
0.000063 
0.000063 
0.000064 
0.000062 
0.000101 
0.000064 
0.000065 
0.000066 
0.000063 
0.000065 
0.000064 
0.000064 
0.000063 
0.000068 
0.000065 
0.000064 
0.000063 
0.000064 
0.000096 
0.000064 
0.000064 
0.000063 
0.000065 
0.000066 
0.000064 
0.000064 
0.000064 
0.000062 
0.000064 
0.000065 
0.000070 
0.000064 
0.000085 
0.000065 
0.000064 
0.000063 
0.000066 
0.000062 
0.000063 
0.000066 
0.000070 
0.000072 
0.000079 
0.000065 
0.000065 
0.000063 
0.000064 
0.000065 
0.000064 
0.000064 
0.000064 
0.000069 
0.000062 
0.000063 
0.000065 
0.000063 
0.000063 
0.000063 
0.000062 
0.000065 
0.000063 
0.000063 
0.000067 
0.000062 
0.000065 
0.000065 
0.000070 
0.000063 
0.000063 
0.000066 
0.000064 
0.000064 
0.000062 
0.000063 
0.000064 
0.000062 
0.000063 
0.000064 
0.000062 
0.000068 
0.000064 
0.000064 
0.000064 
0.000062 
0.000063 
0.000064 
0.000064 
0.000064 
0.000062 
0.000069 
0.000063 
0.000064 
0.000064 
0.000074 
0.000063 
0.000064 
0.000064 
0.000062 
0.000063 
0.000063 
0.000064 
0.000063 
0.000063 
0.000064 
0.000062 
0.000064 
0.000064 
0.000062 
0.000069 
0.000065 
0.000063 
0.000064 
0.000065 
0.000064 
0.000063 
0.000069 
0.000063 
0.000064 
0.000066 
0.000064 
0.000063 
0.000062 
0.000065 
0.000061 
0.000064 
0.000063 
0.000071 
0.000062 
0.000064 
0.000062 
0.000063 
0.000065 
0.000064 
0.000084 
0.000070 
0.000062 
0.000063 
0.000065 
0.000084 
0.000068 
0.000065 
0.000064 
0.000062 
0.000069 
0.000063 
0.000063 
0.000063 
0.000064 
0.000063 
0.000065 
0.000064 
0.000064 
0.000065 
0.000063 
0.000064 
0.000062 
0.000063 
0.000064 
0.000063 
0.000264 
0.000064 
0.000063 
0.000064 
0.000065 
0.000066 
0.000064 
0.000063 
0.000062 
0.000063 
0.000063 
0.000064 
0.000228 
0.000063 
0.000065 
0.000063 
0.000063 
0.000062 
0.000063 
0.000063 
0.000113 
0.000063 
0.000063 
0.000064 
0.000063 
0.000065 
0.000062 
0.000062 
0.000063 
0.000083 
0.000063 
0.000061 
0.000064 
0.000063 
0.000063 
0.000064 
0.000066 
0.000067 
0.000068 
0.000069 
0.000072 
0.000082 
0.000067 
0.000067 
0.000067 
0.000066 
0.000109 
0.000066 
0.000073 
0.000066 
0.000067 
0.000065 
0.000067 
0.000064 
0.000068 
0.000068 
0.000065 
0.000067 
0.000066 
0.000068 
0.000073 
0.000067 
0.000080 
0.000064 
0.000066 
0.000065 
0.000065 
0.000067 
0.000067 
0.000066 
0.000069 
0.000066 
0.000074 
0.000068 
0.000065 
0.000065 
0.000065 
0.000065 
0.000067 
0.000067 
0.000065 
0.000067 
0.000066 
0.000066 
0.000072 
0.000098 
0.000066 
0.000066 
0.000066 
0.000065 
0.000066 
0.000065 
0.000066 
0.000065 
0.000065 
0.000066 
0.000068 
0.000065 
0.000068 
0.000067 
0.000068 
0.000069 
0.000066 
0.000067 
0.000069 
0.000069 
0.000068 
0.000069 
0.000069 
0.000068 
0.000071 
0.000070 
0.000081 
0.000068 
0.000069 
0.000068 
0.000070 
0.000068 
0.000068 
0.000069 
0.000071 
0.000068 
0.000071 
0.000069 
0.000068 
0.000069 
0.000069 
0.000067 
0.000292 
0.000068 
0.000069 
0.000068 
0.000068 
0.000069 
0.000069 
0.000067 
0.000067 
0.000068 
0.000069 
0.000069 
0.000072 
0.000069 
0.000068 
0.000067 
0.000069 
0.000068 
0.000068 
0.000068 
0.000077 
0.000354 
0.000069 
0.000068 
0.000075 
0.000068 
0.000074 
0.000074 
0.000067 
0.000070 
0.000068 
0.000069 
0.000068 
0.000070 
0.000068 
0.000069 
0.000085 
0.000092 
0.000082 
0.000083 
0.000082 
0.000081 
0.000078 
0.000079 
0.000080 
0.000083 
0.000079 
0.000079 
0.000080 
0.000079 
0.000081 
0.000080 
0.000083 
0.000084 
0.000299 
0.000083 
0.000084 
0.000080 
0.000082 
0.000080 
0.000078 
0.000345 
0.000080 
0.000079 
0.000079 
0.000079 
0.000080 
0.000083 
0.000090 
0.000082 
0.000082 
0.000084 
0.000080 
0.000081 
0.000079 
0.000079 
0.000080 
0.000079 
0.000079 
0.000080 
0.000081 
0.000080 
0.000086 
0.000081 
0.000091 
0.000083 
0.000082 
0.000083 
0.000079 
0.000078 
0.000080 
0.000079 
0.000081 
0.000080 
0.000087 
0.000080 
0.000086 
0.000081 
0.000079 
0.000080 
0.000065 
0.000067 
0.000067 
0.000066 
0.000066 
0.000066 
0.000067 
0.000069 
0.000065 
0.000067 
0.000065 
0.000067 
0.000066 
0.000067 
0.000066 
0.000281 
0.000064 
0.000067 
0.000066 
0.000066 
0.000065 
0.000081 
0.000066 
0.000067 
0.000066 
0.000067 
0.000068 
0.000066 
0.000067 
0.000066 
0.000065 
0.000075 
0.000065 
0.000064 
0.000064 
0.000068 
0.000065 
0.000092 
0.000067 
0.000066 
0.000067 
0.000065 
0.000067 
0.000067 
0.000066 
0.000067 
0.000066 
0.000089 
0.000070 
0.000066 
0.000067 
0.000067 
0.000068 
0.000267 
0.000068 
0.000066 
0.000067 
0.000067 
0.000066 
0.000065 
0.000067 
0.000066 
0.000067 
0.000334 
0.000069 
0.000078 
0.000075 
0.000070 
0.000069 
0.000069 
0.000071 
0.000069 
0.000071 
0.000074 
0.000069 
0.000069 
0.000070 
0.000070 
0.000096 
0.000071 
0.000070 
0.000071 
0.000069 
0.000069 
0.000069 
0.000072 
0.000070 
0.000069 
0.000075 
0.000076 
0.000071 
0.000069 
0.000070 
0.000070 
0.000080 
0.000081 
0.000070 
0.000068 
0.000071 
0.000069 
0.000069 
0.000069 
0.000070 
0.000070 
0.000069 
0.000070 
0.000069 
0.000070 
0.000070 
0.000071 
0.000097 
0.000070 
0.000076 
0.000068 
0.000071 
0.000070 
0.000069 
0.000072 
0.000087 
0.000069 
0.000070 
0.000085 
0.000069 
0.000069 
0.000070 
0.000070 
0.000070 
0.000070 
0.000065 
0.000065 
0.000062 
0.000064 
0.000069 
0.000063 
0.000065 
0.000064 
0.000090 
0.000070 
0.000065 
0.000066 
0.000066 
0.000064 
0.000065 
0.000065 
0.000066 
0.000066 
0.000064 
0.000064 
0.000071 
0.000065 
0.000065 
0.000065 
0.000087 
0.000064 
0.000064 
0.000063 
0.000065 
0.000064 
0.000064 
0.000064 
0.000066 
0.000064 
0.000071 
0.000066 
0.000064 
0.000070 
0.000067 
0.000066 
0.000066 
0.000066 
0.000071 
0.000064 
0.000064 
0.000066 
0.000068 
0.000066 
0.000069 
0.000067 
0.000064 
0.000064 
0.000064 
0.000065 
0.000063 
0.000066 
0.000063 
0.000063 
0.000348 
0.000065 
0.000066 
0.000065 
0.000064 
0.000065 


==> figs/source/moonlight6400_3.dat <==
0.000113 
0.000113 
0.000113 
0.000115 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000114 
0.000113 
0.000113 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000101 
0.000100 
0.000173 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000103 
0.000099 
0.000099 
0.000093 
0.000092 
0.000092 
0.000092 
0.000092 
0.000091 
0.000092 
0.000093 
0.000092 
0.000092 
0.000099 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000075 
0.000077 
0.000076 
0.000076 
0.000075 
0.000076 
0.000075 
0.000080 
0.000077 
0.000075 
0.000076 
0.000075 
0.000075 
0.000076 
0.000076 
0.000076 
0.000118 
0.000120 
0.000118 
0.000119 
0.000117 
0.000117 
0.000119 
0.000117 
0.000118 
0.000118 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000116 
0.000111 
0.000110 
0.000111 
0.000109 
0.000109 
0.000109 
0.000112 
0.000103 
0.000103 
0.000103 
0.000119 
0.000104 
0.000113 
0.000104 
0.000103 
0.000103 
0.000103 
0.000166 
0.000103 
0.000103 
0.000105 
0.000103 
0.000104 
0.000123 
0.000123 
0.000124 
0.000123 
0.000123 
0.000126 
0.000127 
0.000123 
0.000124 
0.000123 
0.000124 
0.000123 
0.000122 
0.000122 
0.000123 
0.000130 
0.000113 
0.000113 
0.000187 
0.000121 
0.000113 
0.000114 
0.000115 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000116 
0.000113 
0.000114 
0.000112 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000109 
0.000111 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000108 
0.000103 
0.000102 
0.000102 
0.000103 
0.000116 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000120 
0.000119 
0.000121 
0.000120 
0.000119 
0.000120 
0.000120 
0.000120 
0.000121 
0.000133 
0.000121 
0.000119 
0.000120 
0.000119 
0.000120 
0.000119 
0.000113 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000120 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000114 
0.000116 
0.000113 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000167 
0.000106 
0.000106 
0.000105 
0.000106 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000105 
0.000107 
0.000105 
0.000108 
0.000106 
0.000106 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000120 
0.000121 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000119 
0.000106 
0.000105 
0.000104 
0.000104 
0.000191 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000103 
0.000104 
0.000105 
0.000103 
0.000105 
0.000104 
0.000101 
0.000101 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000100 
0.000101 
0.000099 
0.000101 
0.000100 
0.000100 
0.000092 
0.000095 
0.000095 
0.000093 
0.000093 
0.000093 
0.000098 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000093 
0.000093 
0.000122 
0.000121 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000132 
0.000121 
0.000120 
0.000127 
0.000131 
0.000120 
0.000121 
0.000119 
0.000120 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000124 
0.000110 
0.000110 
0.000111 
0.000180 
0.000111 
0.000115 
0.000117 
0.000119 
0.000108 
0.000108 
0.000114 
0.000108 
0.000109 
0.000121 
0.000128 
0.000113 
0.000108 
0.000109 
0.000107 
0.000108 
0.000108 
0.000083 
0.000081 
0.000086 
0.000081 
0.000081 
0.000084 
0.000085 
0.000086 
0.000081 
0.000081 
0.000081 
0.000081 
0.000081 
0.000083 
0.000081 
0.000081 
0.000111 
0.000111 
0.000111 
0.000111 
0.000169 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000102 
0.000102 
0.000101 
0.000101 
0.000101 
0.000111 
0.000102 
0.000101 
0.000102 
0.000101 
0.000101 
0.000101 
0.000101 
0.000103 
0.000101 
0.000102 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000101 
0.000102 
0.000178 
0.000101 
0.000101 
0.000192 
0.000102 
0.000101 
0.000102 
0.000101 
0.000092 
0.000092 
0.000092 
0.000092 
0.000094 
0.000091 
0.000092 
0.000092 
0.000103 
0.000091 
0.000092 
0.000092 
0.000093 
0.000104 
0.000092 
0.000092 
0.000118 
0.000118 
0.000119 
0.000118 
0.000125 
0.000119 
0.000119 
0.000119 
0.000120 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000104 
0.000104 
0.000107 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000085 
0.000087 
0.000085 
0.000085 
0.000087 
0.000085 
0.000086 
0.000090 
0.000139 
0.000085 
0.000085 
0.000085 
0.000085 
0.000086 
0.000085 
0.000087 
0.000090 
0.000082 
0.000081 
0.000082 
0.000081 
0.000082 
0.000081 
0.000083 
0.000140 
0.000082 
0.000081 
0.000089 
0.000082 
0.000082 
0.000087 
0.000081 
0.000119 
0.000121 
0.000119 
0.000120 
0.000120 
0.000119 
0.000119 
0.000119 
0.000120 
0.000121 
0.000121 
0.000119 
0.000120 
0.000119 
0.000121 
0.000126 
0.000177 
0.000178 
0.000114 
0.000111 
0.000112 
0.000112 
0.000112 
0.000113 
0.000113 
0.000112 
0.000111 
0.000113 
0.000111 
0.000111 
0.000118 
0.000119 
0.000108 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000115 
0.000116 
0.000092 
0.000092 
0.000092 
0.000097 
0.000092 
0.000092 
0.000091 
0.000093 
0.000097 
0.000093 
0.000097 
0.000094 
0.000092 
0.000092 
0.000093 
0.000182 
0.000114 
0.000117 
0.000116 
0.000115 
0.000114 
0.000113 
0.000114 
0.000113 
0.000114 
0.000124 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000123 
0.000100 
0.000106 
0.000099 
0.000101 
0.000099 
0.000101 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000101 
0.000099 
0.000100 
0.000099 
0.000101 
0.000092 
0.000092 
0.000093 
0.000093 
0.000092 
0.000092 
0.000092 
0.000092 
0.000093 
0.000095 
0.000092 
0.000092 
0.000092 
0.000092 
0.000101 
0.000092 
0.000077 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000075 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000083 
0.000076 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000120 
0.000118 
0.000119 
0.000118 
0.000119 
0.000120 
0.000119 
0.000119 
0.000118 
0.000115 
0.000114 
0.000114 
0.000116 
0.000113 
0.000124 
0.000119 
0.000124 
0.000114 
0.000113 
0.000114 
0.000113 
0.000116 
0.000114 
0.000114 
0.000114 
0.000101 
0.000101 
0.000100 
0.000102 
0.000100 
0.000101 
0.000101 
0.000101 
0.000112 
0.000103 
0.000101 
0.000101 
0.000100 
0.000100 
0.000101 
0.000101 
0.000088 
0.000089 
0.000093 
0.000087 
0.000089 
0.000088 
0.000088 
0.000089 
0.000087 
0.000088 
0.000087 
0.000088 
0.000088 
0.000087 
0.000088 
0.000088 
0.000125 
0.000124 
0.000124 
0.000124 
0.000124 
0.000123 
0.000125 
0.000125 
0.000124 
0.000238 
0.000125 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000118 
0.000119 
0.000119 
0.000118 
0.000136 
0.000118 
0.000119 
0.000118 
0.000118 
0.000113 
0.000112 
0.000113 
0.000112 
0.000114 
0.000115 
0.000116 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000162 
0.000116 
0.000116 
0.000109 
0.000111 
0.000172 
0.000111 
0.000110 
0.000124 
0.000109 
0.000109 
0.000109 
0.000110 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000114 
0.000103 
0.000104 
0.000104 
0.000104 
0.000103 
0.000105 
0.000126 
0.000124 
0.000123 
0.000123 
0.000124 
0.000124 
0.000124 
0.000123 
0.000123 
0.000135 
0.000124 
0.000123 
0.000125 
0.000126 
0.000124 
0.000123 
0.000114 
0.000115 
0.000127 
0.000114 
0.000115 
0.000114 
0.000114 
0.000118 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000120 
0.000115 
0.000122 
0.000110 
0.000109 
0.000110 
0.000109 
0.000118 
0.000109 
0.000173 
0.000111 
0.000116 
0.000110 
0.000109 
0.000109 
0.000110 
0.000111 
0.000110 
0.000102 
0.000103 
0.000103 
0.000102 
0.000102 
0.000103 
0.000103 
0.000103 
0.000102 
0.000104 
0.000107 
0.000102 
0.000103 
0.000103 
0.000102 
0.000103 
0.000121 
0.000120 
0.000132 
0.000120 
0.000121 
0.000122 
0.000121 
0.000121 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000125 
0.000123 
0.000121 
0.000116 
0.000116 
0.000115 
0.000114 
0.000114 
0.000121 
0.000115 
0.000114 
0.000115 
0.000115 
0.000114 
0.000115 
0.000114 
0.000114 
0.000116 
0.000114 
0.000115 
0.000114 
0.000117 
0.000115 
0.000115 
0.000116 
0.000116 
0.000114 
0.000122 
0.000114 
0.000117 
0.000115 
0.000114 
0.000114 
0.000116 
0.000114 
0.000106 
0.000107 
0.000106 
0.000111 
0.000107 
0.000107 
0.000106 
0.000107 
0.000107 
0.000105 
0.000106 
0.000106 
0.000106 
0.000110 
0.000106 
0.000107 
0.000120 
0.000194 
0.000118 
0.000119 
0.000119 
0.000120 
0.000119 
0.000118 
0.000118 
0.000129 
0.000119 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000105 
0.000104 
0.000104 
0.000106 
0.000104 
0.000104 
0.000110 
0.000104 
0.000109 
0.000104 
0.000104 
0.000104 
0.000104 
0.000106 
0.000105 
0.000109 
0.000100 
0.000100 
0.000099 
0.000105 
0.000100 
0.000100 
0.000100 
0.000099 
0.000100 
0.000100 
0.000099 
0.000102 
0.000099 
0.000100 
0.000100 
0.000100 
0.000107 
0.000095 
0.000093 
0.000095 
0.000093 
0.000095 
0.000093 
0.000093 
0.000094 
0.000093 
0.000093 
0.000094 
0.000092 
0.000093 
0.000094 
0.000093 
0.000119 
0.000119 
0.000118 
0.000118 
0.000184 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000119 
0.000118 
0.000118 
0.000121 
0.000119 
0.000118 
0.000113 
0.000111 
0.000111 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000117 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000109 
0.000111 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000108 
0.000109 
0.000109 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000101 
0.000101 
0.000102 
0.000104 
0.000104 
0.000103 
0.000102 
0.000111 
0.000101 
0.000101 
0.000102 
0.000103 
0.000101 
0.000110 
0.000102 
0.000102 
0.000125 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000122 
0.000123 
0.000123 
0.000124 
0.000123 
0.000125 
0.000126 
0.000123 
0.000122 
0.000118 
0.000117 
0.000117 
0.000117 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000114 
0.000116 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000122 
0.000115 
0.000115 
0.000115 
0.000114 
0.000115 
0.000115 
0.000114 
0.000103 
0.000103 
0.000104 
0.000171 
0.000104 
0.000115 
0.000103 
0.000103 
0.000103 
0.000104 
0.000102 
0.000104 
0.000174 
0.000103 
0.000103 
0.000104 
0.000121 
0.000121 
0.000122 
0.000120 
0.000120 
0.000121 
0.000121 
0.000121 
0.000121 
0.000122 
0.000204 
0.000121 
0.000121 
0.000121 
0.000133 
0.000198 
0.000119 
0.000119 
0.000119 
0.000119 
0.000129 
0.000120 
0.000120 
0.000119 
0.000118 
0.000119 
0.000119 
0.000118 
0.000119 
0.000119 
0.000120 
0.000119 
0.000117 
0.000116 
0.000117 
0.000117 
0.000119 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000160 
0.000105 
0.000105 
0.000104 
0.000105 
0.000115 
0.000104 
0.000113 
0.000105 
0.000105 
0.000117 
0.000121 
0.000121 
0.000122 
0.000121 
0.000122 
0.000121 
0.000121 
0.000121 
0.000122 
0.000123 
0.000121 
0.000132 
0.000121 
0.000131 
0.000122 
0.000112 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000117 
0.000183 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000119 
0.000112 
0.000114 
0.000114 
0.000114 
0.000115 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000113 
0.000114 
0.000114 
0.000120 
0.000098 
0.000102 
0.000102 
0.000103 
0.000106 
0.000102 
0.000102 
0.000104 
0.000103 
0.000104 
0.000104 
0.000103 
0.000102 
0.000103 
0.000102 
0.000109 
0.000118 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000108 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000109 
0.000108 
0.000107 
0.000110 
0.000120 
0.000108 
0.000108 
0.000177 
0.000109 
0.000107 
0.000103 
0.000103 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000104 
0.000102 
0.000103 
0.000103 
0.000103 
0.000103 
0.000092 
0.000090 
0.000091 
0.000091 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000092 
0.000091 
0.000136 
0.000092 
0.000092 
0.000091 
0.000091 
0.000118 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000120 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000175 
0.000106 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000107 
0.000106 
0.000177 
0.000108 
0.000103 
0.000103 
0.000101 
0.000107 
0.000101 
0.000104 
0.000101 
0.000101 
0.000101 
0.000102 
0.000101 
0.000103 
0.000101 
0.000101 
0.000101 
0.000101 
0.000100 
0.000100 
0.000165 
0.000100 
0.000100 
0.000104 
0.000100 
0.000100 
0.000099 
0.000100 
0.000106 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000121 
0.000118 
0.000119 
0.000119 
0.000118 
0.000118 
0.000118 
0.000121 
0.000120 
0.000118 
0.000107 
0.000107 
0.000112 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000107 
0.000108 
0.000108 
0.000108 
0.000109 
0.000112 
0.000105 
0.000102 
0.000108 
0.000103 
0.000102 
0.000103 
0.000105 
0.000102 
0.000103 
0.000102 
0.000102 
0.000104 
0.000102 
0.000102 
0.000076 
0.000075 
0.000076 
0.000075 
0.000077 
0.000077 
0.000076 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000127 
0.000128 
0.000128 
0.000129 
0.000127 
0.000126 
0.000127 
0.000126 
0.000126 
0.000128 
0.000126 
0.000128 
0.000126 
0.000127 
0.000127 
0.000139 
0.000122 
0.000122 
0.000122 
0.000122 
0.000123 
0.000122 
0.000122 
0.000130 
0.000122 
0.000122 
0.000123 
0.000130 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000120 
0.000178 
0.000121 
0.000119 
0.000119 
0.000119 
0.000120 
0.000119 
0.000132 
0.000119 
0.000181 
0.000119 
0.000119 
0.000121 
0.000119 
0.000167 
0.000108 
0.000108 
0.000108 
0.000112 
0.000216 
0.000108 
0.000108 
0.000109 
0.000111 
0.000107 
0.000108 
0.000109 
0.000109 
0.000111 
0.000108 
0.000124 
0.000122 
0.000123 
0.000124 
0.000123 
0.000123 
0.000123 
0.000123 
0.000122 
0.000123 
0.000124 
0.000124 
0.000123 
0.000123 
0.000123 
0.000123 
0.000116 
0.000124 
0.000114 
0.000114 
0.000113 
0.000119 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000174 
0.000114 
0.000113 
0.000115 
0.000113 
0.000120 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000157 
0.000097 
0.000099 
0.000097 
0.000098 
0.000168 
0.000097 
0.000097 
0.000097 
0.000098 
0.000096 
0.000097 
0.000097 
0.000104 
0.000096 
0.000173 
0.000118 
0.000118 
0.000118 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000121 
0.000117 
0.000116 
0.000116 
0.000116 
0.000104 
0.000104 
0.000106 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000107 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000103 
0.000112 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000103 
0.000088 
0.000088 
0.000088 
0.000097 
0.000088 
0.000091 
0.000089 
0.000088 
0.000088 
0.000089 
0.000151 
0.000088 
0.000167 
0.000088 
0.000089 
0.000089 
0.000123 
0.000123 
0.000123 
0.000122 
0.000123 
0.000123 
0.000123 
0.000123 
0.000122 
0.000142 
0.000123 
0.000123 
0.000123 
0.000205 
0.000123 
0.000123 
0.000127 
0.000114 
0.000115 
0.000114 
0.000118 
0.000114 
0.000115 
0.000115 
0.000114 
0.000115 
0.000115 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000113 
0.000137 
0.000112 
0.000111 
0.000112 
0.000112 
0.000197 
0.000112 
0.000113 
0.000112 
0.000111 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000102 
0.000100 
0.000106 
0.000101 
0.000111 
0.000101 
0.000100 
0.000100 
0.000100 
0.000119 
0.000119 
0.000118 
0.000119 
0.000119 
0.000118 
0.000125 
0.000118 
0.000120 
0.000119 
0.000120 
0.000118 
0.000118 
0.000120 
0.000119 
0.000119 
0.000104 
0.000103 
0.000108 
0.000101 
0.000102 
0.000102 
0.000101 
0.000101 
0.000101 
0.000101 
0.000103 
0.000102 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000103 
0.000106 
0.000102 
0.000103 
0.000102 
0.000102 
0.000112 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000093 
0.000094 
0.000093 
0.000095 
0.000095 
0.000093 
0.000093 
0.000094 
0.000095 
0.000093 
0.000093 
0.000093 
0.000093 
0.000178 
0.000093 
0.000093 
0.000097 
0.000147 
0.000114 
0.000122 
0.000124 
0.000123 
0.000122 
0.000123 
0.000188 
0.000123 
0.000123 
0.000124 
0.000124 
0.000123 
0.000123 
0.000126 
0.000094 
0.000102 
0.000110 
0.000119 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000129 
0.000120 
0.000120 
0.000124 
0.000121 
0.000092 
0.000106 
0.000109 
0.000117 
0.000117 
0.000118 
0.000118 
0.000114 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000125 
0.000087 
0.000095 
0.000101 
0.000105 
0.000106 
0.000107 
0.000106 
0.000112 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000111 
0.000111 
0.000107 
0.000133 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000134 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000120 
0.000120 
0.000120 
0.000121 
0.000122 
0.000124 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000120 
0.000116 
0.000120 
0.000120 
0.000119 
0.000182 
0.000116 
0.000115 
0.000115 
0.000119 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000117 
0.000103 
0.000106 
0.000107 
0.000103 
0.000103 
0.000103 
0.000098 
0.000103 
0.000104 
0.000103 
0.000103 
0.000102 
0.000103 
0.000103 
0.000103 
0.000103 
0.000134 
0.000130 
0.000130 
0.000132 
0.000130 
0.000130 
0.000130 
0.000333 
0.000129 
0.000129 
0.000130 
0.000129 
0.000133 
0.000129 
0.000130 
0.000130 
0.000119 
0.000120 
0.000120 
0.000128 
0.000119 
0.000120 
0.000120 
0.000173 
0.000120 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000121 
0.000120 
0.000115 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000118 
0.000129 
0.000115 
0.000115 
0.000115 
0.000115 
0.000104 
0.000128 
0.000101 
0.000104 
0.000105 
0.000107 
0.000110 
0.000104 
0.000104 
0.000104 
0.000104 
0.000146 
0.000120 
0.000104 
0.000104 
0.000104 
0.000126 
0.000125 
0.000126 
0.000126 
0.000125 
0.000126 
0.000192 
0.000126 
0.000132 
0.000129 
0.000126 
0.000126 
0.000126 
0.000126 
0.000126 
0.000125 
0.000119 
0.000120 
0.000120 
0.000123 
0.000120 
0.000120 
0.000120 
0.000119 
0.000119 
0.000123 
0.000119 
0.000119 
0.000119 
0.000116 
0.000113 
0.000119 
0.000120 
0.000120 
0.000114 
0.000120 
0.000119 
0.000119 
0.000120 
0.000119 
0.000119 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000119 
0.000119 
0.000114 
0.000116 
0.000114 
0.000114 
0.000114 
0.000114 
0.000185 
0.000115 
0.000118 
0.000114 
0.000118 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000202 
0.000130 
0.000125 
0.000134 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000138 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000130 
0.000118 
0.000120 
0.000120 
0.000120 
0.000122 
0.000120 
0.000120 
0.000121 
0.000115 
0.000120 
0.000124 
0.000120 
0.000120 
0.000120 
0.000120 
0.000119 
0.000113 
0.000115 
0.000115 
0.000128 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000123 
0.000115 
0.000115 
0.000115 
0.000115 
0.000095 
0.000094 
0.000094 
0.000094 
0.000094 
0.000094 
0.000102 
0.000094 
0.000094 
0.000094 
0.000094 
0.000093 
0.000094 
0.000093 
0.000094 
0.000094 
0.000124 
0.000124 
0.000117 
0.000123 
0.000117 
0.000215 
0.000119 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000117 
0.000119 
0.000117 
0.000120 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000113 
0.000173 
0.000114 
0.000113 
0.000113 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000134 
0.000110 
0.000112 
0.000112 
0.000110 
0.000111 
0.000110 
0.000110 
0.000111 
0.000110 
0.000110 
0.000112 
0.000112 
0.000112 
0.000110 
0.000111 
0.000110 
0.000104 
0.000105 
0.000107 
0.000104 
0.000106 
0.000104 
0.000104 
0.000106 
0.000104 
0.000107 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000097 
0.000096 
0.000099 
0.000105 
0.000117 
0.000130 
0.000122 
0.000123 
0.000123 
0.000123 
0.000123 
0.000122 
0.000122 
0.000117 
0.000117 
0.000117 
0.000091 
0.000092 
0.000092 
0.000095 
0.000113 
0.000118 
0.000118 
0.000121 
0.000118 
0.000117 
0.000118 
0.000119 
0.000117 
0.000111 
0.000112 
0.000112 
0.000087 
0.000087 
0.000088 
0.000091 
0.000107 
0.000113 
0.000112 
0.000115 
0.000113 
0.000112 
0.000114 
0.000113 
0.000113 
0.000107 
0.000107 
0.000107 
0.000074 
0.000071 
0.000071 
0.000142 
0.000091 
0.000096 
0.000096 
0.000096 
0.000096 
0.000108 
0.000099 
0.000096 
0.000091 
0.000094 
0.000091 
0.000091 
0.000123 
0.000123 
0.000123 
0.000188 
0.000124 
0.000123 
0.000122 
0.000123 
0.000124 
0.000124 
0.000124 
0.000123 
0.000123 
0.000123 
0.000123 
0.000125 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000126 
0.000119 
0.000118 
0.000115 
0.000115 
0.000116 
0.000158 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000115 
0.000116 
0.000118 
0.000117 
0.000116 
0.000116 
0.000115 
0.000104 
0.000104 
0.000104 
0.000104 
0.000103 
0.000104 
0.000104 
0.000104 
0.000103 
0.000106 
0.000103 
0.000152 
0.000104 
0.000168 
0.000104 
0.000103 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000119 
0.000120 
0.000118 
0.000126 
0.000119 
0.000118 
0.000119 
0.000119 
0.000119 
0.000118 
0.000119 
0.000114 
0.000115 
0.000113 
0.000162 
0.000112 
0.000113 
0.000114 
0.000115 
0.000114 
0.000114 
0.000120 
0.000113 
0.000115 
0.000113 
0.000113 
0.000115 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000114 
0.000120 
0.000115 
0.000113 
0.000114 
0.000113 
0.000113 
0.000105 
0.000104 
0.000105 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000169 
0.000104 
0.000116 
0.000132 
0.000122 
0.000119 
0.000119 
0.000121 
0.000118 
0.000120 
0.000118 
0.000118 
0.000121 
0.000119 
0.000118 
0.000184 
0.000121 
0.000120 
0.000119 
0.000108 
0.000107 
0.000108 
0.000108 
0.000105 
0.000106 
0.000106 
0.000113 
0.000105 
0.000105 
0.000105 
0.000105 
0.000106 
0.000201 
0.000214 
0.000107 
0.000104 
0.000175 
0.000105 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000187 
0.000113 
0.000103 
0.000104 
0.000103 
0.000103 
0.000102 
0.000103 
0.000100 
0.000102 
0.000103 
0.000101 
0.000101 
0.000102 
0.000101 
0.000101 
0.000100 
0.000101 
0.000109 
0.000101 
0.000103 
0.000101 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000189 
0.000123 
0.000124 
0.000123 
0.000123 
0.000123 
0.000183 
0.000124 
0.000123 
0.000114 
0.000167 
0.000116 
0.000114 
0.000114 
0.000116 
0.000114 
0.000115 
0.000126 
0.000129 
0.000114 
0.000115 
0.000114 
0.000123 
0.000115 
0.000114 
0.000110 
0.000109 
0.000109 
0.000109 
0.000113 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000109 
0.000116 
0.000110 
0.000110 
0.000110 
0.000106 
0.000106 
0.000105 
0.000107 
0.000112 
0.000106 
0.000106 
0.000106 
0.000106 
0.000105 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000121 
0.000121 
0.000122 
0.000122 
0.000133 
0.000121 
0.000123 
0.000121 
0.000121 
0.000121 
0.000122 
0.000121 
0.000121 
0.000121 
0.000122 
0.000121 
0.000112 
0.000112 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000112 
0.000112 
0.000116 
0.000112 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000110 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000112 
0.000122 
0.000110 
0.000110 
0.000110 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000100 
0.000100 
0.000110 
0.000100 
0.000101 
0.000100 
0.000101 
0.000101 
0.000100 
0.000101 
0.000100 
0.000102 
0.000100 
0.000102 
0.000100 
0.000101 
0.000123 
0.000122 
0.000121 
0.000123 
0.000122 
0.000120 
0.000120 
0.000121 
0.000120 
0.000173 
0.000120 
0.000121 
0.000121 
0.000120 
0.000136 
0.000121 
0.000112 
0.000112 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000120 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000126 
0.000111 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000106 
0.000107 
0.000107 
0.000109 
0.000106 
0.000108 
0.000108 
0.000168 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000107 
0.000107 
0.000123 
0.000123 
0.000123 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000123 
0.000122 
0.000122 
0.000127 
0.000122 
0.000123 
0.000122 
0.000124 
0.000117 
0.000117 
0.000117 
0.000117 
0.000116 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000116 
0.000118 
0.000117 
0.000118 
0.000117 
0.000117 
0.000116 
0.000118 
0.000116 
0.000116 
0.000116 
0.000116 
0.000123 
0.000118 
0.000121 
0.000116 
0.000118 
0.000119 
0.000200 
0.000116 
0.000117 
0.000125 
0.000109 
0.000108 
0.000175 
0.000108 
0.000109 
0.000108 
0.000108 
0.000109 
0.000119 
0.000108 
0.000108 
0.000108 
0.000108 
0.000109 
0.000108 
0.000122 
0.000122 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000132 
0.000121 
0.000120 
0.000117 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000109 
0.000109 
0.000109 
0.000111 
0.000119 
0.000109 
0.000114 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000095 
0.000096 
0.000093 
0.000092 
0.000093 
0.000093 
0.000097 
0.000093 
0.000093 
0.000094 
0.000093 
0.000124 
0.000123 
0.000123 
0.000278 
0.000123 
0.000123 
0.000128 
0.000123 
0.000124 
0.000123 
0.000124 
0.000123 
0.000124 
0.000124 
0.000124 
0.000124 
0.000116 
0.000114 
0.000116 
0.000115 
0.000114 
0.000130 
0.000124 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000116 
0.000117 
0.000116 
0.000111 
0.000112 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000099 
0.000099 
0.000111 
0.000205 
0.000100 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000100 
0.000103 
0.000180 
0.000099 
0.000099 
0.000099 
0.000121 
0.000122 
0.000122 
0.000122 
0.000141 
0.000121 
0.000121 
0.000122 
0.000122 
0.000124 
0.000121 
0.000121 
0.000122 
0.000122 
0.000122 
0.000121 
0.000115 
0.000113 
0.000113 
0.000113 
0.000112 
0.000113 
0.000113 
0.000115 
0.000113 
0.000119 
0.000113 
0.000114 
0.000113 
0.000115 
0.000115 
0.000115 
0.000110 
0.000111 
0.000113 
0.000113 
0.000111 
0.000114 
0.000113 
0.000111 
0.000111 
0.000111 
0.000122 
0.000111 
0.000112 
0.000111 
0.000112 
0.000111 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000119 
0.000119 
0.000119 
0.000120 
0.000136 
0.000120 
0.000119 
0.000119 
0.000119 
0.000118 
0.000119 
0.000119 
0.000119 
0.000118 
0.000119 
0.000120 
0.000109 
0.000108 
0.000110 
0.000108 
0.000109 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000104 
0.000103 
0.000107 
0.000109 
0.000104 
0.000103 
0.000104 
0.000093 
0.000093 
0.000093 
0.000218 
0.000094 
0.000093 
0.000099 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000094 
0.000093 
0.000094 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000119 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000118 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000117 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000115 
0.000118 
0.000118 
0.000117 
0.000118 
0.000105 
0.000104 
0.000106 
0.000104 
0.000105 
0.000105 
0.000104 
0.000104 
0.000104 
0.000106 
0.000104 
0.000105 
0.000105 
0.000198 
0.000104 
0.000104 
0.000100 
0.000101 
0.000100 
0.000104 
0.000135 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000091 
0.000092 
0.000090 
0.000093 
0.000115 
0.000113 
0.000114 
0.000114 
0.000114 
0.000113 
0.000115 
0.000113 
0.000113 
0.000114 
0.000114 
0.000113 
0.000086 
0.000086 
0.000087 
0.000149 
0.000109 
0.000119 
0.000109 
0.000167 
0.000109 
0.000110 
0.000109 
0.000111 
0.000112 
0.000109 
0.000109 
0.000109 
0.000065 
0.000064 
0.000064 
0.000068 
0.000088 
0.000087 
0.000088 
0.000087 
0.000087 
0.000086 
0.000087 
0.000088 
0.000089 
0.000087 
0.000087 
0.000087 
0.000123 
0.000123 
0.000125 
0.000123 
0.000123 
0.000124 
0.000123 
0.000125 
0.000123 
0.000123 
0.000123 
0.000123 
0.000124 
0.000123 
0.000123 
0.000124 
0.000115 
0.000116 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000116 
0.000115 
0.000115 
0.000115 
0.000116 
0.000117 
0.000115 
0.000115 
0.000118 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000114 
0.000113 
0.000113 
0.000124 
0.000113 
0.000113 
0.000113 
0.000126 
0.000113 
0.000117 
0.000104 
0.000105 
0.000104 
0.000104 
0.000105 
0.000104 
0.000105 
0.000105 
0.000104 
0.000105 
0.000115 
0.000105 
0.000105 
0.000106 
0.000106 
0.000124 
0.000123 
0.000123 
0.000124 
0.000123 
0.000123 
0.000125 
0.000123 
0.000123 
0.000123 
0.000123 
0.000128 
0.000123 
0.000195 
0.000123 
0.000124 
0.000114 
0.000114 
0.000116 
0.000117 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000113 
0.000116 
0.000115 
0.000114 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000109 
0.000109 
0.000119 
0.000109 
0.000173 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000090 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000090 
0.000090 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000089 
0.000118 
0.000118 
0.000119 
0.000117 
0.000118 
0.000216 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000123 
0.000118 
0.000118 
0.000118 
0.000104 
0.000108 
0.000111 
0.000104 
0.000104 
0.000115 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000103 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000152 
0.000097 
0.000099 
0.000097 
0.000097 
0.000090 
0.000090 
0.000091 
0.000090 
0.000100 
0.000090 
0.000090 
0.000090 
0.000091 
0.000090 
0.000091 
0.000091 
0.000090 
0.000090 
0.000090 
0.000090 
0.000123 
0.000123 
0.000122 
0.000122 
0.000184 
0.000122 
0.000122 
0.000123 
0.000122 
0.000122 
0.000124 
0.000134 
0.000122 
0.000122 
0.000190 
0.000122 
0.000118 
0.000115 
0.000117 
0.000116 
0.000115 
0.000115 
0.000116 
0.000116 
0.000117 
0.000118 
0.000117 
0.000115 
0.000115 
0.000116 
0.000116 
0.000118 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000121 
0.000114 
0.000113 
0.000114 
0.000115 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000202 
0.000103 
0.000103 
0.000111 
0.000103 
0.000103 
0.000103 
0.000104 
0.000104 
0.000103 
0.000122 
0.000129 
0.000119 
0.000118 
0.000119 
0.000118 
0.000120 
0.000119 
0.000118 
0.000118 
0.000119 
0.000119 
0.000121 
0.000118 
0.000203 
0.000118 
0.000117 
0.000124 
0.000131 
0.000114 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000113 
0.000114 
0.000113 
0.000114 
0.000116 
0.000114 
0.000113 
0.000114 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000111 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000111 
0.000111 
0.000112 
0.000104 
0.000104 
0.000106 
0.000104 
0.000105 
0.000107 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000106 
0.000104 
0.000104 
0.000117 
0.000119 
0.000118 
0.000118 
0.000117 
0.000120 
0.000117 
0.000178 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000119 
0.000117 
0.000117 
0.000109 
0.000109 
0.000108 
0.000108 
0.000109 
0.000109 
0.000119 
0.000118 
0.000108 
0.000108 
0.000109 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000103 
0.000104 
0.000103 
0.000104 
0.000104 
0.000114 
0.000103 
0.000103 
0.000106 
0.000103 
0.000178 
0.000104 
0.000105 
0.000104 
0.000104 
0.000110 
0.000103 
0.000102 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000102 
0.000103 
0.000115 
0.000102 
0.000103 
0.000161 
0.000105 
0.000103 
0.000104 
0.000116 
0.000115 
0.000123 
0.000115 
0.000115 
0.000126 
0.000115 
0.000116 
0.000117 
0.000117 
0.000116 
0.000116 
0.000115 
0.000116 
0.000122 
0.000115 
0.000106 
0.000106 
0.000113 
0.000105 
0.000108 
0.000105 
0.000106 
0.000105 
0.000105 
0.000106 
0.000105 
0.000106 
0.000105 
0.000105 
0.000201 
0.000107 
0.000108 
0.000102 
0.000103 
0.000102 
0.000102 
0.000105 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000109 
0.000102 
0.000102 
0.000102 
0.000104 
0.000155 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000091 
0.000090 
0.000090 
0.000090 
0.000090 
0.000120 
0.000117 
0.000129 
0.000119 
0.000118 
0.000126 
0.000119 
0.000120 
0.000118 
0.000118 
0.000119 
0.000118 
0.000123 
0.000141 
0.000118 
0.000118 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000111 
0.000108 
0.000108 
0.000108 
0.000108 
0.000186 
0.000108 
0.000108 
0.000108 
0.000108 
0.000106 
0.000105 
0.000103 
0.000116 
0.000103 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000113 
0.000104 
0.000116 
0.000103 
0.000092 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000091 
0.000096 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000093 
0.000124 
0.000124 
0.000124 
0.000124 
0.000125 
0.000126 
0.000124 
0.000124 
0.000126 
0.000124 
0.000124 
0.000124 
0.000124 
0.000125 
0.000125 
0.000124 
0.000198 
0.000119 
0.000119 
0.000132 
0.000120 
0.000120 
0.000121 
0.000120 
0.000119 
0.000119 
0.000119 
0.000120 
0.000119 
0.000119 
0.000120 
0.000120 
0.000118 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000128 
0.000117 
0.000108 
0.000110 
0.000108 
0.000110 
0.000108 
0.000107 
0.000110 
0.000110 
0.000107 
0.000108 
0.000108 
0.000108 
0.000107 
0.000114 
0.000108 
0.000108 
0.000117 
0.000117 
0.000117 
0.000117 
0.000116 
0.000117 
0.000119 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000119 
0.000125 
0.000118 
0.000102 
0.000109 
0.000103 
0.000104 
0.000112 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000104 
0.000099 
0.000098 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000098 
0.000099 
0.000099 
0.000101 
0.000108 
0.000098 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000089 
0.000088 
0.000091 
0.000088 
0.000097 
0.000204 
0.000127 
0.000126 
0.000124 
0.000123 
0.000123 
0.000123 
0.000171 
0.000123 
0.000129 
0.000124 
0.000125 
0.000123 
0.000123 
0.000123 
0.000135 
0.000115 
0.000114 
0.000118 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000109 
0.000109 
0.000111 
0.000111 
0.000109 
0.000111 
0.000109 
0.000109 
0.000109 
0.000111 
0.000109 
0.000111 
0.000109 
0.000109 
0.000109 
0.000119 
0.000095 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000094 
0.000094 
0.000119 
0.000118 
0.000120 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000120 
0.000119 
0.000118 
0.000119 
0.000120 
0.000118 
0.000187 
0.000118 
0.000110 
0.000109 
0.000109 
0.000110 
0.000111 
0.000110 
0.000188 
0.000110 
0.000110 
0.000111 
0.000113 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000107 
0.000121 
0.000107 
0.000187 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000107 
0.000114 
0.000108 
0.000107 
0.000096 
0.000096 
0.000096 
0.000095 
0.000098 
0.000095 
0.000095 
0.000097 
0.000095 
0.000098 
0.000096 
0.000095 
0.000101 
0.000095 
0.000159 
0.000147 
0.000120 
0.000120 
0.000121 
0.000121 
0.000120 
0.000121 
0.000121 
0.000122 
0.000121 
0.000122 
0.000137 
0.000120 
0.000121 
0.000121 
0.000120 
0.000120 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000121 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000124 
0.000111 
0.000111 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000108 
0.000101 
0.000092 
0.000092 
0.000092 
0.000092 
0.000093 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000092 
0.000093 
0.000092 
0.000092 
0.000092 
0.000116 
0.000116 
0.000116 
0.000197 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000127 
0.000111 
0.000110 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000111 
0.000110 
0.000111 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000108 
0.000109 
0.000161 
0.000109 
0.000108 
0.000109 
0.000107 
0.000108 
0.000108 
0.000108 
0.000096 
0.000163 
0.000096 
0.000096 
0.000097 
0.000096 
0.000098 
0.000097 
0.000096 
0.000096 
0.000096 
0.000099 
0.000099 
0.000096 
0.000097 
0.000098 
0.000122 
0.000122 
0.000124 
0.000122 
0.000133 
0.000122 
0.000122 
0.000121 
0.000122 
0.000123 
0.000124 
0.000133 
0.000124 
0.000123 
0.000122 
0.000122 
0.000118 
0.000118 
0.000117 
0.000118 
0.000117 
0.000119 
0.000117 
0.000118 
0.000119 
0.000119 
0.000120 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000115 
0.000115 
0.000116 
0.000126 
0.000115 
0.000115 
0.000115 
0.000115 
0.000117 
0.000114 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000103 
0.000103 
0.000103 
0.000103 
0.000156 
0.000106 
0.000103 
0.000103 
0.000103 
0.000105 
0.000103 
0.000103 
0.000113 
0.000103 
0.000104 
0.000105 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000206 
0.000122 
0.000121 
0.000179 
0.000121 
0.000120 
0.000111 
0.000111 
0.000112 
0.000112 
0.000111 
0.000117 
0.000111 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000113 
0.000107 
0.000107 
0.000107 
0.000112 
0.000107 
0.000107 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000109 
0.000106 
0.000106 
0.000106 
0.000107 
0.000095 
0.000095 
0.000094 
0.000094 
0.000094 
0.000096 
0.000094 
0.000095 
0.000094 
0.000094 
0.000096 
0.000104 
0.000095 
0.000094 
0.000094 
0.000096 
0.000111 
0.000113 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000112 
0.000104 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000106 
0.000103 
0.000167 
0.000101 
0.000100 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000100 
0.000105 
0.000101 
0.000101 
0.000101 
0.000102 
0.000086 
0.000086 
0.000085 
0.000085 
0.000091 
0.000086 
0.000085 
0.000087 
0.000086 
0.000090 
0.000086 
0.000087 
0.000086 
0.000086 
0.000085 
0.000086 
0.000121 
0.000122 
0.000121 
0.000122 
0.000122 
0.000121 
0.000122 
0.000122 
0.000121 
0.000122 
0.000126 
0.000122 
0.000122 
0.000121 
0.000122 
0.000122 
0.000113 
0.000112 
0.000112 
0.000120 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000114 
0.000114 
0.000108 
0.000108 
0.000107 
0.000107 
0.000107 
0.000108 
0.000108 
0.000108 
0.000117 
0.000108 
0.000109 
0.000109 
0.000108 
0.000107 
0.000107 
0.000108 
0.000092 
0.000103 
0.000092 
0.000092 
0.000102 
0.000092 
0.000092 
0.000093 
0.000092 
0.000092 
0.000092 
0.000098 
0.000092 
0.000094 
0.000092 
0.000092 
0.000113 
0.000114 
0.000117 
0.000114 
0.000113 
0.000114 
0.000115 
0.000116 
0.000113 
0.000114 
0.000115 
0.000113 
0.000114 
0.000114 
0.000116 
0.000114 
0.000100 
0.000100 
0.000100 
0.000106 
0.000104 
0.000101 
0.000101 
0.000102 
0.000100 
0.000103 
0.000100 
0.000100 
0.000100 
0.000110 
0.000114 
0.000101 
0.000099 
0.000108 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000103 
0.000099 
0.000148 
0.000095 
0.000094 
0.000098 
0.000095 
0.000094 
0.000095 
0.000095 
0.000095 
0.000095 
0.000094 
0.000095 
0.000094 
0.000094 
0.000101 
0.000094 
0.000094 
0.000115 
0.000114 
0.000114 
0.000113 
0.000114 
0.000116 
0.000114 
0.000115 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000114 
0.000113 
0.000114 
0.000104 
0.000104 
0.000104 
0.000117 
0.000104 
0.000104 
0.000106 
0.000104 
0.000106 
0.000107 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000166 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000104 
0.000103 
0.000103 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000103 
0.000102 
0.000096 
0.000098 
0.000095 
0.000096 
0.000095 
0.000095 
0.000097 
0.000096 
0.000104 
0.000095 
0.000096 
0.000096 
0.000095 
0.000095 
0.000096 
0.000095 
0.000118 
0.000118 
0.000118 
0.000133 
0.000119 
0.000119 
0.000122 
0.000128 
0.000119 
0.000118 
0.000118 
0.000120 
0.000118 
0.000118 
0.000121 
0.000120 
0.000132 
0.000108 
0.000108 
0.000110 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000114 
0.000109 
0.000108 
0.000108 
0.000108 
0.000105 
0.000103 
0.000104 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000154 
0.000103 
0.000103 
0.000104 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000090 
0.000091 
0.000090 
0.000130 
0.000127 
0.000129 
0.000140 
0.000128 
0.000128 
0.000128 
0.000140 
0.000127 
0.000128 
0.000127 
0.000128 
0.000127 
0.000127 
0.000128 
0.000128 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000187 
0.000122 
0.000129 
0.000123 
0.000123 
0.000123 
0.000123 
0.000124 
0.000123 
0.000123 
0.000123 
0.000122 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000121 
0.000195 
0.000122 
0.000134 
0.000122 
0.000121 
0.000132 
0.000121 
0.000120 
0.000120 
0.000111 
0.000109 
0.000112 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000112 
0.000109 
0.000110 
0.000111 
0.000109 
0.000109 
0.000109 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000128 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000120 
0.000107 
0.000107 
0.000107 
0.000107 
0.000117 
0.000109 
0.000108 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.000116 
0.000107 
0.000109 
0.000107 
0.000104 
0.000103 
0.000103 
0.000103 
0.000102 
0.000102 
0.000102 
0.000112 
0.000108 
0.000104 
0.000104 
0.000102 
0.000102 
0.000102 
0.000103 
0.000103 
0.000094 
0.000096 
0.000226 
0.000092 
0.000092 
0.000093 
0.000154 
0.000093 
0.000101 
0.000093 
0.000093 
0.000104 
0.000092 
0.000098 
0.000093 
0.000093 
0.000120 
0.000118 
0.000118 
0.000117 
0.000117 
0.000117 
0.000119 
0.000118 
0.000117 
0.000122 
0.000118 
0.000117 
0.000117 
0.000119 
0.000118 
0.000118 
0.000112 
0.000112 
0.000111 
0.000111 
0.000123 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000189 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000106 
0.000200 
0.000105 
0.000183 
0.000106 
0.000108 
0.000106 
0.000106 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000111 
0.000105 
0.000105 
0.000096 
0.000095 
0.000095 
0.000095 
0.000095 
0.000146 
0.000096 
0.000095 
0.000095 
0.000097 
0.000095 
0.000094 
0.000094 
0.000095 
0.000095 
0.000095 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000110 
0.000108 
0.000108 
0.000109 
0.000109 
0.000122 
0.000108 
0.000108 
0.000110 
0.000106 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000105 
0.000105 
0.000104 
0.000114 
0.000103 
0.000114 
0.000103 
0.000103 
0.000089 
0.000089 
0.000090 
0.000090 
0.000089 
0.000089 
0.000089 
0.000091 
0.000089 
0.000089 
0.000094 
0.000090 
0.000089 
0.000091 
0.000089 
0.000089 
0.000125 
0.000119 
0.000119 
0.000119 
0.000121 
0.000119 
0.000119 
0.000119 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000119 
0.000119 
0.000119 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000112 
0.000112 
0.000109 
0.000110 
0.000109 
0.000111 
0.000109 
0.000187 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000167 
0.000106 
0.000107 
0.000105 
0.000106 
0.000105 
0.000105 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000098 
0.000099 
0.000098 
0.000100 
0.000098 
0.000098 
0.000122 
0.000121 
0.000121 
0.000121 
0.000120 
0.000124 
0.000122 
0.000121 
0.000121 
0.000128 
0.000121 
0.000120 
0.000121 
0.000121 
0.000121 
0.000121 
0.000116 
0.000115 
0.000116 
0.000114 
0.000115 
0.000115 
0.000114 
0.000114 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000114 
0.000114 
0.000115 
0.000112 
0.000114 
0.000113 
0.000114 
0.000114 
0.000112 
0.000130 
0.000122 
0.000112 
0.000112 
0.000112 
0.000193 
0.000112 
0.000112 
0.000112 
0.000179 
0.000101 
0.000100 
0.000100 
0.000101 
0.000100 
0.000105 
0.000101 
0.000101 
0.000163 
0.000174 
0.000100 
0.000100 
0.000100 
0.000105 
0.000101 
0.000137 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000125 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000115 
0.000115 
0.000113 
0.000113 
0.000123 
0.000114 
0.000113 
0.000113 
0.000114 
0.000124 
0.000113 
0.000115 
0.000113 
0.000113 
0.000113 
0.000114 
0.000111 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000119 
0.000109 
0.000111 
0.000108 
0.000088 
0.000088 
0.000089 
0.000088 
0.000088 
0.000088 
0.000089 
0.000089 
0.000088 
0.000088 
0.000089 
0.000090 
0.000089 
0.000091 
0.000089 
0.000088 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000133 
0.000118 
0.000118 
0.000118 
0.000121 
0.000118 
0.000118 
0.000135 
0.000112 
0.000112 
0.000115 
0.000112 
0.000112 
0.000112 
0.000115 
0.000112 
0.000112 
0.000112 
0.000168 
0.000117 
0.000112 
0.000112 
0.000113 
0.000107 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000110 
0.000116 
0.000109 
0.000108 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000085 
0.000088 
0.000087 
0.000087 
0.000095 
0.000087 
0.000087 
0.000087 
0.000086 
0.000094 
0.000086 
0.000087 
0.000158 
0.000092 
0.000086 
0.000087 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000115 
0.000116 
0.000117 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000116 
0.000115 
0.000116 
0.000101 
0.000101 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000101 
0.000101 
0.000101 
0.000098 
0.000107 
0.000098 
0.000104 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000099 
0.000100 
0.000098 
0.000099 
0.000099 
0.000098 
0.000100 
0.000096 
0.000096 
0.000096 
0.000095 
0.000098 
0.000097 
0.000095 
0.000096 
0.000096 
0.000096 
0.000096 
0.000097 
0.000097 
0.000096 
0.000096 
0.000096 
0.000127 
0.000120 
0.000119 
0.000119 
0.000131 
0.000119 
0.000126 
0.000120 
0.000121 
0.000119 
0.000119 
0.000119 
0.000124 
0.000119 
0.000121 
0.000119 
0.000112 
0.000120 
0.000110 
0.000110 
0.000110 
0.000111 
0.000111 
0.000112 
0.000114 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000108 
0.000108 
0.000110 
0.000170 
0.000109 
0.000107 
0.000108 
0.000108 
0.000107 
0.000107 
0.000109 
0.000107 
0.000107 
0.000115 
0.000108 
0.000107 
0.000098 
0.000168 
0.000096 
0.000096 
0.000097 
0.000098 
0.000099 
0.000097 
0.000097 
0.000096 
0.000097 
0.000097 
0.000100 
0.000097 
0.000096 
0.000097 
0.000114 
0.000116 
0.000114 
0.000115 
0.000114 
0.000114 
0.000117 
0.000114 
0.000114 
0.000115 
0.000116 
0.000116 
0.000192 
0.000114 
0.000115 
0.000116 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000116 
0.000100 
0.000100 
0.000101 
0.000100 
0.000101 
0.000114 
0.000100 
0.000101 
0.000102 
0.000101 
0.000110 
0.000102 
0.000114 
0.000102 
0.000102 
0.000102 
0.000102 
0.000101 
0.000102 
0.000102 
0.000103 
0.000102 
0.000101 
0.000101 
0.000103 
0.000102 
0.000103 
0.000094 
0.000095 
0.000095 
0.000095 
0.000094 
0.000094 
0.000096 
0.000095 
0.000095 
0.000094 
0.000101 
0.000095 
0.000096 
0.000095 
0.000094 
0.000128 
0.000127 
0.000127 
0.000128 
0.000225 
0.000128 
0.000127 
0.000127 
0.000128 
0.000127 
0.000127 
0.000127 
0.000127 
0.000126 
0.000128 
0.000127 
0.000123 
0.000123 
0.000123 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000140 
0.000123 
0.000188 
0.000122 
0.000122 
0.000122 
0.000133 
0.000119 
0.000120 
0.000119 
0.000131 
0.000119 
0.000119 
0.000121 
0.000119 
0.000119 
0.000121 
0.000120 
0.000120 
0.000119 
0.000119 
0.000120 
0.000119 
0.000109 
0.000110 
0.000108 
0.000107 
0.000108 
0.000108 
0.000109 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000107 
0.000108 
0.000109 
0.000107 
0.000131 
0.000131 
0.000132 
0.000138 
0.000132 
0.000131 
0.000132 
0.000134 
0.000133 
0.000134 
0.000133 
0.000144 
0.000133 
0.000134 
0.000131 
0.000131 
0.000128 
0.000127 
0.000128 
0.000126 
0.000129 
0.000127 
0.000126 
0.000129 
0.000128 
0.000127 
0.000128 
0.000129 
0.000130 
0.000129 
0.000127 
0.000127 
0.000125 
0.000124 
0.000124 
0.000125 
0.000126 
0.000246 
0.000124 
0.000125 
0.000137 
0.000125 
0.000126 
0.000126 
0.000127 
0.000124 
0.000125 
0.000126 
0.000116 
0.000116 
0.000116 
0.000115 
0.000117 
0.000116 
0.000115 
0.000118 
0.000117 
0.000115 
0.000115 
0.000115 
0.000135 
0.000114 
0.000115 
0.000114 
0.000116 
0.000114 
0.000115 
0.000119 
0.000114 
0.000115 
0.000114 
0.000120 
0.000115 
0.000115 
0.000115 
0.000115 
0.000114 
0.000116 
0.000117 
0.000140 
0.000122 
0.000109 
0.000110 
0.000114 
0.000111 
0.000123 
0.000110 
0.000110 
0.000111 
0.000111 
0.000243 
0.000110 
0.000110 
0.000109 
0.000111 
0.000111 
0.000108 
0.000106 
0.000111 
0.000247 
0.000109 
0.000121 
0.000107 
0.000107 
0.000128 
0.000110 
0.000107 
0.000109 
0.000108 
0.000108 
0.000108 
0.000107 
0.000100 
0.000100 
0.000103 
0.000101 
0.000099 
0.000100 
0.000099 
0.000098 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000109 
0.000098 
0.000127 
0.000125 
0.000128 
0.000126 
0.000133 
0.000127 
0.000127 
0.000127 
0.000129 
0.000128 
0.000129 
0.000127 
0.000128 
0.000126 
0.000139 
0.000127 
0.000115 
0.000115 
0.000113 
0.000115 
0.000115 
0.000126 
0.000250 
0.000114 
0.000131 
0.000126 
0.000116 
0.000114 
0.000114 
0.000125 
0.000116 
0.000114 
0.000113 
0.000109 
0.000111 
0.000109 
0.000121 
0.000111 
0.000110 
0.000113 
0.000110 
0.000109 
0.000109 
0.000110 
0.000110 
0.000111 
0.000110 
0.000112 
0.000096 
0.000113 
0.000098 
0.000098 
0.000098 
0.000098 
0.000096 
0.000101 
0.000101 
0.000099 
0.000099 
0.000108 
0.000098 
0.000099 
0.000096 
0.000098 
0.000131 
0.000131 
0.000132 
0.000133 
0.000129 
0.000131 
0.000131 
0.000131 
0.000129 
0.000132 
0.000133 
0.000132 
0.000142 
0.000129 
0.000143 
0.000130 
0.000123 
0.000127 
0.000122 
0.000122 
0.000127 
0.000122 
0.000126 
0.000123 
0.000124 
0.000124 
0.000124 
0.000124 
0.000138 
0.000124 
0.000122 
0.000129 
0.000126 
0.000231 
0.000119 
0.000121 
0.000121 
0.000120 
0.000126 
0.000136 
0.000120 
0.000120 
0.000121 
0.000119 
0.000120 
0.000121 
0.000122 
0.000120 
0.000120 
0.000110 
0.000107 
0.000108 
0.000112 
0.000107 
0.000108 
0.000108 
0.000110 
0.000111 
0.000109 
0.000109 
0.000110 
0.000109 
0.000107 
0.000111 
0.000128 
0.000128 
0.000128 
0.000131 
0.000132 
0.000133 
0.000130 
0.000130 
0.000129 
0.000129 
0.000130 
0.000129 
0.000127 
0.000130 
0.000132 
0.000128 
0.000137 
0.000127 
0.000127 
0.000127 
0.000128 
0.000126 
0.000128 
0.000126 
0.000128 
0.000126 
0.000129 
0.000127 
0.000126 
0.000129 
0.000129 
0.000128 
0.000125 
0.000126 
0.000127 
0.000127 
0.000130 
0.000127 
0.000124 
0.000125 
0.000129 
0.000125 
0.000123 
0.000138 
0.000125 
0.000127 
0.000127 
0.000129 
0.000114 
0.000113 
0.000112 
0.000115 
0.000118 
0.000115 
0.000111 
0.000113 
0.000113 
0.000114 
0.000112 
0.000115 
0.000113 
0.000119 
0.000115 
0.000113 
0.000127 
0.000128 
0.000128 
0.000127 
0.000127 
0.000125 
0.000128 
0.000128 
0.000127 
0.000126 
0.000128 
0.000249 
0.000127 
0.000128 
0.000132 
0.000126 
0.000107 
0.000113 
0.000104 
0.000105 
0.000263 
0.000105 
0.000105 
0.000104 
0.000103 
0.000104 
0.000105 
0.000104 
0.000105 
0.000112 
0.000103 
0.000104 
0.000109 
0.000108 
0.000119 
0.000121 
0.000109 
0.000109 
0.000290 
0.000110 
0.000112 
0.000110 
0.000109 
0.000109 
0.000107 
0.000111 
0.000107 
0.000108 
0.000090 
0.000093 
0.000093 
0.000091 
0.000093 
0.000093 
0.000091 
0.000093 
0.000091 
0.000092 
0.000091 
0.000092 
0.000092 
0.000091 
0.000090 
0.000092 
0.000123 
0.000123 
0.000121 
0.000124 
0.000123 
0.000125 
0.000125 
0.000122 
0.000121 
0.000123 
0.000122 
0.000123 
0.000124 
0.000129 
0.000315 
0.000133 
0.000111 
0.000120 
0.000117 
0.000108 
0.000112 
0.000119 
0.000110 
0.000112 
0.000111 
0.000109 
0.000110 
0.000112 
0.000108 
0.000110 
0.000110 
0.000110 
0.000107 
0.000109 
0.000107 
0.000108 
0.000110 
0.000105 
0.000115 
0.000106 
0.000105 
0.000107 
0.000108 
0.000108 
0.000106 
0.000108 
0.000107 
0.000108 
0.000098 
0.000097 
0.000100 
0.000098 
0.000099 
0.000103 
0.000097 
0.000098 
0.000096 
0.000098 
0.000099 
0.000097 
0.000099 
0.000099 
0.000100 
0.000124 
0.000133 
0.000134 
0.000132 
0.000133 
0.000129 
0.000132 
0.000131 
0.000132 
0.000129 
0.000131 
0.000131 
0.000131 
0.000144 
0.000131 
0.000134 
0.000132 
0.000121 
0.000122 
0.000123 
0.000122 
0.000123 
0.000120 
0.000122 
0.000120 
0.000124 
0.000121 
0.000126 
0.000123 
0.000122 
0.000126 
0.000122 
0.000121 
0.000110 
0.000111 
0.000110 
0.000111 
0.000112 
0.000131 
0.000122 
0.000110 
0.000111 
0.000110 
0.000111 
0.000112 
0.000110 
0.000112 
0.000110 
0.000116 
0.000098 
0.000097 
0.000267 
0.000100 
0.000097 
0.000098 
0.000100 
0.000255 
0.000099 
0.000099 
0.000098 
0.000099 
0.000097 
0.000099 
0.000099 
0.000098 
0.000132 
0.000135 
0.000132 
0.000131 
0.000131 
0.000132 
0.000144 
0.000134 
0.000132 
0.000134 
0.000132 
0.000130 
0.000133 
0.000132 
0.000132 
0.000134 
0.000123 
0.000122 
0.000122 
0.000123 
0.000133 
0.000121 
0.000122 
0.000121 
0.000123 
0.000122 
0.000122 
0.000124 
0.000122 
0.000122 
0.000122 
0.000123 
0.000124 
0.000115 
0.000118 
0.000118 
0.000115 
0.000116 
0.000120 
0.000117 
0.000118 
0.000117 
0.000177 
0.000116 
0.000118 
0.000117 
0.000117 
0.000117 
0.000109 
0.000099 
0.000101 
0.000118 
0.000100 
0.000100 
0.000103 
0.000101 
0.000099 
0.000099 
0.000100 
0.000099 
0.000104 
0.000098 
0.000098 
0.000100 
0.000082 
0.000078 
0.000079 
0.000113 
0.000148 
0.000130 
0.000130 
0.000131 
0.000130 
0.000132 
0.000132 
0.000134 
0.000175 
0.000130 
0.000143 
0.000131 
0.000077 
0.000084 
0.000075 
0.000103 
0.000121 
0.000122 
0.000123 
0.000122 
0.000121 
0.000122 
0.000121 
0.000122 
0.000328 
0.000121 
0.000124 
0.000120 
0.000072 
0.000073 
0.000072 
0.000100 
0.000116 
0.000120 
0.000118 
0.000115 
0.000119 
0.000117 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000119 
0.000068 
0.000065 
0.000066 
0.000091 
0.000105 
0.000102 
0.000104 
0.000103 
0.000103 
0.000113 
0.000102 
0.000104 
0.000101 
0.000102 
0.000102 
0.000103 
0.000127 
0.000128 
0.000128 
0.000130 
0.000156 
0.000129 
0.000128 
0.000131 
0.000128 
0.000128 
0.000126 
0.000128 
0.000131 
0.000320 
0.000130 
0.000131 
0.000123 
0.000120 
0.000121 
0.000122 
0.000134 
0.000123 
0.000125 
0.000126 
0.000125 
0.000123 
0.000121 
0.000124 
0.000122 
0.000122 
0.000121 
0.000120 
0.000122 
0.000121 
0.000120 
0.000123 
0.000121 
0.000120 
0.000119 
0.000123 
0.000302 
0.000120 
0.000121 
0.000121 
0.000124 
0.000120 
0.000123 
0.000119 
0.000114 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000118 
0.000115 
0.000115 
0.000113 
0.000116 
0.000114 
0.000123 
0.000113 
0.000114 
0.000112 
0.000364 
0.000127 
0.000126 
0.000125 
0.000126 
0.000128 
0.000162 
0.000126 
0.000127 
0.000127 
0.000127 
0.000127 
0.000129 
0.000127 
0.000129 
0.000126 
0.000114 
0.000116 
0.000114 
0.000114 
0.000315 
0.000115 
0.000116 
0.000113 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000114 
0.000115 
0.000111 
0.000109 
0.000110 
0.000109 
0.000115 
0.000111 
0.000108 
0.000112 
0.000109 
0.000113 
0.000110 
0.000108 
0.000108 
0.000110 
0.000110 
0.000110 
0.000101 
0.000098 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000101 
0.000098 
0.000098 
0.000102 
0.000101 
0.000150 
0.000101 
0.000099 
0.000128 
0.000127 
0.000125 
0.000131 
0.000125 
0.000126 
0.000127 
0.000124 
0.000125 
0.000125 
0.000125 
0.000125 
0.000127 
0.000126 
0.000125 
0.000126 
0.000115 
0.000115 
0.000112 
0.000113 
0.000112 
0.000112 
0.000113 
0.000114 
0.000123 
0.000115 
0.000113 
0.000113 
0.000112 
0.000115 
0.000113 
0.000112 
0.000110 
0.000109 
0.000110 
0.000111 
0.000110 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000109 
0.000108 
0.000110 
0.000109 
0.000110 
0.000110 
0.000104 
0.000107 
0.000105 
0.000112 
0.000118 
0.000115 
0.000105 
0.000107 
0.000107 
0.000111 
0.000154 
0.000104 
0.000105 
0.000103 
0.000105 
0.000104 
0.000119 
0.000117 
0.000117 
0.000115 
0.000116 
0.000115 
0.000118 
0.000118 
0.000117 
0.000116 
0.000119 
0.000117 
0.000118 
0.000117 
0.000117 
0.000116 
0.000108 
0.000106 
0.000108 
0.000106 
0.000106 
0.000107 
0.000154 
0.000107 
0.000107 
0.000106 
0.000107 
0.000115 
0.000107 
0.000108 
0.000106 
0.000107 
0.000101 
0.000102 
0.000122 
0.000105 
0.000102 
0.000102 
0.000103 
0.000126 
0.000101 
0.000101 
0.000101 
0.000102 
0.000103 
0.000101 
0.000112 
0.000101 
0.000089 
0.000089 
0.000088 
0.000095 
0.000087 
0.000088 
0.000088 
0.000087 
0.000090 
0.000088 
0.000088 
0.000087 
0.000086 
0.000088 
0.000086 
0.000093 
0.000126 
0.000130 
0.000136 
0.000131 
0.000126 
0.000126 
0.000139 
0.000125 
0.000126 
0.000126 
0.000126 
0.000127 
0.000128 
0.000126 
0.000125 
0.000125 
0.000120 
0.000121 
0.000133 
0.000121 
0.000144 
0.000122 
0.000125 
0.000122 
0.000123 
0.000123 
0.000124 
0.000343 
0.000121 
0.000123 
0.000120 
0.000123 
0.000118 
0.000115 
0.000118 
0.000116 
0.000117 
0.000130 
0.000118 
0.000117 
0.000119 
0.000117 
0.000128 
0.000120 
0.000117 
0.000119 
0.000116 
0.000118 
0.000098 
0.000102 
0.000102 
0.000104 
0.000098 
0.000099 
0.000099 
0.000098 
0.000097 
0.000097 
0.000099 
0.000096 
0.000098 
0.000097 
0.000098 
0.000098 
0.000131 
0.000127 
0.000128 
0.000128 
0.000130 
0.000129 
0.000129 
0.000131 
0.000130 
0.000129 
0.000130 
0.000130 
0.000129 
0.000128 
0.000130 
0.000130 
0.000119 
0.000118 
0.000147 
0.000120 
0.000150 
0.000120 
0.000120 
0.000118 
0.000121 
0.000119 
0.000120 
0.000120 
0.000119 
0.000120 
0.000120 
0.000119 
0.000115 
0.000115 
0.000116 
0.000116 
0.000114 
0.000116 
0.000115 
0.000119 
0.000115 
0.000114 
0.000117 
0.000119 
0.000117 
0.000116 
0.000114 
0.000114 
0.000099 
0.000099 
0.000098 
0.000100 
0.000108 
0.000100 
0.000099 
0.000100 
0.000099 
0.000101 
0.000100 
0.000099 
0.000384 
0.000101 
0.000100 
0.000099 
0.000127 
0.000127 
0.000128 
0.000167 
0.000139 
0.000128 
0.000128 
0.000126 
0.000128 
0.000127 
0.000161 
0.000126 
0.000127 
0.000126 
0.000128 
0.000127 
0.000115 
0.000116 
0.000116 
0.000131 
0.000122 
0.000117 
0.000116 
0.000116 
0.000116 
0.000114 
0.000115 
0.000115 
0.000114 
0.000116 
0.000116 
0.000115 
0.000110 
0.000112 
0.000113 
0.000385 
0.000110 
0.000121 
0.000109 
0.000110 
0.000110 
0.000109 
0.000108 
0.000112 
0.000112 
0.000109 
0.000111 
0.000111 
0.000093 
0.000092 
0.000093 
0.000093 
0.000102 
0.000094 
0.000104 
0.000094 
0.000094 
0.000096 
0.000103 
0.000096 
0.000094 
0.000149 
0.000094 
0.000094 
0.000133 
0.000132 
0.000132 
0.000132 
0.000133 
0.000133 
0.000132 
0.000131 
0.000355 
0.000134 
0.000132 
0.000136 
0.000133 
0.000133 
0.000132 
0.000132 
0.000139 
0.000130 
0.000128 
0.000127 
0.000127 
0.000130 
0.000128 
0.000127 
0.000158 
0.000128 
0.000126 
0.000128 
0.000128 
0.000130 
0.000128 
0.000127 
0.000123 
0.000124 
0.000127 
0.000127 
0.000125 
0.000126 
0.000124 
0.000125 
0.000132 
0.000126 
0.000137 
0.000124 
0.000128 
0.000128 
0.000124 
0.000128 
0.000180 
0.000112 
0.000113 
0.000114 
0.000114 
0.000115 
0.000113 
0.000126 
0.000112 
0.000115 
0.000111 
0.000115 
0.000113 
0.000113 
0.000112 
0.000115 
0.000128 
0.000130 
0.000128 
0.000127 
0.000130 
0.000129 
0.000128 
0.000130 
0.000129 
0.000130 
0.000130 
0.000133 
0.000129 
0.000131 
0.000129 
0.000130 
0.000123 
0.000119 
0.000122 
0.000121 
0.000121 
0.000121 
0.000119 
0.000119 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000121 
0.000119 
0.000115 
0.000115 
0.000113 
0.000113 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000114 
0.000115 
0.000117 
0.000114 
0.000117 
0.000116 
0.000102 
0.000102 
0.000100 
0.000102 
0.000103 
0.000113 
0.000102 
0.000102 
0.000100 
0.000104 
0.000103 
0.000102 
0.000103 
0.000104 
0.000103 
0.000108 
0.000127 
0.000127 
0.000127 
0.000128 
0.000128 
0.000127 
0.000128 
0.000128 
0.000127 
0.000128 
0.000126 
0.000125 
0.000128 
0.000126 
0.000127 
0.000127 
0.000115 
0.000115 
0.000118 
0.000129 
0.000192 
0.000118 
0.000116 
0.000117 
0.000120 
0.000118 
0.000118 
0.000116 
0.000120 
0.000118 
0.000117 
0.000116 
0.000111 
0.000110 
0.000111 
0.000108 
0.000108 
0.000111 
0.000111 
0.000111 
0.000110 
0.000110 
0.000121 
0.000110 
0.000112 
0.000123 
0.000111 
0.000108 
0.000102 
0.000098 
0.000098 
0.000097 
0.000096 
0.000098 
0.000097 
0.000097 
0.000096 
0.000099 
0.000099 
0.000097 
0.000097 
0.000098 
0.000096 
0.000367 

==> figs/source/moonlight6400_4.dat <==
0.000113 
0.000113 
0.000135 
0.000112 
0.000115 
0.000134 
0.000112 
0.000115 
0.000113 
0.000112 
0.000112 
0.000126 
0.000113 
0.000112 
0.000113 
0.000113 
0.000098 
0.000097 
0.000155 
0.000098 
0.000099 
0.000098 
0.000099 
0.000097 
0.000098 
0.000098 
0.000099 
0.000098 
0.000098 
0.000098 
0.000097 
0.000098 
0.000092 
0.000091 
0.000097 
0.000096 
0.000091 
0.000091 
0.000091 
0.000104 
0.000091 
0.000177 
0.000094 
0.000091 
0.000091 
0.000091 
0.000092 
0.000091 
0.000147 
0.000073 
0.000073 
0.000073 
0.000071 
0.000136 
0.000074 
0.000069 
0.000074 
0.000074 
0.000074 
0.000069 
0.000072 
0.000073 
0.000070 
0.000073 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000115 
0.000117 
0.000116 
0.000117 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000106 
0.000105 
0.000110 
0.000111 
0.000105 
0.000106 
0.000104 
0.000105 
0.000104 
0.000104 
0.000106 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000102 
0.000101 
0.000100 
0.000100 
0.000100 
0.000099 
0.000102 
0.000081 
0.000078 
0.000078 
0.000078 
0.000078 
0.000082 
0.000078 
0.000077 
0.000078 
0.000078 
0.000078 
0.000077 
0.000078 
0.000078 
0.000078 
0.000077 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000120 
0.000117 
0.000119 
0.000117 
0.000138 
0.000117 
0.000118 
0.000124 
0.000135 
0.000117 
0.000117 
0.000103 
0.000103 
0.000103 
0.000103 
0.000106 
0.000104 
0.000105 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000103 
0.000105 
0.000108 
0.000104 
0.000097 
0.000096 
0.000097 
0.000097 
0.000105 
0.000097 
0.000099 
0.000097 
0.000098 
0.000098 
0.000097 
0.000096 
0.000097 
0.000097 
0.000097 
0.000097 
0.000074 
0.000074 
0.000073 
0.000081 
0.000074 
0.000073 
0.000078 
0.000075 
0.000075 
0.000073 
0.000074 
0.000073 
0.000074 
0.000074 
0.000074 
0.000074 
0.000118 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000120 
0.000115 
0.000114 
0.000116 
0.000115 
0.000195 
0.000116 
0.000126 
0.000114 
0.000104 
0.000105 
0.000104 
0.000103 
0.000104 
0.000128 
0.000104 
0.000104 
0.000103 
0.000104 
0.000104 
0.000104 
0.000104 
0.000108 
0.000104 
0.000104 
0.000101 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000083 
0.000083 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000088 
0.000083 
0.000087 
0.000083 
0.000082 
0.000083 
0.000082 
0.000083 
0.000090 
0.000118 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000118 
0.000118 
0.000118 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000117 
0.000105 
0.000103 
0.000104 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000104 
0.000104 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000100 
0.000101 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000099 
0.000100 
0.000086 
0.000084 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000084 
0.000083 
0.000083 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000084 
0.000117 
0.000115 
0.000126 
0.000115 
0.000115 
0.000116 
0.000116 
0.000117 
0.000117 
0.000115 
0.000126 
0.000116 
0.000115 
0.000116 
0.000116 
0.000115 
0.000106 
0.000105 
0.000105 
0.000105 
0.000107 
0.000106 
0.000165 
0.000105 
0.000106 
0.000106 
0.000105 
0.000218 
0.000107 
0.000105 
0.000106 
0.000105 
0.000108 
0.000100 
0.000109 
0.000100 
0.000100 
0.000100 
0.000101 
0.000102 
0.000102 
0.000100 
0.000102 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000078 
0.000077 
0.000077 
0.000077 
0.000079 
0.000077 
0.000079 
0.000080 
0.000078 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000116 
0.000114 
0.000116 
0.000114 
0.000114 
0.000115 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000107 
0.000116 
0.000107 
0.000106 
0.000107 
0.000102 
0.000103 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000107 
0.000102 
0.000102 
0.000189 
0.000102 
0.000103 
0.000102 
0.000103 
0.000120 
0.000086 
0.000086 
0.000084 
0.000085 
0.000088 
0.000084 
0.000085 
0.000084 
0.000085 
0.000084 
0.000085 
0.000085 
0.000087 
0.000085 
0.000086 
0.000090 
0.000112 
0.000113 
0.000115 
0.000112 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000112 
0.000113 
0.000112 
0.000113 
0.000113 
0.000112 
0.000113 
0.000101 
0.000100 
0.000100 
0.000101 
0.000100 
0.000101 
0.000100 
0.000102 
0.000100 
0.000100 
0.000101 
0.000102 
0.000100 
0.000101 
0.000100 
0.000100 
0.000096 
0.000096 
0.000095 
0.000096 
0.000096 
0.000096 
0.000105 
0.000095 
0.000096 
0.000096 
0.000096 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000075 
0.000076 
0.000075 
0.000075 
0.000077 
0.000075 
0.000075 
0.000074 
0.000076 
0.000079 
0.000075 
0.000076 
0.000075 
0.000121 
0.000075 
0.000075 
0.000120 
0.000119 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000223 
0.000124 
0.000106 
0.000106 
0.000105 
0.000106 
0.000106 
0.000106 
0.000106 
0.000107 
0.000107 
0.000115 
0.000106 
0.000106 
0.000106 
0.000105 
0.000112 
0.000112 
0.000101 
0.000101 
0.000101 
0.000101 
0.000102 
0.000102 
0.000103 
0.000101 
0.000102 
0.000102 
0.000102 
0.000189 
0.000101 
0.000101 
0.000105 
0.000107 
0.000082 
0.000082 
0.000082 
0.000082 
0.000082 
0.000084 
0.000083 
0.000082 
0.000082 
0.000188 
0.000082 
0.000082 
0.000082 
0.000082 
0.000084 
0.000087 
0.000113 
0.000113 
0.000113 
0.000115 
0.000113 
0.000113 
0.000113 
0.000131 
0.000113 
0.000113 
0.000175 
0.000113 
0.000113 
0.000112 
0.000113 
0.000112 
0.000098 
0.000100 
0.000098 
0.000100 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000104 
0.000104 
0.000099 
0.000098 
0.000104 
0.000098 
0.000105 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000092 
0.000094 
0.000091 
0.000074 
0.000072 
0.000073 
0.000072 
0.000076 
0.000075 
0.000074 
0.000073 
0.000069 
0.000073 
0.000076 
0.000076 
0.000075 
0.000071 
0.000072 
0.000073 
0.000118 
0.000118 
0.000118 
0.000117 
0.000118 
0.000118 
0.000117 
0.000120 
0.000118 
0.000117 
0.000119 
0.000117 
0.000118 
0.000118 
0.000117 
0.000118 
0.000106 
0.000107 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000109 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000103 
0.000102 
0.000101 
0.000102 
0.000101 
0.000102 
0.000102 
0.000102 
0.000101 
0.000105 
0.000101 
0.000101 
0.000101 
0.000103 
0.000101 
0.000102 
0.000080 
0.000079 
0.000079 
0.000087 
0.000079 
0.000079 
0.000078 
0.000078 
0.000078 
0.000079 
0.000078 
0.000079 
0.000079 
0.000078 
0.000079 
0.000079 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000123 
0.000124 
0.000123 
0.000124 
0.000159 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000111 
0.000111 
0.000111 
0.000132 
0.000110 
0.000111 
0.000111 
0.000113 
0.000111 
0.000111 
0.000105 
0.000105 
0.000106 
0.000105 
0.000107 
0.000105 
0.000106 
0.000106 
0.000106 
0.000112 
0.000106 
0.000149 
0.000106 
0.000106 
0.000116 
0.000113 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000079 
0.000082 
0.000082 
0.000082 
0.000083 
0.000079 
0.000079 
0.000078 
0.000078 
0.000079 
0.000078 
0.000120 
0.000117 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000124 
0.000126 
0.000117 
0.000117 
0.000133 
0.000118 
0.000118 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000114 
0.000104 
0.000104 
0.000116 
0.000104 
0.000106 
0.000104 
0.000104 
0.000099 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000098 
0.000097 
0.000098 
0.000097 
0.000098 
0.000097 
0.000098 
0.000098 
0.000100 
0.000073 
0.000074 
0.000075 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000075 
0.000073 
0.000076 
0.000075 
0.000074 
0.000078 
0.000074 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000122 
0.000115 
0.000117 
0.000115 
0.000115 
0.000115 
0.000116 
0.000202 
0.000115 
0.000118 
0.000114 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000108 
0.000105 
0.000104 
0.000101 
0.000100 
0.000100 
0.000100 
0.000099 
0.000101 
0.000100 
0.000099 
0.000100 
0.000099 
0.000100 
0.000100 
0.000099 
0.000102 
0.000101 
0.000158 
0.000090 
0.000083 
0.000082 
0.000083 
0.000083 
0.000084 
0.000082 
0.000082 
0.000084 
0.000082 
0.000083 
0.000082 
0.000083 
0.000085 
0.000082 
0.000083 
0.000117 
0.000117 
0.000182 
0.000119 
0.000118 
0.000119 
0.000118 
0.000117 
0.000117 
0.000169 
0.000117 
0.000118 
0.000118 
0.000117 
0.000140 
0.000117 
0.000103 
0.000108 
0.000104 
0.000106 
0.000103 
0.000110 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000113 
0.000104 
0.000104 
0.000103 
0.000101 
0.000099 
0.000100 
0.000099 
0.000101 
0.000100 
0.000101 
0.000099 
0.000099 
0.000101 
0.000164 
0.000103 
0.000099 
0.000099 
0.000100 
0.000100 
0.000084 
0.000086 
0.000095 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000089 
0.000084 
0.000084 
0.000084 
0.000084 
0.000084 
0.000114 
0.000114 
0.000114 
0.000114 
0.000115 
0.000188 
0.000114 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000114 
0.000104 
0.000105 
0.000103 
0.000115 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000105 
0.000105 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000100 
0.000100 
0.000100 
0.000101 
0.000100 
0.000099 
0.000101 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000099 
0.000088 
0.000087 
0.000087 
0.000090 
0.000090 
0.000087 
0.000087 
0.000087 
0.000088 
0.000097 
0.000088 
0.000089 
0.000088 
0.000087 
0.000087 
0.000087 
0.000118 
0.000117 
0.000118 
0.000118 
0.000118 
0.000117 
0.000120 
0.000119 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000119 
0.000118 
0.000118 
0.000196 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000109 
0.000109 
0.000110 
0.000109 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000108 
0.000109 
0.000107 
0.000108 
0.000106 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000107 
0.000096 
0.000095 
0.000096 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000096 
0.000095 
0.000096 
0.000098 
0.000096 
0.000095 
0.000095 
0.000095 
0.000116 
0.000116 
0.000116 
0.000115 
0.000115 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000115 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000106 
0.000106 
0.000113 
0.000106 
0.000107 
0.000106 
0.000106 
0.000112 
0.000108 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000106 
0.000109 
0.000102 
0.000102 
0.000102 
0.000101 
0.000169 
0.000101 
0.000101 
0.000102 
0.000101 
0.000122 
0.000111 
0.000103 
0.000101 
0.000102 
0.000102 
0.000101 
0.000084 
0.000083 
0.000083 
0.000083 
0.000083 
0.000084 
0.000083 
0.000176 
0.000083 
0.000083 
0.000087 
0.000113 
0.000083 
0.000082 
0.000084 
0.000084 
0.000110 
0.000119 
0.000119 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000119 
0.000225 
0.000118 
0.000123 
0.000100 
0.000109 
0.000109 
0.000110 
0.000109 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000108 
0.000109 
0.000097 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000106 
0.000109 
0.000105 
0.000106 
0.000106 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000075 
0.000076 
0.000082 
0.000086 
0.000084 
0.000084 
0.000085 
0.000086 
0.000084 
0.000087 
0.000085 
0.000084 
0.000085 
0.000085 
0.000084 
0.000085 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000120 
0.000118 
0.000118 
0.000119 
0.000124 
0.000118 
0.000118 
0.000117 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000108 
0.000109 
0.000109 
0.000108 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000111 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000165 
0.000104 
0.000104 
0.000104 
0.000104 
0.000084 
0.000086 
0.000085 
0.000084 
0.000084 
0.000085 
0.000086 
0.000136 
0.000088 
0.000084 
0.000085 
0.000084 
0.000093 
0.000085 
0.000086 
0.000085 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000122 
0.000103 
0.000103 
0.000103 
0.000104 
0.000107 
0.000103 
0.000104 
0.000110 
0.000103 
0.000103 
0.000104 
0.000104 
0.000105 
0.000104 
0.000103 
0.000113 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000101 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000089 
0.000089 
0.000090 
0.000089 
0.000090 
0.000091 
0.000090 
0.000090 
0.000090 
0.000089 
0.000089 
0.000089 
0.000090 
0.000089 
0.000089 
0.000089 
0.000117 
0.000117 
0.000125 
0.000118 
0.000117 
0.000118 
0.000117 
0.000117 
0.000119 
0.000117 
0.000118 
0.000117 
0.000119 
0.000117 
0.000124 
0.000117 
0.000106 
0.000105 
0.000106 
0.000116 
0.000106 
0.000106 
0.000107 
0.000107 
0.000106 
0.000106 
0.000106 
0.000107 
0.000106 
0.000105 
0.000106 
0.000106 
0.000101 
0.000101 
0.000101 
0.000101 
0.000101 
0.000103 
0.000100 
0.000101 
0.000101 
0.000103 
0.000101 
0.000101 
0.000101 
0.000101 
0.000103 
0.000101 
0.000085 
0.000085 
0.000086 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000084 
0.000084 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000122 
0.000122 
0.000138 
0.000131 
0.000122 
0.000123 
0.000122 
0.000124 
0.000122 
0.000122 
0.000122 
0.000123 
0.000122 
0.000122 
0.000122 
0.000124 
0.000112 
0.000112 
0.000113 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000113 
0.000114 
0.000112 
0.000112 
0.000112 
0.000108 
0.000171 
0.000110 
0.000109 
0.000107 
0.000108 
0.000108 
0.000107 
0.000110 
0.000108 
0.000109 
0.000109 
0.000108 
0.000108 
0.000110 
0.000108 
0.000084 
0.000092 
0.000084 
0.000084 
0.000084 
0.000085 
0.000085 
0.000085 
0.000084 
0.000084 
0.000085 
0.000084 
0.000087 
0.000086 
0.000085 
0.000085 
0.000122 
0.000120 
0.000120 
0.000121 
0.000120 
0.000121 
0.000122 
0.000120 
0.000120 
0.000120 
0.000122 
0.000121 
0.000120 
0.000120 
0.000121 
0.000120 
0.000112 
0.000111 
0.000111 
0.000112 
0.000118 
0.000113 
0.000111 
0.000111 
0.000118 
0.000111 
0.000111 
0.000112 
0.000111 
0.000112 
0.000112 
0.000111 
0.000107 
0.000108 
0.000114 
0.000108 
0.000109 
0.000108 
0.000108 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000095 
0.000095 
0.000097 
0.000096 
0.000095 
0.000095 
0.000165 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000096 
0.000098 
0.000096 
0.000095 
0.000116 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000123 
0.000114 
0.000115 
0.000114 
0.000114 
0.000115 
0.000115 
0.000106 
0.000105 
0.000104 
0.000104 
0.000104 
0.000114 
0.000104 
0.000104 
0.000104 
0.000107 
0.000105 
0.000104 
0.000104 
0.000105 
0.000111 
0.000104 
0.000100 
0.000101 
0.000100 
0.000100 
0.000101 
0.000100 
0.000100 
0.000099 
0.000100 
0.000100 
0.000100 
0.000101 
0.000100 
0.000101 
0.000100 
0.000100 
0.000077 
0.000078 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000077 
0.000177 
0.000121 
0.000182 
0.000121 
0.000120 
0.000123 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000124 
0.000122 
0.000121 
0.000113 
0.000112 
0.000112 
0.000112 
0.000113 
0.000113 
0.000180 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000111 
0.000109 
0.000171 
0.000109 
0.000110 
0.000119 
0.000110 
0.000109 
0.000112 
0.000110 
0.000109 
0.000110 
0.000110 
0.000110 
0.000109 
0.000114 
0.000100 
0.000097 
0.000099 
0.000098 
0.000099 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000100 
0.000098 
0.000100 
0.000098 
0.000098 
0.000098 
0.000123 
0.000114 
0.000113 
0.000136 
0.000113 
0.000123 
0.000114 
0.000115 
0.000113 
0.000114 
0.000115 
0.000114 
0.000114 
0.000189 
0.000113 
0.000114 
0.000102 
0.000103 
0.000103 
0.000103 
0.000102 
0.000103 
0.000104 
0.000102 
0.000102 
0.000103 
0.000102 
0.000103 
0.000104 
0.000102 
0.000103 
0.000102 
0.000097 
0.000097 
0.000097 
0.000098 
0.000097 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000097 
0.000174 
0.000098 
0.000096 
0.000139 
0.000075 
0.000074 
0.000076 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000074 
0.000073 
0.000074 
0.000073 
0.000076 
0.000091 
0.000125 
0.000177 
0.000114 
0.000120 
0.000176 
0.000119 
0.000120 
0.000120 
0.000123 
0.000162 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000086 
0.000089 
0.000096 
0.000104 
0.000110 
0.000112 
0.000110 
0.000110 
0.000110 
0.000110 
0.000109 
0.000114 
0.000110 
0.000110 
0.000110 
0.000110 
0.000086 
0.000091 
0.000094 
0.000101 
0.000108 
0.000109 
0.000108 
0.000106 
0.000111 
0.000108 
0.000107 
0.000108 
0.000109 
0.000108 
0.000107 
0.000111 
0.000078 
0.000077 
0.000078 
0.000077 
0.000096 
0.000095 
0.000095 
0.000101 
0.000099 
0.000095 
0.000095 
0.000095 
0.000096 
0.000100 
0.000141 
0.000095 
0.000133 
0.000124 
0.000125 
0.000129 
0.000124 
0.000124 
0.000128 
0.000124 
0.000124 
0.000131 
0.000124 
0.000124 
0.000124 
0.000124 
0.000124 
0.000124 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000110 
0.000105 
0.000109 
0.000109 
0.000115 
0.000127 
0.000106 
0.000109 
0.000107 
0.000109 
0.000110 
0.000104 
0.000104 
0.000104 
0.000108 
0.000104 
0.000108 
0.000104 
0.000112 
0.000162 
0.000104 
0.000105 
0.000104 
0.000105 
0.000104 
0.000104 
0.000105 
0.000079 
0.000079 
0.000083 
0.000079 
0.000079 
0.000080 
0.000079 
0.000079 
0.000079 
0.000087 
0.000081 
0.000079 
0.000079 
0.000080 
0.000079 
0.000079 
0.000128 
0.000129 
0.000129 
0.000132 
0.000128 
0.000128 
0.000128 
0.000128 
0.000128 
0.000128 
0.000128 
0.000128 
0.000129 
0.000128 
0.000128 
0.000128 
0.000118 
0.000119 
0.000119 
0.000118 
0.000118 
0.000118 
0.000142 
0.000118 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000126 
0.000119 
0.000119 
0.000113 
0.000114 
0.000114 
0.000113 
0.000114 
0.000114 
0.000114 
0.000114 
0.000163 
0.000113 
0.000115 
0.000122 
0.000114 
0.000207 
0.000137 
0.000113 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000092 
0.000098 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000124 
0.000123 
0.000124 
0.000184 
0.000124 
0.000124 
0.000127 
0.000124 
0.000123 
0.000127 
0.000127 
0.000124 
0.000124 
0.000124 
0.000124 
0.000123 
0.000115 
0.000115 
0.000117 
0.000117 
0.000115 
0.000115 
0.000186 
0.000115 
0.000119 
0.000118 
0.000115 
0.000115 
0.000115 
0.000111 
0.000115 
0.000115 
0.000113 
0.000113 
0.000115 
0.000114 
0.000112 
0.000113 
0.000117 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000116 
0.000100 
0.000100 
0.000106 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000105 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000117 
0.000125 
0.000119 
0.000124 
0.000125 
0.000124 
0.000124 
0.000124 
0.000124 
0.000129 
0.000124 
0.000124 
0.000124 
0.000124 
0.000124 
0.000124 
0.000101 
0.000112 
0.000188 
0.000113 
0.000112 
0.000164 
0.000112 
0.000112 
0.000112 
0.000112 
0.000116 
0.000112 
0.000112 
0.000113 
0.000113 
0.000112 
0.000156 
0.000106 
0.000107 
0.000107 
0.000108 
0.000108 
0.000108 
0.000107 
0.000191 
0.000108 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000078 
0.000079 
0.000083 
0.000083 
0.000083 
0.000083 
0.000089 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000125 
0.000124 
0.000118 
0.000118 
0.000119 
0.000118 
0.000117 
0.000120 
0.000119 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000117 
0.000117 
0.000121 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000116 
0.000115 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000128 
0.000113 
0.000129 
0.000111 
0.000111 
0.000176 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000130 
0.000111 
0.000110 
0.000105 
0.000098 
0.000101 
0.000099 
0.000100 
0.000099 
0.000099 
0.000108 
0.000186 
0.000099 
0.000099 
0.000100 
0.000101 
0.000099 
0.000099 
0.000098 
0.000098 
0.000098 
0.000097 
0.000098 
0.000117 
0.000122 
0.000133 
0.000124 
0.000124 
0.000124 
0.000137 
0.000124 
0.000140 
0.000118 
0.000118 
0.000117 
0.000084 
0.000084 
0.000085 
0.000084 
0.000104 
0.000111 
0.000110 
0.000109 
0.000110 
0.000111 
0.000110 
0.000109 
0.000113 
0.000104 
0.000104 
0.000104 
0.000080 
0.000080 
0.000080 
0.000080 
0.000100 
0.000105 
0.000105 
0.000108 
0.000105 
0.000104 
0.000105 
0.000105 
0.000104 
0.000099 
0.000099 
0.000100 
0.000061 
0.000061 
0.000062 
0.000061 
0.000077 
0.000079 
0.000080 
0.000079 
0.000080 
0.000079 
0.000144 
0.000079 
0.000075 
0.000078 
0.000075 
0.000075 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000121 
0.000123 
0.000121 
0.000123 
0.000120 
0.000121 
0.000121 
0.000120 
0.000116 
0.000126 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000124 
0.000114 
0.000114 
0.000114 
0.000114 
0.000197 
0.000107 
0.000109 
0.000175 
0.000108 
0.000108 
0.000109 
0.000108 
0.000107 
0.000107 
0.000108 
0.000106 
0.000107 
0.000107 
0.000120 
0.000113 
0.000117 
0.000117 
0.000118 
0.000117 
0.000118 
0.000117 
0.000119 
0.000118 
0.000118 
0.000125 
0.000116 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000111 
0.000108 
0.000108 
0.000108 
0.000107 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000106 
0.000106 
0.000105 
0.000106 
0.000106 
0.000204 
0.000105 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000107 
0.000106 
0.000105 
0.000106 
0.000186 
0.000175 
0.000095 
0.000094 
0.000094 
0.000093 
0.000094 
0.000094 
0.000093 
0.000094 
0.000096 
0.000093 
0.000095 
0.000093 
0.000184 
0.000094 
0.000114 
0.000114 
0.000183 
0.000113 
0.000114 
0.000113 
0.000114 
0.000178 
0.000113 
0.000113 
0.000112 
0.000112 
0.000114 
0.000113 
0.000113 
0.000114 
0.000101 
0.000100 
0.000100 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000099 
0.000100 
0.000099 
0.000099 
0.000100 
0.000101 
0.000100 
0.000100 
0.000095 
0.000095 
0.000096 
0.000100 
0.000097 
0.000095 
0.000094 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000095 
0.000097 
0.000095 
0.000095 
0.000087 
0.000087 
0.000086 
0.000086 
0.000088 
0.000088 
0.000087 
0.000086 
0.000088 
0.000090 
0.000087 
0.000087 
0.000088 
0.000088 
0.000087 
0.000088 
0.000120 
0.000120 
0.000121 
0.000119 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000122 
0.000120 
0.000120 
0.000120 
0.000121 
0.000120 
0.000171 
0.000113 
0.000113 
0.000193 
0.000113 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000111 
0.000112 
0.000112 
0.000111 
0.000107 
0.000106 
0.000105 
0.000106 
0.000107 
0.000106 
0.000105 
0.000115 
0.000107 
0.000108 
0.000106 
0.000111 
0.000107 
0.000106 
0.000105 
0.000106 
0.000095 
0.000094 
0.000093 
0.000094 
0.000095 
0.000094 
0.000094 
0.000094 
0.000094 
0.000094 
0.000096 
0.000094 
0.000094 
0.000094 
0.000094 
0.000099 
0.000118 
0.000118 
0.000119 
0.000117 
0.000118 
0.000118 
0.000119 
0.000118 
0.000118 
0.000118 
0.000121 
0.000118 
0.000118 
0.000118 
0.000117 
0.000117 
0.000104 
0.000106 
0.000105 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000111 
0.000105 
0.000104 
0.000105 
0.000105 
0.000106 
0.000099 
0.000099 
0.000109 
0.000102 
0.000099 
0.000101 
0.000099 
0.000109 
0.000099 
0.000099 
0.000101 
0.000100 
0.000099 
0.000100 
0.000100 
0.000099 
0.000087 
0.000150 
0.000087 
0.000089 
0.000087 
0.000087 
0.000087 
0.000088 
0.000086 
0.000086 
0.000087 
0.000086 
0.000086 
0.000091 
0.000086 
0.000086 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000120 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000106 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000121 
0.000107 
0.000107 
0.000109 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000109 
0.000102 
0.000104 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000111 
0.000102 
0.000102 
0.000102 
0.000087 
0.000087 
0.000087 
0.000088 
0.000150 
0.000087 
0.000087 
0.000086 
0.000087 
0.000089 
0.000089 
0.000088 
0.000087 
0.000087 
0.000088 
0.000087 
0.000120 
0.000121 
0.000120 
0.000122 
0.000120 
0.000122 
0.000120 
0.000120 
0.000121 
0.000120 
0.000121 
0.000121 
0.000121 
0.000121 
0.000120 
0.000121 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000110 
0.000111 
0.000111 
0.000112 
0.000111 
0.000132 
0.000111 
0.000112 
0.000111 
0.000111 
0.000111 
0.000108 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000107 
0.000110 
0.000108 
0.000108 
0.000108 
0.000108 
0.000107 
0.000107 
0.000108 
0.000096 
0.000095 
0.000096 
0.000097 
0.000096 
0.000097 
0.000095 
0.000096 
0.000096 
0.000105 
0.000095 
0.000097 
0.000095 
0.000096 
0.000096 
0.000096 
0.000118 
0.000118 
0.000118 
0.000130 
0.000118 
0.000118 
0.000119 
0.000118 
0.000121 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000118 
0.000109 
0.000108 
0.000108 
0.000110 
0.000111 
0.000109 
0.000109 
0.000109 
0.000110 
0.000110 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000109 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000104 
0.000086 
0.000085 
0.000085 
0.000085 
0.000086 
0.000086 
0.000085 
0.000086 
0.000086 
0.000086 
0.000085 
0.000086 
0.000087 
0.000085 
0.000085 
0.000085 
0.000120 
0.000126 
0.000129 
0.000120 
0.000120 
0.000120 
0.000119 
0.000119 
0.000119 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000119 
0.000120 
0.000111 
0.000111 
0.000110 
0.000111 
0.000110 
0.000110 
0.000111 
0.000110 
0.000110 
0.000121 
0.000110 
0.000110 
0.000111 
0.000111 
0.000111 
0.000113 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000106 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000110 
0.000107 
0.000106 
0.000108 
0.000106 
0.000095 
0.000094 
0.000095 
0.000095 
0.000095 
0.000097 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000095 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000117 
0.000115 
0.000115 
0.000132 
0.000115 
0.000105 
0.000108 
0.000103 
0.000103 
0.000103 
0.000104 
0.000105 
0.000105 
0.000103 
0.000103 
0.000111 
0.000104 
0.000103 
0.000103 
0.000106 
0.000103 
0.000097 
0.000098 
0.000101 
0.000098 
0.000098 
0.000100 
0.000099 
0.000099 
0.000097 
0.000110 
0.000098 
0.000098 
0.000097 
0.000099 
0.000100 
0.000098 
0.000085 
0.000085 
0.000085 
0.000084 
0.000085 
0.000084 
0.000084 
0.000084 
0.000084 
0.000085 
0.000084 
0.000084 
0.000085 
0.000085 
0.000084 
0.000084 
0.000123 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000119 
0.000118 
0.000118 
0.000105 
0.000106 
0.000105 
0.000105 
0.000106 
0.000104 
0.000105 
0.000105 
0.000105 
0.000105 
0.000104 
0.000105 
0.000113 
0.000105 
0.000105 
0.000106 
0.000102 
0.000101 
0.000101 
0.000111 
0.000101 
0.000108 
0.000101 
0.000102 
0.000102 
0.000101 
0.000105 
0.000102 
0.000102 
0.000102 
0.000102 
0.000111 
0.000095 
0.000096 
0.000095 
0.000095 
0.000096 
0.000095 
0.000095 
0.000096 
0.000095 
0.000097 
0.000159 
0.000095 
0.000102 
0.000095 
0.000095 
0.000095 
0.000113 
0.000113 
0.000135 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000214 
0.000113 
0.000113 
0.000113 
0.000113 
0.000127 
0.000101 
0.000101 
0.000102 
0.000113 
0.000102 
0.000101 
0.000104 
0.000100 
0.000101 
0.000102 
0.000101 
0.000101 
0.000101 
0.000102 
0.000102 
0.000101 
0.000099 
0.000098 
0.000098 
0.000099 
0.000098 
0.000097 
0.000099 
0.000098 
0.000098 
0.000099 
0.000098 
0.000098 
0.000099 
0.000109 
0.000098 
0.000100 
0.000085 
0.000085 
0.000086 
0.000086 
0.000086 
0.000085 
0.000086 
0.000086 
0.000086 
0.000088 
0.000086 
0.000086 
0.000085 
0.000085 
0.000086 
0.000085 
0.000098 
0.000098 
0.000098 
0.000098 
0.000121 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000122 
0.000120 
0.000120 
0.000126 
0.000121 
0.000089 
0.000089 
0.000089 
0.000089 
0.000112 
0.000112 
0.000111 
0.000124 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000111 
0.000087 
0.000087 
0.000087 
0.000087 
0.000106 
0.000106 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000119 
0.000108 
0.000106 
0.000106 
0.000108 
0.000076 
0.000074 
0.000116 
0.000074 
0.000085 
0.000083 
0.000084 
0.000082 
0.000087 
0.000083 
0.000083 
0.000083 
0.000085 
0.000083 
0.000083 
0.000083 
0.000117 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000118 
0.000117 
0.000117 
0.000210 
0.000117 
0.000117 
0.000117 
0.000103 
0.000103 
0.000114 
0.000105 
0.000103 
0.000103 
0.000104 
0.000171 
0.000104 
0.000103 
0.000104 
0.000103 
0.000103 
0.000104 
0.000104 
0.000104 
0.000099 
0.000101 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000202 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000100 
0.000100 
0.000076 
0.000077 
0.000075 
0.000076 
0.000076 
0.000076 
0.000075 
0.000075 
0.000076 
0.000075 
0.000075 
0.000076 
0.000076 
0.000082 
0.000076 
0.000079 
0.000190 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000105 
0.000122 
0.000106 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000107 
0.000179 
0.000105 
0.000103 
0.000113 
0.000106 
0.000100 
0.000183 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000104 
0.000100 
0.000100 
0.000100 
0.000100 
0.000083 
0.000083 
0.000082 
0.000083 
0.000083 
0.000082 
0.000082 
0.000082 
0.000084 
0.000082 
0.000082 
0.000082 
0.000083 
0.000147 
0.000082 
0.000082 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000128 
0.000117 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000107 
0.000104 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000096 
0.000096 
0.000097 
0.000096 
0.000096 
0.000096 
0.000097 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000098 
0.000097 
0.000097 
0.000081 
0.000081 
0.000081 
0.000090 
0.000081 
0.000081 
0.000081 
0.000080 
0.000081 
0.000082 
0.000082 
0.000081 
0.000080 
0.000081 
0.000080 
0.000080 
0.000125 
0.000120 
0.000120 
0.000120 
0.000120 
0.000120 
0.000119 
0.000119 
0.000204 
0.000208 
0.000121 
0.000120 
0.000119 
0.000119 
0.000121 
0.000120 
0.000115 
0.000114 
0.000114 
0.000115 
0.000115 
0.000114 
0.000114 
0.000114 
0.000116 
0.000114 
0.000114 
0.000114 
0.000115 
0.000114 
0.000114 
0.000115 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000187 
0.000111 
0.000121 
0.000114 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000101 
0.000102 
0.000100 
0.000101 
0.000100 
0.000100 
0.000102 
0.000100 
0.000100 
0.000102 
0.000100 
0.000102 
0.000102 
0.000101 
0.000101 
0.000100 
0.000118 
0.000118 
0.000118 
0.000119 
0.000120 
0.000118 
0.000119 
0.000118 
0.000118 
0.000119 
0.000118 
0.000119 
0.000132 
0.000119 
0.000120 
0.000119 
0.000110 
0.000118 
0.000110 
0.000110 
0.000110 
0.000110 
0.000110 
0.000112 
0.000110 
0.000110 
0.000110 
0.000163 
0.000110 
0.000110 
0.000110 
0.000110 
0.000107 
0.000104 
0.000105 
0.000104 
0.000115 
0.000105 
0.000107 
0.000104 
0.000106 
0.000105 
0.000121 
0.000166 
0.000106 
0.000104 
0.000105 
0.000106 
0.000091 
0.000091 
0.000091 
0.000096 
0.000091 
0.000091 
0.000091 
0.000091 
0.000169 
0.000091 
0.000100 
0.000091 
0.000091 
0.000095 
0.000091 
0.000160 
0.000117 
0.000117 
0.000118 
0.000117 
0.000118 
0.000119 
0.000117 
0.000118 
0.000215 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000119 
0.000118 
0.000112 
0.000115 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000111 
0.000111 
0.000113 
0.000112 
0.000112 
0.000112 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000114 
0.000109 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000089 
0.000089 
0.000089 
0.000089 
0.000091 
0.000089 
0.000089 
0.000092 
0.000089 
0.000091 
0.000095 
0.000089 
0.000090 
0.000091 
0.000089 
0.000089 
0.000113 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000112 
0.000112 
0.000113 
0.000112 
0.000113 
0.000112 
0.000098 
0.000099 
0.000099 
0.000098 
0.000099 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000097 
0.000099 
0.000099 
0.000095 
0.000094 
0.000094 
0.000094 
0.000096 
0.000094 
0.000094 
0.000094 
0.000095 
0.000095 
0.000094 
0.000094 
0.000095 
0.000096 
0.000095 
0.000096 
0.000084 
0.000083 
0.000083 
0.000084 
0.000091 
0.000083 
0.000083 
0.000083 
0.000084 
0.000082 
0.000082 
0.000082 
0.000083 
0.000083 
0.000083 
0.000085 
0.000119 
0.000129 
0.000119 
0.000128 
0.000118 
0.000118 
0.000118 
0.000119 
0.000119 
0.000119 
0.000118 
0.000118 
0.000118 
0.000118 
0.000133 
0.000134 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000114 
0.000114 
0.000113 
0.000114 
0.000113 
0.000113 
0.000113 
0.000114 
0.000113 
0.000113 
0.000112 
0.000111 
0.000112 
0.000118 
0.000117 
0.000185 
0.000111 
0.000111 
0.000111 
0.000111 
0.000111 
0.000110 
0.000121 
0.000111 
0.000099 
0.000099 
0.000099 
0.000099 
0.000151 
0.000111 
0.000099 
0.000099 
0.000099 
0.000099 
0.000108 
0.000099 
0.000099 
0.000099 
0.000101 
0.000101 
0.000121 
0.000132 
0.000120 
0.000121 
0.000121 
0.000122 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000188 
0.000121 
0.000121 
0.000122 
0.000120 
0.000112 
0.000110 
0.000110 
0.000111 
0.000111 
0.000110 
0.000111 
0.000111 
0.000110 
0.000111 
0.000111 
0.000110 
0.000114 
0.000112 
0.000124 
0.000112 
0.000110 
0.000109 
0.000109 
0.000109 
0.000111 
0.000110 
0.000109 
0.000108 
0.000109 
0.000109 
0.000118 
0.000109 
0.000109 
0.000110 
0.000109 
0.000109 
0.000097 
0.000097 
0.000107 
0.000099 
0.000097 
0.000097 
0.000099 
0.000098 
0.000097 
0.000098 
0.000097 
0.000098 
0.000097 
0.000097 
0.000098 
0.000097 
0.000116 
0.000116 
0.000115 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000139 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000116 
0.000103 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000102 
0.000103 
0.000103 
0.000103 
0.000104 
0.000102 
0.000097 
0.000096 
0.000101 
0.000097 
0.000096 
0.000097 
0.000096 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000098 
0.000098 
0.000096 
0.000097 
0.000077 
0.000076 
0.000075 
0.000075 
0.000076 
0.000075 
0.000075 
0.000075 
0.000076 
0.000075 
0.000075 
0.000075 
0.000076 
0.000076 
0.000076 
0.000076 
0.000118 
0.000117 
0.000120 
0.000117 
0.000132 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000105 
0.000105 
0.000109 
0.000184 
0.000106 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000107 
0.000109 
0.000101 
0.000100 
0.000101 
0.000114 
0.000101 
0.000103 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000086 
0.000087 
0.000084 
0.000086 
0.000085 
0.000085 
0.000085 
0.000084 
0.000086 
0.000094 
0.000085 
0.000085 
0.000086 
0.000085 
0.000085 
0.000084 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000112 
0.000168 
0.000114 
0.000113 
0.000112 
0.000113 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000097 
0.000097 
0.000097 
0.000103 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000098 
0.000099 
0.000091 
0.000091 
0.000091 
0.000091 
0.000091 
0.000092 
0.000091 
0.000091 
0.000091 
0.000091 
0.000093 
0.000093 
0.000091 
0.000091 
0.000113 
0.000092 
0.000078 
0.000077 
0.000078 
0.000078 
0.000077 
0.000077 
0.000077 
0.000078 
0.000077 
0.000161 
0.000078 
0.000077 
0.000078 
0.000078 
0.000078 
0.000078 
0.000116 
0.000115 
0.000117 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000115 
0.000115 
0.000116 
0.000115 
0.000118 
0.000115 
0.000115 
0.000107 
0.000107 
0.000110 
0.000107 
0.000107 
0.000108 
0.000110 
0.000108 
0.000107 
0.000107 
0.000108 
0.000118 
0.000108 
0.000107 
0.000107 
0.000109 
0.000114 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000106 
0.000106 
0.000105 
0.000105 
0.000106 
0.000082 
0.000082 
0.000132 
0.000082 
0.000082 
0.000082 
0.000082 
0.000082 
0.000081 
0.000083 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000117 
0.000117 
0.000117 
0.000116 
0.000118 
0.000117 
0.000119 
0.000117 
0.000117 
0.000116 
0.000118 
0.000117 
0.000116 
0.000117 
0.000121 
0.000116 
0.000106 
0.000105 
0.000104 
0.000105 
0.000106 
0.000105 
0.000105 
0.000104 
0.000105 
0.000107 
0.000104 
0.000104 
0.000104 
0.000106 
0.000104 
0.000106 
0.000100 
0.000100 
0.000099 
0.000100 
0.000100 
0.000099 
0.000101 
0.000101 
0.000099 
0.000100 
0.000099 
0.000100 
0.000100 
0.000100 
0.000100 
0.000099 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000086 
0.000085 
0.000086 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000119 
0.000126 
0.000115 
0.000115 
0.000115 
0.000115 
0.000116 
0.000116 
0.000115 
0.000115 
0.000117 
0.000115 
0.000117 
0.000115 
0.000115 
0.000116 
0.000105 
0.000105 
0.000105 
0.000105 
0.000106 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000105 
0.000104 
0.000105 
0.000105 
0.000105 
0.000105 
0.000100 
0.000100 
0.000102 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000109 
0.000100 
0.000100 
0.000100 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000088 
0.000089 
0.000089 
0.000088 
0.000090 
0.000089 
0.000177 
0.000088 
0.000089 
0.000088 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000137 
0.000108 
0.000110 
0.000109 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000109 
0.000108 
0.000108 
0.000118 
0.000107 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000102 
0.000103 
0.000110 
0.000102 
0.000103 
0.000103 
0.000104 
0.000103 
0.000103 
0.000103 
0.000093 
0.000094 
0.000091 
0.000092 
0.000093 
0.000092 
0.000093 
0.000092 
0.000093 
0.000093 
0.000169 
0.000092 
0.000093 
0.000092 
0.000092 
0.000091 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000113 
0.000112 
0.000113 
0.000114 
0.000113 
0.000113 
0.000123 
0.000113 
0.000100 
0.000101 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000101 
0.000100 
0.000100 
0.000100 
0.000103 
0.000100 
0.000100 
0.000100 
0.000095 
0.000096 
0.000095 
0.000095 
0.000096 
0.000095 
0.000163 
0.000096 
0.000095 
0.000096 
0.000101 
0.000095 
0.000095 
0.000095 
0.000095 
0.000096 
0.000084 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000089 
0.000083 
0.000154 
0.000083 
0.000084 
0.000083 
0.000083 
0.000083 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000128 
0.000119 
0.000117 
0.000104 
0.000114 
0.000104 
0.000104 
0.000105 
0.000115 
0.000103 
0.000107 
0.000191 
0.000104 
0.000103 
0.000112 
0.000103 
0.000103 
0.000104 
0.000103 
0.000097 
0.000096 
0.000105 
0.000096 
0.000096 
0.000096 
0.000097 
0.000096 
0.000096 
0.000096 
0.000098 
0.000097 
0.000097 
0.000098 
0.000096 
0.000096 
0.000075 
0.000075 
0.000075 
0.000075 
0.000076 
0.000076 
0.000075 
0.000075 
0.000075 
0.000075 
0.000079 
0.000075 
0.000075 
0.000075 
0.000075 
0.000075 
0.000113 
0.000113 
0.000112 
0.000114 
0.000113 
0.000115 
0.000113 
0.000116 
0.000112 
0.000113 
0.000112 
0.000113 
0.000113 
0.000113 
0.000115 
0.000113 
0.000098 
0.000106 
0.000097 
0.000098 
0.000098 
0.000097 
0.000098 
0.000099 
0.000097 
0.000100 
0.000098 
0.000099 
0.000097 
0.000104 
0.000097 
0.000097 
0.000093 
0.000092 
0.000093 
0.000093 
0.000092 
0.000092 
0.000094 
0.000093 
0.000093 
0.000092 
0.000092 
0.000092 
0.000092 
0.000094 
0.000093 
0.000093 
0.000082 
0.000082 
0.000082 
0.000082 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000114 
0.000203 
0.000112 
0.000113 
0.000112 
0.000119 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000112 
0.000112 
0.000122 
0.000112 
0.000181 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000103 
0.000099 
0.000099 
0.000099 
0.000099 
0.000098 
0.000098 
0.000098 
0.000097 
0.000098 
0.000098 
0.000094 
0.000094 
0.000095 
0.000093 
0.000094 
0.000096 
0.000094 
0.000094 
0.000095 
0.000094 
0.000094 
0.000094 
0.000098 
0.000093 
0.000094 
0.000094 
0.000085 
0.000084 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000091 
0.000083 
0.000090 
0.000083 
0.000083 
0.000083 
0.000083 
0.000083 
0.000117 
0.000123 
0.000116 
0.000117 
0.000117 
0.000116 
0.000119 
0.000118 
0.000116 
0.000117 
0.000117 
0.000194 
0.000119 
0.000125 
0.000119 
0.000119 
0.000107 
0.000106 
0.000107 
0.000117 
0.000107 
0.000107 
0.000115 
0.000111 
0.000109 
0.000107 
0.000107 
0.000107 
0.000115 
0.000107 
0.000107 
0.000108 
0.000104 
0.000104 
0.000102 
0.000113 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000103 
0.000102 
0.000102 
0.000105 
0.000102 
0.000102 
0.000088 
0.000089 
0.000088 
0.000096 
0.000088 
0.000089 
0.000088 
0.000088 
0.000088 
0.000179 
0.000089 
0.000179 
0.000088 
0.000088 
0.000096 
0.000094 
0.000122 
0.000122 
0.000122 
0.000122 
0.000121 
0.000122 
0.000121 
0.000122 
0.000122 
0.000122 
0.000122 
0.000122 
0.000195 
0.000122 
0.000129 
0.000122 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000114 
0.000112 
0.000113 
0.000113 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000110 
0.000109 
0.000108 
0.000107 
0.000108 
0.000107 
0.000107 
0.000108 
0.000109 
0.000110 
0.000108 
0.000191 
0.000108 
0.000107 
0.000108 
0.000107 
0.000089 
0.000088 
0.000089 
0.000089 
0.000088 
0.000088 
0.000088 
0.000088 
0.000087 
0.000089 
0.000088 
0.000088 
0.000162 
0.000089 
0.000088 
0.000090 
0.000117 
0.000116 
0.000116 
0.000116 
0.000116 
0.000127 
0.000116 
0.000127 
0.000116 
0.000117 
0.000116 
0.000116 
0.000116 
0.000117 
0.000116 
0.000116 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000108 
0.000108 
0.000121 
0.000218 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000102 
0.000104 
0.000102 
0.000102 
0.000102 
0.000188 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000102 
0.000103 
0.000103 
0.000102 
0.000104 
0.000088 
0.000087 
0.000087 
0.000086 
0.000086 
0.000086 
0.000086 
0.000087 
0.000086 
0.000086 
0.000086 
0.000095 
0.000086 
0.000086 
0.000086 
0.000086 
0.000115 
0.000116 
0.000117 
0.000115 
0.000115 
0.000116 
0.000117 
0.000116 
0.000205 
0.000122 
0.000115 
0.000115 
0.000116 
0.000115 
0.000116 
0.000115 
0.000108 
0.000105 
0.000105 
0.000105 
0.000209 
0.000105 
0.000105 
0.000105 
0.000106 
0.000185 
0.000105 
0.000105 
0.000108 
0.000105 
0.000105 
0.000105 
0.000101 
0.000101 
0.000100 
0.000100 
0.000100 
0.000103 
0.000100 
0.000100 
0.000100 
0.000100 
0.000102 
0.000100 
0.000100 
0.000100 
0.000100 
0.000100 
0.000088 
0.000086 
0.000091 
0.000087 
0.000087 
0.000089 
0.000086 
0.000086 
0.000087 
0.000086 
0.000087 
0.000088 
0.000091 
0.000086 
0.000087 
0.000086 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000117 
0.000112 
0.000103 
0.000104 
0.000104 
0.000103 
0.000103 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000104 
0.000103 
0.000113 
0.000103 
0.000103 
0.000103 
0.000099 
0.000098 
0.000098 
0.000098 
0.000098 
0.000101 
0.000099 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000098 
0.000099 
0.000076 
0.000078 
0.000077 
0.000076 
0.000085 
0.000076 
0.000077 
0.000078 
0.000077 
0.000076 
0.000076 
0.000076 
0.000076 
0.000076 
0.000077 
0.000076 
0.000114 
0.000113 
0.000113 
0.000113 
0.000113 
0.000115 
0.000128 
0.000114 
0.000114 
0.000119 
0.000114 
0.000113 
0.000113 
0.000114 
0.000114 
0.000120 
0.000100 
0.000099 
0.000100 
0.000100 
0.000100 
0.000100 
0.000101 
0.000099 
0.000099 
0.000099 
0.000101 
0.000100 
0.000100 
0.000100 
0.000101 
0.000100 
0.000093 
0.000093 
0.000094 
0.000093 
0.000093 
0.000093 
0.000092 
0.000092 
0.000092 
0.000094 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000093 
0.000081 
0.000078 
0.000078 
0.000078 
0.000077 
0.000079 
0.000078 
0.000078 
0.000085 
0.000078 
0.000078 
0.000077 
0.000078 
0.000078 
0.000078 
0.000077 
0.000117 
0.000118 
0.000117 
0.000119 
0.000117 
0.000117 
0.000117 
0.000117 
0.000118 
0.000117 
0.000116 
0.000117 
0.000117 
0.000117 
0.000119 
0.000117 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000106 
0.000103 
0.000103 
0.000103 
0.000103 
0.000105 
0.000103 
0.000103 
0.000103 
0.000103 
0.000103 
0.000096 
0.000097 
0.000106 
0.000100 
0.000098 
0.000097 
0.000096 
0.000097 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000155 
0.000096 
0.000096 
0.000086 
0.000078 
0.000078 
0.000079 
0.000079 
0.000079 
0.000079 
0.000079 
0.000086 
0.000078 
0.000079 
0.000080 
0.000078 
0.000079 
0.000079 
0.000078 
0.000144 
0.000121 
0.000132 
0.000122 
0.000122 
0.000121 
0.000122 
0.000206 
0.000122 
0.000121 
0.000123 
0.000121 
0.000121 
0.000121 
0.000121 
0.000121 
0.000114 
0.000112 
0.000113 
0.000112 
0.000114 
0.000112 
0.000113 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000112 
0.000107 
0.000108 
0.000109 
0.000107 
0.000109 
0.000108 
0.000108 
0.000107 
0.000109 
0.000108 
0.000108 
0.000107 
0.000107 
0.000108 
0.000107 
0.000109 
0.000085 
0.000085 
0.000085 
0.000085 
0.000085 
0.000086 
0.000085 
0.000086 
0.000085 
0.000087 
0.000085 
0.000086 
0.000086 
0.000086 
0.000085 
0.000085 
0.000113 
0.000117 
0.000120 
0.000125 
0.000119 
0.000117 
0.000119 
0.000117 
0.000118 
0.000117 
0.000117 
0.000117 
0.000119 
0.000119 
0.000117 
0.000117 
0.000104 
0.000107 
0.000106 
0.000107 
0.000107 
0.000107 
0.000107 
0.000109 
0.000107 
0.000113 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000107 
0.000100 
0.000102 
0.000102 
0.000103 
0.000102 
0.000104 
0.000109 
0.000102 
0.000102 
0.000102 
0.000102 
0.000104 
0.000102 
0.000104 
0.000102 
0.000112 
0.000093 
0.000092 
0.000092 
0.000156 
0.000093 
0.000093 
0.000094 
0.000092 
0.000093 
0.000092 
0.000092 
0.000092 
0.000093 
0.000092 
0.000191 
0.000092 
0.000117 
0.000116 
0.000116 
0.000114 
0.000116 
0.000115 
0.000114 
0.000116 
0.000114 
0.000116 
0.000115 
0.000114 
0.000114 
0.000114 
0.000114 
0.000114 
0.000101 
0.000101 
0.000103 
0.000101 
0.000101 
0.000102 
0.000101 
0.000102 
0.000101 
0.000102 
0.000101 
0.000173 
0.000102 
0.000101 
0.000101 
0.000101 
0.000096 
0.000097 
0.000098 
0.000097 
0.000098 
0.000096 
0.000105 
0.000096 
0.000106 
0.000096 
0.000096 
0.000096 
0.000096 
0.000096 
0.000097 
0.000096 
0.000084 
0.000083 
0.000083 
0.000089 
0.000083 
0.000082 
0.000082 
0.000083 
0.000084 
0.000096 
0.000082 
0.000084 
0.000084 
0.000082 
0.000082 
0.000083 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000115 
0.000117 
0.000117 
0.000115 
0.000103 
0.000105 
0.000103 
0.000103 
0.000104 
0.000105 
0.000103 
0.000105 
0.000103 
0.000104 
0.000104 
0.000103 
0.000103 
0.000104 
0.000103 
0.000104 
0.000100 
0.000099 
0.000098 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000098 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000099 
0.000090 
0.000090 
0.000089 
0.000089 
0.000090 
0.000089 
0.000099 
0.000089 
0.000089 
0.000089 
0.000089 
0.000090 
0.000089 
0.000089 
0.000089 
0.000090 
0.000126 
0.000112 
0.000116 
0.000112 
0.000113 
0.000112 
0.000114 
0.000112 
0.000112 
0.000112 
0.000114 
0.000112 
0.000112 
0.000112 
0.000113 
0.000113 
0.000104 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000102 
0.000103 
0.000102 
0.000102 
0.000103 
0.000102 
0.000115 
0.000104 
0.000102 
0.000097 
0.000098 
0.000097 
0.000097 
0.000097 
0.000097 
0.000097 
0.000098 
0.000097 
0.000097 
0.000097 
0.000098 
0.000097 
0.000098 
0.000097 
0.000097 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000089 
0.000082 
0.000082 
0.000082 
0.000083 
0.000088 
0.000119 
0.000119 
0.000120 
0.000119 
0.000119 
0.000120 
0.000120 
0.000120 
0.000122 
0.000120 
0.000120 
0.000120 
0.000120 
0.000119 
0.000121 
0.000119 
0.000110 
0.000113 
0.000110 
0.000110 
0.000111 
0.000110 
0.000110 
0.000111 
0.000112 
0.000110 
0.000114 
0.000111 
0.000110 
0.000110 
0.000110 
0.000111 
0.000106 
0.000106 
0.000107 
0.000107 
0.000106 
0.000106 
0.000106 
0.000106 
0.000105 
0.000105 
0.000105 
0.000178 
0.000106 
0.000105 
0.000106 
0.000105 
0.000082 
0.000083 
0.000082 
0.000082 
0.000082 
0.000082 
0.000083 
0.000083 
0.000082 
0.000086 
0.000082 
0.000082 
0.000088 
0.000082 
0.000083 
0.000082 
0.000130 
0.000130 
0.000129 
0.000131 
0.000130 
0.000129 
0.000130 
0.000141 
0.000129 
0.000128 
0.000129 
0.000130 
0.000131 
0.000128 
0.000140 
0.000130 
0.000120 
0.000119 
0.000120 
0.000118 
0.000120 
0.000121 
0.000121 
0.000127 
0.000125 
0.000120 
0.000119 
0.000123 
0.000120 
0.000123 
0.000147 
0.000121 
0.000116 
0.000115 
0.000116 
0.000115 
0.000115 
0.000116 
0.000114 
0.000232 
0.000117 
0.000115 
0.000118 
0.000115 
0.000115 
0.000115 
0.000115 
0.000120 
0.000095 
0.000094 
0.000095 
0.000097 
0.000096 
0.000098 
0.000114 
0.000096 
0.000095 
0.000095 
0.000098 
0.000099 
0.000097 
0.000099 
0.000097 
0.000096 
0.000116 
0.000116 
0.000115 
0.000121 
0.000115 
0.000115 
0.000115 
0.000125 
0.000114 
0.000116 
0.000115 
0.000114 
0.000116 
0.000116 
0.000120 
0.000116 
0.000103 
0.000103 
0.000104 
0.000104 
0.000106 
0.000105 
0.000105 
0.000102 
0.000104 
0.000103 
0.000103 
0.000104 
0.000127 
0.000104 
0.000104 
0.000103 
0.000102 
0.000099 
0.000101 
0.000101 
0.000103 
0.000102 
0.000101 
0.000103 
0.000102 
0.000101 
0.000105 
0.000100 
0.000100 
0.000102 
0.000102 
0.000100 
0.000088 
0.000088 
0.000087 
0.000089 
0.000088 
0.000088 
0.000087 
0.000088 
0.000089 
0.000097 
0.000089 
0.000089 
0.000093 
0.000096 
0.000087 
0.000088 
0.000122 
0.000260 
0.000121 
0.000123 
0.000119 
0.000124 
0.000131 
0.000122 
0.000120 
0.000119 
0.000121 
0.000122 
0.000122 
0.000120 
0.000120 
0.000121 
0.000249 
0.000112 
0.000115 
0.000113 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000113 
0.000112 
0.000111 
0.000111 
0.000111 
0.000111 
0.000112 
0.000116 
0.000106 
0.000126 
0.000108 
0.000109 
0.000108 
0.000109 
0.000109 
0.000109 
0.000109 
0.000127 
0.000108 
0.000125 
0.000108 
0.000108 
0.000107 
0.000096 
0.000098 
0.000096 
0.000098 
0.000097 
0.000097 
0.000100 
0.000096 
0.000097 
0.000096 
0.000098 
0.000098 
0.000098 
0.000098 
0.000097 
0.000098 
0.000124 
0.000125 
0.000127 
0.000125 
0.000126 
0.000124 
0.000126 
0.000126 
0.000126 
0.000126 
0.000125 
0.000126 
0.000126 
0.000125 
0.000139 
0.000125 
0.000116 
0.000115 
0.000116 
0.000135 
0.000115 
0.000114 
0.000116 
0.000116 
0.000115 
0.000115 
0.000115 
0.000114 
0.000114 
0.000117 
0.000138 
0.000114 
0.000109 
0.000110 
0.000111 
0.000108 
0.000110 
0.000111 
0.000108 
0.000110 
0.000108 
0.000110 
0.000109 
0.000110 
0.000112 
0.000111 
0.000111 
0.000112 
0.000098 
0.000095 
0.000230 
0.000098 
0.000096 
0.000095 
0.000096 
0.000095 
0.000096 
0.000098 
0.000095 
0.000097 
0.000099 
0.000096 
0.000098 
0.000096 
0.000127 
0.000147 
0.000299 
0.000127 
0.000128 
0.000125 
0.000127 
0.000128 
0.000129 
0.000138 
0.000128 
0.000128 
0.000127 
0.000130 
0.000125 
0.000127 
0.000119 
0.000121 
0.000168 
0.000121 
0.000120 
0.000120 
0.000117 
0.000119 
0.000120 
0.000122 
0.000187 
0.000120 
0.000120 
0.000117 
0.000118 
0.000119 
0.000116 
0.000117 
0.000274 
0.000120 
0.000119 
0.000119 
0.000119 
0.000117 
0.000116 
0.000115 
0.000119 
0.000117 
0.000121 
0.000115 
0.000116 
0.000116 
0.000106 
0.000106 
0.000124 
0.000107 
0.000107 
0.000106 
0.000105 
0.000104 
0.000108 
0.000154 
0.000106 
0.000104 
0.000108 
0.000104 
0.000104 
0.000104 
0.000124 
0.000291 
0.000126 
0.000159 
0.000124 
0.000126 
0.000125 
0.000125 
0.000126 
0.000126 
0.000126 
0.000125 
0.000125 
0.000126 
0.000127 
0.000124 
0.000170 
0.000111 
0.000111 
0.000110 
0.000112 
0.000112 
0.000111 
0.000110 
0.000111 
0.000111 
0.000112 
0.000112 
0.000111 
0.000113 
0.000110 
0.000113 
0.000130 
0.000107 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000108 
0.000112 
0.000108 
0.000109 
0.000107 
0.000108 
0.000131 
0.000107 
0.000108 
0.000096 
0.000096 
0.000100 
0.000106 
0.000096 
0.000098 
0.000094 
0.000096 
0.000096 
0.000095 
0.000095 
0.000096 
0.000096 
0.000095 
0.000094 
0.000098 
0.000121 
0.000119 
0.000121 
0.000120 
0.000121 
0.000119 
0.000121 
0.000122 
0.000119 
0.000120 
0.000119 
0.000120 
0.000122 
0.000123 
0.000122 
0.000120 
0.000110 
0.000106 
0.000108 
0.000107 
0.000107 
0.000107 
0.000108 
0.000107 
0.000107 
0.000106 
0.000105 
0.000106 
0.000105 
0.000107 
0.000108 
0.000109 
0.000104 
0.000103 
0.000105 
0.000103 
0.000103 
0.000104 
0.000102 
0.000144 
0.000104 
0.000105 
0.000102 
0.000101 
0.000103 
0.000102 
0.000249 
0.000105 
0.000089 
0.000089 
0.000087 
0.000088 
0.000089 
0.000136 
0.000089 
0.000090 
0.000088 
0.000087 
0.000101 
0.000089 
0.000088 
0.000088 
0.000088 
0.000087 
0.000128 
0.000130 
0.000131 
0.000130 
0.000133 
0.000131 
0.000138 
0.000128 
0.000130 
0.000131 
0.000128 
0.000130 
0.000129 
0.000130 
0.000132 
0.000128 
0.000126 
0.000120 
0.000123 
0.000120 
0.000121 
0.000123 
0.000120 
0.000120 
0.000120 
0.000119 
0.000119 
0.000120 
0.000121 
0.000119 
0.000121 
0.000121 
0.000135 
0.000117 
0.000116 
0.000164 
0.000118 
0.000116 
0.000119 
0.000117 
0.000181 
0.000115 
0.000115 
0.000146 
0.000116 
0.000117 
0.000117 
0.000118 
0.000094 
0.000094 
0.000092 
0.000094 
0.000093 
0.000142 
0.000094 
0.000092 
0.000096 
0.000093 
0.000093 
0.000092 
0.000093 
0.000094 
0.000092 
0.000092 
0.000130 
0.000128 
0.000130 
0.000131 
0.000129 
0.000129 
0.000130 
0.000130 
0.000131 
0.000131 
0.000131 
0.000131 
0.000130 
0.000131 
0.000130 
0.000129 
0.000120 
0.000156 
0.000120 
0.000122 
0.000122 
0.000121 
0.000121 
0.000121 
0.000124 
0.000120 
0.000119 
0.000154 
0.000121 
0.000120 
0.000121 
0.000119 
0.000115 
0.000138 
0.000117 
0.000115 
0.000117 
0.000117 
0.000122 
0.000115 
0.000116 
0.000116 
0.000118 
0.000121 
0.000114 
0.000127 
0.000141 
0.000118 
0.000097 
0.000096 
0.000097 
0.000095 
0.000094 
0.000097 
0.000097 
0.000095 
0.000094 
0.000096 
0.000113 
0.000105 
0.000094 
0.000097 
0.000096 
0.000096 
0.000078 
0.000079 
0.000080 
0.000106 
0.000128 
0.000130 
0.000132 
0.000127 
0.000126 
0.000129 
0.000128 
0.000129 
0.000126 
0.000132 
0.000127 
0.000127 
0.000074 
0.000073 
0.000073 
0.000093 
0.000119 
0.000118 
0.000120 
0.000119 
0.000118 
0.000118 
0.000119 
0.000119 
0.000118 
0.000173 
0.000118 
0.000119 
0.000069 
0.000068 
0.000069 
0.000290 
0.000117 
0.000119 
0.000355 
0.000118 
0.000117 
0.000116 
0.000115 
0.000116 
0.000118 
0.000117 
0.000116 
0.000116 
0.000065 
0.000066 
0.000066 
0.000074 
0.000103 
0.000105 
0.000106 
0.000103 
0.000109 
0.000107 
0.000102 
0.000104 
0.000261 
0.000104 
0.000104 
0.000103 
0.000127 
0.000129 
0.000129 
0.000131 
0.000127 
0.000129 
0.000129 
0.000128 
0.000126 
0.000127 
0.000127 
0.000128 
0.000130 
0.000127 
0.000144 
0.000128 
0.000122 
0.000120 
0.000131 
0.000120 
0.000122 
0.000122 
0.000123 
0.000125 
0.000122 
0.000119 
0.000120 
0.000120 
0.000121 
0.000123 
0.000119 
0.000123 
0.000120 
0.000119 
0.000117 
0.000117 
0.000120 
0.000154 
0.000118 
0.000120 
0.000118 
0.000343 
0.000118 
0.000118 
0.000118 
0.000120 
0.000118 
0.000119 
0.000109 
0.000110 
0.000110 
0.000108 
0.000109 
0.000109 
0.000108 
0.000108 
0.000110 
0.000108 
0.000110 
0.000108 
0.000109 
0.000131 
0.000108 
0.000107 
0.000126 
0.000125 
0.000125 
0.000128 
0.000127 
0.000125 
0.000124 
0.000125 
0.000127 
0.000126 
0.000127 
0.000124 
0.000128 
0.000139 
0.000126 
0.000124 
0.000115 
0.000113 
0.000115 
0.000117 
0.000115 
0.000112 
0.000114 
0.000115 
0.000113 
0.000114 
0.000115 
0.000113 
0.000113 
0.000112 
0.000114 
0.000114 
0.000109 
0.000108 
0.000119 
0.000108 
0.000115 
0.000109 
0.000136 
0.000110 
0.000108 
0.000108 
0.000107 
0.000109 
0.000109 
0.000110 
0.000110 
0.000109 
0.000094 
0.000093 
0.000092 
0.000093 
0.000095 
0.000092 
0.000093 
0.000094 
0.000093 
0.000092 
0.000095 
0.000093 
0.000093 
0.000093 
0.000093 
0.000094 
0.000123 
0.000123 
0.000123 
0.000125 
0.000125 
0.000126 
0.000125 
0.000125 
0.000126 
0.000127 
0.000126 
0.000137 
0.000124 
0.000124 
0.000127 
0.000125 
0.000112 
0.000110 
0.000111 
0.000113 
0.000111 
0.000113 
0.000111 
0.000111 
0.000112 
0.000110 
0.000112 
0.000111 
0.000112 
0.000292 
0.000112 
0.000111 
0.000108 
0.000107 
0.000107 
0.000105 
0.000107 
0.000105 
0.000107 
0.000106 
0.000108 
0.000105 
0.000106 
0.000111 
0.000107 
0.000106 
0.000107 
0.000106 
0.000094 
0.000094 
0.000094 
0.000094 
0.000093 
0.000094 
0.000096 
0.000096 
0.000094 
0.000095 
0.000093 
0.000094 
0.000094 
0.000096 
0.000094 
0.000099 
0.000122 
0.000121 
0.000121 
0.000123 
0.000122 
0.000121 
0.000122 
0.000121 
0.000121 
0.000157 
0.000121 
0.000121 
0.000122 
0.000121 
0.000123 
0.000120 
0.000104 
0.000105 
0.000105 
0.000104 
0.000104 
0.000157 
0.000104 
0.000104 
0.000104 
0.000106 
0.000104 
0.000105 
0.000104 
0.000104 
0.000104 
0.000356 
0.000100 
0.000110 
0.000099 
0.000098 
0.000098 
0.000101 
0.000141 
0.000099 
0.000099 
0.000100 
0.000100 
0.000099 
0.000101 
0.000099 
0.000100 
0.000102 
0.000074 
0.000074 
0.000075 
0.000082 
0.000074 
0.000077 
0.000077 
0.000076 
0.000081 
0.000077 
0.000074 
0.000075 
0.000075 
0.000085 
0.000076 
0.000079 
0.000129 
0.000131 
0.000128 
0.000131 
0.000126 
0.000128 
0.000126 
0.000127 
0.000127 
0.000129 
0.000128 
0.000127 
0.000127 
0.000126 
0.000130 
0.000127 
0.000119 
0.000119 
0.000118 
0.000159 
0.000120 
0.000119 
0.000119 
0.000118 
0.000123 
0.000119 
0.000120 
0.000121 
0.000120 
0.000119 
0.000118 
0.000120 
0.000435 
0.000123 
0.000117 
0.000118 
0.000117 
0.000121 
0.000118 
0.000116 
0.000120 
0.000117 
0.000118 
0.000117 
0.000120 
0.000117 
0.000120 
0.000118 
0.000106 
0.000109 
0.000108 
0.000107 
0.000106 
0.000107 
0.000106 
0.000106 
0.000108 
0.000106 
0.000108 
0.000105 
0.000107 
0.000105 
0.000108 
0.000104 
0.000122 
0.000123 
0.000123 
0.000122 
0.000123 
0.000121 
0.000122 
0.000122 
0.000123 
0.000123 
0.000123 
0.000122 
0.000120 
0.000121 
0.000124 
0.000123 
0.000113 
0.000112 
0.000111 
0.000111 
0.000111 
0.000112 
0.000113 
0.000111 
0.000112 
0.000113 
0.000113 
0.000113 
0.000112 
0.000176 
0.000112 
0.000110 
0.000109 
0.000109 
0.000111 
0.000109 
0.000110 
0.000110 
0.000108 
0.000111 
0.000111 
0.000109 
0.000109 
0.000110 
0.000109 
0.000112 
0.000110 
0.000110 
0.000086 
0.000088 
0.000099 
0.000095 
0.000088 
0.000087 
0.000089 
0.000087 
0.000087 
0.000088 
0.000088 
0.000089 
0.000088 
0.000089 
0.000088 
0.000088 
0.000121 
0.000123 
0.000120 
0.000121 
0.000121 
0.000123 
0.000122 
0.000121 
0.000122 
0.000121 
0.000126 
0.000136 
0.000120 
0.000120 
0.000123 
0.000121 
0.000105 
0.000106 
0.000105 
0.000105 
0.000127 
0.000104 
0.000104 
0.000106 
0.000106 
0.000104 
0.000103 
0.000156 
0.000106 
0.000105 
0.000106 
0.000105 
0.000100 
0.000099 
0.000100 
0.000099 
0.000099 
0.000108 
0.000099 
0.000099 
0.000100 
0.000100 
0.000102 
0.000097 
0.000099 
0.000097 
0.000098 
0.000098 
0.000083 
0.000086 
0.000084 
0.000130 
0.000083 
0.000083 
0.000084 
0.000083 
0.000083 
0.000086 
0.000083 
0.000082 
0.000082 
0.000083 
0.000084 
0.000083 
0.000126 
0.000128 
0.000138 
0.000369 
0.000127 
0.000125 
0.000128 
0.000127 
0.000128 
0.000127 
0.000126 
0.000132 
0.000127 
0.000129 
0.000138 
0.000127 
0.000123 
0.000122 
0.000121 
0.000121 
0.000123 
0.000120 
0.000120 
0.000120 
0.000120 
0.000123 
0.000121 
0.000181 
0.000123 
0.000121 
0.000121 
0.000122 
0.000119 
0.000120 
0.000130 
0.000118 
0.000121 
0.000118 
0.000126 
0.000118 
0.000121 
0.000121 
0.000121 
0.000418 
0.000119 
0.000119 
0.000119 
0.000120 
0.000109 
0.000108 
0.000109 
0.000108 
0.000108 
0.000105 
0.000109 
0.000107 
0.000109 
0.000110 
0.000105 
0.000107 
0.000108 
0.000105 
0.000107 
0.000107 
0.000122 
0.000123 
0.000122 
0.000122 
0.000123 
0.000391 
0.000120 
0.000122 
0.000123 
0.000121 
0.000122 
0.000122 
0.000119 
0.000123 
0.000122 
0.000122 
0.000112 
0.000113 
0.000113 
0.000112 
0.000110 
0.000111 
0.000111 
0.000112 
0.000113 
0.000110 
0.000110 
0.000112 
0.000114 
0.000112 
0.000115 
0.000112 
0.000109 
0.000110 
0.000110 
0.000110 
0.000110 
0.000112 
0.000108 
0.000109 
0.000111 
0.000109 
0.000111 
0.000108 
0.000108 
0.000109 
0.000121 
0.000109 
0.000105 
0.000103 
0.000101 
0.000101 
0.000103 
0.000103 
0.000101 
0.000103 
0.000103 
0.000103 
0.000102 
0.000103 
0.000104 
0.000101 
0.000102 
0.000107 
0.000137 
0.000124 
0.000122 
0.000124 
0.000125 
0.000125 
0.000125 
0.000124 
0.000125 
0.000123 
0.000124 
0.000125 
0.000125 
0.000124 
0.000516 
0.000126 
0.000116 
0.000113 
0.000113 
0.000116 
0.000115 
0.000116 
0.000114 
0.000122 
0.000116 
0.000113 
0.000114 
0.000116 
0.000115 
0.000117 
0.000116 
0.000116 
0.000109 
0.000109 
0.000110 
0.000110 
0.000112 
0.000110 
0.000113 
0.000111 
0.000110 
0.000119 
0.000109 
0.000119 
0.000111 
0.000121 
0.000109 
0.000109 
0.000114 
0.000097 
0.000097 
0.000098 
0.000106 
0.000108 
0.000098 
0.000100 
0.000098 
0.000098 
0.000099 
0.000108 
0.000098 
0.000178 
0.000099 
0.000097 

==> figs/source/staliro12800_1.dat <==
0.000299  
0.000302  
0.000307  
0.000300  
0.000300  
0.000299  
0.000307  
0.000301  
0.000307  
0.000303  
0.000306  
0.000304  
0.000304  
0.000305  
0.000305  
0.000303  
0.000301  
0.000303  
0.000315  
0.000331  
0.000298  
0.000308  
0.000301  
0.000302  
0.000303  
0.000300  
0.000298  
0.000296  
0.000297  
0.000300  
0.000307  
0.000300  
0.000305  
0.000299  
0.000302  
0.000301  
0.000301  
0.000301  
0.000302  
0.000307  
0.000302  
0.000299  
0.000304  
0.000307  
0.000301  
0.000305  
0.000307  
0.000300  
0.000303  
0.000299  
0.000315  
0.000303  
0.000301  
0.000303  
0.000300  
0.000298  
0.000303  
0.000299  
0.000310  
0.000295  
0.000302  
0.000302  
0.000305  
0.000299  
0.000315  
0.000313  
0.000315  
0.000315  
0.000314  
0.000312  
0.000311  
0.000314  
0.000316  
0.000315  
0.000315  
0.000315  
0.000318  
0.000331  
0.000316  
0.000318  
0.000310  
0.000307  
0.000324  
0.000317  
0.000316  
0.000318  
0.000314  
0.000315  
0.000330  
0.000315  
0.000315  
0.000312  
0.000317  
0.000318  
0.000314  
0.000320  
0.000313  
0.000317  
0.000314  
0.000314  
0.000324  
0.000321  
0.000322  
0.000316  
0.000313  
0.000323  
0.000326  
0.000327  
0.000312  
0.000318  
0.000313  
0.000316  
0.000327  
0.000320  
0.000315  
0.000314  
0.000342  
0.000324  
0.000322  
0.000315  
0.000329  
0.000322  
0.000321  
0.000326  
0.000317  
0.000314  
0.000317  
0.000318  
0.000304  
0.000304  
0.000300  
0.000303  
0.000304  
0.000304  
0.000302  
0.000304  
0.000307  
0.000308  
0.000305  
0.000310  
0.000310  
0.000308  
0.000316  
0.000305  
0.000308  
0.000305  
0.000309  
0.000304  
0.000301  
0.000304  
0.000311  
0.000305  
0.000311  
0.000305  
0.000310  
0.000308  
0.000312  
0.000308  
0.000307  
0.000306  
0.000308  
0.000303  
0.000306  
0.000303  
0.000309  
0.000299  
0.000315  
0.000314  
0.000314  
0.000305  
0.000311  
0.000305  
0.000308  
0.000307  
0.000316  
0.000314  
0.000306  
0.000303  
0.000304  
0.000304  
0.000329  
0.000301  
0.000305  
0.000308  
0.000312  
0.000308  
0.000312  
0.000307  
0.000310  
0.000308  
0.000304  
0.000307  
0.000340  
0.000333  
0.000335  
0.000334  
0.000336  
0.000335  
0.000339  
0.000336  
0.000340  
0.000331  
0.000334  
0.000338  
0.000334  
0.000331  
0.000330  
0.000336  
0.000335  
0.000338  
0.000338  
0.000337  
0.000333  
0.000334  
0.000331  
0.000335  
0.000336  
0.000332  
0.000341  
0.000330  
0.000335  
0.000337  
0.000332  
0.000336  
0.000337  
0.000337  
0.000336  
0.000335  
0.000333  
0.000341  
0.000332  
0.000332  
0.000330  
0.000334  
0.000335  
0.000332  
0.000332  
0.000334  
0.000332  
0.000344  
0.000337  
0.000338  
0.000337  
0.000342  
0.000502  
0.000341  
0.000330  
0.000339  
0.000334  
0.000333  
0.000336  
0.000333  
0.000332  
0.000337  
0.000341  
0.000336  
0.000310  
0.000306  
0.000311  
0.000311  
0.000308  
0.000308  
0.000313  
0.000329  
0.000314  
0.000325  
0.000309  
0.000318  
0.000316  
0.000320  
0.000307  
0.000308  
0.000312  
0.000318  
0.000316  
0.000313  
0.000311  
0.000308  
0.000316  
0.000309  
0.000320  
0.000313  
0.000317  
0.000318  
0.000307  
0.000310  
0.000308  
0.000314  
0.000310  
0.000309  
0.000308  
0.000309  
0.000313  
0.000307  
0.000310  
0.000313  
0.000331  
0.000326  
0.000316  
0.000309  
0.000319  
0.000310  
0.000310  
0.000311  
0.000309  
0.000310  
0.000311  
0.000309  
0.000495  
0.000315  
0.000309  
0.000314  
0.000310  
0.000325  
0.000311  
0.000314  
0.000306  
0.000316  
0.000306  
0.000308  
0.000306  
0.000307  
0.000305  
0.000307  
0.000306  
0.000305  
0.000411  
0.000303  
0.000306  
0.000304  
0.000308  
0.000305  
0.000304  
0.000308  
0.000305  
0.000304  
0.000307  
0.000303  
0.000302  
0.000313  
0.000313  
0.000305  
0.000301  
0.000302  
0.000312  
0.000314  
0.000307  
0.000307  
0.000305  
0.000305  
0.000304  
0.000304  
0.000308  
0.000305  
0.000306  
0.000304  
0.000304  
0.000314  
0.000305  
0.000301  
0.000308  
0.000310  
0.000305  
0.000304  
0.000308  
0.000307  
0.000306  
0.000301  
0.000307  
0.000307  
0.000304  
0.000305  
0.000483  
0.000305  
0.000302  
0.000305  
0.000308  
0.000309  
0.000300  
0.000302  
0.000308  
0.000304  
0.000307  
0.000313  
0.000350  
0.000343  
0.000348  
0.000347  
0.000350  
0.000346  
0.000348  
0.000347  
0.000361  
0.000360  
0.000352  
0.000352  
0.000355  
0.000352  
0.000351  
0.000354  
0.000348  
0.000344  
0.000350  
0.000347  
0.000348  
0.000347  
0.000350  
0.000344  
0.000354  
0.000352  
0.000350  
0.000353  
0.000352  
0.000361  
0.000351  
0.000352  
0.000344  
0.000351  
0.000347  
0.000344  
0.000345  
0.000349  
0.000345  
0.000350  
0.000349  
0.000351  
0.000351  
0.000357  
0.000354  
0.000359  
0.000350  
0.000352  
0.000347  
0.000356  
0.000349  
0.000349  
0.000371  
0.000345  
0.000352  
0.000354  
0.000357  
0.000356  
0.000352  
0.000352  
0.000353  
0.000353  
0.000352  
0.000353  
0.000320  
0.000316  
0.000319  
0.000319  
0.000318  
0.000319  
0.000319  
0.000317  
0.000327  
0.000323  
0.000324  
0.000322  
0.000323  
0.000321  
0.000319  
0.000323  
0.000320  
0.000319  
0.000324  
0.000314  
0.000319  
0.000326  
0.000322  
0.000317  
0.000323  
0.000323  
0.000322  
0.000323  
0.000321  
0.000324  
0.000321  
0.000322  
0.000319  
0.000317  
0.000322  
0.000317  
0.000318  
0.000319  
0.000320  
0.000327  
0.000322  
0.000318  
0.000321  
0.000322  
0.000324  
0.000325  
0.000322  
0.000323  
0.000318  
0.000317  
0.000324  
0.000319  
0.000350  
0.000317  
0.000320  
0.000323  
0.000320  
0.000324  
0.000323  
0.000324  
0.000319  
0.000324  
0.000326  
0.000320  
0.000382  
0.000380  
0.000379  
0.000379  
0.000392  
0.000380  
0.000387  
0.000381  
0.000380  
0.000384  
0.000393  
0.000381  
0.000380  
0.000394  
0.000376  
0.000375  
0.000378  
0.000384  
0.000378  
0.000382  
0.000384  
0.000381  
0.000382  
0.000386  
0.000385  
0.000383  
0.000391  
0.000387  
0.000381  
0.000374  
0.000374  
0.000376  
0.000386  
0.000379  
0.000372  
0.000382  
0.000379  
0.000383  
0.000386  
0.000384  
0.000383  
0.000380  
0.000382  
0.000392  
0.000381  
0.000375  
0.000380  
0.000378  
0.000380  
0.000377  
0.000379  
0.000381  
0.000413  
0.000381  
0.000383  
0.000387  
0.000388  
0.000381  
0.000381  
0.000380  
0.000385  
0.000375  
0.000371  
0.000378  
0.000361  
0.000364  
0.000358  
0.000360  
0.000356  
0.000363  
0.000359  
0.000361  
0.000352  
0.000365  
0.000358  
0.000362  
0.000353  
0.000363  
0.000360  
0.000361  
0.000359  
0.000370  
0.000355  
0.000354  
0.000349  
0.000351  
0.000354  
0.000354  
0.000359  
0.000352  
0.000361  
0.000358  
0.000360  
0.000360  
0.000370  
0.000361  
0.000355  
0.000356  
0.000354  
0.000354  
0.000364  
0.000358  
0.000354  
0.000357  
0.000354  
0.000351  
0.000355  
0.000357  
0.000358  
0.000360  
0.000361  
0.000359  
0.000360  
0.000357  
0.000360  
0.000359  
0.000383  
0.000356  
0.000353  
0.000354  
0.000361  
0.000357  
0.000370  
0.000359  
0.000356  
0.000356  
0.000364  
0.000352  
0.000333  
0.000328  
0.000334  
0.000326  
0.000340  
0.000338  
0.000332  
0.000330  
0.000332  
0.000332  
0.000331  
0.000337  
0.000331  
0.000331  
0.000337  
0.000333  
0.000328  
0.000329  
0.000330  
0.000328  
0.000329  
0.000341  
0.000329  
0.000337  
0.000329  
0.000337  
0.000332  
0.000329  
0.000332  
0.000332  
0.000339  
0.000332  
0.000330  
0.000332  
0.000328  
0.000325  
0.000325  
0.000332  
0.000334  
0.000331  
0.000333  
0.000329  
0.000330  
0.000328  
0.000329  
0.000330  
0.000335  
0.000331  
0.000329  
0.000327  
0.000332  
0.000330  
0.000354  
0.000331  
0.000332  
0.000330  
0.000332  
0.000330  
0.000328  
0.000331  
0.000332  
0.000336  
0.000332  
0.000329  
0.000314  
0.000309  
0.000323  
0.000309  
0.000313  
0.000311  
0.000307  
0.000308  
0.000313  
0.000310  
0.000310  
0.000311  
0.000310  
0.000314  
0.000308  
0.000312  
0.000310  
0.000315  
0.000311  
0.000306  
0.000313  
0.000308  
0.000308  
0.000309  
0.000312  
0.000309  
0.000314  
0.000309  
0.000307  
0.000309  
0.000306  
0.000308  
0.000308  
0.000314  
0.000306  
0.000332  
0.000305  
0.000307  
0.000308  
0.000310  
0.000304  
0.000309  
0.000307  
0.000307  
0.000310  
0.000308  
0.000307  
0.000314  
0.000316  
0.000312  
0.000326  
0.000319  
0.000330  
0.000308  
0.000314  
0.000307  
0.000307  
0.000311  
0.000309  
0.000311  
0.000305  
0.000311  
0.000314  
0.000314  
0.000384  
0.000377  
0.000374  
0.000379  
0.000377  
0.000383  
0.000373  
0.000377  
0.000382  
0.000375  
0.000375  
0.000386  
0.000388  
0.000381  
0.000391  
0.000378  
0.000376  
0.000378  
0.000392  
0.000382  
0.000382  
0.000384  
0.000389  
0.000382  
0.000384  
0.000378  
0.000384  
0.000382  
0.000387  
0.000384  
0.000380  
0.000377  
0.000383  
0.000385  
0.000375  
0.000384  
0.000387  
0.000380  
0.000375  
0.000383  
0.000377  
0.000376  
0.000383  
0.000385  
0.000380  
0.000386  
0.000380  
0.000388  
0.000386  
0.000377  
0.000376  
0.000382  
0.000410  
0.000379  
0.000378  
0.000385  
0.000377  
0.000377  
0.000378  
0.000384  
0.000390  
0.000380  
0.000376  
0.000372  
0.000346  
0.000345  
0.000343  
0.000340  
0.000343  
0.000343  
0.000348  
0.000348  
0.000340  
0.000340  
0.000346  
0.000361  
0.000363  
0.000349  
0.000349  
0.000352  
0.000351  
0.000344  
0.000340  
0.000344  
0.000343  
0.000351  
0.000341  
0.000344  
0.000341  
0.000351  
0.000346  
0.000349  
0.000341  
0.000353  
0.000346  
0.000345  
0.000350  
0.000347  
0.000354  
0.000339  
0.000345  
0.000342  
0.000342  
0.000346  
0.000343  
0.000341  
0.000342  
0.000347  
0.000342  
0.000345  
0.000340  
0.000346  
0.000344  
0.000346  
0.000342  
0.000337  
0.000372  
0.000344  
0.000349  
0.000340  
0.000347  
0.000343  
0.000345  
0.000348  
0.000339  
0.000348  
0.000348  
0.000346  
0.000319  
0.000317  
0.000319  
0.000322  
0.000324  
0.000324  
0.000321  
0.000325  
0.000329  
0.000325  
0.000316  
0.000329  
0.000347  
0.000322  
0.000318  
0.000321  
0.000336  
0.000324  
0.000323  
0.000320  
0.000317  
0.000321  
0.000326  
0.000325  
0.000327  
0.000323  
0.000327  
0.000321  
0.000322  
0.000322  
0.000325  
0.000318  
0.000319  
0.000330  
0.000331  
0.000329  
0.000318  
0.000327  
0.000321  
0.000322  
0.000321  
0.000321  
0.000323  
0.000322  
0.000325  
0.000321  
0.000331  
0.000321  
0.000319  
0.000321  
0.000331  
0.000319  
0.000500  
0.000321  
0.000323  
0.000320  
0.000321  
0.000323  
0.000325  
0.000318  
0.000323  
0.000319  
0.000317  
0.000318  
0.000386  
0.000386  
0.000385  
0.000387  
0.000385  
0.000392  
0.000395  
0.000385  
0.000388  
0.000392  
0.000391  
0.000402  
0.000392  
0.000388  
0.000394  
0.000394  
0.000386  
0.000390  
0.000384  
0.000411  
0.000381  
0.000388  
0.000392  
0.000385  
0.000388  
0.000401  
0.000389  
0.000387  
0.000386  
0.000400  
0.000394  
0.000388  
0.000384  
0.000388  
0.000382  
0.000386  
0.000385  
0.000390  
0.000394  
0.000388  
0.000396  
0.000387  
0.000390  
0.000386  
0.000390  
0.000388  
0.000387  
0.000388  
0.000385  
0.000387  
0.000384  
0.000380  
0.000408  
0.000385  
0.000440  
0.000390  
0.000393  
0.000386  
0.000391  
0.000392  
0.000387  
0.000391  
0.000392  
0.000390  
0.000364  
0.000361  
0.000353  
0.000361  
0.000353  
0.000361  
0.000361  
0.000358  
0.000356  
0.000359  
0.000355  
0.000359  
0.000356  
0.000362  
0.000361  
0.000366  
0.000365  
0.000359  
0.000358  
0.000356  
0.000360  
0.000365  
0.000362  
0.000358  
0.000355  
0.000359  
0.000361  
0.000385  
0.000366  
0.000363  
0.000361  
0.000356  
0.000362  
0.000359  
0.000359  
0.000357  
0.000360  
0.000355  
0.000362  
0.000356  
0.000365  
0.000361  
0.000357  
0.000355  
0.000355  
0.000360  
0.000361  
0.000357  
0.000352  
0.000358  
0.000357  
0.000357  
0.000386  
0.000362  
0.000379  
0.000358  
0.000362  
0.000355  
0.000358  
0.000356  
0.000361  
0.000356  
0.000361  
0.000358  
0.000337  
0.000334  
0.000329  
0.000335  
0.000338  
0.000334  
0.000335  
0.000330  
0.000329  
0.000336  
0.000332  
0.000338  
0.000336  
0.000338  
0.000340  
0.000338  
0.000357  
0.000334  
0.000337  
0.000338  
0.000335  
0.000334  
0.000335  
0.000336  
0.000336  
0.000334  
0.000340  
0.000336  
0.000335  
0.000339  
0.000341  
0.000342  
0.000341  
0.000333  
0.000336  
0.000333  
0.000338  
0.000352  
0.000334  
0.000345  
0.000338  
0.000331  
0.000336  
0.000341  
0.000339  
0.000335  
0.000341  
0.000339  
0.000338  
0.000331  
0.000339  
0.000338  
0.000392  
0.000334  
0.000332  
0.000330  
0.000334  
0.000333  
0.000340  
0.000332  
0.000339  
0.000335  
0.000338  
0.000336  
0.000312  
0.000309  
0.000310  
0.000310  
0.000309  
0.000310  
0.000312  
0.000317  
0.000312  
0.000310  
0.000311  
0.000312  
0.000309  
0.000310  
0.000309  
0.000317  
0.000316  
0.000309  
0.000313  
0.000312  
0.000311  
0.000311  
0.000312  
0.000309  
0.000311  
0.000331  
0.000310  
0.000314  
0.000312  
0.000312  
0.000308  
0.000310  
0.000310  
0.000312  
0.000306  
0.000319  
0.000312  
0.000313  
0.000309  
0.000311  
0.000317  
0.000310  
0.000318  
0.000312  
0.000314  
0.000316  
0.000310  
0.000320  
0.000310  
0.000313  
0.000318  
0.000318  
0.000335  
0.000319  
0.000310  
0.000310  
0.000312  
0.000310  
0.000305  
0.000314  
0.000314  
0.000312  
0.000311  
0.000309  
0.000397  
0.000410  
0.000390  
0.000410  
0.000398  
0.000391  
0.000390  
0.000383  
0.000387  
0.000384  
0.000387  
0.000396  
0.000402  
0.000390  
0.000392  
0.000390  
0.000394  
0.000394  
0.000391  
0.000404  
0.000403  
0.000394  
0.000388  
0.000384  
0.000390  
0.000385  
0.000381  
0.000400  
0.000402  
0.000390  
0.000400  
0.000388  
0.000391  
0.000393  
0.000406  
0.000400  
0.000393  
0.000395  
0.000382  
0.000384  
0.000385  
0.000394  
0.000383  
0.000391  
0.000397  
0.000395  
0.000385  
0.000393  
0.000398  
0.000396  
0.000394  
0.000391  
0.000420  
0.000391  
0.000386  
0.000387  
0.000383  
0.000389  
0.000384  
0.000398  
0.000391  
0.000392  
0.000388  
0.000390  
0.000369  
0.000358  
0.000357  
0.000357  
0.000361  
0.000358  
0.000365  
0.000362  
0.000351  
0.000360  
0.000365  
0.000356  
0.000394  
0.000357  
0.000357  
0.000350  
0.000364  
0.000361  
0.000359  
0.000359  
0.000360  
0.000357  
0.000366  
0.000354  
0.000350  
0.000376  
0.000359  
0.000359  
0.000357  
0.000356  
0.000364  
0.000356  
0.000355  
0.000362  
0.000369  
0.000361  
0.000366  
0.000360  
0.000355  
0.000356  
0.000352  
0.000357  
0.000365  
0.000358  
0.000355  
0.000362  
0.000351  
0.000348  
0.000360  
0.000356  
0.000370  
0.000360  
0.000389  
0.000363  
0.000351  
0.000354  
0.000352  
0.000370  
0.000358  
0.000358  
0.000360  
0.000359  
0.000352  
0.000349  
0.000331  
0.000323  
0.000335  
0.000328  
0.000328  
0.000327  
0.000324  
0.000326  
0.000324  
0.000371  
0.000327  
0.000327  
0.000331  
0.000331  
0.000321  
0.000326  
0.000329  
0.000324  
0.000325  
0.000331  
0.000330  
0.000333  
0.000325  
0.000325  
0.000325  
0.000330  
0.000333  
0.000325  
0.000330  
0.000327  
0.000329  
0.000327  
0.000329  
0.000326  
0.000327  
0.000330  
0.000336  
0.000327  
0.000332  
0.000327  
0.000331  
0.000325  
0.000326  
0.000326  
0.000329  
0.000329  
0.000326  
0.000328  
0.000330  
0.000328  
0.000327  
0.000330  
0.000351  
0.000335  
0.000326  
0.000335  
0.000326  
0.000326  
0.000333  
0.000327  
0.000328  
0.000328  
0.000330  
0.000330  
0.000309  
0.000314  
0.000314  
0.000311  
0.000314  
0.000309  
0.000311  
0.000307  
0.000309  
0.000313  
0.000314  
0.000309  
0.000311  
0.000307  
0.000311  
0.000313  
0.000332  
0.000308  
0.000310  
0.000309  
0.000310  
0.000313  
0.000315  
0.000318  
0.000323  
0.000317  
0.000313  
0.000311  
0.000310  
0.000307  
0.000307  
0.000310  
0.000330  
0.000313  
0.000317  
0.000310  
0.000312  
0.000341  
0.000315  
0.000310  
0.000307  
0.000307  
0.000308  
0.000309  
0.000315  
0.000310  
0.000307  
0.000312  
0.000333  
0.000312  
0.000308  
0.000310  
0.000496  
0.000313  
0.000312  
0.000307  
0.000307  
0.000307  
0.000307  
0.000313  
0.000310  
0.000312  
0.000308  
0.000308  
0.000393  
0.000399  
0.000398  
0.000397  
0.000395  
0.000393  
0.000397  
0.000390  
0.000391  
0.000392  
0.000395  
0.000390  
0.000386  
0.000398  
0.000397  
0.000395  
0.000399  
0.000397  
0.000402  
0.000409  
0.000403  
0.000398  
0.000396  
0.000393  
0.000394  
0.000387  
0.000401  
0.000397  
0.000408  
0.000387  
0.000393  
0.000393  
0.000397  
0.000398  
0.000403  
0.000398  
0.000391  
0.000395  
0.000393  
0.000396  
0.000392  
0.000391  
0.000389  
0.000388  
0.000400  
0.000396  
0.000405  
0.000396  
0.000398  
0.000406  
0.000403  
0.000398  
0.000427  
0.000396  
0.000392  
0.000408  
0.000395  
0.000393  
0.000394  
0.000394  
0.000391  
0.000396  
0.000388  
0.000406  
0.000366  
0.000369  
0.000372  
0.000366  
0.000363  
0.000366  
0.000358  
0.000364  
0.000359  
0.000358  
0.000365  
0.000369  
0.000382  
0.000371  
0.000361  
0.000362  
0.000363  
0.000365  
0.000362  
0.000361  
0.000363  
0.000366  
0.000357  
0.000394  
0.000364  
0.000370  
0.000360  
0.000362  
0.000361  
0.000361  
0.000363  
0.000367  
0.000363  
0.000368  
0.000364  
0.000360  
0.000363  
0.000367  
0.000362  
0.000361  
0.000363  
0.000358  
0.000367  
0.000361  
0.000366  
0.000365  
0.000356  
0.000361  
0.000365  
0.000362  
0.000365  
0.000364  
0.000391  
0.000360  
0.000358  
0.000359  
0.000358  
0.000360  
0.000360  
0.000358  
0.000363  
0.000361  
0.000421  
0.000370  
0.000329  
0.000333  
0.000329  
0.000339  
0.000348  
0.000330  
0.000335  
0.000332  
0.000330  
0.000331  
0.000334  
0.000340  
0.000333  
0.000334  
0.000332  
0.000332  
0.000334  
0.000343  
0.000337  
0.000338  
0.000329  
0.000336  
0.000335  
0.000349  
0.000333  
0.000329  
0.000337  
0.000332  
0.000334  
0.000332  
0.000331  
0.000337  
0.000332  
0.000336  
0.000338  
0.000331  
0.000328  
0.000327  
0.000334  
0.000330  
0.000334  
0.000329  
0.000332  
0.000326  
0.000332  
0.000338  
0.000335  
0.000336  
0.000330  
0.000331  
0.000335  
0.000329  
0.000495  
0.000335  
0.000332  
0.000330  
0.000338  
0.000332  
0.000333  
0.000335  
0.000330  
0.000335  
0.000332  
0.000335  
0.000322  
0.000318  
0.000321  
0.000317  
0.000314  
0.000318  
0.000317  
0.000326  
0.000315  
0.000327  
0.000325  
0.000317  
0.000321  
0.000324  
0.000320  
0.000323  
0.000316  
0.000328  
0.000317  
0.000319  
0.000313  
0.000317  
0.000316  
0.000319  
0.000316  
0.000323  
0.000334  
0.000325  
0.000317  
0.000330  
0.000322  
0.000319  
0.000319  
0.000318  
0.000317  
0.000313  
0.000321  
0.000317  
0.000318  
0.000325  
0.000321  
0.000326  
0.000318  
0.000320  
0.000323  
0.000326  
0.000320  
0.000324  
0.000316  
0.000317  
0.000315  
0.000318  
0.000358  
0.000316  
0.000315  
0.000316  
0.000320  
0.000319  
0.000322  
0.000320  
0.000320  
0.000320  
0.000322  
0.000320  
0.000397  
0.000396  
0.000401  
0.000399  
0.000425  
0.000399  
0.000393  
0.000400  
0.000400  
0.000397  
0.000393  
0.000395  
0.000394  
0.000406  
0.000400  
0.000409  
0.000392  
0.000401  
0.000395  
0.000404  
0.000400  
0.000421  
0.000394  
0.000398  
0.000400  
0.000404  
0.000400  
0.000397  
0.000397  
0.000394  
0.000396  
0.000397  
0.000398  
0.000397  
0.000400  
0.000402  
0.000399  
0.000405  
0.000401  
0.000403  
0.000400  
0.000394  
0.000395  
0.000399  
0.000396  
0.000405  
0.000396  
0.000399  
0.000400  
0.000398  
0.000402  
0.000401  
0.000433  
0.000412  
0.000404  
0.000400  
0.000404  
0.000459  
0.000396  
0.000396  
0.000399  
0.000406  
0.000398  
0.000401  
0.000512  
0.000368  
0.000371  
0.000370  
0.000368  
0.000383  
0.000387  
0.000397  
0.000386  
0.000388  
0.000391  
0.000388  
0.000390  
0.000371  
0.000363  
0.000367  
0.000371  
0.000374  
0.000372  
0.000368  
0.000370  
0.000391  
0.000389  
0.000385  
0.000388  
0.000390  
0.000387  
0.000387  
0.000386  
0.000368  
0.000365  
0.000363  
0.000367  
0.000367  
0.000372  
0.000372  
0.000375  
0.000386  
0.000385  
0.000390  
0.000385  
0.000400  
0.000382  
0.000382  
0.000393  
0.000365  
0.000372  
0.000364  
0.000371  
0.000371  
0.000377  
0.000383  
0.000406  
0.000385  
0.000385  
0.000387  
0.000389  
0.000386  
0.000384  
0.000383  
0.000390  
0.000367  
0.000362  
0.000366  
0.000342  
0.000337  
0.000340  
0.000350  
0.000345  
0.000337  
0.000342  
0.000342  
0.000340  
0.000344  
0.000342  
0.000338  
0.000346  
0.000342  
0.000340  
0.000341  
0.000337  
0.000340  
0.000354  
0.000343  
0.000343  
0.000348  
0.000339  
0.000340  
0.000336  
0.000343  
0.000337  
0.000356  
0.000342  
0.000341  
0.000340  
0.000342  
0.000338  
0.000338  
0.000337  
0.000346  
0.000342  
0.000338  
0.000347  
0.000340  
0.000338  
0.000339  
0.000338  
0.000360  
0.000342  
0.000340  
0.000341  
0.000338  
0.000341  
0.000348  
0.000338  
0.000340  
0.000362  
0.000338  
0.000339  
0.000340  
0.000334  
0.000336  
0.000345  
0.000338  
0.000337  
0.000340  
0.000340  
0.000347  
0.000395  
0.000404  
0.000395  
0.000399  
0.000398  
0.000402  
0.000400  
0.000400  
0.000403  
0.000395  
0.000397  
0.000408  
0.000401  
0.000399  
0.000396  
0.000405  
0.000402  
0.000394  
0.000401  
0.000400  
0.000398  
0.000401  
0.000403  
0.000398  
0.000408  
0.000407  
0.000400  
0.000409  
0.000398  
0.000400  
0.000400  
0.000398  
0.000399  
0.000404  
0.000403  
0.000398  
0.000417  
0.000397  
0.000400  
0.000398  
0.000403  
0.000403  
0.000400  
0.000398  
0.000402  
0.000401  
0.000401  
0.000394  
0.000397  
0.000400  
0.000395  
0.000399  
0.000442  
0.000406  
0.000396  
0.000419  
0.000395  
0.000396  
0.000399  
0.000400  
0.000402  
0.000399  
0.000401  
0.000400  
0.000388  
0.000385  
0.000376  
0.000381  
0.000376  
0.000377  
0.000381  
0.000387  
0.000399  
0.000391  
0.000375  
0.000377  
0.000382  
0.000386  
0.000382  
0.000379  
0.000383  
0.000385  
0.000377  
0.000378  
0.000381  
0.000378  
0.000383  
0.000382  
0.000384  
0.000374  
0.000380  
0.000378  
0.000372  
0.000376  
0.000377  
0.000379  
0.000385  
0.000381  
0.000383  
0.000381  
0.000378  
0.000383  
0.000385  
0.000388  
0.000382  
0.000375  
0.000377  
0.000378  
0.000381  
0.000378  
0.000375  
0.000379  
0.000387  
0.000377  
0.000376  
0.000381  
0.000405  
0.000385  
0.000380  
0.000383  
0.000377  
0.000379  
0.000374  
0.000380  
0.000381  
0.000383  
0.000376  
0.000381  
0.000367  
0.000359  
0.000365  
0.000360  
0.000363  
0.000366  
0.000359  
0.000364  
0.000361  
0.000357  
0.000360  
0.000364  
0.000357  
0.000366  
0.000361  
0.000363  
0.000363  
0.000360  
0.000362  
0.000361  
0.000355  
0.000355  
0.000363  
0.000357  
0.000359  
0.000356  
0.000360  
0.000358  
0.000357  
0.000363  
0.000362  
0.000368  
0.000358  
0.000360  
0.000367  
0.000364  
0.000356  
0.000356  
0.000356  
0.000361  
0.000365  
0.000359  
0.000357  
0.000362  
0.000357  
0.000358  
0.000362  
0.000364  
0.000366  
0.000358  
0.000361  
0.000369  
0.000385  
0.000364  
0.000361  
0.000358  
0.000362  
0.000363  
0.000358  
0.000357  
0.000360  
0.000362  
0.000362  
0.000369  
0.000339  
0.000338  
0.000331  
0.000340  
0.000331  
0.000337  
0.000336  
0.000333  
0.000340  
0.000338  
0.000337  
0.000333  
0.000337  
0.000340  
0.000332  
0.000334  
0.000333  
0.000335  
0.000335  
0.000333  
0.000340  
0.000344  
0.000334  
0.000334  
0.000341  
0.000340  
0.000334  
0.000334  
0.000347  
0.000359  
0.000333  
0.000339  
0.000338  
0.000334  
0.000331  
0.000337  
0.000330  
0.000337  
0.000340  
0.000333  
0.000336  
0.000332  
0.000335  
0.000332  
0.000333  
0.000329  
0.000337  
0.000334  
0.000342  
0.000346  
0.000367  
0.000331  
0.000506  
0.000336  
0.000335  
0.000332  
0.000336  
0.000333  
0.000345  
0.000337  
0.000345  
0.000331  
0.000337  
0.000334  
0.000401  
0.000401  
0.000408  
0.000400  
0.000405  
0.000393  
0.000392  
0.000405  
0.000399  
0.000396  
0.000396  
0.000401  
0.000399  
0.000397  
0.000416  
0.000403  
0.000405  
0.000400  
0.000403  
0.000404  
0.000402  
0.000399  
0.000397  
0.000400  
0.000398  
0.000394  
0.000404  
0.000397  
0.000405  
0.000400  
0.000403  
0.000398  
0.000401  
0.000403  
0.000399  
0.000402  
0.000403  
0.000398  
0.000399  
0.000399  
0.000393  
0.000396  
0.000392  
0.000398  
0.000406  
0.000402  
0.000408  
0.000401  
0.000405  
0.000398  
0.000406  
0.000402  
0.000557  
0.000396  
0.000410  
0.000402  
0.000396  
0.000397  
0.000400  
0.000403  
0.000404  
0.000398  
0.000405  
0.000417  
0.000364  
0.000365  
0.000370  
0.000362  
0.000366  
0.000368  
0.000369  
0.000365  
0.000374  
0.000368  
0.000364  
0.000368  
0.000367  
0.000370  
0.000362  
0.000362  
0.000375  
0.000373  
0.000406  
0.000369  
0.000374  
0.000368  
0.000366  
0.000369  
0.000364  
0.000367  
0.000367  
0.000387  
0.000372  
0.000363  
0.000365  
0.000360  
0.000369  
0.000369  
0.000364  
0.000362  
0.000367  
0.000365  
0.000367  
0.000364  
0.000365  
0.000364  
0.000366  
0.000366  
0.000367  
0.000368  
0.000365  
0.000363  
0.000362  
0.000369  
0.000363  
0.000367  
0.000393  
0.000366  
0.000359  
0.000362  
0.000374  
0.000362  
0.000370  
0.000370  
0.000365  
0.000367  
0.000365  
0.000370  
0.000352  
0.000358  
0.000350  
0.000347  
0.000344  
0.000342  
0.000342  
0.000343  
0.000343  
0.000345  
0.000344  
0.000345  
0.000342  
0.000339  
0.000341  
0.000344  
0.000346  
0.000348  
0.000349  
0.000347  
0.000341  
0.000351  
0.000362  
0.000342  
0.000343  
0.000344  
0.000343  
0.000340  
0.000341  
0.000343  
0.000340  
0.000341  
0.000349  
0.000355  
0.000348  
0.000345  
0.000343  
0.000342  
0.000348  
0.000347  
0.000351  
0.000343  
0.000342  
0.000346  
0.000345  
0.000343  
0.000343  
0.000342  
0.000347  
0.000346  
0.000350  
0.000345  
0.000369  
0.000351  
0.000347  
0.000343  
0.000339  
0.000345  
0.000344  
0.000346  
0.000352  
0.000341  
0.000348  
0.000345  
0.000324  
0.000328  
0.000326  
0.000322  
0.000329  
0.000321  
0.000324  
0.000320  
0.000325  
0.000328  
0.000354  
0.000319  
0.000324  
0.000319  
0.000329  
0.000321  
0.000325  
0.000324  
0.000335  
0.000325  
0.000324  
0.000329  
0.000323  
0.000353  
0.000323  
0.000328  
0.000319  
0.000326  
0.000322  
0.000322  
0.000320  
0.000320  
0.000321  
0.000327  
0.000332  
0.000327  
0.000323  
0.000320  
0.000324  
0.000323  
0.000326  
0.000324  
0.000320  
0.000321  
0.000328  
0.000320  
0.000331  
0.000321  
0.000319  
0.000324  
0.000324  
0.000326  
0.000490  
0.000320  
0.000322  
0.000326  
0.000323  
0.000318  
0.000322  
0.000321  
0.000323  
0.000326  
0.000320  
0.000318  
0.000401  
0.000404  
0.000402  
0.000400  
0.000399  
0.000406  
0.000409  
0.000404  
0.000404  
0.000404  
0.000403  
0.000400  
0.000403  
0.000406  
0.000399  
0.000411  
0.000401  
0.000403  
0.000399  
0.000404  
0.000400  
0.000401  
0.000396  
0.000399  
0.000401  
0.000403  
0.000405  
0.000399  
0.000399  
0.000399  
0.000401  
0.000410  
0.000405  
0.000399  
0.000400  
0.000398  
0.000408  
0.000399  
0.000400  
0.000406  
0.000413  
0.000401  
0.000403  
0.000404  
0.000402  
0.000411  
0.000403  
0.000405  
0.000405  
0.000407  
0.000408  
0.000401  
0.000432  
0.000402  
0.000400  
0.000397  
0.000404  
0.000405  
0.000408  
0.000403  
0.000402  
0.000402  
0.000406  
0.000401  
0.000364  
0.000372  
0.000362  
0.000362  
0.000360  
0.000368  
0.000364  
0.000365  
0.000377  
0.000368  
0.000372  
0.000379  
0.000367  
0.000375  
0.000384  
0.000369  
0.000369  
0.000366  
0.000362  
0.000365  
0.000366  
0.000368  
0.000373  
0.000364  
0.000371  
0.000368  
0.000369  
0.000369  
0.000369  
0.000372  
0.000364  
0.000379  
0.000368  
0.000368  
0.000361  
0.000366  
0.000368  
0.000363  
0.000376  
0.000363  
0.000371  
0.000373  
0.000369  
0.000363  
0.000373  
0.000368  
0.000370  
0.000370  
0.000363  
0.000370  
0.000370  
0.000372  
0.000397  
0.000365  
0.000365  
0.000368  
0.000372  
0.000367  
0.000366  
0.000369  
0.000373  
0.000374  
0.000369  
0.000370  
0.000333  
0.000336  
0.000334  
0.000348  
0.000344  
0.000348  
0.000347  
0.000348  
0.000339  
0.000341  
0.000342  
0.000344  
0.000356  
0.000355  
0.000350  
0.000337  
0.000335  
0.000335  
0.000342  
0.000342  
0.000339  
0.000345  
0.000339  
0.000340  
0.000344  
0.000346  
0.000343  
0.000339  
0.000343  
0.000339  
0.000343  
0.000342  
0.000334  
0.000337  
0.000339  
0.000342  
0.000336  
0.000341  
0.000341  
0.000340  
0.000348  
0.000341  
0.000341  
0.000352  
0.000355  
0.000340  
0.000343  
0.000339  
0.000338  
0.000338  
0.000338  
0.000341  
0.000362  
0.000339  
0.000340  
0.000344  
0.000352  
0.000339  
0.000345  
0.000346  
0.000350  
0.000344  
0.000342  
0.000338  
0.000317  
0.000313  
0.000320  
0.000321  
0.000323  
0.000317  
0.000316  
0.000320  
0.000317  
0.000317  
0.000320  
0.000316  
0.000320  
0.000317  
0.000322  
0.000319  
0.000318  
0.000311  
0.000328  
0.000319  
0.000316  
0.000322  
0.000322  
0.000319  
0.000325  
0.000319  
0.000316  
0.000320  
0.000321  
0.000323  
0.000319  
0.000323  
0.000322  
0.000317  
0.000321  
0.000325  
0.000341  
0.000319  
0.000321  
0.000319  
0.000323  
0.000317  
0.000325  
0.000318  
0.000322  
0.000320  
0.000316  
0.000319  
0.000318  
0.000323  
0.000336  
0.000317  
0.000344  
0.000325  
0.000319  
0.000320  
0.000319  
0.000317  
0.000320  
0.000316  
0.000328  
0.000322  
0.000325  
0.000320  
0.000419  
0.000406  
0.000402  
0.000395  
0.000430  
0.000401  
0.000401  
0.000397  
0.000408  
0.000405  
0.000401  
0.000400  
0.000395  
0.000402  
0.000400  
0.000399  
0.000407  
0.000406  
0.000407  
0.000402  
0.000398  
0.000398  
0.000405  
0.000400  
0.000400  
0.000401  
0.000409  
0.000409  
0.000395  
0.000394  
0.000404  
0.000405  
0.000415  
0.000403  
0.000396  
0.000399  
0.000400  
0.000410  
0.000399  
0.000405  
0.000397  
0.000397  
0.000414  
0.000400  
0.000395  
0.000394  
0.000401  
0.000404  
0.000414  
0.000406  
0.000400  
0.000399  
0.000427  
0.000404  
0.000396  
0.000397  
0.000398  
0.000394  
0.000410  
0.000396  
0.000407  
0.000401  
0.000403  
0.000406  
0.000374  
0.000375  
0.000374  
0.000368  
0.000375  
0.000373  
0.000382  
0.000376  
0.000379  
0.000378  
0.000380  
0.000377  
0.000397  
0.000378  
0.000379  
0.000376  
0.000378  
0.000370  
0.000366  
0.000379  
0.000369  
0.000374  
0.000380  
0.000374  
0.000376  
0.000374  
0.000372  
0.000378  
0.000378  
0.000373  
0.000377  
0.000372  
0.000370  
0.000373  
0.000374  
0.000376  
0.000367  
0.000381  
0.000375  
0.000373  
0.000382  
0.000373  
0.000380  
0.000376  
0.000399  
0.000384  
0.000389  
0.000390  
0.000377  
0.000371  
0.000370  
0.000377  
0.000401  
0.000373  
0.000380  
0.000385  
0.000378  
0.000384  
0.000377  
0.000379  
0.000381  
0.000376  
0.000376  
0.000374  
0.000348  
0.000352  
0.000350  
0.000348  
0.000353  
0.000348  
0.000393  
0.000346  
0.000352  
0.000352  
0.000347  
0.000349  
0.000352  
0.000349  
0.000348  
0.000350  
0.000345  
0.000351  
0.000348  
0.000347  
0.000355  
0.000357  
0.000345  
0.000343  
0.000356  
0.000350  
0.000351  
0.000349  
0.000347  
0.000356  
0.000355  
0.000354  
0.000352  
0.000348  
0.000355  
0.000371  
0.000348  
0.000353  
0.000348  
0.000363  
0.000350  
0.000358  
0.000345  
0.000350  
0.000354  
0.000353  
0.000352  
0.000349  
0.000349  
0.000349  
0.000350  
0.000353  
0.000378  
0.000351  
0.000345  
0.000360  
0.000364  
0.000348  
0.000355  
0.000353  
0.000360  
0.000345  
0.000361  
0.000353  
0.000400  
0.000396  
0.000396  
0.000395  
0.000399  
0.000403  
0.000395  
0.000401  
0.000403  
0.000404  
0.000399  
0.000400  
0.000410  
0.000401  
0.000403  
0.000397  
0.000398  
0.000393  
0.000399  
0.000398  
0.000396  
0.000393  
0.000397  
0.000408  
0.000410  
0.000399  
0.000403  
0.000401  
0.000401  
0.000417  
0.000412  
0.000406  
0.000395  
0.000396  
0.000392  
0.000396  
0.000403  
0.000403  
0.000400  
0.000405  
0.000402  
0.000403  
0.000403  
0.000402  
0.000401  
0.000403  
0.000397  
0.000394  
0.000395  
0.000399  
0.000397  
0.000402  
0.000549  
0.000398  
0.000401  
0.000407  
0.000416  
0.000406  
0.000409  
0.000401  
0.000405  
0.000403  
0.000405  
0.000394  
0.000388  
0.000386  
0.000390  
0.000389  
0.000391  
0.000388  
0.000388  
0.000395  
0.000400  
0.000393  
0.000400  
0.000396  
0.000398  
0.000392  
0.000392  
0.000391  
0.000386  
0.000388  
0.000389  
0.000393  
0.000391  
0.000396  
0.000396  
0.000395  
0.000399  
0.000398  
0.000394  
0.000394  
0.000391  
0.000399  
0.000391  
0.000393  
0.000399  
0.000388  
0.000396  
0.000385  
0.000387  
0.000388  
0.000402  
0.000390  
0.000399  
0.000397  
0.000393  
0.000393  
0.000391  
0.000394  
0.000403  
0.000397  
0.000395  
0.000394  
0.000388  
0.000390  
0.000420  
0.000387  
0.000399  
0.000394  
0.000395  
0.000390  
0.000394  
0.000395  
0.000393  
0.000398  
0.000396  
0.000397  
0.000364  
0.000370  
0.000367  
0.000375  
0.000370  
0.000371  
0.000371  
0.000369  
0.000377  
0.000374  
0.000369  
0.000374  
0.000368  
0.000378  
0.000369  
0.000373  
0.000365  
0.000365  
0.000365  
0.000373  
0.000367  
0.000370  
0.000364  
0.000380  
0.000373  
0.000369  
0.000370  
0.000368  
0.000368  
0.000371  
0.000379  
0.000367  
0.000368  
0.000365  
0.000369  
0.000372  
0.000372  
0.000368  
0.000371  
0.000370  
0.000369  
0.000372  
0.000372  
0.000370  
0.000372  
0.000368  
0.000372  
0.000369  
0.000365  
0.000364  
0.000363  
0.000370  
0.000391  
0.000373  
0.000368  
0.000379  
0.000369  
0.000368  
0.000368  
0.000371  
0.000378  
0.000374  
0.000372  
0.000371  
0.000342  
0.000336  
0.000338  
0.000338  
0.000341  
0.000345  
0.000344  
0.000339  
0.000344  
0.000341  
0.000340  
0.000344  
0.000339  
0.000338  
0.000338  
0.000338  
0.000337  
0.000342  
0.000340  
0.000343  
0.000364  
0.000338  
0.000338  
0.000341  
0.000341  
0.000341  
0.000337  
0.000339  
0.000343  
0.000345  
0.000338  
0.000343  
0.000340  
0.000338  
0.000341  
0.000339  
0.000337  
0.000336  
0.000338  
0.000346  
0.000338  
0.000343  
0.000340  
0.000342  
0.000340  
0.000345  
0.000338  
0.000336  
0.000339  
0.000340  
0.000338  
0.000340  
0.000370  
0.000338  
0.000344  
0.000351  
0.000343  
0.000338  
0.000339  
0.000343  
0.000337  
0.000338  
0.000345  
0.000340  
0.000406  
0.000402  
0.000396  
0.000403  
0.000407  
0.000404  
0.000404  
0.000408  
0.000412  
0.000402  
0.000402  
0.000401  
0.000404  
0.000399  
0.000400  
0.000400  
0.000440  
0.000400  
0.000396  
0.000402  
0.000404  
0.000405  
0.000410  
0.000408  
0.000406  
0.000403  
0.000401  
0.000400  
0.000411  
0.000398  
0.000405  
0.000394  
0.000398  
0.000404  
0.000411  
0.000398  
0.000405  
0.000410  
0.000402  
0.000400  
0.000417  
0.000404  
0.000406  
0.000414  
0.000408  
0.000397  
0.000397  
0.000398  
0.000403  
0.000400  
0.000397  
0.000404  
0.000437  
0.000406  
0.000411  
0.000405  
0.000405  
0.000415  
0.000402  
0.000405  
0.000405  
0.000393  
0.000402  
0.000403  
0.000401  
0.000402  
0.000395  
0.000406  
0.000404  
0.000402  
0.000406  
0.000405  
0.000402  
0.000402  
0.000414  
0.000403  
0.000392  
0.000398  
0.000393  
0.000395  
0.000402  
0.000393  
0.000393  
0.000401  
0.000403  
0.000399  
0.000402  
0.000410  
0.000405  
0.000405  
0.000398  
0.000400  
0.000398  
0.000402  
0.000409  
0.000396  
0.000414  
0.000392  
0.000402  
0.000403  
0.000399  
0.000402  
0.000401  
0.000403  
0.000401  
0.000402  
0.000403  
0.000408  
0.000405  
0.000396  
0.000408  
0.000398  
0.000394  
0.000396  
0.000401  
0.000401  
0.000435  
0.000404  
0.000423  
0.000409  
0.000407  
0.000402  
0.000399  
0.000402  
0.000405  
0.000400  
0.000391  
0.000397  
0.000364  
0.000379  
0.000371  
0.000380  
0.000365  
0.000368  
0.000368  
0.000374  
0.000371  
0.000369  
0.000368  
0.000374  
0.000362  
0.000370  
0.000365  
0.000367  
0.000363  
0.000363  
0.000369  
0.000366  
0.000370  
0.000368  
0.000366  
0.000369  
0.000369  
0.000369  
0.000369  
0.000364  
0.000361  
0.000358  
0.000363  
0.000362  
0.000367  
0.000361  
0.000366  
0.000370  
0.000377  
0.000374  
0.000375  
0.000375  
0.000365  
0.000366  
0.000365  
0.000370  
0.000358  
0.000359  
0.000363  
0.000362  
0.000357  
0.000374  
0.000371  
0.000370  
0.000394  
0.000377  
0.000366  
0.000394  
0.000367  
0.000367  
0.000364  
0.000365  
0.000367  
0.000366  
0.000365  
0.000364  
0.000337  
0.000344  
0.000330  
0.000329  
0.000332  
0.000335  
0.000334  
0.000333  
0.000344  
0.000333  
0.000338  
0.000340  
0.000330  
0.000331  
0.000333  
0.000340  
0.000338  
0.000333  
0.000334  
0.000333  
0.000335  
0.000336  
0.000349  
0.000335  
0.000344  
0.000332  
0.000332  
0.000334  
0.000334  
0.000330  
0.000332  
0.000335  
0.000332  
0.000336  
0.000336  
0.000332  
0.000336  
0.000331  
0.000333  
0.000335  
0.000336  
0.000330  
0.000329  
0.000329  
0.000337  
0.000336  
0.000332  
0.000331  
0.000347  
0.000334  
0.000339  
0.000369  
0.000357  
0.000332  
0.000331  
0.000333  
0.000336  
0.000336  
0.000331  
0.000331  
0.000332  
0.000334  
0.000339  
0.000335  
0.000414  
0.000406  
0.000400  
0.000399  
0.000406  
0.000406  
0.000405  
0.000406  
0.000401  
0.000409  
0.000410  
0.000402  
0.000441  
0.000406  
0.000409  
0.000407  
0.000407  
0.000403  
0.000402  
0.000401  
0.000402  
0.000411  
0.000408  
0.000409  
0.000406  
0.000406  
0.000408  
0.000413  
0.000405  
0.000405  
0.000406  
0.000410  
0.000414  
0.000400  
0.000404  
0.000403  
0.000405  
0.000404  
0.000404  
0.000423  
0.000410  
0.000405  
0.000409  
0.000407  
0.000429  
0.000413  
0.000407  
0.000410  
0.000410  
0.000398  
0.000403  
0.000405  
0.000536  
0.000407  
0.000405  
0.000401  
0.000404  
0.000414  
0.000406  
0.000417  
0.000408  
0.000406  
0.000417  
0.000407  
0.000385  
0.000389  
0.000398  
0.000384  
0.000383  
0.000393  
0.000390  
0.000394  
0.000395  
0.000388  
0.000391  
0.000390  
0.000394  
0.000392  
0.000406  
0.000391  
0.000388  
0.000382  
0.000397  
0.000385  
0.000389  
0.000386  
0.000392  
0.000391  
0.000394  
0.000394  
0.000395  
0.000389  
0.000390  
0.000391  
0.000391  
0.000393  
0.000387  
0.000389  
0.000386  
0.000382  
0.000390  
0.000393  
0.000392  
0.000389  
0.000386  
0.000387  
0.000394  
0.000394  
0.000390  
0.000392  
0.000386  
0.000390  
0.000384  
0.000390  
0.000387  
0.000383  
0.000423  
0.000387  
0.000392  
0.000396  
0.000397  
0.000402  
0.000397  
0.000392  
0.000393  
0.000388  
0.000391  
0.000392  
0.000369  
0.000369  
0.000369  
0.000366  
0.000370  
0.000394  
0.000365  
0.000368  
0.000373  
0.000371  
0.000366  
0.000366  
0.000360  
0.000366  
0.000360  
0.000370  
0.000367  
0.000367  
0.000370  
0.000370  
0.000369  
0.000369  
0.000366  
0.000358  
0.000362  
0.000363  
0.000360  
0.000360  
0.000364  
0.000362  
0.000375  
0.000368  
0.000367  
0.000389  
0.000371  
0.000367  
0.000369  
0.000367  
0.000367  
0.000359  
0.000364  
0.000364  
0.000362  
0.000362  
0.000362  
0.000361  
0.000394  
0.000375  
0.000369  
0.000370  
0.000385  
0.000367  
0.000409  
0.000365  
0.000360  
0.000361  
0.000364  
0.000362  
0.000365  
0.000371  
0.000381  
0.000362  
0.000366  
0.000379  
0.000343  
0.000340  
0.000337  
0.000339  
0.000337  
0.000333  
0.000336  
0.000340  
0.000337  
0.000336  
0.000335  
0.000342  
0.000338  
0.000333  
0.000336  
0.000347  
0.000341  
0.000338  
0.000334  
0.000337  
0.000335  
0.000338  
0.000338  
0.000337  
0.000340  
0.000336  
0.000334  
0.000338  
0.000337  
0.000337  
0.000336  
0.000339  
0.000335  
0.000340  
0.000334  
0.000335  
0.000335  
0.000336  
0.000336  
0.000340  
0.000340  
0.000339  
0.000340  
0.000336  
0.000335  
0.000343  
0.000347  
0.000336  
0.000339  
0.000337  
0.000337  
0.000341  
0.000370  
0.000344  
0.000341  
0.000336  
0.000344  
0.000337  
0.000337  
0.000336  
0.000332  
0.000338  
0.000337  
0.000339  
0.000394  
0.000399  
0.000410  
0.000405  
0.000407  
0.000414  
0.000410  
0.000406  
0.000407  
0.000411  
0.000408  
0.000404  
0.000414  
0.000407  
0.000408  
0.000409  
0.000405  
0.000402  
0.000406  
0.000414  
0.000415  
0.000406  
0.000405  
0.000407  
0.000413  
0.000404  
0.000410  
0.000408  
0.000414  
0.000408  
0.000406  
0.000403  
0.000410  
0.000399  
0.000416  
0.000418  
0.000404  
0.000408  
0.000403  
0.000415  
0.000412  
0.000409  
0.000408  
0.000404  
0.000409  
0.000424  
0.000409  
0.000406  
0.000405  
0.000405  
0.000410  
0.000405  
0.000436  
0.000411  
0.000406  
0.000406  
0.000413  
0.000405  
0.000405  
0.000411  
0.000406  
0.000402  
0.000409  
0.000409  
0.000384  
0.000389  
0.000390  
0.000386  
0.000386  
0.000386  
0.000386  
0.000387  
0.000385  
0.000377  
0.000379  
0.000383  
0.000386  
0.000390  
0.000391  
0.000385  
0.000381  
0.000392  
0.000392  
0.000388  
0.000386  
0.000392  
0.000381  
0.000393  
0.000382  
0.000389  
0.000388  
0.000385  
0.000385  
0.000388  
0.000385  
0.000382  
0.000389  
0.000385  
0.000385  
0.000385  
0.000391  
0.000390  
0.000384  
0.000378  
0.000379  
0.000387  
0.000388  
0.000384  
0.000392  
0.000389  
0.000388  
0.000390  
0.000387  
0.000394  
0.000389  
0.000386  
0.000417  
0.000383  
0.000382  
0.000379  
0.000388  
0.000383  
0.000393  
0.000383  
0.000387  
0.000387  
0.000385  
0.000387  
0.000368  
0.000374  
0.000368  
0.000363  
0.000365  
0.000361  
0.000362  
0.000371  
0.000360  
0.000357  
0.000362  
0.000360  
0.000356  
0.000362  
0.000357  
0.000363  
0.000362  
0.000357  
0.000360  
0.000365  
0.000363  
0.000365  
0.000361  
0.000394  
0.000363  
0.000362  
0.000360  
0.000362  
0.000354  
0.000361  
0.000373  
0.000358  
0.000363  
0.000363  
0.000361  
0.000365  
0.000361  
0.000364  
0.000362  
0.000360  
0.000360  
0.000365  
0.000360  
0.000358  
0.000364  
0.000362  
0.000361  
0.000355  
0.000364  
0.000362  
0.000359  
0.000359  
0.000385  
0.000365  
0.000369  
0.000362  
0.000363  
0.000363  
0.000363  
0.000363  
0.000353  
0.000356  
0.000365  
0.000359  
0.000334  
0.000333  
0.000329  
0.000330  
0.000324  
0.000325  
0.000331  
0.000328  
0.000327  
0.000336  
0.000329  
0.000331  
0.000333  
0.000331  
0.000336  
0.000327  
0.000343  
0.000328  
0.000328  
0.000333  
0.000325  
0.000356  
0.000328  
0.000329  
0.000327  
0.000327  
0.000322  
0.000332  
0.000330  
0.000326  
0.000324  
0.000329  
0.000343  
0.000335  
0.000331  
0.000324  
0.000336  
0.000330  
0.000326  
0.000333  
0.000326  
0.000325  
0.000327  
0.000329  
0.000328  
0.000330  
0.000328  
0.000327  
0.000332  
0.000324  
0.000327  
0.000331  
0.000347  
0.000331  
0.000332  
0.000329  
0.000326  
0.000326  
0.000327  
0.000327  
0.000333  
0.000325  
0.000329  
0.000325  
0.000401  
0.000408  
0.000403  
0.000399  
0.000399  
0.000400  
0.000400  
0.000404  
0.000408  
0.000396  
0.000402  
0.000444  
0.000400  
0.000413  
0.000412  
0.000409  
0.000400  
0.000401  
0.000407  
0.000400  
0.000403  
0.000399  
0.000401  
0.000401  
0.000399  
0.000400  
0.000404  
0.000404  
0.000394  
0.000411  
0.000417  
0.000422  
0.000397  
0.000398  
0.000398  
0.000397  
0.000397  
0.000403  
0.000403  
0.000399  
0.000409  
0.000402  
0.000404  
0.000400  
0.000404  
0.000413  
0.000417  
0.000407  
0.000403  
0.000398  
0.000399  
0.000398  
0.000434  
0.000410  
0.000397  
0.000405  
0.000404  
0.000404  
0.000403  
0.000399  
0.000405  
0.000404  
0.000407  
0.000406  
0.000405  
0.000404  
0.000396  
0.000403  
0.000414  
0.000397  
0.000399  
0.000397  
0.000411  
0.000394  
0.000393  
0.000396  
0.000402  
0.000406  
0.000403  
0.000400  
0.000395  
0.000404  
0.000409  
0.000404  
0.000404  
0.000397  
0.000399  
0.000399  
0.000406  
0.000393  
0.000400  
0.000396  
0.000426  
0.000401  
0.000398  
0.000401  
0.000404  
0.000411  
0.000401  
0.000397  
0.000402  
0.000396  
0.000396  
0.000401  
0.000398  
0.000393  
0.000397  
0.000397  
0.000423  
0.000399  
0.000398  
0.000400  
0.000399  
0.000399  
0.000402  
0.000406  
0.000431  
0.000395  
0.000401  
0.000399  
0.000394  
0.000394  
0.000403  
0.000401  
0.000395  
0.000397  
0.000405  
0.000398  
0.000364  
0.000367  
0.000371  
0.000371  
0.000370  
0.000376  
0.000367  
0.000369  
0.000368  
0.000371  
0.000372  
0.000392  
0.000365  
0.000365  
0.000372  
0.000368  
0.000378  
0.000363  
0.000364  
0.000374  
0.000366  
0.000382  
0.000376  
0.000365  
0.000369  
0.000370  
0.000366  
0.000376  
0.000368  
0.000369  
0.000366  
0.000369  
0.000365  
0.000368  
0.000364  
0.000370  
0.000366  
0.000366  
0.000366  
0.000369  
0.000366  
0.000370  
0.000367  
0.000368  
0.000367  
0.000368  
0.000386  
0.000366  
0.000373  
0.000362  
0.000364  
0.000372  
0.000399  
0.000372  
0.000379  
0.000365  
0.000367  
0.000368  
0.000368  
0.000367  
0.000368  
0.000375  
0.000368  
0.000373  
0.000334  
0.000341  
0.000329  
0.000337  
0.000331  
0.000334  
0.000333  
0.000330  
0.000334  
0.000334  
0.000337  
0.000332  
0.000333  
0.000345  
0.000331  
0.000340  
0.000342  
0.000332  
0.000338  
0.000335  
0.000334  
0.000329  
0.000332  
0.000335  
0.000338  
0.000338  
0.000334  
0.000335  
0.000338  
0.000339  
0.000334  
0.000333  
0.000331  
0.000335  
0.000333  
0.000337  
0.000335  
0.000332  
0.000331  
0.000337  
0.000340  
0.000355  
0.000334  
0.000336  
0.000339  
0.000337  
0.000330  
0.000334  
0.000333  
0.000326  
0.000336  
0.000331  
0.000359  
0.000329  
0.000332  
0.000334  
0.000331  
0.000334  
0.000375  
0.000341  
0.000338  
0.000332  
0.000328  
0.000331  
0.000401  
0.000405  
0.000414  
0.000410  
0.000404  
0.000402  
0.000407  
0.000409  
0.000411  
0.000410  
0.000410  
0.000408  
0.000403  
0.000408  
0.000412  
0.000407  
0.000404  
0.000404  
0.000399  
0.000404  
0.000398  
0.000402  
0.000410  
0.000417  
0.000407  
0.000412  
0.000406  
0.000406  
0.000400  
0.000410  
0.000423  
0.000403  
0.000400  
0.000403  
0.000410  
0.000403  
0.000406  
0.000409  
0.000400  
0.000419  
0.000405  
0.000419  
0.000401  
0.000403  
0.000403  
0.000423  
0.000414  
0.000403  
0.000402  
0.000412  
0.000409  
0.000405  
0.000564  
0.000409  
0.000414  
0.000404  
0.000403  
0.000409  
0.000405  
0.000409  
0.000414  
0.000409  
0.000446  
0.000405  
0.000392  
0.000394  
0.000395  
0.000431  
0.000389  
0.000393  
0.000392  
0.000388  
0.000396  
0.000391  
0.000394  
0.000394  
0.000395  
0.000399  
0.000394  
0.000386  
0.000389  
0.000387  
0.000391  
0.000392  
0.000397  
0.000386  
0.000390  
0.000390  
0.000395  
0.000396  
0.000398  
0.000396  
0.000396  
0.000398  
0.000397  
0.000388  
0.000390  
0.000391  
0.000391  
0.000391  
0.000397  
0.000394  
0.000393  
0.000388  
0.000394  
0.000395  
0.000396  
0.000393  
0.000395  
0.000396  
0.000395  
0.000387  
0.000394  
0.000395  
0.000389  
0.000387  
0.000419  
0.000388  
0.000388  
0.000393  
0.000386  
0.000397  
0.000395  
0.000393  
0.000402  
0.000394  
0.000390  
0.000396  
0.000372  
0.000372  
0.000375  
0.000391  
0.000375  
0.000378  
0.000366  
0.000371  
0.000369  
0.000373  
0.000368  
0.000375  
0.000375  
0.000376  
0.000372  
0.000386  
0.000372  
0.000375  
0.000384  
0.000396  
0.000374  
0.000367  
0.000374  
0.000368  
0.000394  
0.000369  
0.000373  
0.000373  
0.000371  
0.000382  
0.000373  
0.000371  
0.000370  
0.000369  
0.000376  
0.000375  
0.000373  
0.000369  
0.000371  
0.000408  
0.000595  
0.000365  
0.000371  
0.000371  
0.000372  
0.000374  
0.000372  
0.000379  
0.000383  
0.000379  
0.000372  
0.000378  
0.000395  
0.000402  
0.000366  
0.000370  
0.000395  
0.000368  
0.000374  
0.000377  
0.000378  
0.000375  
0.000369  
0.000372  
0.000347  
0.000364  
0.000344  
0.000350  
0.000345  
0.000342  
0.000340  
0.000343  
0.000342  
0.000346  
0.000351  
0.000344  
0.000345  
0.000349  
0.000345  
0.000352  
0.000358  
0.000358  
0.000345  
0.000341  
0.000343  
0.000343  
0.000349  
0.000344  
0.000345  
0.000353  
0.000347  
0.000347  
0.000343  
0.000352  
0.000370  
0.000339  
0.000347  
0.000341  
0.000339  
0.000343  
0.000344  
0.000343  
0.000342  
0.000341  
0.000347  
0.000348  
0.000345  
0.000341  
0.000344  
0.000347  
0.000349  
0.000346  
0.000350  
0.000342  
0.000342  
0.000352  
0.000365  
0.000342  
0.000351  
0.000344  
0.000347  
0.000347  
0.000349  
0.000343  
0.000348  
0.000346  
0.000350  
0.000369  
0.000410  
0.000408  
0.000401  
0.000399  
0.000401  
0.000403  
0.000448  
0.000401  
0.000406  
0.000399  
0.000408  
0.000401  
0.000412  
0.000401  
0.000403  
0.000405  
0.000405  
0.000403  
0.000398  
0.000411  
0.000401  
0.000414  
0.000407  
0.000406  
0.000413  
0.000398  
0.000398  
0.000407  
0.000399  
0.000400  
0.000453  
0.000408  
0.000399  
0.000414  
0.000407  
0.000410  
0.000410  
0.000403  
0.000405  
0.000397  
0.000405  
0.000401  
0.000409  
0.000403  
0.000398  
0.000394  
0.000420  
0.000414  
0.000401  
0.000405  
0.000400  
0.000409  
0.000428  
0.000401  
0.000399  
0.000404  
0.000403  
0.000403  
0.000404  
0.000401  
0.000399  
0.000403  
0.000407  
0.000393  
0.000394  
0.000396  
0.000396  
0.000400  
0.000397  
0.000401  
0.000394  
0.000396  
0.000396  
0.000388  
0.000392  
0.000389  
0.000397  
0.000395  
0.000394  
0.000392  
0.000401  
0.000400  
0.000394  
0.000398  
0.000401  
0.000402  
0.000399  
0.000392  
0.000395  
0.000391  
0.000389  
0.000388  
0.000389  
0.000389  
0.000406  
0.000389  
0.000400  
0.000398  
0.000396  
0.000400  
0.000396  
0.000399  
0.000586  
0.000397  
0.000397  
0.000390  
0.000390  
0.000389  
0.000388  
0.000389  
0.000389  
0.000392  
0.000395  
0.000399  
0.000399  
0.000400  
0.000424  
0.000403  
0.000400  
0.000407  
0.000390  
0.000391  
0.000389  
0.000399  
0.000400  
0.000396  
0.000393  
0.000396  
0.000376  
0.000369  
0.000371  
0.000369  
0.000369  
0.000372  
0.000370  
0.000371  
0.000364  
0.000366  
0.000375  
0.000373  
0.000370  
0.000388  
0.000376  
0.000373  
0.000367  
0.000369  
0.000372  
0.000359  
0.000363  
0.000369  
0.000372  
0.000369  
0.000380  
0.000372  
0.000367  
0.000368  
0.000375  
0.000384  
0.000374  
0.000365  
0.000369  
0.000370  
0.000370  
0.000364  
0.000364  
0.000400  
0.000374  
0.000369  
0.000371  
0.000370  
0.000369  
0.000363  
0.000376  
0.000372  
0.000375  
0.000381  
0.000367  
0.000378  
0.000368  
0.000360  
0.000514  
0.000379  
0.000373  
0.000363  
0.000363  
0.000374  
0.000365  
0.000372  
0.000374  
0.000399  
0.000371  
0.000372  
0.000336  
0.000333  
0.000367  
0.000340  
0.000334  
0.000339  
0.000350  
0.000339  
0.000349  
0.000336  
0.000334  
0.000334  
0.000350  
0.000354  
0.000352  
0.000353  
0.000335  
0.000334  
0.000338  
0.000341  
0.000336  
0.000338  
0.000348  
0.000335  
0.000345  
0.000331  
0.000333  
0.000336  
0.000335  
0.000344  
0.000352  
0.000342  
0.000333  
0.000335  
0.000344  
0.000342  
0.000339  
0.000344  
0.000347  
0.000342  
0.000350  
0.000343  
0.000347  
0.000337  
0.000336  
0.000346  
0.000335  
0.000352  
0.000335  
0.000336  
0.000369  
0.000336  
0.000497  
0.000340  
0.000340  
0.000343  
0.000347  
0.000333  
0.000337  
0.000349  
0.000334  
0.000345  
0.000332  
0.000342  
0.000415  
0.000418  
0.000410  
0.000403  
0.000403  
0.000410  
0.000406  
0.000404  
0.000403  
0.000407  
0.000415  
0.000404  
0.000413  
0.000408  
0.000405  
0.000407  
0.000410  
0.000412  
0.000420  
0.000402  
0.000405  
0.000405  
0.000407  
0.000412  
0.000416  
0.000406  
0.000409  
0.000403  
0.000407  
0.000405  
0.000403  
0.000405  
0.000407  
0.000422  
0.000417  
0.000400  
0.000404  
0.000411  
0.000405  
0.000408  
0.000402  
0.000404  
0.000400  
0.000402  
0.000408  
0.000411  
0.000403  
0.000407  
0.000410  
0.000410  
0.000405  
0.000400  
0.000437  
0.000401  
0.000406  
0.000413  
0.000404  
0.000408  
0.000403  
0.000403  
0.000403  
0.000405  
0.000401  
0.000405  
0.000393  
0.000397  
0.000390  
0.000408  
0.000400  
0.000401  
0.000427  
0.000395  
0.000392  
0.000393  
0.000392  
0.000395  
0.000390  
0.000394  
0.000398  
0.000393  
0.000391  
0.000391  
0.000401  
0.000403  
0.000401  
0.000404  
0.000406  
0.000392  
0.000397  
0.000552  
0.000402  
0.000392  
0.000394  
0.000396  
0.000393  
0.000399  
0.000397  
0.000392  
0.000399  
0.000405  
0.000399  
0.000392  
0.000396  
0.000400  
0.000396  
0.000442  
0.000397  
0.000396  
0.000401  
0.000389  
0.000398  
0.000399  
0.000405  
0.000410  
0.000400  
0.000399  
0.000438  
0.000400  
0.000392  
0.000396  
0.000394  
0.000393  
0.000393  
0.000389  
0.000398  
0.000394  
0.000394  
0.000393  
0.000363  
0.000372  
0.000366  
0.000368  
0.000380  
0.000376  
0.000370  
0.000373  
0.000376  
0.000371  
0.000375  
0.000380  
0.000373  
0.000378  
0.000373  
0.000369  
0.000365  
0.000367  
0.000367  
0.000367  
0.000376  
0.000375  
0.000374  
0.000378  
0.000372  
0.000375  
0.000375  
0.000373  
0.000373  
0.000404  
0.000374  
0.000374  
0.000366  
0.000370  
0.000370  
0.000363  
0.000375  
0.000379  
0.000371  
0.000374  
0.000384  
0.000381  
0.000376  
0.000377  
0.000375  
0.000375  
0.000376  
0.000370  
0.000368  
0.000365  
0.000367  
0.000371  
0.000399  
0.000375  
0.000371  
0.000371  
0.000381  
0.000370  
0.000385  
0.000372  
0.000375  
0.000374  
0.000374  
0.000373  
0.000341  
0.000630  
0.000338  
0.000338  
0.000337  
0.000343  
0.000348  
0.000345  
0.000345  
0.000342  
0.000344  
0.000348  
0.000345  
0.000345  
0.000351  
0.000344  
0.000342  
0.000334  
0.000335  
0.000338  
0.000334  
0.000342  
0.000344  
0.000345  
0.000355  
0.000343  
0.000349  
0.000379  
0.000343  
0.000344  
0.000342  
0.000351  
0.000340  
0.000339  
0.000344  
0.000335  
0.000332  
0.000341  
0.000342  
0.000345  
0.000341  
0.000345  
0.000338  
0.000356  
0.000345  
0.000347  
0.000342  
0.000342  
0.000341  
0.000342  
0.000341  
0.000338  
0.000364  
0.000344  
0.000355  
0.000346  
0.000346  
0.000341  
0.000342  
0.000341  
0.000346  
0.000345  
0.000345  
0.000340  
0.000431  
0.000426  
0.000430  
0.000428  
0.000424  
0.000424  
0.000423  
0.000427  
0.000439  
0.000436  
0.000426  
0.000431  
0.000433  
0.000429  
0.000428  
0.000430  
0.000433  
0.000429  
0.000429  
0.000425  
0.000428  
0.000427  
0.000430  
0.000428  
0.000440  
0.000435  
0.000429  
0.000431  
0.000436  
0.000424  
0.000436  
0.000432  
0.000431  
0.000434  
0.000430  
0.000428  
0.000433  
0.000424  
0.000427  
0.000434  
0.000431  
0.000439  
0.000428  
0.000430  
0.000432  
0.000423  
0.000426  
0.000434  
0.000429  
0.000435  
0.000429  
0.000426  
0.000457  
0.000427  
0.000429  
0.000435  
0.000438  
0.000430  
0.000430  
0.000431  
0.000438  
0.000423  
0.000424  
0.000427  
0.000416  
0.000414  
0.000414  
0.000419  
0.000418  
0.000430  
0.000419  
0.000412  
0.000414  
0.000418  
0.000420  
0.000416  
0.000427  
0.000418  
0.000414  
0.000418  
0.000417  
0.000412  
0.000416  
0.000416  
0.000427  
0.000419  
0.000413  
0.000418  
0.000418  
0.000419  
0.000416  
0.000420  
0.000413  
0.000416  
0.000417  
0.000420  
0.000419  
0.000421  
0.000417  
0.000415  
0.000433  
0.000421  
0.000436  
0.000415  
0.000419  
0.000418  
0.000417  
0.000418  
0.000421  
0.000415  
0.000417  
0.000417  
0.000418  
0.000412  
0.000416  
0.000418  
0.000440  
0.000422  
0.000416  
0.000419  
0.000420  
0.000418  
0.000415  
0.000443  
0.000424  
0.000413  
0.000417  
0.000418  
0.000387  
0.000399  
0.000390  
0.000386  
0.000385  
0.000385  
0.000399  
0.000387  
0.000387  
0.000390  
0.000395  
0.000383  
0.000398  
0.000384  
0.000386  
0.000389  
0.000383  
0.000382  
0.000387  
0.000389  
0.000389  
0.000387  
0.000393  
0.000387  
0.000396  
0.000386  
0.000381  
0.000385  
0.000391  
0.000387  
0.000392  
0.000389  
0.000384  
0.000394  
0.000384  
0.000383  
0.000384  
0.000390  
0.000400  
0.000385  
0.000391  
0.000388  
0.000394  
0.000381  
0.000386  
0.000382  
0.000384  
0.000404  
0.000386  
0.000387  
0.000384  
0.000391  
0.000413  
0.000394  
0.000389  
0.000388  
0.000388  
0.000384  
0.000394  
0.000383  
0.000381  
0.000383  
0.000385  
0.000391  
0.000358  
0.000359  
0.000358  
0.000361  
0.000373  
0.000372  
0.000358  
0.000356  
0.000375  
0.000373  
0.000382  
0.000358  
0.000357  
0.000357  
0.000365  
0.000359  
0.000366  
0.000358  
0.000361  
0.000359  
0.000359  
0.000356  
0.000358  
0.000357  
0.000387  
0.000371  
0.000380  
0.000358  
0.000356  
0.000361  
0.000357  
0.000355  
0.000358  
0.000359  
0.000356  
0.000363  
0.000356  
0.000353  
0.000356  
0.000355  
0.000395  
0.000378  
0.000390  
0.000361  
0.000359  
0.000357  
0.000364  
0.000356  
0.000359  
0.000366  
0.000358  
0.000356  
0.000374  
0.000359  
0.000358  
0.000360  
0.000381  
0.000373  
0.000353  
0.000360  
0.000356  
0.000357  
0.000356  
0.000354  
0.000433  
0.000430  
0.000428  
0.000433  
0.000432  
0.000429  
0.000428  
0.000432  
0.000427  
0.000447  
0.000441  
0.000426  
0.000429  
0.000426  
0.000431  
0.000426  
0.000451  
0.000437  
0.000430  
0.000461  
0.000443  
0.000432  
0.000434  
0.000428  
0.000440  
0.000429  
0.000423  
0.000428  
0.000488  
0.000435  
0.000428  
0.000424  
0.000433  
0.000426  
0.000429  
0.000436  
0.000427  
0.000435  
0.000430  
0.000422  
0.000424  
0.000451  
0.000423  
0.000430  
0.000422  
0.000425  
0.000424  
0.000430  
0.000430  
0.000429  
0.000429  
0.000431  
0.000453  
0.000434  
0.000431  
0.000427  
0.000428  
0.000425  
0.000425  
0.000433  
0.000430  
0.000430  
0.000433  
0.000431  
0.000422  
0.000424  
0.000431  
0.000418  
0.000419  
0.000416  
0.000435  
0.000445  
0.000419  
0.000417  
0.000419  
0.000435  
0.000436  
0.000463  
0.000458  
0.000426  
0.000421  
0.000417  
0.000432  
0.000418  
0.000418  
0.000470  
0.000443  
0.000441  
0.000420  
0.000415  
0.000435  
0.000437  
0.000430  
0.000469  
0.000467  
0.000452  
0.000424  
0.000422  
0.000421  
0.000415  
0.000422  
0.000441  
0.000437  
0.000439  
0.000420  
0.000419  
0.000439  
0.000437  
0.000489  
0.000460  
0.000441  
0.000494  
0.000432  
0.000425  
0.000427  
0.000416  
0.000443  
0.000439  
0.000433  
0.000437  
0.000443  
0.000413  
0.000435  
0.000437  
0.000456  
0.000460  
0.000457  
0.000434  
0.000382  
0.000384  
0.000412  
0.000376  
0.000409  
0.000379  
0.000393  
0.000393  
0.000379  
0.000387  
0.000380  
0.000393  
0.000441  
0.000389  
0.000391  
0.000385  
0.000384  
0.000399  
0.000387  
0.000382  
0.000430  
0.000375  
0.000380  
0.000392  
0.000378  
0.000381  
0.000412  
0.000384  
0.000381  
0.000400  
0.000380  
0.000385  
0.000382  
0.000389  
0.000381  
0.000376  
0.000384  
0.000416  
0.000384  
0.000418  
0.000383  
0.000378  
0.000408  
0.000376  
0.000376  
0.000378  
0.000383  
0.000395  
0.000394  
0.000388  
0.000377  
0.000383  
0.000541  
0.000380  
0.000391  
0.000414  
0.000377  
0.000381  
0.000390  
0.000382  
0.000373  
0.000373  
0.000382  
0.000406  
0.000410  
0.000414  
0.000412  
0.000410  
0.000414  
0.000405  
0.000411  
0.000407  
0.000408  
0.000407  
0.000413  
0.000409  
0.000408  
0.000410  
0.000415  
0.000407  
0.000416  
0.000409  
0.000408  
0.000415  
0.000404  
0.000410  
0.000405  
0.000406  
0.000410  
0.000402  
0.000406  
0.000405  
0.000415  
0.000417  
0.000406  
0.000410  
0.000408  
0.000410  
0.000429  
0.000413  
0.000408  
0.000408  
0.000402  
0.000404  
0.000412  
0.000407  
0.000410  
0.000407  
0.000405  
0.000414  
0.000407  
0.000412  
0.000425  
0.000419  
0.000425  
0.000415  
0.000436  
0.000407  
0.000408  
0.000415  
0.000412  
0.000402  
0.000405  
0.000405  
0.000407  
0.000406  
0.000409  
0.000409  
0.000379  
0.000382  
0.000386  
0.000393  
0.000385  
0.000384  
0.000385  
0.000387  
0.000382  
0.000387  
0.000383  
0.000384  
0.000380  
0.000386  
0.000380  
0.000378  
0.000390  
0.000384  
0.000388  
0.000385  
0.000385  
0.000387  
0.000390  
0.000394  
0.000392  
0.000382  
0.000386  
0.000383  
0.000381  
0.000379  
0.000384  
0.000379  
0.000379  
0.000384  
0.000400  
0.000384  
0.000386  
0.000386  
0.000394  
0.000386  
0.000386  
0.000388  
0.000385  
0.000387  
0.000384  
0.000385  
0.000388  
0.000377  
0.000382  
0.000387  
0.000382  
0.000385  
0.000544  
0.000388  
0.000386  
0.000384  
0.000387  
0.000396  
0.000386  
0.000384  
0.000383  
0.000388  
0.000382  
0.000378  
0.000370  
0.000378  
0.000377  
0.000414  
0.000380  
0.000372  
0.000376  
0.000367  
0.000378  
0.000376  
0.000382  
0.000376  
0.000372  
0.000381  
0.000374  
0.000378  
0.000375  
0.000374  
0.000374  
0.000372  
0.000370  
0.000376  
0.000372  
0.000371  
0.000374  
0.000371  
0.000377  
0.000374  
0.000380  
0.000373  
0.000370  
0.000375  
0.000378  
0.000374  
0.000368  
0.000377  
0.000377  
0.000377  
0.000377  
0.000370  
0.000369  
0.000380  
0.000373  
0.000560  
0.000370  
0.000377  
0.000374  
0.000373  
0.000382  
0.000375  
0.000368  
0.000375  
0.000393  
0.000376  
0.000367  
0.000371  
0.000374  
0.000377  
0.000384  
0.000380  
0.000376  
0.000371  
0.000379  
0.000375  
0.000350  
0.000406  
0.000352  
0.000350  
0.000353  
0.000349  
0.000357  
0.000352  
0.000358  
0.000359  
0.000361  
0.000351  
0.000355  
0.000360  
0.000350  
0.000354  
0.000351  
0.000350  
0.000382  
0.000351  
0.000355  
0.000363  
0.000349  
0.000349  
0.000353  
0.000355  
0.000352  
0.000346  
0.000393  
0.000370  
0.000353  
0.000348  
0.000357  
0.000352  
0.000353  
0.000352  
0.000348  
0.000354  
0.000351  
0.000349  
0.000353  
0.000364  
0.000354  
0.000348  
0.000361  
0.000363  
0.000349  
0.000352  
0.000354  
0.000352  
0.000350  
0.000353  
0.000375  
0.000353  
0.000375  
0.000350  
0.000356  
0.000355  
0.000350  
0.000353  
0.000358  
0.000355  
0.000360  
0.000350  
0.000390  
0.000393  
0.000389  
0.000398  
0.000413  
0.000384  
0.000388  
0.000382  
0.000388  
0.000382  
0.000389  
0.000392  
0.000386  
0.000387  
0.000392  
0.000388  
0.000397  
0.000408  
0.000398  
0.000433  
0.000416  
0.000393  
0.000385  
0.000390  
0.000384  
0.000384  
0.000391  
0.000386  
0.000384  
0.000384  
0.000387  
0.000391  
0.000388  
0.000401  
0.000393  
0.000397  
0.000388  
0.000389  
0.000387  
0.000396  
0.000388  
0.000384  
0.000381  
0.000393  
0.000386  
0.000385  
0.000388  
0.000387  
0.000389  
0.000395  
0.000385  
0.000392  
0.000418  
0.000398  
0.000386  
0.000386  
0.000395  
0.000384  
0.000392  
0.000387  
0.000392  
0.000386  
0.000387  
0.000390  
0.000368  
0.000363  
0.000368  
0.000371  
0.000369  
0.000369  
0.000363  
0.000364  
0.000360  
0.000360  
0.000360  
0.000389  
0.000359  
0.000362  
0.000367  
0.000366  
0.000359  
0.000364  
0.000360  
0.000359  
0.000358  
0.000369  
0.000366  
0.000359  
0.000365  
0.000367  
0.000361  
0.000357  
0.000370  
0.000360  
0.000369  
0.000368  
0.000360  
0.000376  
0.000366  
0.000361  
0.000370  
0.000368  
0.000361  
0.000372  
0.000359  
0.000358  
0.000365  
0.000361  
0.000369  
0.000361  
0.000363  
0.000369  
0.000358  
0.000368  
0.000360  
0.000367  
0.000395  
0.000360  
0.000369  
0.000360  
0.000363  
0.000362  
0.000364  
0.000373  
0.000367  
0.000392  
0.000362  
0.000363  
0.000340  
0.000342  
0.000342  
0.000339  
0.000347  
0.000335  
0.000343  
0.000345  
0.000349  
0.000337  
0.000340  
0.000340  
0.000339  
0.000332  
0.000338  
0.000338  
0.000340  
0.000344  
0.000346  
0.000345  
0.000337  
0.000344  
0.000341  
0.000342  
0.000340  
0.000342  
0.000338  
0.000346  
0.000339  
0.000342  
0.000336  
0.000335  
0.000344  
0.000353  
0.000340  
0.000341  
0.000338  
0.000336  
0.000340  
0.000339  
0.000346  
0.000340  
0.000337  
0.000342  
0.000336  
0.000334  
0.000333  
0.000329  
0.000340  
0.000346  
0.000339  
0.000338  
0.000361  
0.000340  
0.000336  
0.000350  
0.000337  
0.000342  
0.000338  
0.000343  
0.000333  
0.000330  
0.000339  
0.000333  
0.000326  
0.000316  
0.000315  
0.000318  
0.000323  
0.000325  
0.000314  
0.000316  
0.000318  
0.000318  
0.000316  
0.000318  
0.000317  
0.000320  
0.000316  
0.000320  
0.000324  
0.000321  
0.000324  
0.000325  
0.000320  
0.000319  
0.000321  
0.000322  
0.000331  
0.000331  
0.000317  
0.000312  
0.000321  
0.000324  
0.000320  
0.000319  
0.000318  
0.000319  
0.000317  
0.000321  
0.000327  
0.000325  
0.000320  
0.000317  
0.000326  
0.000316  
0.000315  
0.000329  
0.000316  
0.000315  
0.000317  
0.000325  
0.000319  
0.000327  
0.000323  
0.000318  
0.000494  
0.000317  
0.000318  
0.000330  
0.000315  
0.000319  
0.000317  
0.000321  
0.000320  
0.000317  
0.000319  
0.000321  
0.000408  
0.000422  
0.000409  
0.000419  
0.000413  
0.000404  
0.000404  
0.000402  
0.000407  
0.000416  
0.000422  
0.000406  
0.000405  
0.000409  
0.000401  
0.000405  
0.000408  
0.000414  
0.000414  
0.000405  
0.000402  
0.000403  
0.000401  
0.000404  
0.000410  
0.000407  
0.000415  
0.000408  
0.000404  
0.000398  
0.000401  
0.000405  
0.000413  
0.000418  
0.000424  
0.000399  
0.000409  
0.000409  
0.000414  
0.000407  
0.000407  
0.000411  
0.000402  
0.000401  
0.000404  
0.000401  
0.000402  
0.000401  
0.000414  
0.000405  
0.000403  
0.000401  
0.000434  
0.000402  
0.000421  
0.000403  
0.000408  
0.000411  
0.000413  
0.000419  
0.000399  
0.000401  
0.000403  
0.000407  
0.000410  
0.000402  
0.000410  
0.000400  
0.000401  
0.000398  
0.000397  
0.000400  
0.000400  
0.000399  
0.000392  
0.000397  
0.000401  
0.000397  
0.000419  
0.000394  
0.000407  
0.000413  
0.000402  
0.000404  
0.000404  
0.000401  
0.000448  
0.000401  
0.000401  
0.000404  
0.000397  
0.000394  
0.000393  
0.000394  
0.000397  
0.000402  
0.000401  
0.000403  
0.000407  
0.000399  
0.000407  
0.000396  
0.000398  
0.000403  
0.000413  
0.000406  
0.000399  
0.000406  
0.000416  
0.000397  
0.000400  
0.000402  
0.000400  
0.000400  
0.000402  
0.000402  
0.000429  
0.000411  
0.000412  
0.000398  
0.000404  
0.000391  
0.000396  
0.000405  
0.000393  
0.000395  
0.000403  
0.000397  
0.000361  
0.000370  
0.000360  
0.000360  
0.000360  
0.000365  
0.000358  
0.000365  
0.000369  
0.000363  
0.000364  
0.000363  
0.000372  
0.000359  
0.000366  
0.000365  
0.000371  
0.000359  
0.000361  
0.000360  
0.000360  
0.000372  
0.000361  
0.000367  
0.000372  
0.000362  
0.000359  
0.000362  
0.000360  
0.000359  
0.000365  
0.000364  
0.000372  
0.000361  
0.000369  
0.000366  
0.000369  
0.000361  
0.000366  
0.000367  
0.000366  
0.000364  
0.000366  
0.000359  
0.000362  
0.000372  
0.000365  
0.000371  
0.000359  
0.000362  
0.000361  
0.000359  
0.000392  
0.000356  
0.000367  
0.000365  
0.000363  
0.000359  
0.000362  
0.000361  
0.000361  
0.000369  
0.000365  
0.000362  
0.000332  
0.000328  
0.000326  
0.000330  
0.000331  
0.000326  
0.000338  
0.000329  
0.000332  
0.000331  
0.000329  
0.000329  
0.000333  
0.000330  
0.000330  
0.000333  
0.000325  
0.000330  
0.000330  
0.000334  
0.000328  
0.000328  
0.000333  
0.000330  
0.000330  
0.000330  
0.000334  
0.000330  
0.000337  
0.000333  
0.000335  
0.000335  
0.000331  
0.000333  
0.000327  
0.000330  
0.000327  
0.000328  
0.000325  
0.000336  
0.000333  
0.000334  
0.000332  
0.000335  
0.000329  
0.000339  
0.000338  
0.000333  
0.000331  
0.000330  
0.000329  
0.000328  
0.000369  
0.000332  
0.000325  
0.000333  
0.000331  
0.000330  
0.000333  
0.000336  
0.000333  
0.000339  
0.000328  
0.000329  
0.000316  
0.000321  
0.000314  
0.000320  
0.000317  
0.000318  
0.000315  
0.000325  
0.000318  
0.000322  
0.000321  
0.000323  
0.000323  
0.000319  
0.000311  
0.000320  
0.000320  
0.000314  
0.000314  
0.000318  
0.000322  
0.000319  
0.000311  
0.000318  
0.000318  
0.000327  
0.000317  
0.000320  
0.000320  
0.000321  
0.000314  
0.000317  
0.000319  
0.000318  
0.000318  
0.000319  
0.000319  
0.000317  
0.000325  
0.000314  
0.000316  
0.000319  
0.000320  
0.000320  
0.000328  
0.000321  
0.000326  
0.000321  
0.000322  
0.000316  
0.000316  
0.000316  
0.000333  
0.000319  
0.000315  
0.000317  
0.000316  
0.000319  
0.000324  
0.000319  
0.000328  
0.000314  
0.000326  
0.000319  
0.000415  
0.000403  
0.000408  
0.000405  
0.000405  
0.000406  
0.000403  
0.000404  
0.000409  
0.000404  
0.000410  
0.000407  
0.000402  
0.000406  
0.000401  
0.000408  
0.000405  
0.000414  
0.000408  
0.000408  
0.000411  
0.000405  
0.000407  
0.000402  
0.000405  
0.000409  
0.000400  
0.000399  
0.000403  
0.000406  
0.000408  
0.000400  
0.000402  
0.000414  
0.000410  
0.000410  
0.000408  
0.000411  
0.000403  
0.000405  
0.000403  
0.000403  
0.000404  
0.000400  
0.000403  
0.000401  
0.000398  
0.000398  
0.000405  
0.000409  
0.000404  
0.000408  
0.000437  
0.000404  
0.000407  
0.000405  
0.000403  
0.000400  
0.000404  
0.000402  
0.000400  
0.000409  
0.000399  
0.000401  
0.000385  
0.000383  
0.000395  
0.000387  
0.000382  
0.000386  
0.000388  
0.000388  
0.000387  
0.000389  
0.000385  
0.000374  
0.000395  
0.000390  
0.000387  
0.000382  
0.000393  
0.000383  
0.000382  
0.000391  
0.000384  
0.000384  
0.000384  
0.000385  
0.000390  
0.000390  
0.000388  
0.000382  
0.000382  
0.000382  
0.000381  
0.000388  
0.000385  
0.000382  
0.000391  
0.000385  
0.000386  
0.000386  
0.000385  
0.000383  
0.000387  
0.000384  
0.000378  
0.000391  
0.000384  
0.000384  
0.000389  
0.000385  
0.000390  
0.000387  
0.000385  
0.000387  
0.000410  
0.000386  
0.000389  
0.000408  
0.000381  
0.000385  
0.000380  
0.000386  
0.000382  
0.000390  
0.000382  
0.000387  
0.000366  
0.000362  
0.000368  
0.000382  
0.000365  
0.000354  
0.000360  
0.000360  
0.000362  
0.000357  
0.000361  
0.000358  
0.000362  
0.000353  
0.000366  
0.000358  
0.000355  
0.000359  
0.000358  
0.000364  
0.000382  
0.000362  
0.000365  
0.000362  
0.000366  
0.000357  
0.000356  
0.000359  
0.000354  
0.000388  
0.000366  
0.000353  
0.000359  
0.000360  
0.000355  
0.000356  
0.000368  
0.000360  
0.000357  
0.000364  
0.000358  
0.000356  
0.000352  
0.000359  
0.000360  
0.000363  
0.000483  
0.000361  
0.000352  
0.000365  
0.000357  
0.000362  
0.000390  
0.000360  
0.000359  
0.000362  
0.000350  
0.000354  
0.000359  
0.000356  
0.000356  
0.000363  
0.000357  
0.000366  

==> figs/source/staliro12800_2.dat <==
0.000376  
0.000373  
0.000380  
0.000379  
0.000373  
0.000382  
0.000371  
0.000379  
0.000374  
0.000377  
0.000373  
0.000372  
0.000370  
0.000380  
0.000372  
0.000382  
0.000381  
0.000374  
0.000370  
0.000377  
0.000378  
0.000374  
0.000380  
0.000381  
0.000369  
0.000383  
0.000370  
0.000384  
0.000369  
0.000380  
0.000376  
0.000380  
0.000368  
0.000409  
0.000376  
0.000377  
0.000382  
0.000369  
0.000373  
0.000371  
0.000376  
0.000379  
0.000374  
0.000374  
0.000374  
0.000381  
0.000387  
0.000370  
0.000376  
0.000371  
0.000376  
0.000370  
0.000374  
0.000376  
0.000371  
0.000383  
0.000368  
0.000385  
0.000373  
0.000382  
0.000373  
0.000381  
0.000371  
0.000379  
0.000390  
0.000390  
0.000391  
0.000394  
0.000385  
0.000394  
0.000384  
0.000392  
0.000394  
0.000387  
0.000388  
0.000387  
0.000386  
0.000389  
0.000389  
0.000391  
0.000390  
0.000391  
0.000385  
0.000391  
0.000384  
0.000386  
0.000384  
0.000384  
0.000398  
0.000388  
0.000391  
0.000386  
0.000391  
0.000398  
0.000393  
0.000389  
0.000382  
0.000384  
0.000393  
0.000388  
0.000387  
0.000386  
0.000385  
0.000385  
0.000389  
0.000383  
0.000387  
0.000386  
0.000392  
0.000390  
0.000398  
0.000392  
0.000385  
0.000387  
0.000387  
0.000388  
0.000387  
0.000391  
0.000390  
0.000384  
0.000387  
0.000390  
0.000394  
0.000392  
0.000386  
0.000387  
0.000394  
0.000393  
0.000378  
0.000380  
0.000381  
0.000378  
0.000379  
0.000375  
0.000379  
0.000376  
0.000380  
0.000380  
0.000374  
0.000375  
0.000383  
0.000381  
0.000382  
0.000379  
0.000376  
0.000374  
0.000374  
0.000374  
0.000373  
0.000378  
0.000381  
0.000378  
0.000385  
0.000378  
0.000375  
0.000378  
0.000376  
0.000377  
0.000380  
0.000385  
0.000377  
0.000375  
0.000378  
0.000382  
0.000376  
0.000382  
0.000376  
0.000375  
0.000377  
0.000385  
0.000378  
0.000390  
0.000379  
0.000387  
0.000377  
0.000380  
0.000383  
0.000379  
0.000383  
0.000374  
0.000379  
0.000379  
0.000384  
0.000384  
0.000384  
0.000378  
0.000374  
0.000380  
0.000385  
0.000379  
0.000380  
0.000374  
0.000414  
0.000408  
0.000407  
0.000409  
0.000417  
0.000437  
0.000404  
0.000404  
0.000406  
0.000405  
0.000403  
0.000406  
0.000414  
0.000408  
0.000413  
0.000402  
0.000409  
0.000405  
0.000410  
0.000410  
0.000410  
0.000408  
0.000405  
0.000405  
0.000412  
0.000405  
0.000407  
0.000402  
0.000404  
0.000448  
0.000403  
0.000408  
0.000403  
0.000407  
0.000411  
0.000410  
0.000403  
0.000412  
0.000403  
0.000409  
0.000410  
0.000404  
0.000402  
0.000399  
0.000403  
0.000403  
0.000407  
0.000408  
0.000411  
0.000408  
0.000404  
0.000406  
0.000405  
0.000405  
0.000403  
0.000402  
0.000404  
0.000407  
0.000416  
0.000412  
0.000408  
0.000412  
0.000403  
0.000407  
0.000380  
0.000385  
0.000403  
0.000382  
0.000380  
0.000382  
0.000389  
0.000384  
0.000384  
0.000384  
0.000385  
0.000383  
0.000388  
0.000381  
0.000379  
0.000379  
0.000383  
0.000378  
0.000384  
0.000386  
0.000381  
0.000380  
0.000388  
0.000389  
0.000383  
0.000390  
0.000383  
0.000385  
0.000383  
0.000381  
0.000381  
0.000380  
0.000378  
0.000389  
0.000383  
0.000383  
0.000384  
0.000382  
0.000416  
0.000398  
0.000395  
0.000383  
0.000388  
0.000377  
0.000385  
0.000386  
0.000387  
0.000395  
0.000383  
0.000390  
0.000393  
0.000403  
0.000381  
0.000385  
0.000379  
0.000401  
0.000401  
0.000393  
0.000391  
0.000384  
0.000382  
0.000378  
0.000387  
0.000389  
0.000380  
0.000393  
0.000378  
0.000377  
0.000378  
0.000375  
0.000377  
0.000379  
0.000375  
0.000373  
0.000377  
0.000377  
0.000382  
0.000378  
0.000381  
0.000380  
0.000379  
0.000392  
0.000380  
0.000377  
0.000374  
0.000379  
0.000375  
0.000380  
0.000376  
0.000378  
0.000379  
0.000381  
0.000378  
0.000378  
0.000379  
0.000375  
0.000388  
0.000378  
0.000381  
0.000379  
0.000380  
0.000384  
0.000377  
0.000376  
0.000387  
0.000377  
0.000379  
0.000380  
0.000387  
0.000377  
0.000379  
0.000380  
0.000377  
0.000375  
0.000376  
0.000376  
0.000375  
0.000377  
0.000381  
0.000376  
0.000374  
0.000380  
0.000380  
0.000376  
0.000378  
0.000379  
0.000380  
0.000378  
0.000421  
0.000422  
0.000420  
0.000421  
0.000423  
0.000419  
0.000416  
0.000421  
0.000418  
0.000430  
0.000423  
0.000433  
0.000422  
0.000425  
0.000424  
0.000426  
0.000421  
0.000423  
0.000431  
0.000417  
0.000427  
0.000421  
0.000418  
0.000420  
0.000424  
0.000423  
0.000425  
0.000422  
0.000426  
0.000425  
0.000428  
0.000429  
0.000432  
0.000423  
0.000419  
0.000420  
0.000418  
0.000417  
0.000426  
0.000419  
0.000430  
0.000430  
0.000423  
0.000424  
0.000424  
0.000429  
0.000423  
0.000425  
0.000421  
0.000422  
0.000418  
0.000413  
0.000421  
0.000422  
0.000421  
0.000422  
0.000428  
0.000423  
0.000430  
0.000428  
0.000425  
0.000431  
0.000429  
0.000423  
0.000392  
0.000390  
0.000394  
0.000391  
0.000392  
0.000393  
0.000390  
0.000387  
0.000390  
0.000401  
0.000394  
0.000395  
0.000393  
0.000392  
0.000393  
0.000389  
0.000388  
0.000390  
0.000388  
0.000386  
0.000384  
0.000389  
0.000386  
0.000400  
0.000397  
0.000396  
0.000397  
0.000394  
0.000393  
0.000391  
0.000409  
0.000391  
0.000390  
0.000389  
0.000401  
0.000396  
0.000398  
0.000397  
0.000392  
0.000391  
0.000393  
0.000394  
0.000392  
0.000389  
0.000397  
0.000401  
0.000395  
0.000396  
0.000396  
0.000392  
0.000390  
0.000386  
0.000388  
0.000395  
0.000387  
0.000394  
0.000394  
0.000398  
0.000394  
0.000389  
0.000390  
0.000398  
0.000394  
0.000390  
0.000452  
0.000451  
0.000448  
0.000452  
0.000455  
0.000456  
0.000455  
0.000473  
0.000458  
0.000454  
0.000457  
0.000455  
0.000458  
0.000458  
0.000447  
0.000452  
0.000464  
0.000456  
0.000455  
0.000453  
0.000460  
0.000452  
0.000454  
0.000456  
0.000453  
0.000453  
0.000454  
0.000460  
0.000463  
0.000444  
0.000446  
0.000454  
0.000454  
0.000443  
0.000469  
0.000457  
0.000455  
0.000456  
0.000459  
0.000454  
0.000456  
0.000457  
0.000458  
0.000459  
0.000468  
0.000457  
0.000450  
0.000454  
0.000445  
0.000454  
0.000448  
0.000460  
0.000456  
0.000455  
0.000461  
0.000451  
0.000459  
0.000454  
0.000457  
0.000461  
0.000456  
0.000450  
0.000443  
0.000448  
0.000440  
0.000437  
0.000425  
0.000435  
0.000427  
0.000426  
0.000432  
0.000437  
0.000423  
0.000422  
0.000427  
0.000433  
0.000436  
0.000436  
0.000435  
0.000432  
0.000434  
0.000431  
0.000437  
0.000426  
0.000429  
0.000427  
0.000427  
0.000427  
0.000433  
0.000425  
0.000430  
0.000440  
0.000431  
0.000434  
0.000437  
0.000437  
0.000430  
0.000437  
0.000425  
0.000427  
0.000433  
0.000426  
0.000427  
0.000430  
0.000435  
0.000423  
0.000433  
0.000445  
0.000428  
0.000430  
0.000440  
0.000458  
0.000429  
0.000426  
0.000426  
0.000421  
0.000431  
0.000427  
0.000427  
0.000423  
0.000423  
0.000434  
0.000431  
0.000434  
0.000433  
0.000428  
0.000441  
0.000421  
0.000404  
0.000397  
0.000401  
0.000420  
0.000413  
0.000435  
0.000406  
0.000404  
0.000404  
0.000399  
0.000403  
0.000400  
0.000401  
0.000415  
0.000404  
0.000406  
0.000408  
0.000405  
0.000400  
0.000400  
0.000403  
0.000401  
0.000403  
0.000402  
0.000413  
0.000404  
0.000399  
0.000410  
0.000407  
0.000403  
0.000410  
0.000405  
0.000399  
0.000402  
0.000400  
0.000399  
0.000398  
0.000408  
0.000404  
0.000403  
0.000401  
0.000410  
0.000406  
0.000402  
0.000402  
0.000405  
0.000405  
0.000403  
0.000400  
0.000399  
0.000408  
0.000404  
0.000397  
0.000415  
0.000403  
0.000399  
0.000399  
0.000401  
0.000407  
0.000402  
0.000404  
0.000421  
0.000412  
0.000403  
0.000385  
0.000382  
0.000385  
0.000382  
0.000385  
0.000385  
0.000374  
0.000387  
0.000383  
0.000381  
0.000378  
0.000379  
0.000384  
0.000378  
0.000380  
0.000389  
0.000384  
0.000386  
0.000386  
0.000380  
0.000387  
0.000380  
0.000386  
0.000377  
0.000381  
0.000389  
0.000377  
0.000375  
0.000382  
0.000379  
0.000378  
0.000379  
0.000380  
0.000381  
0.000391  
0.000379  
0.000386  
0.000379  
0.000377  
0.000379  
0.000378  
0.000378  
0.000376  
0.000379  
0.000380  
0.000384  
0.000379  
0.000383  
0.000379  
0.000382  
0.000373  
0.000391  
0.000384  
0.000381  
0.000380  
0.000385  
0.000383  
0.000384  
0.000381  
0.000377  
0.000381  
0.000378  
0.000381  
0.000386  
0.000452  
0.000452  
0.000448  
0.000464  
0.000457  
0.000456  
0.000449  
0.000457  
0.000452  
0.000460  
0.000456  
0.000452  
0.000452  
0.000458  
0.000452  
0.000458  
0.000455  
0.000452  
0.000448  
0.000469  
0.000454  
0.000451  
0.000447  
0.000449  
0.000448  
0.000460  
0.000452  
0.000463  
0.000465  
0.000454  
0.000456  
0.000451  
0.000457  
0.000449  
0.000449  
0.000464  
0.000467  
0.000456  
0.000450  
0.000453  
0.000464  
0.000449  
0.000457  
0.000460  
0.000458  
0.000456  
0.000451  
0.000459  
0.000452  
0.000460  
0.000451  
0.000454  
0.000457  
0.000455  
0.000447  
0.000456  
0.000454  
0.000457  
0.000458  
0.000452  
0.000452  
0.000456  
0.000452  
0.000459  
0.000415  
0.000419  
0.000418  
0.000420  
0.000414  
0.000414  
0.000414  
0.000413  
0.000418  
0.000423  
0.000419  
0.000423  
0.000416  
0.000415  
0.000418  
0.000410  
0.000417  
0.000415  
0.000420  
0.000417  
0.000416  
0.000415  
0.000422  
0.000413  
0.000416  
0.000416  
0.000419  
0.000411  
0.000420  
0.000421  
0.000416  
0.000415  
0.000417  
0.000412  
0.000427  
0.000417  
0.000418  
0.000417  
0.000416  
0.000413  
0.000417  
0.000416  
0.000416  
0.000415  
0.000425  
0.000419  
0.000418  
0.000416  
0.000417  
0.000418  
0.000418  
0.000417  
0.000414  
0.000417  
0.000418  
0.000418  
0.000414  
0.000415  
0.000413  
0.000417  
0.000413  
0.000417  
0.000418  
0.000412  
0.000398  
0.000390  
0.000392  
0.000397  
0.000396  
0.000392  
0.000392  
0.000391  
0.000394  
0.000399  
0.000395  
0.000407  
0.000396  
0.000390  
0.000392  
0.000398  
0.000390  
0.000399  
0.000396  
0.000393  
0.000390  
0.000395  
0.000393  
0.000401  
0.000395  
0.000393  
0.000391  
0.000389  
0.000396  
0.000402  
0.000392  
0.000394  
0.000390  
0.000389  
0.000401  
0.000402  
0.000399  
0.000395  
0.000393  
0.000400  
0.000393  
0.000391  
0.000391  
0.000386  
0.000402  
0.000398  
0.000392  
0.000396  
0.000391  
0.000390  
0.000395  
0.000394  
0.000391  
0.000391  
0.000396  
0.000393  
0.000401  
0.000399  
0.000401  
0.000390  
0.000390  
0.000397  
0.000388  
0.000392  
0.000460  
0.000458  
0.000458  
0.000470  
0.000453  
0.000463  
0.000496  
0.000469  
0.000463  
0.000465  
0.000469  
0.000467  
0.000470  
0.000461  
0.000466  
0.000473  
0.000467  
0.000457  
0.000454  
0.000616  
0.000460  
0.000460  
0.000465  
0.000465  
0.000469  
0.000467  
0.000465  
0.000462  
0.000465  
0.000463  
0.000463  
0.000468  
0.000463  
0.000457  
0.000458  
0.000460  
0.000455  
0.000457  
0.000464  
0.000513  
0.000505  
0.000465  
0.000487  
0.000470  
0.000473  
0.000463  
0.000462  
0.000469  
0.000460  
0.000456  
0.000461  
0.000457  
0.000465  
0.000456  
0.000465  
0.000460  
0.000457  
0.000465  
0.000463  
0.000467  
0.000463  
0.000466  
0.000477  
0.000463  
0.000441  
0.000427  
0.000431  
0.000432  
0.000430  
0.000432  
0.000429  
0.000428  
0.000434  
0.000428  
0.000429  
0.000429  
0.000436  
0.000483  
0.000435  
0.000438  
0.000430  
0.000431  
0.000433  
0.000431  
0.000426  
0.000431  
0.000431  
0.000433  
0.000429  
0.000430  
0.000436  
0.000441  
0.000437  
0.000437  
0.000426  
0.000438  
0.000434  
0.000434  
0.000430  
0.000429  
0.000434  
0.000430  
0.000428  
0.000435  
0.000432  
0.000432  
0.000432  
0.000430  
0.000429  
0.000440  
0.000433  
0.000428  
0.000432  
0.000437  
0.000430  
0.000432  
0.000428  
0.000425  
0.000428  
0.000440  
0.000431  
0.000431  
0.000429  
0.000433  
0.000434  
0.000434  
0.000431  
0.000430  
0.000410  
0.000406  
0.000405  
0.000405  
0.000405  
0.000406  
0.000418  
0.000401  
0.000398  
0.000408  
0.000403  
0.000416  
0.000410  
0.000412  
0.000407  
0.000409  
0.000410  
0.000414  
0.000406  
0.000410  
0.000407  
0.000405  
0.000404  
0.000403  
0.000404  
0.000404  
0.000409  
0.000421  
0.000415  
0.000413  
0.000408  
0.000412  
0.000409  
0.000417  
0.000408  
0.000414  
0.000410  
0.000408  
0.000404  
0.000409  
0.000402  
0.000403  
0.000413  
0.000408  
0.000409  
0.000418  
0.000415  
0.000410  
0.000415  
0.000408  
0.000407  
0.000415  
0.000406  
0.000408  
0.000405  
0.000402  
0.000410  
0.000400  
0.000411  
0.000407  
0.000410  
0.000416  
0.000413  
0.000452  
0.000384  
0.000389  
0.000383  
0.000405  
0.000383  
0.000378  
0.000382  
0.000382  
0.000383  
0.000394  
0.000385  
0.000418  
0.000380  
0.000414  
0.000414  
0.000380  
0.000382  
0.000385  
0.000382  
0.000384  
0.000383  
0.000384  
0.000392  
0.000385  
0.000384  
0.000387  
0.000380  
0.000379  
0.000390  
0.000386  
0.000384  
0.000386  
0.000388  
0.000385  
0.000381  
0.000381  
0.000382  
0.000379  
0.000388  
0.000385  
0.000387  
0.000376  
0.000384  
0.000387  
0.000381  
0.000381  
0.000388  
0.000382  
0.000381  
0.000381  
0.000391  
0.000384  
0.000413  
0.000381  
0.000386  
0.000385  
0.000384  
0.000381  
0.000385  
0.000397  
0.000388  
0.000381  
0.000385  
0.000380  
0.000470  
0.000465  
0.000469  
0.000470  
0.000478  
0.000470  
0.000467  
0.000469  
0.000458  
0.000455  
0.000461  
0.000469  
0.000464  
0.000468  
0.000469  
0.000477  
0.000475  
0.000464  
0.000472  
0.000468  
0.000472  
0.000468  
0.000459  
0.000461  
0.000464  
0.000458  
0.000465  
0.000468  
0.000470  
0.000469  
0.000477  
0.000469  
0.000469  
0.000476  
0.000466  
0.000476  
0.000463  
0.000471  
0.000461  
0.000461  
0.000460  
0.000457  
0.000475  
0.000465  
0.000476  
0.000472  
0.000470  
0.000466  
0.000467  
0.000469  
0.000468  
0.000466  
0.000472  
0.000469  
0.000461  
0.000468  
0.000471  
0.000462  
0.000463  
0.000468  
0.000465  
0.000471  
0.000473  
0.000461  
0.000428  
0.000435  
0.000441  
0.000429  
0.000437  
0.000443  
0.000432  
0.000422  
0.000426  
0.000421  
0.000484  
0.000437  
0.000435  
0.000442  
0.000448  
0.000427  
0.000436  
0.000435  
0.000431  
0.000430  
0.000447  
0.000439  
0.000429  
0.000422  
0.000426  
0.000454  
0.000433  
0.000434  
0.000427  
0.000433  
0.000431  
0.000423  
0.000437  
0.000430  
0.000432  
0.000434  
0.000435  
0.000428  
0.000426  
0.000428  
0.000441  
0.000432  
0.000432  
0.000446  
0.000435  
0.000430  
0.000425  
0.000426  
0.000434  
0.000429  
0.000431  
0.000430  
0.000452  
0.000431  
0.000429  
0.000429  
0.000424  
0.000437  
0.000430  
0.000434  
0.000432  
0.000431  
0.000422  
0.000424  
0.000405  
0.000395  
0.000400  
0.000401  
0.000396  
0.000403  
0.000399  
0.000396  
0.000399  
0.000399  
0.000399  
0.000406  
0.000403  
0.000412  
0.000397  
0.000399  
0.000412  
0.000399  
0.000409  
0.000412  
0.000405  
0.000406  
0.000399  
0.000402  
0.000398  
0.000406  
0.000403  
0.000406  
0.000403  
0.000410  
0.000397  
0.000402  
0.000401  
0.000400  
0.000395  
0.000399  
0.000404  
0.000397  
0.000408  
0.000399  
0.000401  
0.000398  
0.000398  
0.000399  
0.000398  
0.000395  
0.000398  
0.000403  
0.000401  
0.000407  
0.000399  
0.000402  
0.000401  
0.000406  
0.000399  
0.000401  
0.000408  
0.000399  
0.000403  
0.000398  
0.000405  
0.000400  
0.000408  
0.000398  
0.000403  
0.000388  
0.000387  
0.000385  
0.000381  
0.000384  
0.000381  
0.000384  
0.000394  
0.000391  
0.000383  
0.000388  
0.000386  
0.000385  
0.000380  
0.000383  
0.000406  
0.000386  
0.000390  
0.000382  
0.000381  
0.000382  
0.000385  
0.000386  
0.000385  
0.000381  
0.000383  
0.000387  
0.000386  
0.000387  
0.000383  
0.000389  
0.000400  
0.000383  
0.000388  
0.000389  
0.000385  
0.000381  
0.000382  
0.000381  
0.000390  
0.000381  
0.000383  
0.000389  
0.000378  
0.000385  
0.000392  
0.000385  
0.000392  
0.000385  
0.000382  
0.000382  
0.000383  
0.000386  
0.000386  
0.000382  
0.000388  
0.000388  
0.000381  
0.000383  
0.000383  
0.000389  
0.000385  
0.000396  
0.000466  
0.000478  
0.000472  
0.000474  
0.000471  
0.000476  
0.000473  
0.000466  
0.000473  
0.000466  
0.000477  
0.000524  
0.000468  
0.000461  
0.000471  
0.000470  
0.000469  
0.000471  
0.000472  
0.000471  
0.000476  
0.000471  
0.000467  
0.000470  
0.000466  
0.000471  
0.000472  
0.000479  
0.000471  
0.000468  
0.000466  
0.000466  
0.000472  
0.000472  
0.000477  
0.000474  
0.000471  
0.000471  
0.000469  
0.000470  
0.000472  
0.000476  
0.000474  
0.000468  
0.000465  
0.000471  
0.000468  
0.000479  
0.000472  
0.000471  
0.000474  
0.000475  
0.000478  
0.000471  
0.000468  
0.000465  
0.000477  
0.000465  
0.000464  
0.000466  
0.000470  
0.000469  
0.000474  
0.000473  
0.000432  
0.000446  
0.000452  
0.000442  
0.000437  
0.000434  
0.000434  
0.000429  
0.000432  
0.000432  
0.000436  
0.000428  
0.000432  
0.000435  
0.000429  
0.000433  
0.000439  
0.000441  
0.000437  
0.000443  
0.000438  
0.000436  
0.000430  
0.000428  
0.000445  
0.000431  
0.000434  
0.000439  
0.000445  
0.000435  
0.000435  
0.000456  
0.000436  
0.000434  
0.000435  
0.000438  
0.000452  
0.000441  
0.000428  
0.000435  
0.000430  
0.000435  
0.000438  
0.000436  
0.000431  
0.000431  
0.000435  
0.000428  
0.000434  
0.000433  
0.000437  
0.000481  
0.000435  
0.000432  
0.000431  
0.000454  
0.000435  
0.000430  
0.000430  
0.000437  
0.000434  
0.000443  
0.000432  
0.000431  
0.000405  
0.000407  
0.000403  
0.000405  
0.000454  
0.000407  
0.000401  
0.000407  
0.000404  
0.000409  
0.000402  
0.000410  
0.000403  
0.000410  
0.000403  
0.000402  
0.000404  
0.000403  
0.000402  
0.000416  
0.000401  
0.000404  
0.000417  
0.000406  
0.000405  
0.000404  
0.000408  
0.000408  
0.000412  
0.000413  
0.000435  
0.000408  
0.000404  
0.000412  
0.000406  
0.000408  
0.000400  
0.000401  
0.000405  
0.000401  
0.000408  
0.000405  
0.000406  
0.000403  
0.000408  
0.000414  
0.000405  
0.000410  
0.000412  
0.000414  
0.000406  
0.000414  
0.000403  
0.000400  
0.000410  
0.000402  
0.000429  
0.000400  
0.000408  
0.000410  
0.000407  
0.000404  
0.000407  
0.000406  
0.000390  
0.000388  
0.000394  
0.000396  
0.000393  
0.000386  
0.000390  
0.000391  
0.000387  
0.000406  
0.000421  
0.000388  
0.000404  
0.000397  
0.000386  
0.000397  
0.000389  
0.000387  
0.000381  
0.000398  
0.000396  
0.000384  
0.000387  
0.000386  
0.000390  
0.000416  
0.000391  
0.000393  
0.000391  
0.000401  
0.000386  
0.000393  
0.000394  
0.000396  
0.000392  
0.000394  
0.000385  
0.000399  
0.000387  
0.000386  
0.000387  
0.000405  
0.000402  
0.000392  
0.000403  
0.000392  
0.000389  
0.000388  
0.000392  
0.000409  
0.000391  
0.000397  
0.000390  
0.000385  
0.000384  
0.000390  
0.000392  
0.000387  
0.000386  
0.000390  
0.000392  
0.000395  
0.000392  
0.000396  
0.000480  
0.000473  
0.000479  
0.000475  
0.000482  
0.000481  
0.000473  
0.000476  
0.000474  
0.000472  
0.000471  
0.000469  
0.000510  
0.000478  
0.000467  
0.000474  
0.000472  
0.000471  
0.000474  
0.000477  
0.000474  
0.000491  
0.000474  
0.000475  
0.000478  
0.000476  
0.000475  
0.000474  
0.000473  
0.000471  
0.000472  
0.000478  
0.000479  
0.000471  
0.000475  
0.000476  
0.000480  
0.000469  
0.000478  
0.000477  
0.000476  
0.000476  
0.000472  
0.000477  
0.000481  
0.000483  
0.000473  
0.000476  
0.000474  
0.000477  
0.000478  
0.000476  
0.000470  
0.000478  
0.000483  
0.000475  
0.000479  
0.000478  
0.000472  
0.000477  
0.000473  
0.000499  
0.000476  
0.000473  
0.000462  
0.000440  
0.000444  
0.000446  
0.000445  
0.000485  
0.000460  
0.000462  
0.000468  
0.000469  
0.000460  
0.000472  
0.000461  
0.000443  
0.000444  
0.000439  
0.000454  
0.000450  
0.000446  
0.000451  
0.000442  
0.000468  
0.000466  
0.000459  
0.000466  
0.000471  
0.000460  
0.000466  
0.000466  
0.000447  
0.000440  
0.000437  
0.000444  
0.000453  
0.000447  
0.000443  
0.000444  
0.000463  
0.000469  
0.000463  
0.000466  
0.000467  
0.000462  
0.000460  
0.000465  
0.000437  
0.000438  
0.000447  
0.000439  
0.000443  
0.000442  
0.000449  
0.000467  
0.000465  
0.000465  
0.000465  
0.000472  
0.000465  
0.000458  
0.000460  
0.000463  
0.000443  
0.000447  
0.000439  
0.000410  
0.000409  
0.000418  
0.000413  
0.000413  
0.000406  
0.000410  
0.000411  
0.000408  
0.000409  
0.000407  
0.000412  
0.000413  
0.000417  
0.000413  
0.000411  
0.000411  
0.000420  
0.000411  
0.000412  
0.000410  
0.000414  
0.000410  
0.000404  
0.000408  
0.000411  
0.000408  
0.000411  
0.000412  
0.000413  
0.000414  
0.000410  
0.000414  
0.000412  
0.000418  
0.000415  
0.000408  
0.000408  
0.000410  
0.000411  
0.000415  
0.000417  
0.000409  
0.000442  
0.000411  
0.000415  
0.000412  
0.000416  
0.000411  
0.000414  
0.000405  
0.000410  
0.000410  
0.000413  
0.000421  
0.000411  
0.000407  
0.000416  
0.000410  
0.000411  
0.000411  
0.000413  
0.000414  
0.000410  
0.000470  
0.000478  
0.000472  
0.000484  
0.000472  
0.000481  
0.000476  
0.000484  
0.000476  
0.000473  
0.000473  
0.000479  
0.000477  
0.000475  
0.000475  
0.000481  
0.000476  
0.000487  
0.000474  
0.000478  
0.000478  
0.000479  
0.000486  
0.000476  
0.000480  
0.000478  
0.000475  
0.000488  
0.000471  
0.000474  
0.000479  
0.000474  
0.000471  
0.000475  
0.000482  
0.000472  
0.000475  
0.000473  
0.000480  
0.000474  
0.000476  
0.000472  
0.000473  
0.000472  
0.000472  
0.000476  
0.000477  
0.000472  
0.000478  
0.000481  
0.000473  
0.000471  
0.000481  
0.000472  
0.000476  
0.000481  
0.000476  
0.000473  
0.000475  
0.000485  
0.000477  
0.000481  
0.000475  
0.000478  
0.000451  
0.000451  
0.000454  
0.000450  
0.000454  
0.000466  
0.000462  
0.000451  
0.000455  
0.000452  
0.000460  
0.000450  
0.000449  
0.000447  
0.000456  
0.000457  
0.000460  
0.000458  
0.000449  
0.000452  
0.000454  
0.000450  
0.000455  
0.000455  
0.000454  
0.000449  
0.000452  
0.000450  
0.000447  
0.000452  
0.000455  
0.000458  
0.000458  
0.000462  
0.000456  
0.000454  
0.000452  
0.000462  
0.000452  
0.000463  
0.000453  
0.000451  
0.000452  
0.000450  
0.000463  
0.000453  
0.000448  
0.000447  
0.000456  
0.000455  
0.000454  
0.000452  
0.000454  
0.000453  
0.000456  
0.000458  
0.000452  
0.000454  
0.000449  
0.000451  
0.000453  
0.000459  
0.000452  
0.000451  
0.000441  
0.000433  
0.000436  
0.000435  
0.000437  
0.000440  
0.000432  
0.000439  
0.000432  
0.000436  
0.000433  
0.000429  
0.000436  
0.000440  
0.000437  
0.000431  
0.000432  
0.000430  
0.000429  
0.000444  
0.000433  
0.000439  
0.000435  
0.000437  
0.000433  
0.000428  
0.000426  
0.000432  
0.000430  
0.000432  
0.000431  
0.000436  
0.000437  
0.000431  
0.000432  
0.000441  
0.000429  
0.000440  
0.000433  
0.000436  
0.000430  
0.000435  
0.000430  
0.000430  
0.000438  
0.000438  
0.000612  
0.000433  
0.000438  
0.000431  
0.000434  
0.000433  
0.000444  
0.000437  
0.000428  
0.000438  
0.000432  
0.000430  
0.000435  
0.000436  
0.000431  
0.000431  
0.000435  
0.000444  
0.000409  
0.000417  
0.000405  
0.000410  
0.000414  
0.000409  
0.000412  
0.000405  
0.000414  
0.000413  
0.000409  
0.000417  
0.000408  
0.000408  
0.000416  
0.000412  
0.000412  
0.000415  
0.000439  
0.000406  
0.000402  
0.000418  
0.000407  
0.000407  
0.000406  
0.000416  
0.000416  
0.000414  
0.000402  
0.000407  
0.000411  
0.000405  
0.000405  
0.000405  
0.000402  
0.000405  
0.000404  
0.000405  
0.000406  
0.000402  
0.000412  
0.000408  
0.000412  
0.000407  
0.000413  
0.000405  
0.000408  
0.000404  
0.000413  
0.000408  
0.000408  
0.000408  
0.000406  
0.000413  
0.000411  
0.000410  
0.000408  
0.000407  
0.000414  
0.000419  
0.000411  
0.000406  
0.000403  
0.000420  
0.000474  
0.000475  
0.000487  
0.000475  
0.000486  
0.000477  
0.000469  
0.000469  
0.000484  
0.000475  
0.000473  
0.000493  
0.000475  
0.000476  
0.000480  
0.000474  
0.000478  
0.000477  
0.000477  
0.000478  
0.000477  
0.000477  
0.000475  
0.000483  
0.000474  
0.000474  
0.000489  
0.000479  
0.000480  
0.000486  
0.000475  
0.000475  
0.000476  
0.000477  
0.000473  
0.000478  
0.000472  
0.000482  
0.000469  
0.000466  
0.000467  
0.000478  
0.000469  
0.000475  
0.000484  
0.000473  
0.000481  
0.000481  
0.000475  
0.000476  
0.000477  
0.000473  
0.000470  
0.000469  
0.000472  
0.000477  
0.000472  
0.000471  
0.000481  
0.000476  
0.000484  
0.000473  
0.000487  
0.000485  
0.000442  
0.000438  
0.000441  
0.000441  
0.000440  
0.000442  
0.000440  
0.000438  
0.000436  
0.000443  
0.000433  
0.000438  
0.000433  
0.000439  
0.000437  
0.000435  
0.000435  
0.000440  
0.000438  
0.000441  
0.000448  
0.000442  
0.000434  
0.000444  
0.000436  
0.000433  
0.000437  
0.000440  
0.000442  
0.000437  
0.000436  
0.000437  
0.000439  
0.000437  
0.000435  
0.000438  
0.000439  
0.000446  
0.000438  
0.000443  
0.000447  
0.000443  
0.000432  
0.000436  
0.000443  
0.000445  
0.000443  
0.000435  
0.000435  
0.000441  
0.000444  
0.000445  
0.000435  
0.000435  
0.000435  
0.000442  
0.000442  
0.000439  
0.000436  
0.000440  
0.000435  
0.000438  
0.000439  
0.000440  
0.000420  
0.000426  
0.000427  
0.000423  
0.000414  
0.000420  
0.000411  
0.000414  
0.000420  
0.000416  
0.000413  
0.000413  
0.000412  
0.000416  
0.000413  
0.000416  
0.000419  
0.000420  
0.000416  
0.000422  
0.000412  
0.000414  
0.000417  
0.000418  
0.000414  
0.000416  
0.000422  
0.000413  
0.000418  
0.000416  
0.000414  
0.000418  
0.000417  
0.000418  
0.000425  
0.000408  
0.000419  
0.000416  
0.000417  
0.000411  
0.000409  
0.000413  
0.000420  
0.000445  
0.000421  
0.000416  
0.000418  
0.000414  
0.000421  
0.000419  
0.000418  
0.000418  
0.000415  
0.000415  
0.000415  
0.000432  
0.000413  
0.000415  
0.000414  
0.000415  
0.000422  
0.000411  
0.000416  
0.000417  
0.000395  
0.000392  
0.000398  
0.000393  
0.000397  
0.000397  
0.000397  
0.000397  
0.000399  
0.000396  
0.000389  
0.000397  
0.000393  
0.000393  
0.000395  
0.000395  
0.000392  
0.000400  
0.000402  
0.000393  
0.000398  
0.000392  
0.000391  
0.000395  
0.000394  
0.000394  
0.000393  
0.000394  
0.000394  
0.000397  
0.000390  
0.000393  
0.000393  
0.000389  
0.000398  
0.000403  
0.000396  
0.000396  
0.000388  
0.000395  
0.000408  
0.000395  
0.000393  
0.000400  
0.000388  
0.000387  
0.000394  
0.000394  
0.000393  
0.000398  
0.000393  
0.000394  
0.000393  
0.000396  
0.000395  
0.000393  
0.000395  
0.000396  
0.000396  
0.000394  
0.000390  
0.000388  
0.000389  
0.000392  
0.000474  
0.000480  
0.000480  
0.000479  
0.000479  
0.000483  
0.000477  
0.000478  
0.000481  
0.000483  
0.000474  
0.000478  
0.000477  
0.000478  
0.000485  
0.000479  
0.000479  
0.000476  
0.000472  
0.000478  
0.000478  
0.000478  
0.000476  
0.000477  
0.000476  
0.000478  
0.000482  
0.000476  
0.000479  
0.000486  
0.000487  
0.000501  
0.000481  
0.000478  
0.000475  
0.000476  
0.000477  
0.000479  
0.000483  
0.000484  
0.000492  
0.000482  
0.000476  
0.000483  
0.000485  
0.000487  
0.000486  
0.000490  
0.000481  
0.000478  
0.000486  
0.000474  
0.000476  
0.000479  
0.000476  
0.000475  
0.000479  
0.000529  
0.000492  
0.000491  
0.000475  
0.000481  
0.000480  
0.000478  
0.000442  
0.000436  
0.000439  
0.000436  
0.000436  
0.000435  
0.000443  
0.000437  
0.000442  
0.000444  
0.000441  
0.000438  
0.000441  
0.000438  
0.000451  
0.000445  
0.000442  
0.000436  
0.000443  
0.000438  
0.000444  
0.000435  
0.000439  
0.000436  
0.000447  
0.000440  
0.000444  
0.000442  
0.000442  
0.000448  
0.000450  
0.000445  
0.000461  
0.000436  
0.000434  
0.000434  
0.000438  
0.000443  
0.000442  
0.000429  
0.000440  
0.000442  
0.000443  
0.000443  
0.000439  
0.000439  
0.000443  
0.000441  
0.000434  
0.000434  
0.000438  
0.000438  
0.000436  
0.000433  
0.000440  
0.000444  
0.000445  
0.000443  
0.000440  
0.000440  
0.000443  
0.000438  
0.000438  
0.000447  
0.000407  
0.000429  
0.000414  
0.000414  
0.000414  
0.000413  
0.000415  
0.000417  
0.000414  
0.000415  
0.000412  
0.000417  
0.000412  
0.000414  
0.000416  
0.000413  
0.000407  
0.000403  
0.000419  
0.000413  
0.000412  
0.000424  
0.000410  
0.000412  
0.000410  
0.000412  
0.000425  
0.000414  
0.000414  
0.000408  
0.000410  
0.000414  
0.000424  
0.000409  
0.000413  
0.000412  
0.000413  
0.000417  
0.000413  
0.000413  
0.000414  
0.000413  
0.000416  
0.000407  
0.000413  
0.000414  
0.000411  
0.000411  
0.000405  
0.000413  
0.000409  
0.000413  
0.000417  
0.000411  
0.000414  
0.000415  
0.000414  
0.000409  
0.000408  
0.000413  
0.000411  
0.000411  
0.000412  
0.000407  
0.000396  
0.000390  
0.000390  
0.000393  
0.000404  
0.000389  
0.000394  
0.000398  
0.000390  
0.000394  
0.000398  
0.000392  
0.000392  
0.000399  
0.000394  
0.000392  
0.000401  
0.000393  
0.000390  
0.000388  
0.000392  
0.000392  
0.000397  
0.000394  
0.000389  
0.000392  
0.000390  
0.000390  
0.000392  
0.000392  
0.000396  
0.000394  
0.000392  
0.000393  
0.000397  
0.000391  
0.000393  
0.000391  
0.000391  
0.000390  
0.000397  
0.000387  
0.000392  
0.000389  
0.000391  
0.000395  
0.000395  
0.000393  
0.000387  
0.000390  
0.000395  
0.000389  
0.000391  
0.000397  
0.000394  
0.000394  
0.000395  
0.000397  
0.000392  
0.000389  
0.000390  
0.000396  
0.000396  
0.000390  
0.000495  
0.000489  
0.000479  
0.000472  
0.000472  
0.000480  
0.000480  
0.000475  
0.000482  
0.000472  
0.000476  
0.000479  
0.000474  
0.000482  
0.000474  
0.000473  
0.000483  
0.000485  
0.000477  
0.000476  
0.000472  
0.000479  
0.000480  
0.000481  
0.000481  
0.000479  
0.000487  
0.000477  
0.000478  
0.000476  
0.000486  
0.000475  
0.000483  
0.000474  
0.000477  
0.000478  
0.000476  
0.000487  
0.000487  
0.000476  
0.000480  
0.000472  
0.000479  
0.000485  
0.000474  
0.000478  
0.000483  
0.000483  
0.000489  
0.000476  
0.000476  
0.000475  
0.000476  
0.000483  
0.000473  
0.000483  
0.000478  
0.000478  
0.000478  
0.000483  
0.000478  
0.000473  
0.000485  
0.000481  
0.000472  
0.000447  
0.000440  
0.000441  
0.000443  
0.000449  
0.000449  
0.000455  
0.000457  
0.000450  
0.000445  
0.000452  
0.000452  
0.000449  
0.000443  
0.000450  
0.000446  
0.000445  
0.000447  
0.000444  
0.000448  
0.000454  
0.000449  
0.000449  
0.000458  
0.000446  
0.000447  
0.000450  
0.000453  
0.000451  
0.000447  
0.000446  
0.000450  
0.000447  
0.000440  
0.000445  
0.000444  
0.000454  
0.000449  
0.000447  
0.000451  
0.000446  
0.000445  
0.000459  
0.000449  
0.000448  
0.000451  
0.000452  
0.000441  
0.000446  
0.000439  
0.000441  
0.000444  
0.000452  
0.000453  
0.000445  
0.000455  
0.000452  
0.000446  
0.000448  
0.000451  
0.000453  
0.000449  
0.000451  
0.000427  
0.000431  
0.000421  
0.000421  
0.000421  
0.000422  
0.000417  
0.000422  
0.000430  
0.000431  
0.000423  
0.000428  
0.000420  
0.000430  
0.000420  
0.000430  
0.000417  
0.000424  
0.000422  
0.000430  
0.000431  
0.000422  
0.000421  
0.000421  
0.000425  
0.000430  
0.000420  
0.000420  
0.000425  
0.000426  
0.000424  
0.000423  
0.000419  
0.000423  
0.000429  
0.000422  
0.000421  
0.000428  
0.000423  
0.000422  
0.000424  
0.000419  
0.000418  
0.000429  
0.000420  
0.000424  
0.000420  
0.000422  
0.000428  
0.000419  
0.000426  
0.000419  
0.000423  
0.000428  
0.000417  
0.000423  
0.000426  
0.000421  
0.000427  
0.000459  
0.000422  
0.000422  
0.000424  
0.000419  
0.000474  
0.000476  
0.000471  
0.000481  
0.000480  
0.000475  
0.000479  
0.000477  
0.000479  
0.000479  
0.000478  
0.000477  
0.000482  
0.000478  
0.000477  
0.000472  
0.000474  
0.000472  
0.000475  
0.000475  
0.000471  
0.000478  
0.000477  
0.000478  
0.000482  
0.000481  
0.000482  
0.000476  
0.000482  
0.000489  
0.000679  
0.000471  
0.000469  
0.000468  
0.000471  
0.000481  
0.000477  
0.000476  
0.000474  
0.000484  
0.000477  
0.000482  
0.000478  
0.000487  
0.000481  
0.000489  
0.000474  
0.000471  
0.000474  
0.000473  
0.000478  
0.000478  
0.000477  
0.000474  
0.000480  
0.000484  
0.000475  
0.000475  
0.000486  
0.000478  
0.000483  
0.000480  
0.000473  
0.000471  
0.000459  
0.000466  
0.000458  
0.000465  
0.000463  
0.000466  
0.000472  
0.000465  
0.000467  
0.000470  
0.000473  
0.000478  
0.000471  
0.000485  
0.000468  
0.000477  
0.000465  
0.000473  
0.000467  
0.000462  
0.000466  
0.000467  
0.000468  
0.000468  
0.000473  
0.000496  
0.000474  
0.000469  
0.000466  
0.000469  
0.000471  
0.000478  
0.000458  
0.000467  
0.000462  
0.000466  
0.000463  
0.000468  
0.000475  
0.000470  
0.000471  
0.000465  
0.000473  
0.000500  
0.000469  
0.000471  
0.000467  
0.000473  
0.000465  
0.000462  
0.000461  
0.000461  
0.000460  
0.000467  
0.000484  
0.000473  
0.000469  
0.000472  
0.000471  
0.000475  
0.000469  
0.000470  
0.000467  
0.000476  
0.000440  
0.000444  
0.000441  
0.000436  
0.000445  
0.000439  
0.000442  
0.000456  
0.000449  
0.000454  
0.000475  
0.000443  
0.000442  
0.000444  
0.000446  
0.000441  
0.000446  
0.000441  
0.000443  
0.000446  
0.000442  
0.000445  
0.000440  
0.000443  
0.000442  
0.000444  
0.000443  
0.000444  
0.000442  
0.000442  
0.000444  
0.000436  
0.000440  
0.000438  
0.000437  
0.000443  
0.000439  
0.000441  
0.000438  
0.000440  
0.000445  
0.000441  
0.000441  
0.000440  
0.000440  
0.000447  
0.000444  
0.000439  
0.000437  
0.000437  
0.000436  
0.000442  
0.000441  
0.000444  
0.000444  
0.000446  
0.000447  
0.000438  
0.000444  
0.000446  
0.000441  
0.000445  
0.000439  
0.000438  
0.000414  
0.000412  
0.000412  
0.000415  
0.000411  
0.000413  
0.000411  
0.000417  
0.000414  
0.000412  
0.000412  
0.000419  
0.000416  
0.000410  
0.000404  
0.000412  
0.000412  
0.000411  
0.000411  
0.000412  
0.000408  
0.000409  
0.000413  
0.000410  
0.000416  
0.000409  
0.000443  
0.000417  
0.000414  
0.000411  
0.000453  
0.000416  
0.000411  
0.000406  
0.000413  
0.000407  
0.000408  
0.000415  
0.000413  
0.000413  
0.000411  
0.000410  
0.000408  
0.000414  
0.000412  
0.000414  
0.000407  
0.000409  
0.000410  
0.000413  
0.000413  
0.000412  
0.000407  
0.000416  
0.000412  
0.000407  
0.000412  
0.000420  
0.000447  
0.000442  
0.000409  
0.000423  
0.000415  
0.000410  
0.000480  
0.000470  
0.000469  
0.000479  
0.000479  
0.000479  
0.000493  
0.000493  
0.000483  
0.000479  
0.000483  
0.000484  
0.000481  
0.000472  
0.000479  
0.000477  
0.000474  
0.000473  
0.000480  
0.000517  
0.000480  
0.000479  
0.000491  
0.000482  
0.000476  
0.000498  
0.000486  
0.000478  
0.000493  
0.000475  
0.000481  
0.000471  
0.000478  
0.000487  
0.000479  
0.000515  
0.000489  
0.000482  
0.000482  
0.000484  
0.000482  
0.000478  
0.000481  
0.000478  
0.000485  
0.000470  
0.000482  
0.000477  
0.000488  
0.000479  
0.000471  
0.000487  
0.000479  
0.000512  
0.000481  
0.000479  
0.000479  
0.000479  
0.000479  
0.000488  
0.000470  
0.000473  
0.000474  
0.000480  
0.000484  
0.000476  
0.000469  
0.000481  
0.000479  
0.000479  
0.000480  
0.000481  
0.000477  
0.000482  
0.000483  
0.000480  
0.000475  
0.000472  
0.000471  
0.000476  
0.000472  
0.000480  
0.000471  
0.000477  
0.000479  
0.000475  
0.000483  
0.000476  
0.000477  
0.000482  
0.000476  
0.000477  
0.000471  
0.000476  
0.000472  
0.000470  
0.000486  
0.000473  
0.000473  
0.000480  
0.000473  
0.000484  
0.000478  
0.000480  
0.000481  
0.000476  
0.000483  
0.000489  
0.000471  
0.000472  
0.000475  
0.000473  
0.000473  
0.000472  
0.000477  
0.000481  
0.000486  
0.000480  
0.000479  
0.000484  
0.000484  
0.000483  
0.000480  
0.000483  
0.000474  
0.000484  
0.000483  
0.000474  
0.000437  
0.000441  
0.000445  
0.000440  
0.000443  
0.000441  
0.000446  
0.000437  
0.000438  
0.000443  
0.000438  
0.000439  
0.000436  
0.000435  
0.000445  
0.000437  
0.000439  
0.000436  
0.000442  
0.000437  
0.000440  
0.000440  
0.000441  
0.000439  
0.000440  
0.000443  
0.000448  
0.000442  
0.000437  
0.000432  
0.000437  
0.000441  
0.000432  
0.000432  
0.000442  
0.000444  
0.000445  
0.000441  
0.000441  
0.000449  
0.000442  
0.000450  
0.000441  
0.000441  
0.000429  
0.000444  
0.000437  
0.000437  
0.000442  
0.000441  
0.000438  
0.000443  
0.000442  
0.000441  
0.000439  
0.000442  
0.000442  
0.000443  
0.000442  
0.000445  
0.000428  
0.000439  
0.000431  
0.000435  
0.000406  
0.000416  
0.000401  
0.000412  
0.000409  
0.000411  
0.000406  
0.000401  
0.000405  
0.000408  
0.000407  
0.000407  
0.000401  
0.000406  
0.000406  
0.000412  
0.000408  
0.000405  
0.000404  
0.000408  
0.000404  
0.000405  
0.000404  
0.000405  
0.000405  
0.000406  
0.000407  
0.000409  
0.000405  
0.000406  
0.000412  
0.000412  
0.000405  
0.000404  
0.000405  
0.000403  
0.000400  
0.000405  
0.000411  
0.000407  
0.000401  
0.000407  
0.000402  
0.000405  
0.000408  
0.000403  
0.000409  
0.000403  
0.000401  
0.000419  
0.000403  
0.000406  
0.000412  
0.000406  
0.000418  
0.000406  
0.000402  
0.000403  
0.000404  
0.000409  
0.000410  
0.000404  
0.000404  
0.000403  
0.000490  
0.000485  
0.000478  
0.000473  
0.000488  
0.000493  
0.000492  
0.000492  
0.000477  
0.000484  
0.000480  
0.000478  
0.000485  
0.000482  
0.000487  
0.000491  
0.000481  
0.000482  
0.000484  
0.000475  
0.000483  
0.000484  
0.000484  
0.000482  
0.000479  
0.000486  
0.000483  
0.000484  
0.000479  
0.000480  
0.000484  
0.000482  
0.000483  
0.000481  
0.000473  
0.000480  
0.000486  
0.000486  
0.000484  
0.000499  
0.000485  
0.000483  
0.000486  
0.000484  
0.000496  
0.000500  
0.000484  
0.000490  
0.000479  
0.000471  
0.000475  
0.000483  
0.000480  
0.000482  
0.000488  
0.000491  
0.000484  
0.000485  
0.000487  
0.000496  
0.000480  
0.000479  
0.000481  
0.000483  
0.000464  
0.000461  
0.000460  
0.000466  
0.000475  
0.000466  
0.000464  
0.000469  
0.000473  
0.000465  
0.000471  
0.000464  
0.000461  
0.000469  
0.000466  
0.000471  
0.000459  
0.000464  
0.000458  
0.000461  
0.000463  
0.000460  
0.000469  
0.000462  
0.000462  
0.000473  
0.000463  
0.000467  
0.000464  
0.000500  
0.000469  
0.000467  
0.000460  
0.000459  
0.000466  
0.000459  
0.000463  
0.000461  
0.000463  
0.000471  
0.000467  
0.000467  
0.000460  
0.000466  
0.000465  
0.000462  
0.000473  
0.000461  
0.000459  
0.000459  
0.000462  
0.000468  
0.000464  
0.000465  
0.000465  
0.000457  
0.000476  
0.000470  
0.000465  
0.000497  
0.000462  
0.000468  
0.000464  
0.000464  
0.000436  
0.000445  
0.000442  
0.000454  
0.000448  
0.000445  
0.000436  
0.000439  
0.000439  
0.000437  
0.000432  
0.000438  
0.000436  
0.000438  
0.000435  
0.000437  
0.000448  
0.000441  
0.000443  
0.000446  
0.000443  
0.000438  
0.000438  
0.000434  
0.000436  
0.000435  
0.000435  
0.000432  
0.000437  
0.000436  
0.000432  
0.000444  
0.000441  
0.000443  
0.000438  
0.000445  
0.000448  
0.000440  
0.000441  
0.000434  
0.000440  
0.000431  
0.000436  
0.000433  
0.000432  
0.000432  
0.000440  
0.000440  
0.000444  
0.000452  
0.000447  
0.000447  
0.000451  
0.000441  
0.000437  
0.000434  
0.000431  
0.000436  
0.000437  
0.000432  
0.000435  
0.000438  
0.000440  
0.000441  
0.000410  
0.000407  
0.000406  
0.000411  
0.000406  
0.000408  
0.000417  
0.000410  
0.000408  
0.000422  
0.000410  
0.000411  
0.000410  
0.000408  
0.000413  
0.000409  
0.000404  
0.000412  
0.000406  
0.000409  
0.000409  
0.000410  
0.000415  
0.000408  
0.000411  
0.000412  
0.000410  
0.000411  
0.000419  
0.000413  
0.000410  
0.000416  
0.000415  
0.000412  
0.000411  
0.000407  
0.000404  
0.000409  
0.000403  
0.000409  
0.000411  
0.000418  
0.000407  
0.000414  
0.000410  
0.000411  
0.000408  
0.000403  
0.000413  
0.000409  
0.000409  
0.000412  
0.000406  
0.000412  
0.000413  
0.000415  
0.000415  
0.000420  
0.000408  
0.000411  
0.000418  
0.000410  
0.000408  
0.000412  
0.000485  
0.000480  
0.000496  
0.000487  
0.000487  
0.000490  
0.000491  
0.000486  
0.000500  
0.000484  
0.000494  
0.000484  
0.000488  
0.000493  
0.000487  
0.000497  
0.000489  
0.000481  
0.000478  
0.000485  
0.000489  
0.000489  
0.000491  
0.000485  
0.000489  
0.000494  
0.000485  
0.000485  
0.000488  
0.000486  
0.000487  
0.000484  
0.000484  
0.000477  
0.000486  
0.000480  
0.000485  
0.000490  
0.000495  
0.000494  
0.000490  
0.000487  
0.000480  
0.000485  
0.000498  
0.000495  
0.000491  
0.000498  
0.000479  
0.000485  
0.000484  
0.000481  
0.000482  
0.000486  
0.000487  
0.000483  
0.000485  
0.000492  
0.000484  
0.000492  
0.000486  
0.000479  
0.000487  
0.000490  
0.000467  
0.000459  
0.000457  
0.000463  
0.000458  
0.000470  
0.000458  
0.000460  
0.000458  
0.000460  
0.000459  
0.000462  
0.000460  
0.000456  
0.000468  
0.000470  
0.000460  
0.000460  
0.000459  
0.000460  
0.000467  
0.000462  
0.000463  
0.000450  
0.000453  
0.000452  
0.000455  
0.000466  
0.000458  
0.000465  
0.000462  
0.000459  
0.000472  
0.000462  
0.000463  
0.000461  
0.000457  
0.000458  
0.000461  
0.000453  
0.000456  
0.000455  
0.000457  
0.000462  
0.000455  
0.000466  
0.000460  
0.000471  
0.000462  
0.000461  
0.000460  
0.000460  
0.000463  
0.000460  
0.000461  
0.000454  
0.000450  
0.000455  
0.000461  
0.000460  
0.000466  
0.000462  
0.000460  
0.000456  
0.000439  
0.000438  
0.000439  
0.000436  
0.000434  
0.000431  
0.000434  
0.000444  
0.000435  
0.000435  
0.000439  
0.000429  
0.000432  
0.000430  
0.000425  
0.000431  
0.000432  
0.000430  
0.000433  
0.000440  
0.000431  
0.000437  
0.000435  
0.000436  
0.000436  
0.000436  
0.000434  
0.000433  
0.000425  
0.000426  
0.000427  
0.000432  
0.000440  
0.000440  
0.000433  
0.000433  
0.000431  
0.000433  
0.000438  
0.000434  
0.000438  
0.000435  
0.000433  
0.000432  
0.000429  
0.000434  
0.000433  
0.000441  
0.000435  
0.000434  
0.000435  
0.000435  
0.000435  
0.000435  
0.000440  
0.000434  
0.000435  
0.000434  
0.000433  
0.000438  
0.000427  
0.000431  
0.000473  
0.000432  
0.000398  
0.000399  
0.000403  
0.000401  
0.000398  
0.000399  
0.000401  
0.000398  
0.000401  
0.000409  
0.000398  
0.000409  
0.000403  
0.000403  
0.000408  
0.000400  
0.000429  
0.000394  
0.000402  
0.000401  
0.000403  
0.000400  
0.000398  
0.000399  
0.000400  
0.000402  
0.000397  
0.000403  
0.000406  
0.000405  
0.000392  
0.000402  
0.000407  
0.000401  
0.000404  
0.000398  
0.000396  
0.000406  
0.000399  
0.000402  
0.000400  
0.000399  
0.000403  
0.000401  
0.000399  
0.000409  
0.000395  
0.000400  
0.000405  
0.000398  
0.000400  
0.000400  
0.000398  
0.000404  
0.000405  
0.000398  
0.000404  
0.000406  
0.000398  
0.000400  
0.000401  
0.000401  
0.000404  
0.000399  
0.000479  
0.000481  
0.000482  
0.000477  
0.000480  
0.000482  
0.000484  
0.000481  
0.000478  
0.000476  
0.000483  
0.000486  
0.000483  
0.000489  
0.000485  
0.000492  
0.000480  
0.000486  
0.000474  
0.000475  
0.000481  
0.000478  
0.000486  
0.000483  
0.000477  
0.000476  
0.000482  
0.000480  
0.000483  
0.000484  
0.000489  
0.000493  
0.000477  
0.000479  
0.000480  
0.000473  
0.000480  
0.000482  
0.000479  
0.000481  
0.000480  
0.000478  
0.000478  
0.000489  
0.000483  
0.000494  
0.000501  
0.000490  
0.000486  
0.000478  
0.000478  
0.000484  
0.000474  
0.000481  
0.000475  
0.000476  
0.000484  
0.000480  
0.000481  
0.000481  
0.000489  
0.000487  
0.000483  
0.000487  
0.000474  
0.000475  
0.000485  
0.000474  
0.000493  
0.000478  
0.000481  
0.000477  
0.000473  
0.000469  
0.000468  
0.000472  
0.000478  
0.000487  
0.000484  
0.000472  
0.000476  
0.000480  
0.000484  
0.000476  
0.000487  
0.000477  
0.000477  
0.000479  
0.000474  
0.000470  
0.000480  
0.000473  
0.000499  
0.000477  
0.000475  
0.000476  
0.000477  
0.000490  
0.000487  
0.000476  
0.000487  
0.000471  
0.000476  
0.000472  
0.000481  
0.000470  
0.000667  
0.000477  
0.000496  
0.000476  
0.000482  
0.000481  
0.000479  
0.000483  
0.000488  
0.000478  
0.000475  
0.000474  
0.000477  
0.000477  
0.000475  
0.000475  
0.000471  
0.000488  
0.000478  
0.000475  
0.000476  
0.000495  
0.000433  
0.000436  
0.000435  
0.000433  
0.000461  
0.000441  
0.000444  
0.000440  
0.000444  
0.000448  
0.000443  
0.000444  
0.000443  
0.000446  
0.000441  
0.000442  
0.000434  
0.000433  
0.000436  
0.000441  
0.000456  
0.000447  
0.000439  
0.000474  
0.000442  
0.000442  
0.000439  
0.000437  
0.000450  
0.000465  
0.000439  
0.000439  
0.000437  
0.000436  
0.000437  
0.000443  
0.000445  
0.000441  
0.000443  
0.000441  
0.000443  
0.000437  
0.000446  
0.000439  
0.000443  
0.000441  
0.000439  
0.000447  
0.000437  
0.000435  
0.000439  
0.000436  
0.000439  
0.000443  
0.000438  
0.000440  
0.000446  
0.000441  
0.000439  
0.000442  
0.000448  
0.000438  
0.000439  
0.000437  
0.000408  
0.000407  
0.000404  
0.000404  
0.000404  
0.000414  
0.000404  
0.000409  
0.000412  
0.000432  
0.000451  
0.000410  
0.000418  
0.000428  
0.000403  
0.000406  
0.000411  
0.000402  
0.000405  
0.000407  
0.000414  
0.000405  
0.000402  
0.000405  
0.000406  
0.000409  
0.000415  
0.000409  
0.000413  
0.000408  
0.000407  
0.000405  
0.000405  
0.000402  
0.000410  
0.000406  
0.000404  
0.000405  
0.000404  
0.000405  
0.000416  
0.000419  
0.000406  
0.000409  
0.000409  
0.000410  
0.000399  
0.000403  
0.000413  
0.000410  
0.000410  
0.000411  
0.000416  
0.000408  
0.000400  
0.000407  
0.000410  
0.000417  
0.000408  
0.000435  
0.000407  
0.000402  
0.000401  
0.000402  
0.000482  
0.000480  
0.000488  
0.000498  
0.000479  
0.000478  
0.000474  
0.000485  
0.000523  
0.000487  
0.000491  
0.000479  
0.000481  
0.000496  
0.000498  
0.000492  
0.000553  
0.000482  
0.000479  
0.000479  
0.000522  
0.000482  
0.000480  
0.000482  
0.000486  
0.000492  
0.000482  
0.000486  
0.000482  
0.000490  
0.000504  
0.000480  
0.000478  
0.000486  
0.000484  
0.000478  
0.000484  
0.000516  
0.000486  
0.000488  
0.000484  
0.000494  
0.000512  
0.000479  
0.000480  
0.000496  
0.000485  
0.000477  
0.000479  
0.000484  
0.000494  
0.000482  
0.000477  
0.000480  
0.000492  
0.000485  
0.000483  
0.000488  
0.000505  
0.000483  
0.000492  
0.000490  
0.000478  
0.000481  
0.000468  
0.000463  
0.000465  
0.000463  
0.000464  
0.000471  
0.000463  
0.000461  
0.000467  
0.000475  
0.000472  
0.000472  
0.000473  
0.000473  
0.000478  
0.000462  
0.000464  
0.000465  
0.000473  
0.000466  
0.000462  
0.000466  
0.000467  
0.000471  
0.000466  
0.000467  
0.000468  
0.000475  
0.000468  
0.000478  
0.000476  
0.000465  
0.000459  
0.000466  
0.000465  
0.000480  
0.000466  
0.000468  
0.000466  
0.000468  
0.000464  
0.000474  
0.000474  
0.000473  
0.000476  
0.000470  
0.000465  
0.000464  
0.000472  
0.000465  
0.000464  
0.000471  
0.000464  
0.000469  
0.000463  
0.000463  
0.000475  
0.000470  
0.000478  
0.000472  
0.000474  
0.000471  
0.000469  
0.000466  
0.000443  
0.000454  
0.000443  
0.000446  
0.000450  
0.000457  
0.000443  
0.000438  
0.000441  
0.000447  
0.000445  
0.000445  
0.000453  
0.000447  
0.000446  
0.000451  
0.000480  
0.000446  
0.000454  
0.000647  
0.000455  
0.000437  
0.000449  
0.000476  
0.000459  
0.000443  
0.000451  
0.000456  
0.000454  
0.000444  
0.000445  
0.000450  
0.000450  
0.000452  
0.000440  
0.000444  
0.000451  
0.000457  
0.000444  
0.000451  
0.000447  
0.000449  
0.000448  
0.000448  
0.000455  
0.000451  
0.000446  
0.000451  
0.000448  
0.000453  
0.000449  
0.000449  
0.000457  
0.000449  
0.000439  
0.000439  
0.000438  
0.000437  
0.000448  
0.000453  
0.000444  
0.000447  
0.000451  
0.000451  
0.000428  
0.000435  
0.000416  
0.000420  
0.000419  
0.000411  
0.000416  
0.000411  
0.000420  
0.000425  
0.000418  
0.000421  
0.000448  
0.000418  
0.000416  
0.000415  
0.000624  
0.000593  
0.000412  
0.000418  
0.000418  
0.000420  
0.000411  
0.000416  
0.000420  
0.000419  
0.000418  
0.000417  
0.000421  
0.000422  
0.000436  
0.000413  
0.000419  
0.000422  
0.000419  
0.000422  
0.000418  
0.000420  
0.000440  
0.000413  
0.000431  
0.000420  
0.000423  
0.000422  
0.000419  
0.000422  
0.000412  
0.000412  
0.000425  
0.000416  
0.000415  
0.000427  
0.000415  
0.000418  
0.000417  
0.000413  
0.000418  
0.000416  
0.000418  
0.000425  
0.000416  
0.000419  
0.000415  
0.000417  
0.000483  
0.000485  
0.000478  
0.000474  
0.000480  
0.000481  
0.000480  
0.000476  
0.000478  
0.000480  
0.000477  
0.000478  
0.000478  
0.000479  
0.000476  
0.000485  
0.000496  
0.000478  
0.000482  
0.000484  
0.000487  
0.000482  
0.000479  
0.000476  
0.000488  
0.000480  
0.000481  
0.000483  
0.000477  
0.000477  
0.000486  
0.000476  
0.000474  
0.000491  
0.000479  
0.000510  
0.000486  
0.000486  
0.000479  
0.000475  
0.000483  
0.000476  
0.000487  
0.000485  
0.000471  
0.000477  
0.000493  
0.000488  
0.000507  
0.000475  
0.000481  
0.000486  
0.000478  
0.000475  
0.000479  
0.000478  
0.000478  
0.000480  
0.000480  
0.000476  
0.000472  
0.000484  
0.000481  
0.000475  
0.000471  
0.000471  
0.000476  
0.000478  
0.000467  
0.000472  
0.000477  
0.000472  
0.000477  
0.000465  
0.000470  
0.000471  
0.000463  
0.000466  
0.000471  
0.000466  
0.000472  
0.000487  
0.000476  
0.000473  
0.000471  
0.000482  
0.000471  
0.000472  
0.000481  
0.000471  
0.000471  
0.000464  
0.000470  
0.000468  
0.000493  
0.000467  
0.000481  
0.000472  
0.000473  
0.000470  
0.000473  
0.000475  
0.000475  
0.000481  
0.000470  
0.000465  
0.000486  
0.000464  
0.000468  
0.000464  
0.000471  
0.000463  
0.000469  
0.000475  
0.000472  
0.000476  
0.000473  
0.000479  
0.000480  
0.000476  
0.000470  
0.000467  
0.000470  
0.000460  
0.000463  
0.000466  
0.000467  
0.000470  
0.000445  
0.000440  
0.000443  
0.000444  
0.000440  
0.000438  
0.000458  
0.000446  
0.000432  
0.000450  
0.000446  
0.000473  
0.000445  
0.000451  
0.000611  
0.000434  
0.000436  
0.000440  
0.000448  
0.000439  
0.000432  
0.000435  
0.000445  
0.000442  
0.000445  
0.000441  
0.000443  
0.000445  
0.000449  
0.000457  
0.000453  
0.000471  
0.000437  
0.000442  
0.000450  
0.000443  
0.000435  
0.000443  
0.000442  
0.000438  
0.000438  
0.000442  
0.000441  
0.000444  
0.000451  
0.000447  
0.000439  
0.000439  
0.000440  
0.000441  
0.000442  
0.000436  
0.000437  
0.000441  
0.000449  
0.000440  
0.000436  
0.000447  
0.000441  
0.000445  
0.000461  
0.000454  
0.000442  
0.000449  
0.000413  
0.000405  
0.000415  
0.000405  
0.000408  
0.000413  
0.000409  
0.000412  
0.000413  
0.000408  
0.000410  
0.000414  
0.000407  
0.000454  
0.000415  
0.000440  
0.000409  
0.000407  
0.000413  
0.000412  
0.000411  
0.000438  
0.000428  
0.000410  
0.000414  
0.000419  
0.000411  
0.000409  
0.000404  
0.000420  
0.000414  
0.000416  
0.000409  
0.000412  
0.000405  
0.000405  
0.000409  
0.000414  
0.000418  
0.000406  
0.000416  
0.000406  
0.000409  
0.000406  
0.000406  
0.000419  
0.000411  
0.000414  
0.000405  
0.000415  
0.000407  
0.000411  
0.000405  
0.000420  
0.000412  
0.000417  
0.000416  
0.000409  
0.000406  
0.000411  
0.000408  
0.000420  
0.000414  
0.000421  
0.000486  
0.000501  
0.000492  
0.000484  
0.000481  
0.000493  
0.000483  
0.000488  
0.000486  
0.000488  
0.000490  
0.000483  
0.000496  
0.000481  
0.000480  
0.000480  
0.000486  
0.000500  
0.000486  
0.000480  
0.000481  
0.000482  
0.000481  
0.000487  
0.000484  
0.000489  
0.000487  
0.000490  
0.000486  
0.000485  
0.000479  
0.000482  
0.000500  
0.000493  
0.000502  
0.000490  
0.000482  
0.000488  
0.000490  
0.000482  
0.000483  
0.000487  
0.000485  
0.000488  
0.000489  
0.000482  
0.000491  
0.000482  
0.000489  
0.000504  
0.000489  
0.000496  
0.000481  
0.000479  
0.000496  
0.000479  
0.000478  
0.000482  
0.000484  
0.000489  
0.000484  
0.000482  
0.000481  
0.000483  
0.000470  
0.000467  
0.000469  
0.000482  
0.000481  
0.000476  
0.000482  
0.000472  
0.000477  
0.000477  
0.000472  
0.000468  
0.000473  
0.000474  
0.000474  
0.000477  
0.000469  
0.000469  
0.000470  
0.000473  
0.000474  
0.000483  
0.000483  
0.000473  
0.000470  
0.000476  
0.000469  
0.000479  
0.000473  
0.000472  
0.000471  
0.000475  
0.000479  
0.000481  
0.000478  
0.000478  
0.000478  
0.000468  
0.000470  
0.000476  
0.000469  
0.000481  
0.000476  
0.000471  
0.000471  
0.000471  
0.000472  
0.000478  
0.000472  
0.000476  
0.000480  
0.000623  
0.000474  
0.000474  
0.000470  
0.000474  
0.000479  
0.000465  
0.000470  
0.000469  
0.000481  
0.000470  
0.000475  
0.000471  
0.000441  
0.000439  
0.000439  
0.000441  
0.000447  
0.000448  
0.000451  
0.000440  
0.000446  
0.000446  
0.000447  
0.000450  
0.000451  
0.000445  
0.000452  
0.000445  
0.000442  
0.000449  
0.000445  
0.000447  
0.000449  
0.000447  
0.000443  
0.000448  
0.000447  
0.000452  
0.000461  
0.000447  
0.000442  
0.000448  
0.000445  
0.000446  
0.000439  
0.000437  
0.000441  
0.000441  
0.000451  
0.000453  
0.000445  
0.000445  
0.000453  
0.000460  
0.000447  
0.000447  
0.000448  
0.000443  
0.000441  
0.000444  
0.000437  
0.000446  
0.000445  
0.000439  
0.000442  
0.000449  
0.000442  
0.000453  
0.000445  
0.000447  
0.000454  
0.000451  
0.000444  
0.000439  
0.000446  
0.000446  
0.000446  
0.000408  
0.000408  
0.000409  
0.000412  
0.000422  
0.000411  
0.000411  
0.000415  
0.000427  
0.000418  
0.000413  
0.000409  
0.000425  
0.000413  
0.000414  
0.000431  
0.000414  
0.000411  
0.000413  
0.000408  
0.000415  
0.000415  
0.000441  
0.000414  
0.000415  
0.000418  
0.000414  
0.000415  
0.000422  
0.000412  
0.000420  
0.000421  
0.000409  
0.000416  
0.000409  
0.000409  
0.000416  
0.000427  
0.000436  
0.000423  
0.000412  
0.000416  
0.000412  
0.000410  
0.000417  
0.000417  
0.000413  
0.000451  
0.000414  
0.000409  
0.000406  
0.000411  
0.000411  
0.000411  
0.000412  
0.000413  
0.000416  
0.000454  
0.000416  
0.000414  
0.000414  
0.000415  
0.000420  
0.000515  
0.000513  
0.000514  
0.000505  
0.000508  
0.000510  
0.000534  
0.000511  
0.000520  
0.000526  
0.000512  
0.000510  
0.000509  
0.000529  
0.000509  
0.000510  
0.000535  
0.000509  
0.000513  
0.000516  
0.000506  
0.000511  
0.000515  
0.000509  
0.000517  
0.000514  
0.000514  
0.000510  
0.000510  
0.000511  
0.000520  
0.000513  
0.000515  
0.000510  
0.000513  
0.000517  
0.000512  
0.000508  
0.000516  
0.000514  
0.000512  
0.000517  
0.000509  
0.000510  
0.000539  
0.000511  
0.000534  
0.000510  
0.000509  
0.000510  
0.000511  
0.000513  
0.000507  
0.000505  
0.000509  
0.000514  
0.000549  
0.000515  
0.000518  
0.000513  
0.000514  
0.000514  
0.000519  
0.000525  
0.000502  
0.000494  
0.000492  
0.000493  
0.000504  
0.000493  
0.000495  
0.000514  
0.000521  
0.000501  
0.000508  
0.000499  
0.000499  
0.000498  
0.000492  
0.000499  
0.000496  
0.000493  
0.000496  
0.000499  
0.000497  
0.000500  
0.000505  
0.000496  
0.000504  
0.000495  
0.000504  
0.000499  
0.000495  
0.000494  
0.000506  
0.000499  
0.000505  
0.000496  
0.000496  
0.000496  
0.000499  
0.000499  
0.000502  
0.000502  
0.000505  
0.000496  
0.000498  
0.000504  
0.000492  
0.000497  
0.000508  
0.000498  
0.000495  
0.000493  
0.000495  
0.000500  
0.000492  
0.000496  
0.000499  
0.000496  
0.000493  
0.000503  
0.000500  
0.000496  
0.000493  
0.000497  
0.000496  
0.000499  
0.000468  
0.000463  
0.000467  
0.000460  
0.000461  
0.000467  
0.000462  
0.000466  
0.000469  
0.000464  
0.000458  
0.000473  
0.000458  
0.000461  
0.000466  
0.000466  
0.000460  
0.000473  
0.000468  
0.000491  
0.000464  
0.000465  
0.000463  
0.000459  
0.000466  
0.000465  
0.000460  
0.000465  
0.000456  
0.000456  
0.000464  
0.000464  
0.000460  
0.000462  
0.000474  
0.000466  
0.000472  
0.000489  
0.000463  
0.000465  
0.000465  
0.000461  
0.000470  
0.000459  
0.000459  
0.000464  
0.000465  
0.000465  
0.000463  
0.000464  
0.000461  
0.000464  
0.000470  
0.000464  
0.000461  
0.000464  
0.000465  
0.000464  
0.000461  
0.000475  
0.000460  
0.000462  
0.000465  
0.000468  
0.000432  
0.000436  
0.000433  
0.000438  
0.000434  
0.000432  
0.000439  
0.000434  
0.000451  
0.000449  
0.000458  
0.000432  
0.000435  
0.000435  
0.000432  
0.000437  
0.000433  
0.000435  
0.000433  
0.000437  
0.000439  
0.000438  
0.000435  
0.000439  
0.000460  
0.000453  
0.000451  
0.000434  
0.000445  
0.000429  
0.000433  
0.000433  
0.000435  
0.000432  
0.000429  
0.000432  
0.000431  
0.000429  
0.000432  
0.000430  
0.000457  
0.000465  
0.000455  
0.000447  
0.000438  
0.000431  
0.000438  
0.000428  
0.000432  
0.000437  
0.000432  
0.000437  
0.000443  
0.000428  
0.000436  
0.000428  
0.000457  
0.000467  
0.000432  
0.000442  
0.000436  
0.000438  
0.000431  
0.000434  
0.000515  
0.000510  
0.000507  
0.000511  
0.000513  
0.000526  
0.000508  
0.000510  
0.000510  
0.000514  
0.000513  
0.000512  
0.000510  
0.000510  
0.000519  
0.000508  
0.000515  
0.000508  
0.000510  
0.000507  
0.000537  
0.000508  
0.000526  
0.000508  
0.000507  
0.000527  
0.000509  
0.000508  
0.000508  
0.000505  
0.000509  
0.000511  
0.000513  
0.000519  
0.000517  
0.000516  
0.000509  
0.000508  
0.000508  
0.000509  
0.000507  
0.000522  
0.000544  
0.000507  
0.000508  
0.000511  
0.000510  
0.000506  
0.000506  
0.000508  
0.000509  
0.000514  
0.000509  
0.000518  
0.000511  
0.000508  
0.000520  
0.000507  
0.000509  
0.000514  
0.000507  
0.000510  
0.000508  
0.000513  
0.000501  
0.000506  
0.000501  
0.000497  
0.000499  
0.000498  
0.000523  
0.000519  
0.000504  
0.000502  
0.000509  
0.000523  
0.000522  
0.000547  
0.000541  
0.000508  
0.000506  
0.000505  
0.000500  
0.000502  
0.000499  
0.000559  
0.000589  
0.000579  
0.000496  
0.000494  
0.000520  
0.000526  
0.000528  
0.000545  
0.000520  
0.000539  
0.000499  
0.000510  
0.000502  
0.000504  
0.000502  
0.000521  
0.000520  
0.000522  
0.000504  
0.000495  
0.000526  
0.000517  
0.000543  
0.000545  
0.000527  
0.000521  
0.000508  
0.000500  
0.000505  
0.000495  
0.000508  
0.000519  
0.000518  
0.000500  
0.000499  
0.000504  
0.000525  
0.000537  
0.000551  
0.000549  
0.000508  
0.000523  
0.000452  
0.000462  
0.000488  
0.000452  
0.000484  
0.000447  
0.000456  
0.000458  
0.000457  
0.000522  
0.000491  
0.000483  
0.000501  
0.000466  
0.000466  
0.000463  
0.000476  
0.000459  
0.000451  
0.000452  
0.000463  
0.000460  
0.000457  
0.000464  
0.000457  
0.000460  
0.000487  
0.000452  
0.000453  
0.000445  
0.000462  
0.000518  
0.000460  
0.000464  
0.000453  
0.000457  
0.000463  
0.000462  
0.000480  
0.000484  
0.000463  
0.000458  
0.000489  
0.000453  
0.000452  
0.000454  
0.000450  
0.000464  
0.000467  
0.000460  
0.000458  
0.000509  
0.000451  
0.000460  
0.000474  
0.000488  
0.000453  
0.000462  
0.000465  
0.000454  
0.000449  
0.000448  
0.000453  
0.000483  
0.000490  
0.000492  
0.000496  
0.000504  
0.000483  
0.000488  
0.000482  
0.000485  
0.000486  
0.000489  
0.000490  
0.000482  
0.000486  
0.000499  
0.000493  
0.000491  
0.000488  
0.000494  
0.000493  
0.000489  
0.000489  
0.000502  
0.000490  
0.000485  
0.000486  
0.000486  
0.000483  
0.000491  
0.000494  
0.000489  
0.000482  
0.000491  
0.000484  
0.000491  
0.000501  
0.000490  
0.000493  
0.000485  
0.000493  
0.000493  
0.000490  
0.000486  
0.000489  
0.000485  
0.000485  
0.000486  
0.000491  
0.000483  
0.000497  
0.000497  
0.000496  
0.000487  
0.000481  
0.000496  
0.000487  
0.000486  
0.000486  
0.000486  
0.000489  
0.000490  
0.000486  
0.000541  
0.000486  
0.000488  
0.000453  
0.000469  
0.000462  
0.000460  
0.000462  
0.000457  
0.000464  
0.000460  
0.000458  
0.000468  
0.000456  
0.000461  
0.000457  
0.000457  
0.000454  
0.000452  
0.000469  
0.000462  
0.000457  
0.000461  
0.000470  
0.000457  
0.000468  
0.000462  
0.000464  
0.000462  
0.000457  
0.000454  
0.000464  
0.000455  
0.000451  
0.000458  
0.000454  
0.000460  
0.000463  
0.000460  
0.000461  
0.000459  
0.000462  
0.000463  
0.000457  
0.000460  
0.000457  
0.000456  
0.000460  
0.000456  
0.000455  
0.000458  
0.000457  
0.000462  
0.000457  
0.000459  
0.000459  
0.000460  
0.000460  
0.000458  
0.000463  
0.000457  
0.000454  
0.000452  
0.000454  
0.000466  
0.000457  
0.000456  
0.000449  
0.000444  
0.000449  
0.000444  
0.000442  
0.000444  
0.000449  
0.000440  
0.000445  
0.000446  
0.000453  
0.000457  
0.000447  
0.000445  
0.000446  
0.000447  
0.000447  
0.000448  
0.000447  
0.000451  
0.000457  
0.000451  
0.000442  
0.000444  
0.000446  
0.000450  
0.000454  
0.000445  
0.000445  
0.000449  
0.000444  
0.000453  
0.000449  
0.000454  
0.000439  
0.000444  
0.000440  
0.000443  
0.000443  
0.000443  
0.000455  
0.000454  
0.000445  
0.000450  
0.000446  
0.000447  
0.000449  
0.000460  
0.000453  
0.000447  
0.000440  
0.000444  
0.000447  
0.000451  
0.000447  
0.000445  
0.000461  
0.000448  
0.000452  
0.000452  
0.000461  
0.000447  
0.000449  
0.000459  
0.000427  
0.000430  
0.000430  
0.000426  
0.000420  
0.000424  
0.000420  
0.000425  
0.000426  
0.000436  
0.000429  
0.000425  
0.000427  
0.000422  
0.000424  
0.000431  
0.000426  
0.000424  
0.000428  
0.000431  
0.000424  
0.000427  
0.000425  
0.000427  
0.000427  
0.000431  
0.000424  
0.000424  
0.000434  
0.000430  
0.000427  
0.000423  
0.000423  
0.000427  
0.000423  
0.000425  
0.000425  
0.000423  
0.000426  
0.000418  
0.000434  
0.000433  
0.000428  
0.000438  
0.000426  
0.000423  
0.000421  
0.000423  
0.000428  
0.000427  
0.000423  
0.000425  
0.000427  
0.000421  
0.000427  
0.000428  
0.000430  
0.000428  
0.000423  
0.000443  
0.000422  
0.000419  
0.000423  
0.000436  
0.000466  
0.000464  
0.000461  
0.000464  
0.000492  
0.000476  
0.000459  
0.000460  
0.000465  
0.000461  
0.000460  
0.000463  
0.000469  
0.000462  
0.000462  
0.000473  
0.000467  
0.000462  
0.000461  
0.000500  
0.000466  
0.000465  
0.000460  
0.000468  
0.000462  
0.000456  
0.000459  
0.000468  
0.000465  
0.000460  
0.000461  
0.000466  
0.000473  
0.000519  
0.000463  
0.000473  
0.000466  
0.000466  
0.000464  
0.000463  
0.000464  
0.000468  
0.000469  
0.000461  
0.000465  
0.000473  
0.000464  
0.000465  
0.000472  
0.000468  
0.000460  
0.000459  
0.000472  
0.000464  
0.000464  
0.000459  
0.000460  
0.000461  
0.000460  
0.000463  
0.000462  
0.000461  
0.000467  
0.000461  
0.000438  
0.000435  
0.000432  
0.000433  
0.000441  
0.000437  
0.000437  
0.000430  
0.000431  
0.000436  
0.000437  
0.000438  
0.000429  
0.000434  
0.000434  
0.000440  
0.000426  
0.000441  
0.000435  
0.000433  
0.000432  
0.000438  
0.000436  
0.000437  
0.000437  
0.000434  
0.000432  
0.000431  
0.000438  
0.000433  
0.000446  
0.000446  
0.000436  
0.000429  
0.000436  
0.000435  
0.000457  
0.000459  
0.000439  
0.000434  
0.000433  
0.000436  
0.000433  
0.000434  
0.000432  
0.000434  
0.000448  
0.000443  
0.000443  
0.000428  
0.000435  
0.000439  
0.000438  
0.000438  
0.000439  
0.000431  
0.000435  
0.000435  
0.000433  
0.000427  
0.000428  
0.000436  
0.000436  
0.000440  
0.000417  
0.000410  
0.000421  
0.000410  
0.000417  
0.000416  
0.000411  
0.000412  
0.000407  
0.000411  
0.000422  
0.000408  
0.000424  
0.000400  
0.000413  
0.000409  
0.000412  
0.000420  
0.000407  
0.000409  
0.000412  
0.000410  
0.000416  
0.000411  
0.000412  
0.000423  
0.000417  
0.000412  
0.000420  
0.000404  
0.000404  
0.000411  
0.000416  
0.000418  
0.000413  
0.000419  
0.000420  
0.000412  
0.000417  
0.000410  
0.000412  
0.000412  
0.000410  
0.000411  
0.000408  
0.000405  
0.000414  
0.000415  
0.000422  
0.000407  
0.000414  
0.000411  
0.000406  
0.000406  
0.000411  
0.000409  
0.000411  
0.000412  
0.000410  
0.000410  
0.000406  
0.000407  
0.000407  
0.000416  
0.000392  
0.000397  
0.000389  
0.000403  
0.000397  
0.000393  
0.000391  
0.000396  
0.000396  
0.000395  
0.000390  
0.000395  
0.000394  
0.000387  
0.000415  
0.000397  
0.000395  
0.000391  
0.000394  
0.000447  
0.000386  
0.000391  
0.000385  
0.000388  
0.000400  
0.000387  
0.000386  
0.000390  
0.000396  
0.000390  
0.000391  
0.000391  
0.000394  
0.000405  
0.000422  
0.000394  
0.000391  
0.000395  
0.000405  
0.000389  
0.000392  
0.000392  
0.000395  
0.000392  
0.000393  
0.000392  
0.000396  
0.000392  
0.000395  
0.000395  
0.000397  
0.000394  
0.000398  
0.000392  
0.000394  
0.000397  
0.000394  
0.000392  
0.000391  
0.000396  
0.000400  
0.000395  
0.000391  
0.000392  
0.000491  
0.000490  
0.000489  
0.000486  
0.000485  
0.000482  
0.000480  
0.000478  
0.000508  
0.000494  
0.000489  
0.000479  
0.000477  
0.000488  
0.000483  
0.000478  
0.000488  
0.000487  
0.000483  
0.000483  
0.000498  
0.000481  
0.000487  
0.000481  
0.000483  
0.000485  
0.000489  
0.000482  
0.000478  
0.000475  
0.000489  
0.000482  
0.000484  
0.000485  
0.000492  
0.000476  
0.000481  
0.000487  
0.000477  
0.000483  
0.000486  
0.000485  
0.000485  
0.000478  
0.000483  
0.000477  
0.000479  
0.000479  
0.000491  
0.000484  
0.000488  
0.000478  
0.000485  
0.000474  
0.000496  
0.000484  
0.000486  
0.000495  
0.000500  
0.000484  
0.000481  
0.000478  
0.000486  
0.000482  
0.000484  
0.000483  
0.000481  
0.000479  
0.000481  
0.000479  
0.000482  
0.000476  
0.000478  
0.000479  
0.000485  
0.000472  
0.000482  
0.000478  
0.000475  
0.000470  
0.000476  
0.000486  
0.000479  
0.000478  
0.000479  
0.000481  
0.000480  
0.000477  
0.000478  
0.000479  
0.000478  
0.000476  
0.000476  
0.000473  
0.000472  
0.000469  
0.000478  
0.000477  
0.000483  
0.000484  
0.000482  
0.000475  
0.000478  
0.000482  
0.000491  
0.000479  
0.000470  
0.000478  
0.000486  
0.000473  
0.000479  
0.000476  
0.000479  
0.000476  
0.000479  
0.000482  
0.000482  
0.000485  
0.000484  
0.000483  
0.000485  
0.000471  
0.000473  
0.000476  
0.000466  
0.000472  
0.000474  
0.000473  
0.000436  
0.000447  
0.000430  
0.000435  
0.000431  
0.000434  
0.000434  
0.000436  
0.000438  
0.000440  
0.000428  
0.000437  
0.000435  
0.000433  
0.000438  
0.000432  
0.000438  
0.000440  
0.000438  
0.000438  
0.000439  
0.000435  
0.000435  
0.000438  
0.000437  
0.000433  
0.000437  
0.000437  
0.000434  
0.000436  
0.000432  
0.000436  
0.000438  
0.000434  
0.000434  
0.000432  
0.000435  
0.000435  
0.000434  
0.000440  
0.000442  
0.000431  
0.000444  
0.000484  
0.000433  
0.000440  
0.000432  
0.000439  
0.000444  
0.000451  
0.000617  
0.000431  
0.000436  
0.000431  
0.000441  
0.000439  
0.000441  
0.000434  
0.000437  
0.000433  
0.000440  
0.000444  
0.000447  
0.000432  
0.000407  
0.000394  
0.000407  
0.000404  
0.000401  
0.000409  
0.000403  
0.000399  
0.000404  
0.000401  
0.000412  
0.000403  
0.000402  
0.000403  
0.000404  
0.000402  
0.000401  
0.000395  
0.000412  
0.000400  
0.000408  
0.000412  
0.000421  
0.000404  
0.000402  
0.000403  
0.000406  
0.000402  
0.000410  
0.000398  
0.000397  
0.000396  
0.000403  
0.000403  
0.000407  
0.000402  
0.000401  
0.000403  
0.000400  
0.000406  
0.000406  
0.000404  
0.000405  
0.000403  
0.000408  
0.000407  
0.000421  
0.000400  
0.000403  
0.000397  
0.000397  
0.000401  
0.000401  
0.000405  
0.000399  
0.000406  
0.000404  
0.000403  
0.000401  
0.000404  
0.000404  
0.000405  
0.000402  
0.000402  
0.000390  
0.000395  
0.000388  
0.000401  
0.000390  
0.000390  
0.000399  
0.000386  
0.000388  
0.000392  
0.000386  
0.000396  
0.000389  
0.000389  
0.000388  
0.000389  
0.000391  
0.000390  
0.000388  
0.000398  
0.000386  
0.000406  
0.000385  
0.000386  
0.000388  
0.000391  
0.000390  
0.000393  
0.000391  
0.000390  
0.000388  
0.000389  
0.000389  
0.000387  
0.000396  
0.000390  
0.000388  
0.000403  
0.000387  
0.000395  
0.000392  
0.000393  
0.000395  
0.000392  
0.000403  
0.000383  
0.000390  
0.000390  
0.000387  
0.000388  
0.000388  
0.000392  
0.000396  
0.000398  
0.000390  
0.000386  
0.000382  
0.000390  
0.000388  
0.000390  
0.000389  
0.000392  
0.000390  
0.000397  
0.000483  
0.000489  
0.000484  
0.000482  
0.000482  
0.000489  
0.000482  
0.000484  
0.000480  
0.000477  
0.000480  
0.000479  
0.000483  
0.000479  
0.000477  
0.000484  
0.000482  
0.000482  
0.000483  
0.000488  
0.000482  
0.000482  
0.000484  
0.000487  
0.000479  
0.000488  
0.000475  
0.000486  
0.000479  
0.000481  
0.000488  
0.000484  
0.000482  
0.000490  
0.000482  
0.000491  
0.000492  
0.000483  
0.000478  
0.000482  
0.000479  
0.000480  
0.000486  
0.000478  
0.000488  
0.000483  
0.000485  
0.000482  
0.000486  
0.000484  
0.000485  
0.000483  
0.000491  
0.000486  
0.000487  
0.000479  
0.000482  
0.000484  
0.000479  
0.000487  
0.000476  
0.000487  
0.000485  
0.000478  
0.000459  
0.000461  
0.000465  
0.000467  
0.000462  
0.000466  
0.000455  
0.000461  
0.000464  
0.000465  
0.000463  
0.000456  
0.000462  
0.000456  
0.000457  
0.000460  
0.000456  
0.000459  
0.000456  
0.000459  
0.000464  
0.000461  
0.000459  
0.000459  
0.000504  
0.000469  
0.000459  
0.000457  
0.000453  
0.000457  
0.000457  
0.000463  
0.000457  
0.000464  
0.000461  
0.000459  
0.000462  
0.000466  
0.000466  
0.000460  
0.000458  
0.000458  
0.000457  
0.000464  
0.000456  
0.000468  
0.000457  
0.000465  
0.000462  
0.000458  
0.000461  
0.000466  
0.000456  
0.000465  
0.000459  
0.000460  
0.000468  
0.000459  
0.000456  
0.000464  
0.000461  
0.000470  
0.000463  
0.000457  
0.000445  
0.000444  
0.000442  
0.000434  
0.000438  
0.000433  
0.000437  
0.000461  
0.000438  
0.000424  
0.000427  
0.000434  
0.000612  
0.000434  
0.000439  
0.000428  
0.000425  
0.000434  
0.000428  
0.000434  
0.000435  
0.000434  
0.000441  
0.000445  
0.000441  
0.000427  
0.000426  
0.000434  
0.000431  
0.000446  
0.000441  
0.000474  
0.000424  
0.000435  
0.000428  
0.000446  
0.000437  
0.000434  
0.000424  
0.000439  
0.000435  
0.000434  
0.000429  
0.000428  
0.000427  
0.000439  
0.000429  
0.000443  
0.000428  
0.000436  
0.000427  
0.000442  
0.000431  
0.000434  
0.000428  
0.000436  
0.000424  
0.000430  
0.000423  
0.000430  
0.000425  
0.000441  
0.000433  
0.000437  

==> figs/source/staliro12800_3.dat <==
0.000352  
0.000348  
0.000349  
0.000344  
0.000347  
0.000347  
0.000349  
0.000345  
0.000350  
0.000346  
0.000352  
0.000347  
0.000348  
0.000349  
0.000351  
0.000342  
0.000355  
0.000356  
0.000359  
0.000356  
0.000361  
0.000365  
0.000359  
0.000357  
0.000354  
0.000360  
0.000360  
0.000359  
0.000355  
0.000355  
0.000352  
0.000355  
0.000359  
0.000389  
0.000357  
0.000358  
0.000363  
0.000358  
0.000359  
0.000362  
0.000362  
0.000360  
0.000357  
0.000378  
0.000363  
0.000356  
0.000357  
0.000357  
0.000379  
0.000380  
0.000376  
0.000381  
0.000385  
0.000380  
0.000383  
0.000377  
0.000385  
0.000377  
0.000382  
0.000375  
0.000385  
0.000379  
0.000382  
0.000378  
0.000365  
0.000361  
0.000360  
0.000371  
0.000362  
0.000361  
0.000360  
0.000360  
0.000364  
0.000358  
0.000361  
0.000360  
0.000357  
0.000363  
0.000361  
0.000369  
0.000365  
0.000364  
0.000366  
0.000373  
0.000377  
0.000375  
0.000375  
0.000368  
0.000369  
0.000374  
0.000375  
0.000379  
0.000372  
0.000373  
0.000377  
0.000370  
0.000375  
0.000391  
0.000371  
0.000370  
0.000369  
0.000370  
0.000380  
0.000369  
0.000369  
0.000373  
0.000379  
0.000381  
0.000383  
0.000373  
0.000373  
0.000373  
0.000390  
0.000385  
0.000387  
0.000399  
0.000391  
0.000392  
0.000392  
0.000395  
0.000389  
0.000391  
0.000397  
0.000400  
0.000396  
0.000390  
0.000385  
0.000391  
0.000348  
0.000348  
0.000347  
0.000348  
0.000355  
0.000357  
0.000352  
0.000353  
0.000353  
0.000355  
0.000351  
0.000351  
0.000351  
0.000353  
0.000355  
0.000361  
0.000359  
0.000359  
0.000355  
0.000363  
0.000356  
0.000365  
0.000358  
0.000355  
0.000353  
0.000353  
0.000358  
0.000354  
0.000360  
0.000356  
0.000360  
0.000359  
0.000359  
0.000387  
0.000358  
0.000360  
0.000371  
0.000366  
0.000357  
0.000357  
0.000356  
0.000359  
0.000365  
0.000366  
0.000365  
0.000360  
0.000361  
0.000357  
0.000376  
0.000378  
0.000379  
0.000378  
0.000380  
0.000379  
0.000377  
0.000379  
0.000381  
0.000388  
0.000378  
0.000377  
0.000379  
0.000385  
0.000380  
0.000382  
0.000383  
0.000375  
0.000379  
0.000384  
0.000380  
0.000378  
0.000381  
0.000381  
0.000378  
0.000378  
0.000381  
0.000378  
0.000379  
0.000377  
0.000378  
0.000376  
0.000390  
0.000389  
0.000388  
0.000389  
0.000387  
0.000384  
0.000385  
0.000389  
0.000385  
0.000387  
0.000385  
0.000383  
0.000386  
0.000391  
0.000384  
0.000385  
0.000392  
0.000420  
0.000395  
0.000393  
0.000390  
0.000399  
0.000387  
0.000394  
0.000386  
0.000391  
0.000388  
0.000386  
0.000389  
0.000388  
0.000391  
0.000393  
0.000410  
0.000410  
0.000409  
0.000408  
0.000419  
0.000407  
0.000408  
0.000402  
0.000409  
0.000405  
0.000408  
0.000406  
0.000410  
0.000408  
0.000408  
0.000409  
0.000354  
0.000363  
0.000361  
0.000356  
0.000353  
0.000353  
0.000362  
0.000368  
0.000360  
0.000357  
0.000359  
0.000352  
0.000354  
0.000357  
0.000353  
0.000354  
0.000358  
0.000360  
0.000363  
0.000363  
0.000361  
0.000358  
0.000367  
0.000365  
0.000388  
0.000363  
0.000370  
0.000362  
0.000361  
0.000359  
0.000361  
0.000361  
0.000364  
0.000394  
0.000373  
0.000397  
0.000365  
0.000367  
0.000373  
0.000372  
0.000377  
0.000379  
0.000364  
0.000367  
0.000363  
0.000367  
0.000377  
0.000369  
0.000397  
0.000393  
0.000391  
0.000384  
0.000387  
0.000389  
0.000397  
0.000388  
0.000389  
0.000410  
0.000385  
0.000387  
0.000383  
0.000381  
0.000384  
0.000380  
0.000354  
0.000351  
0.000357  
0.000355  
0.000349  
0.000350  
0.000348  
0.000351  
0.000347  
0.000350  
0.000351  
0.000355  
0.000350  
0.000349  
0.000349  
0.000347  
0.000361  
0.000364  
0.000362  
0.000360  
0.000359  
0.000366  
0.000355  
0.000365  
0.000363  
0.000366  
0.000361  
0.000362  
0.000365  
0.000358  
0.000371  
0.000357  
0.000359  
0.000374  
0.000362  
0.000365  
0.000363  
0.000363  
0.000361  
0.000364  
0.000363  
0.000367  
0.000363  
0.000361  
0.000360  
0.000370  
0.000359  
0.000364  
0.000389  
0.000378  
0.000376  
0.000378  
0.000384  
0.000381  
0.000379  
0.000389  
0.000380  
0.000381  
0.000387  
0.000389  
0.000382  
0.000383  
0.000381  
0.000397  
0.000395  
0.000393  
0.000389  
0.000387  
0.000393  
0.000391  
0.000387  
0.000395  
0.000394  
0.000404  
0.000397  
0.000407  
0.000393  
0.000396  
0.000398  
0.000399  
0.000402  
0.000400  
0.000402  
0.000399  
0.000397  
0.000400  
0.000401  
0.000405  
0.000404  
0.000405  
0.000404  
0.000403  
0.000404  
0.000407  
0.000404  
0.000404  
0.000406  
0.000442  
0.000404  
0.000404  
0.000403  
0.000402  
0.000406  
0.000404  
0.000420  
0.000588  
0.000405  
0.000412  
0.000406  
0.000409  
0.000407  
0.000417  
0.000423  
0.000433  
0.000418  
0.000421  
0.000423  
0.000424  
0.000424  
0.000430  
0.000422  
0.000430  
0.000426  
0.000423  
0.000426  
0.000424  
0.000422  
0.000432  
0.000363  
0.000366  
0.000366  
0.000361  
0.000369  
0.000363  
0.000367  
0.000366  
0.000365  
0.000367  
0.000368  
0.000370  
0.000368  
0.000368  
0.000366  
0.000372  
0.000369  
0.000370  
0.000377  
0.000380  
0.000371  
0.000378  
0.000370  
0.000377  
0.000382  
0.000378  
0.000380  
0.000375  
0.000376  
0.000375  
0.000378  
0.000375  
0.000376  
0.000412  
0.000374  
0.000375  
0.000376  
0.000380  
0.000375  
0.000383  
0.000385  
0.000376  
0.000379  
0.000379  
0.000398  
0.000378  
0.000377  
0.000383  
0.000397  
0.000398  
0.000396  
0.000396  
0.000392  
0.000400  
0.000394  
0.000397  
0.000400  
0.000399  
0.000401  
0.000398  
0.000393  
0.000408  
0.000397  
0.000394  
0.000426  
0.000417  
0.000426  
0.000423  
0.000423  
0.000423  
0.000423  
0.000424  
0.000433  
0.000436  
0.000431  
0.000428  
0.000427  
0.000421  
0.000419  
0.000416  
0.000433  
0.000429  
0.000433  
0.000446  
0.000445  
0.000432  
0.000438  
0.000433  
0.000432  
0.000437  
0.000437  
0.000435  
0.000437  
0.000428  
0.000427  
0.000428  
0.000444  
0.000597  
0.000440  
0.000439  
0.000435  
0.000438  
0.000440  
0.000441  
0.000442  
0.000438  
0.000435  
0.000439  
0.000437  
0.000434  
0.000432  
0.000437  
0.000464  
0.000449  
0.000452  
0.000457  
0.000458  
0.000467  
0.000463  
0.000458  
0.000460  
0.000460  
0.000464  
0.000464  
0.000465  
0.000457  
0.000455  
0.000457  
0.000400  
0.000405  
0.000396  
0.000409  
0.000401  
0.000405  
0.000396  
0.000405  
0.000400  
0.000399  
0.000401  
0.000405  
0.000402  
0.000407  
0.000401  
0.000405  
0.000410  
0.000407  
0.000407  
0.000407  
0.000413  
0.000408  
0.000405  
0.000415  
0.000408  
0.000404  
0.000409  
0.000416  
0.000411  
0.000405  
0.000418  
0.000409  
0.000418  
0.000441  
0.000416  
0.000407  
0.000411  
0.000409  
0.000409  
0.000408  
0.000410  
0.000407  
0.000419  
0.000420  
0.000418  
0.000429  
0.000413  
0.000412  
0.000435  
0.000429  
0.000438  
0.000428  
0.000427  
0.000429  
0.000428  
0.000434  
0.000429  
0.000434  
0.000442  
0.000435  
0.000434  
0.000433  
0.000434  
0.000428  
0.000379  
0.000376  
0.000374  
0.000372  
0.000380  
0.000382  
0.000378  
0.000381  
0.000377  
0.000379  
0.000383  
0.000379  
0.000374  
0.000373  
0.000371  
0.000373  
0.000381  
0.000383  
0.000380  
0.000383  
0.000382  
0.000395  
0.000383  
0.000384  
0.000384  
0.000383  
0.000383  
0.000384  
0.000388  
0.000381  
0.000396  
0.000382  
0.000390  
0.000555  
0.000387  
0.000387  
0.000385  
0.000387  
0.000386  
0.000380  
0.000388  
0.000387  
0.000389  
0.000386  
0.000388  
0.000386  
0.000384  
0.000395  
0.000401  
0.000403  
0.000405  
0.000403  
0.000397  
0.000405  
0.000404  
0.000410  
0.000405  
0.000405  
0.000415  
0.000409  
0.000406  
0.000407  
0.000412  
0.000407  
0.000357  
0.000365  
0.000356  
0.000359  
0.000353  
0.000355  
0.000351  
0.000357  
0.000355  
0.000351  
0.000352  
0.000354  
0.000354  
0.000352  
0.000353  
0.000355  
0.000369  
0.000365  
0.000371  
0.000359  
0.000363  
0.000357  
0.000363  
0.000365  
0.000361  
0.000359  
0.000359  
0.000367  
0.000361  
0.000361  
0.000362  
0.000366  
0.000364  
0.000389  
0.000376  
0.000378  
0.000363  
0.000369  
0.000375  
0.000364  
0.000363  
0.000364  
0.000363  
0.000363  
0.000365  
0.000368  
0.000364  
0.000362  
0.000384  
0.000384  
0.000385  
0.000386  
0.000381  
0.000385  
0.000387  
0.000393  
0.000392  
0.000385  
0.000379  
0.000380  
0.000381  
0.000381  
0.000382  
0.000384  
0.000436  
0.000429  
0.000421  
0.000431  
0.000434  
0.000427  
0.000420  
0.000423  
0.000432  
0.000420  
0.000421  
0.000433  
0.000429  
0.000427  
0.000427  
0.000424  
0.000436  
0.000431  
0.000437  
0.000438  
0.000433  
0.000450  
0.000438  
0.000442  
0.000430  
0.000434  
0.000437  
0.000443  
0.000437  
0.000438  
0.000445  
0.000431  
0.000464  
0.000474  
0.000438  
0.000438  
0.000449  
0.000454  
0.000435  
0.000440  
0.000440  
0.000443  
0.000448  
0.000446  
0.000441  
0.000436  
0.000435  
0.000430  
0.000458  
0.000460  
0.000461  
0.000463  
0.000474  
0.000454  
0.000463  
0.000469  
0.000457  
0.000456  
0.000462  
0.000472  
0.000463  
0.000465  
0.000458  
0.000459  
0.000388  
0.000393  
0.000389  
0.000384  
0.000386  
0.000388  
0.000396  
0.000388  
0.000397  
0.000385  
0.000391  
0.000419  
0.000388  
0.000389  
0.000386  
0.000390  
0.000400  
0.000395  
0.000397  
0.000395  
0.000395  
0.000401  
0.000394  
0.000402  
0.000397  
0.000395  
0.000401  
0.000398  
0.000421  
0.000398  
0.000400  
0.000396  
0.000400  
0.000423  
0.000407  
0.000396  
0.000404  
0.000402  
0.000399  
0.000406  
0.000397  
0.000398  
0.000404  
0.000399  
0.000399  
0.000402  
0.000399  
0.000402  
0.000420  
0.000422  
0.000419  
0.000415  
0.000421  
0.000426  
0.000416  
0.000417  
0.000420  
0.000426  
0.000416  
0.000414  
0.000420  
0.000422  
0.000424  
0.000413  
0.000370  
0.000364  
0.000364  
0.000376  
0.000365  
0.000363  
0.000395  
0.000370  
0.000367  
0.000365  
0.000374  
0.000389  
0.000365  
0.000366  
0.000381  
0.000361  
0.000376  
0.000376  
0.000377  
0.000379  
0.000375  
0.000375  
0.000375  
0.000376  
0.000371  
0.000374  
0.000370  
0.000377  
0.000380  
0.000373  
0.000377  
0.000373  
0.000382  
0.000547  
0.000373  
0.000385  
0.000388  
0.000375  
0.000376  
0.000375  
0.000377  
0.000371  
0.000382  
0.000381  
0.000377  
0.000375  
0.000376  
0.000378  
0.000401  
0.000396  
0.000396  
0.000400  
0.000396  
0.000399  
0.000423  
0.000397  
0.000403  
0.000395  
0.000400  
0.000398  
0.000397  
0.000403  
0.000400  
0.000397  
0.000440  
0.000426  
0.000430  
0.000427  
0.000428  
0.000433  
0.000763  
0.000431  
0.000436  
0.000435  
0.000433  
0.000432  
0.000434  
0.000440  
0.000448  
0.000434  
0.000441  
0.000438  
0.000435  
0.000435  
0.000439  
0.000456  
0.000442  
0.000439  
0.000450  
0.000440  
0.000448  
0.000445  
0.000440  
0.000451  
0.000441  
0.000446  
0.000441  
0.000477  
0.000452  
0.000455  
0.000441  
0.000444  
0.000449  
0.000446  
0.000444  
0.000452  
0.000446  
0.000444  
0.000445  
0.000447  
0.000470  
0.000447  
0.000468  
0.000473  
0.000469  
0.000465  
0.000512  
0.000467  
0.000487  
0.000480  
0.000470  
0.000478  
0.000470  
0.000473  
0.000469  
0.000470  
0.000472  
0.000489  
0.000413  
0.000401  
0.000404  
0.000408  
0.000404  
0.000401  
0.000401  
0.000410  
0.000402  
0.000399  
0.000403  
0.000402  
0.000408  
0.000412  
0.000408  
0.000407  
0.000412  
0.000409  
0.000408  
0.000422  
0.000408  
0.000410  
0.000411  
0.000409  
0.000412  
0.000406  
0.000411  
0.000413  
0.000438  
0.000409  
0.000409  
0.000413  
0.000417  
0.000444  
0.000418  
0.000416  
0.000414  
0.000415  
0.000410  
0.000412  
0.000416  
0.000420  
0.000412  
0.000427  
0.000419  
0.000420  
0.000411  
0.000411  
0.000436  
0.000434  
0.000442  
0.000465  
0.000434  
0.000447  
0.000442  
0.000434  
0.000434  
0.000432  
0.000438  
0.000440  
0.000438  
0.000443  
0.000437  
0.000439  
0.000379  
0.000380  
0.000386  
0.000384  
0.000379  
0.000380  
0.000379  
0.000377  
0.000377  
0.000380  
0.000383  
0.000386  
0.000383  
0.000380  
0.000382  
0.000378  
0.000390  
0.000387  
0.000382  
0.000384  
0.000393  
0.000386  
0.000389  
0.000391  
0.000390  
0.000392  
0.000388  
0.000388  
0.000390  
0.000401  
0.000396  
0.000396  
0.000391  
0.000429  
0.000396  
0.000386  
0.000388  
0.000390  
0.000392  
0.000390  
0.000388  
0.000391  
0.000395  
0.000393  
0.000393  
0.000397  
0.000392  
0.000393  
0.000408  
0.000415  
0.000409  
0.000418  
0.000405  
0.000425  
0.000410  
0.000407  
0.000411  
0.000409  
0.000415  
0.000415  
0.000413  
0.000407  
0.000415  
0.000420  
0.000359  
0.000357  
0.000363  
0.000364  
0.000358  
0.000358  
0.000354  
0.000357  
0.000355  
0.000368  
0.000353  
0.000360  
0.000359  
0.000356  
0.000359  
0.000353  
0.000362  
0.000365  
0.000363  
0.000372  
0.000364  
0.000362  
0.000364  
0.000365  
0.000363  
0.000362  
0.000361  
0.000391  
0.000363  
0.000367  
0.000365  
0.000377  
0.000364  
0.000548  
0.000369  
0.000370  
0.000371  
0.000377  
0.000372  
0.000370  
0.000368  
0.000372  
0.000366  
0.000374  
0.000372  
0.000366  
0.000366  
0.000388  
0.000385  
0.000389  
0.000383  
0.000384  
0.000424  
0.000384  
0.000389  
0.000391  
0.000386  
0.000383  
0.000393  
0.000384  
0.000384  
0.000386  
0.000383  
0.000409  
0.000443  
0.000445  
0.000441  
0.000441  
0.000447  
0.000435  
0.000443  
0.000436  
0.000431  
0.000429  
0.000432  
0.000440  
0.000445  
0.000446  
0.000442  
0.000432  
0.000458  
0.000448  
0.000446  
0.000450  
0.000447  
0.000451  
0.000441  
0.000441  
0.000443  
0.000438  
0.000448  
0.000456  
0.000451  
0.000451  
0.000442  
0.000447  
0.000449  
0.000481  
0.000455  
0.000453  
0.000449  
0.000455  
0.000455  
0.000446  
0.000455  
0.000468  
0.000446  
0.000450  
0.000452  
0.000457  
0.000449  
0.000458  
0.000478  
0.000477  
0.000475  
0.000486  
0.000480  
0.000476  
0.000469  
0.000529  
0.000467  
0.000499  
0.000471  
0.000475  
0.000484  
0.000480  
0.000471  
0.000470  
0.000410  
0.000412  
0.000406  
0.000401  
0.000410  
0.000409  
0.000403  
0.000395  
0.000398  
0.000400  
0.000411  
0.000407  
0.000402  
0.000403  
0.000406  
0.000395  
0.000414  
0.000413  
0.000410  
0.000448  
0.000409  
0.000463  
0.000402  
0.000406  
0.000410  
0.000413  
0.000407  
0.000411  
0.000415  
0.000410  
0.000410  
0.000403  
0.000410  
0.000449  
0.000418  
0.000415  
0.000409  
0.000417  
0.000426  
0.000409  
0.000411  
0.000421  
0.000416  
0.000415  
0.000415  
0.000423  
0.000409  
0.000409  
0.000441  
0.000436  
0.000434  
0.000435  
0.000442  
0.000432  
0.000431  
0.000435  
0.000427  
0.000429  
0.000433  
0.000432  
0.000430  
0.000438  
0.000438  
0.000425  
0.000413  
0.000376  
0.000398  
0.000380  
0.000376  
0.000375  
0.000373  
0.000384  
0.000375  
0.000371  
0.000376  
0.000372  
0.000373  
0.000368  
0.000374  
0.000372  
0.000379  
0.000376  
0.000381  
0.000376  
0.000380  
0.000381  
0.000384  
0.000380  
0.000373  
0.000387  
0.000377  
0.000385  
0.000380  
0.000379  
0.000377  
0.000379  
0.000383  
0.000410  
0.000382  
0.000384  
0.000383  
0.000383  
0.000382  
0.000382  
0.000384  
0.000386  
0.000385  
0.000384  
0.000392  
0.000382  
0.000382  
0.000384  
0.000401  
0.000402  
0.000403  
0.000406  
0.000407  
0.000400  
0.000402  
0.000410  
0.000410  
0.000403  
0.000406  
0.000405  
0.000409  
0.000402  
0.000408  
0.000401  
0.000360  
0.000354  
0.000359  
0.000353  
0.000357  
0.000354  
0.000358  
0.000363  
0.000360  
0.000358  
0.000358  
0.000363  
0.000355  
0.000361  
0.000356  
0.000357  
0.000381  
0.000369  
0.000364  
0.000359  
0.000372  
0.000373  
0.000364  
0.000372  
0.000365  
0.000362  
0.000363  
0.000363  
0.000364  
0.000360  
0.000364  
0.000365  
0.000388  
0.000538  
0.000373  
0.000366  
0.000384  
0.000366  
0.000372  
0.000366  
0.000363  
0.000364  
0.000371  
0.000376  
0.000371  
0.000367  
0.000370  
0.000364  
0.000388  
0.000393  
0.000391  
0.000382  
0.000388  
0.000389  
0.000393  
0.000391  
0.000391  
0.000384  
0.000385  
0.000384  
0.000386  
0.000386  
0.000384  
0.000389  
0.000450  
0.000443  
0.000445  
0.000448  
0.000440  
0.000447  
0.000440  
0.000439  
0.000438  
0.000445  
0.000445  
0.000440  
0.000450  
0.000436  
0.000444  
0.000440  
0.000615  
0.000468  
0.000459  
0.000459  
0.000449  
0.000447  
0.000442  
0.000448  
0.000447  
0.000462  
0.000443  
0.000452  
0.000447  
0.000445  
0.000443  
0.000444  
0.000461  
0.000612  
0.000475  
0.000459  
0.000469  
0.000476  
0.000456  
0.000455  
0.000451  
0.000452  
0.000452  
0.000454  
0.000460  
0.000469  
0.000457  
0.000455  
0.000481  
0.000483  
0.000479  
0.000480  
0.000483  
0.000483  
0.000474  
0.000471  
0.000479  
0.000479  
0.000488  
0.000478  
0.000478  
0.000487  
0.000475  
0.000478  
0.000409  
0.000410  
0.000407  
0.000403  
0.000412  
0.000406  
0.000417  
0.000407  
0.000411  
0.000406  
0.000402  
0.000411  
0.000401  
0.000409  
0.000414  
0.000407  
0.000417  
0.000417  
0.000414  
0.000416  
0.000420  
0.000416  
0.000409  
0.000413  
0.000408  
0.000412  
0.000414  
0.000413  
0.000411  
0.000412  
0.000412  
0.000418  
0.000427  
0.000447  
0.000419  
0.000427  
0.000416  
0.000422  
0.000421  
0.000412  
0.000423  
0.000416  
0.000420  
0.000414  
0.000413  
0.000420  
0.000417  
0.000421  
0.000456  
0.000436  
0.000445  
0.000437  
0.000443  
0.000435  
0.000435  
0.000433  
0.000437  
0.000434  
0.000439  
0.000435  
0.000438  
0.000441  
0.000434  
0.000477  
0.000376  
0.000375  
0.000377  
0.000371  
0.000371  
0.000384  
0.000374  
0.000378  
0.000385  
0.000373  
0.000402  
0.000374  
0.000381  
0.000377  
0.000376  
0.000380  
0.000385  
0.000380  
0.000386  
0.000386  
0.000382  
0.000378  
0.000387  
0.000384  
0.000391  
0.000385  
0.000383  
0.000385  
0.000384  
0.000384  
0.000396  
0.000387  
0.000389  
0.000411  
0.000394  
0.000388  
0.000386  
0.000387  
0.000386  
0.000390  
0.000394  
0.000392  
0.000382  
0.000389  
0.000396  
0.000390  
0.000385  
0.000388  
0.000417  
0.000415  
0.000409  
0.000407  
0.000406  
0.000402  
0.000410  
0.000409  
0.000405  
0.000402  
0.000410  
0.000408  
0.000409  
0.000404  
0.000416  
0.000406  
0.000368  
0.000363  
0.000363  
0.000369  
0.000361  
0.000362  
0.000365  
0.000367  
0.000368  
0.000365  
0.000399  
0.000366  
0.000367  
0.000378  
0.000367  
0.000369  
0.000366  
0.000368  
0.000367  
0.000372  
0.000368  
0.000377  
0.000373  
0.000366  
0.000386  
0.000373  
0.000403  
0.000380  
0.000383  
0.000371  
0.000373  
0.000371  
0.000375  
0.000542  
0.000372  
0.000374  
0.000379  
0.000371  
0.000375  
0.000373  
0.000376  
0.000374  
0.000378  
0.000375  
0.000376  
0.000374  
0.000389  
0.000373  
0.000398  
0.000395  
0.000397  
0.000393  
0.000396  
0.000393  
0.000388  
0.000397  
0.000397  
0.000394  
0.000392  
0.000399  
0.000405  
0.000393  
0.000402  
0.000401  
0.000473  
0.000444  
0.000447  
0.000447  
0.000440  
0.000448  
0.000458  
0.000441  
0.000443  
0.000487  
0.000448  
0.000443  
0.000454  
0.000448  
0.000438  
0.000446  
0.000457  
0.000453  
0.000455  
0.000458  
0.000455  
0.000455  
0.000453  
0.000459  
0.000461  
0.000498  
0.000452  
0.000464  
0.000464  
0.000463  
0.000458  
0.000452  
0.000458  
0.000487  
0.000453  
0.000470  
0.000458  
0.000459  
0.000455  
0.000456  
0.000468  
0.000466  
0.000458  
0.000460  
0.000458  
0.000465  
0.000462  
0.000458  
0.000482  
0.000487  
0.000484  
0.000498  
0.000487  
0.000493  
0.000497  
0.000482  
0.000517  
0.000484  
0.000482  
0.000481  
0.000488  
0.000485  
0.000483  
0.000478  
0.000423  
0.000411  
0.000413  
0.000415  
0.000419  
0.000442  
0.000436  
0.000433  
0.000438  
0.000442  
0.000430  
0.000431  
0.000433  
0.000411  
0.000409  
0.000414  
0.000419  
0.000428  
0.000424  
0.000449  
0.000429  
0.000443  
0.000446  
0.000450  
0.000444  
0.000444  
0.000442  
0.000437  
0.000442  
0.000418  
0.000421  
0.000433  
0.000422  
0.000457  
0.000428  
0.000429  
0.000433  
0.000447  
0.000450  
0.000449  
0.000453  
0.000445  
0.000448  
0.000444  
0.000452  
0.000426  
0.000425  
0.000427  
0.000445  
0.000447  
0.000443  
0.000454  
0.000471  
0.000473  
0.000466  
0.000470  
0.000467  
0.000470  
0.000470  
0.000469  
0.000470  
0.000443  
0.000451  
0.000447  
0.000384  
0.000391  
0.000546  
0.000384  
0.000382  
0.000384  
0.000382  
0.000385  
0.000382  
0.000390  
0.000382  
0.000385  
0.000392  
0.000387  
0.000385  
0.000385  
0.000392  
0.000394  
0.000400  
0.000393  
0.000393  
0.000398  
0.000389  
0.000389  
0.000395  
0.000392  
0.000390  
0.000401  
0.000397  
0.000391  
0.000390  
0.000400  
0.000396  
0.000425  
0.000397  
0.000399  
0.000396  
0.000400  
0.000402  
0.000398  
0.000400  
0.000400  
0.000394  
0.000418  
0.000396  
0.000397  
0.000398  
0.000393  
0.000418  
0.000418  
0.000414  
0.000418  
0.000414  
0.000413  
0.000413  
0.000416  
0.000416  
0.000415  
0.000418  
0.000419  
0.000415  
0.000413  
0.000412  
0.000426  
0.000452  
0.000450  
0.000442  
0.000441  
0.000448  
0.000455  
0.000444  
0.000444  
0.000445  
0.000441  
0.000444  
0.000449  
0.000444  
0.000440  
0.000445  
0.000450  
0.000454  
0.000456  
0.000454  
0.000455  
0.000462  
0.000464  
0.000453  
0.000454  
0.000591  
0.000452  
0.000454  
0.000458  
0.000453  
0.000453  
0.000454  
0.000452  
0.000463  
0.000613  
0.000461  
0.000457  
0.000459  
0.000469  
0.000457  
0.000459  
0.000472  
0.000460  
0.000466  
0.000467  
0.000455  
0.000457  
0.000462  
0.000467  
0.000484  
0.000485  
0.000480  
0.000490  
0.000485  
0.000492  
0.000482  
0.000499  
0.000493  
0.000486  
0.000485  
0.000495  
0.000495  
0.000483  
0.000488  
0.000481  
0.000429  
0.000431  
0.000425  
0.000424  
0.000425  
0.000431  
0.000429  
0.000436  
0.000430  
0.000428  
0.000420  
0.000432  
0.000436  
0.000428  
0.000424  
0.000426  
0.000437  
0.000437  
0.000433  
0.000433  
0.000435  
0.000438  
0.000436  
0.000444  
0.000433  
0.000433  
0.000437  
0.000431  
0.000433  
0.000428  
0.000437  
0.000454  
0.000443  
0.000467  
0.000441  
0.000434  
0.000439  
0.000445  
0.000447  
0.000443  
0.000435  
0.000438  
0.000445  
0.000437  
0.000438  
0.000436  
0.000439  
0.000439  
0.000469  
0.000466  
0.000461  
0.000462  
0.000456  
0.000465  
0.000466  
0.000469  
0.000467  
0.000458  
0.000460  
0.000473  
0.000474  
0.000459  
0.000464  
0.000466  
0.000408  
0.000405  
0.000404  
0.000403  
0.000406  
0.000411  
0.000405  
0.000407  
0.000409  
0.000410  
0.000402  
0.000408  
0.000402  
0.000411  
0.000400  
0.000416  
0.000420  
0.000410  
0.000420  
0.000416  
0.000420  
0.000413  
0.000418  
0.000410  
0.000412  
0.000411  
0.000414  
0.000409  
0.000413  
0.000418  
0.000415  
0.000423  
0.000418  
0.000587  
0.000416  
0.000421  
0.000414  
0.000420  
0.000422  
0.000417  
0.000416  
0.000414  
0.000412  
0.000417  
0.000417  
0.000420  
0.000422  
0.000414  
0.000435  
0.000439  
0.000436  
0.000436  
0.000438  
0.000450  
0.000441  
0.000439  
0.000435  
0.000436  
0.000437  
0.000433  
0.000441  
0.000434  
0.000440  
0.000440  
0.000374  
0.000382  
0.000378  
0.000380  
0.000379  
0.000383  
0.000399  
0.000383  
0.000376  
0.000388  
0.000381  
0.000387  
0.000389  
0.000388  
0.000382  
0.000386  
0.000385  
0.000386  
0.000386  
0.000385  
0.000397  
0.000395  
0.000383  
0.000389  
0.000388  
0.000389  
0.000386  
0.000386  
0.000386  
0.000387  
0.000386  
0.000400  
0.000399  
0.000419  
0.000391  
0.000394  
0.000390  
0.000394  
0.000392  
0.000388  
0.000390  
0.000391  
0.000392  
0.000393  
0.000389  
0.000391  
0.000390  
0.000394  
0.000418  
0.000409  
0.000411  
0.000415  
0.000409  
0.000410  
0.000409  
0.000416  
0.000413  
0.000417  
0.000410  
0.000410  
0.000411  
0.000415  
0.000412  
0.000416  
0.000453  
0.000451  
0.000446  
0.000445  
0.000443  
0.000444  
0.000453  
0.000438  
0.000445  
0.000436  
0.000448  
0.000441  
0.000446  
0.000459  
0.000445  
0.000452  
0.000466  
0.000458  
0.000460  
0.000455  
0.000469  
0.000455  
0.000454  
0.000451  
0.000452  
0.000453  
0.000454  
0.000457  
0.000457  
0.000457  
0.000466  
0.000460  
0.000467  
0.000613  
0.000458  
0.000463  
0.000469  
0.000461  
0.000460  
0.000455  
0.000456  
0.000466  
0.000456  
0.000457  
0.000462  
0.000470  
0.000462  
0.000464  
0.000491  
0.000484  
0.000491  
0.000485  
0.000478  
0.000486  
0.000480  
0.000480  
0.000480  
0.000480  
0.000479  
0.000491  
0.000485  
0.000482  
0.000486  
0.000485  
0.000419  
0.000408  
0.000413  
0.000408  
0.000407  
0.000412  
0.000409  
0.000414  
0.000407  
0.000409  
0.000408  
0.000406  
0.000407  
0.000411  
0.000414  
0.000409  
0.000425  
0.000417  
0.000416  
0.000415  
0.000420  
0.000418  
0.000419  
0.000415  
0.000423  
0.000419  
0.000438  
0.000419  
0.000416  
0.000422  
0.000426  
0.000422  
0.000431  
0.000450  
0.000424  
0.000430  
0.000418  
0.000423  
0.000420  
0.000425  
0.000423  
0.000420  
0.000424  
0.000416  
0.000419  
0.000422  
0.000419  
0.000421  
0.000453  
0.000443  
0.000449  
0.000443  
0.000442  
0.000442  
0.000441  
0.000445  
0.000440  
0.000441  
0.000442  
0.000439  
0.000437  
0.000442  
0.000445  
0.000446  
0.000395  
0.000399  
0.000391  
0.000398  
0.000390  
0.000386  
0.000387  
0.000386  
0.000386  
0.000385  
0.000391  
0.000391  
0.000386  
0.000392  
0.000386  
0.000388  
0.000406  
0.000400  
0.000395  
0.000406  
0.000398  
0.000395  
0.000394  
0.000394  
0.000394  
0.000397  
0.000400  
0.000398  
0.000405  
0.000394  
0.000396  
0.000399  
0.000407  
0.000431  
0.000400  
0.000397  
0.000399  
0.000397  
0.000399  
0.000396  
0.000393  
0.000396  
0.000402  
0.000399  
0.000406  
0.000400  
0.000400  
0.000401  
0.000421  
0.000425  
0.000421  
0.000420  
0.000421  
0.000422  
0.000421  
0.000418  
0.000418  
0.000419  
0.000457  
0.000417  
0.000416  
0.000419  
0.000430  
0.000418  
0.000366  
0.000362  
0.000371  
0.000366  
0.000371  
0.000362  
0.000369  
0.000369  
0.000370  
0.000368  
0.000366  
0.000368  
0.000367  
0.000363  
0.000366  
0.000366  
0.000377  
0.000374  
0.000377  
0.000375  
0.000373  
0.000385  
0.000396  
0.000378  
0.000375  
0.000381  
0.000374  
0.000392  
0.000373  
0.000374  
0.000378  
0.000375  
0.000378  
0.000551  
0.000377  
0.000385  
0.000379  
0.000385  
0.000381  
0.000378  
0.000377  
0.000381  
0.000387  
0.000375  
0.000376  
0.000379  
0.000377  
0.000380  
0.000395  
0.000400  
0.000432  
0.000397  
0.000403  
0.000402  
0.000394  
0.000406  
0.000395  
0.000396  
0.000397  
0.000399  
0.000393  
0.000391  
0.000393  
0.000393  
0.000453  
0.000454  
0.000448  
0.000453  
0.000457  
0.000448  
0.000467  
0.000451  
0.000450  
0.000449  
0.000443  
0.000461  
0.000455  
0.000447  
0.000452  
0.000447  
0.000465  
0.000461  
0.000466  
0.000469  
0.000468  
0.000458  
0.000460  
0.000460  
0.000458  
0.000459  
0.000458  
0.000473  
0.000472  
0.000461  
0.000456  
0.000463  
0.000462  
0.000499  
0.000470  
0.000472  
0.000463  
0.000464  
0.000462  
0.000460  
0.000463  
0.000471  
0.000464  
0.000464  
0.000461  
0.000467  
0.000459  
0.000462  
0.000483  
0.000489  
0.000495  
0.000501  
0.000489  
0.000495  
0.000486  
0.000483  
0.000483  
0.000484  
0.000488  
0.000485  
0.000505  
0.000482  
0.000482  
0.000487  
0.000412  
0.000414  
0.000409  
0.000411  
0.000407  
0.000420  
0.000414  
0.000411  
0.000420  
0.000421  
0.000415  
0.000415  
0.000417  
0.000414  
0.000414  
0.000412  
0.000416  
0.000421  
0.000422  
0.000415  
0.000413  
0.000430  
0.000424  
0.000421  
0.000425  
0.000424  
0.000422  
0.000418  
0.000423  
0.000429  
0.000420  
0.000424  
0.000419  
0.000451  
0.000422  
0.000424  
0.000420  
0.000429  
0.000423  
0.000429  
0.000425  
0.000427  
0.000424  
0.000425  
0.000431  
0.000430  
0.000425  
0.000431  
0.000442  
0.000444  
0.000445  
0.000444  
0.000442  
0.000447  
0.000445  
0.000446  
0.000455  
0.000444  
0.000444  
0.000453  
0.000446  
0.000447  
0.000450  
0.000444  
0.000381  
0.000384  
0.000385  
0.000384  
0.000386  
0.000397  
0.000385  
0.000391  
0.000394  
0.000384  
0.000387  
0.000388  
0.000398  
0.000386  
0.000383  
0.000390  
0.000387  
0.000389  
0.000392  
0.000388  
0.000391  
0.000391  
0.000392  
0.000393  
0.000393  
0.000397  
0.000397  
0.000393  
0.000394  
0.000391  
0.000392  
0.000387  
0.000392  
0.000440  
0.000399  
0.000394  
0.000395  
0.000400  
0.000394  
0.000399  
0.000396  
0.000406  
0.000401  
0.000396  
0.000397  
0.000397  
0.000396  
0.000393  
0.000447  
0.000416  
0.000412  
0.000416  
0.000418  
0.000415  
0.000424  
0.000410  
0.000414  
0.000417  
0.000422  
0.000423  
0.000416  
0.000427  
0.000421  
0.000418  
0.000365  
0.000365  
0.000377  
0.000363  
0.000369  
0.000361  
0.000365  
0.000365  
0.000370  
0.000363  
0.000372  
0.000361  
0.000374  
0.000386  
0.000369  
0.000360  
0.000373  
0.000375  
0.000378  
0.000383  
0.000375  
0.000376  
0.000376  
0.000375  
0.000370  
0.000375  
0.000371  
0.000375  
0.000375  
0.000376  
0.000372  
0.000376  
0.000380  
0.000408  
0.000377  
0.000378  
0.000378  
0.000377  
0.000378  
0.000374  
0.000374  
0.000375  
0.000376  
0.000414  
0.000380  
0.000379  
0.000381  
0.000380  
0.000394  
0.000396  
0.000393  
0.000396  
0.000393  
0.000399  
0.000395  
0.000405  
0.000394  
0.000402  
0.000400  
0.000397  
0.000411  
0.000399  
0.000395  
0.000398  
0.000454  
0.000451  
0.000460  
0.000444  
0.000447  
0.000462  
0.000447  
0.000445  
0.000452  
0.000453  
0.000451  
0.000445  
0.000445  
0.000450  
0.000445  
0.000460  
0.000461  
0.000462  
0.000454  
0.000454  
0.000466  
0.000453  
0.000456  
0.000456  
0.000455  
0.000455  
0.000463  
0.000459  
0.000459  
0.000457  
0.000457  
0.000457  
0.000475  
0.000495  
0.000464  
0.000459  
0.000469  
0.000456  
0.000455  
0.000466  
0.000472  
0.000464  
0.000464  
0.000464  
0.000462  
0.000465  
0.000466  
0.000458  
0.000491  
0.000499  
0.000482  
0.000489  
0.000497  
0.000482  
0.000487  
0.000484  
0.000482  
0.000483  
0.000492  
0.000481  
0.000481  
0.000487  
0.000490  
0.000489  
0.000422  
0.000417  
0.000417  
0.000416  
0.000424  
0.000418  
0.000422  
0.000419  
0.000416  
0.000424  
0.000438  
0.000425  
0.000419  
0.000417  
0.000423  
0.000422  
0.000425  
0.000426  
0.000423  
0.000430  
0.000423  
0.000431  
0.000430  
0.000437  
0.000425  
0.000433  
0.000430  
0.000428  
0.000429  
0.000429  
0.000433  
0.000433  
0.000429  
0.000462  
0.000430  
0.000427  
0.000439  
0.000428  
0.000427  
0.000437  
0.000429  
0.000432  
0.000434  
0.000430  
0.000440  
0.000439  
0.000438  
0.000439  
0.000450  
0.000446  
0.000452  
0.000451  
0.000450  
0.000455  
0.000456  
0.000457  
0.000453  
0.000457  
0.000455  
0.000453  
0.000456  
0.000455  
0.000456  
0.000470  
0.000394  
0.000401  
0.000393  
0.000392  
0.000394  
0.000393  
0.000393  
0.000395  
0.000392  
0.000412  
0.000396  
0.000398  
0.000391  
0.000394  
0.000393  
0.000409  
0.000414  
0.000402  
0.000405  
0.000428  
0.000402  
0.000399  
0.000403  
0.000395  
0.000401  
0.000400  
0.000406  
0.000397  
0.000410  
0.000401  
0.000407  
0.000401  
0.000403  
0.000433  
0.000405  
0.000412  
0.000412  
0.000409  
0.000402  
0.000405  
0.000402  
0.000403  
0.000403  
0.000404  
0.000407  
0.000404  
0.000401  
0.000405  
0.000428  
0.000420  
0.000420  
0.000438  
0.000420  
0.000427  
0.000420  
0.000431  
0.000433  
0.000424  
0.000429  
0.000428  
0.000426  
0.000425  
0.000431  
0.000426  
0.000444  
0.000439  
0.000442  
0.000443  
0.000445  
0.000451  
0.000448  
0.000452  
0.000451  
0.000449  
0.000445  
0.000451  
0.000451  
0.000448  
0.000444  
0.000442  
0.000449  
0.000450  
0.000460  
0.000446  
0.000448  
0.000456  
0.000489  
0.000460  
0.000459  
0.000459  
0.000463  
0.000455  
0.000460  
0.000459  
0.000453  
0.000452  
0.000456  
0.000628  
0.000458  
0.000455  
0.000459  
0.000510  
0.000465  
0.000464  
0.000461  
0.000466  
0.000463  
0.000465  
0.000462  
0.000462  
0.000458  
0.000453  
0.000481  
0.000477  
0.000488  
0.000484  
0.000490  
0.000489  
0.000485  
0.000503  
0.000492  
0.000497  
0.000484  
0.000488  
0.000489  
0.000493  
0.000480  
0.000481  
0.000434  
0.000437  
0.000430  
0.000435  
0.000435  
0.000434  
0.000439  
0.000441  
0.000442  
0.000441  
0.000437  
0.000444  
0.000437  
0.000446  
0.000438  
0.000462  
0.000445  
0.000452  
0.000448  
0.000444  
0.000443  
0.000445  
0.000450  
0.000445  
0.000457  
0.000450  
0.000452  
0.000479  
0.000449  
0.000451  
0.000449  
0.000456  
0.000447  
0.000473  
0.000448  
0.000446  
0.000456  
0.000447  
0.000461  
0.000460  
0.000452  
0.000457  
0.000460  
0.000449  
0.000455  
0.000453  
0.000454  
0.000454  
0.000472  
0.000468  
0.000468  
0.000476  
0.000468  
0.000473  
0.000498  
0.000483  
0.000480  
0.000478  
0.000482  
0.000482  
0.000477  
0.000476  
0.000480  
0.000484  
0.000408  
0.000410  
0.000408  
0.000415  
0.000416  
0.000414  
0.000418  
0.000415  
0.000414  
0.000424  
0.000421  
0.000416  
0.000409  
0.000411  
0.000417  
0.000407  
0.000421  
0.000415  
0.000416  
0.000420  
0.000425  
0.000426  
0.000423  
0.000422  
0.000425  
0.000422  
0.000423  
0.000429  
0.000421  
0.000427  
0.000424  
0.000415  
0.000423  
0.000447  
0.000417  
0.000426  
0.000425  
0.000429  
0.000427  
0.000432  
0.000440  
0.000453  
0.000430  
0.000430  
0.000434  
0.000434  
0.000427  
0.000426  
0.000443  
0.000440  
0.000442  
0.000445  
0.000444  
0.000448  
0.000448  
0.000443  
0.000443  
0.000451  
0.000447  
0.000450  
0.000445  
0.000448  
0.000448  
0.000448  
0.000384  
0.000381  
0.000388  
0.000382  
0.000390  
0.000386  
0.000387  
0.000380  
0.000383  
0.000390  
0.000388  
0.000383  
0.000385  
0.000387  
0.000390  
0.000384  
0.000398  
0.000392  
0.000395  
0.000401  
0.000421  
0.000389  
0.000387  
0.000392  
0.000397  
0.000390  
0.000390  
0.000392  
0.000390  
0.000391  
0.000390  
0.000393  
0.000398  
0.000422  
0.000396  
0.000394  
0.000395  
0.000400  
0.000396  
0.000397  
0.000396  
0.000399  
0.000415  
0.000396  
0.000395  
0.000397  
0.000398  
0.000391  
0.000415  
0.000419  
0.000414  
0.000411  
0.000414  
0.000421  
0.000414  
0.000414  
0.000424  
0.000415  
0.000421  
0.000408  
0.000419  
0.000415  
0.000433  
0.000415  
0.000463  
0.000443  
0.000448  
0.000443  
0.000454  
0.000453  
0.000450  
0.000451  
0.000450  
0.000462  
0.000452  
0.000453  
0.000451  
0.000444  
0.000447  
0.000445  
0.000454  
0.000455  
0.000472  
0.000457  
0.000464  
0.000459  
0.000457  
0.000456  
0.000459  
0.000458  
0.000462  
0.000460  
0.000461  
0.000463  
0.000451  
0.000452  
0.000460  
0.000493  
0.000459  
0.000463  
0.000467  
0.000468  
0.000466  
0.000463  
0.000463  
0.000476  
0.000464  
0.000476  
0.000469  
0.000465  
0.000459  
0.000463  
0.000492  
0.000478  
0.000486  
0.000506  
0.000490  
0.000486  
0.000492  
0.000486  
0.000488  
0.000489  
0.000488  
0.000490  
0.000481  
0.000480  
0.000490  
0.000486  
0.000452  
0.000444  
0.000444  
0.000457  
0.000449  
0.000450  
0.000443  
0.000448  
0.000447  
0.000467  
0.000443  
0.000451  
0.000444  
0.000451  
0.000458  
0.000444  
0.000457  
0.000455  
0.000462  
0.000456  
0.000460  
0.000460  
0.000455  
0.000460  
0.000453  
0.000472  
0.000452  
0.000458  
0.000456  
0.000465  
0.000451  
0.000455  
0.000460  
0.000496  
0.000466  
0.000466  
0.000462  
0.000465  
0.000473  
0.000463  
0.000465  
0.000468  
0.000463  
0.000467  
0.000456  
0.000464  
0.000490  
0.000458  
0.000478  
0.000484  
0.000484  
0.000487  
0.000489  
0.000486  
0.000517  
0.000488  
0.000493  
0.000488  
0.000487  
0.000488  
0.000489  
0.000496  
0.000490  
0.000487  
0.000420  
0.000414  
0.000408  
0.000416  
0.000410  
0.000411  
0.000407  
0.000411  
0.000418  
0.000415  
0.000412  
0.000412  
0.000404  
0.000414  
0.000405  
0.000406  
0.000427  
0.000417  
0.000428  
0.000425  
0.000420  
0.000427  
0.000420  
0.000422  
0.000420  
0.000422  
0.000419  
0.000418  
0.000414  
0.000445  
0.000421  
0.000415  
0.000428  
0.000450  
0.000436  
0.000423  
0.000421  
0.000419  
0.000424  
0.000423  
0.000430  
0.000426  
0.000429  
0.000433  
0.000415  
0.000418  
0.000422  
0.000426  
0.000448  
0.000442  
0.000445  
0.000443  
0.000444  
0.000442  
0.000445  
0.000445  
0.000442  
0.000439  
0.000462  
0.000489  
0.000437  
0.000442  
0.000441  
0.000436  
0.000375  
0.000374  
0.000386  
0.000377  
0.000379  
0.000376  
0.000375  
0.000376  
0.000375  
0.000376  
0.000372  
0.000376  
0.000373  
0.000382  
0.000377  
0.000371  
0.000386  
0.000383  
0.000381  
0.000384  
0.000397  
0.000382  
0.000383  
0.000387  
0.000386  
0.000386  
0.000389  
0.000383  
0.000391  
0.000386  
0.000384  
0.000384  
0.000387  
0.000552  
0.000389  
0.000384  
0.000395  
0.000391  
0.000390  
0.000393  
0.000393  
0.000389  
0.000387  
0.000386  
0.000388  
0.000395  
0.000387  
0.000391  
0.000409  
0.000409  
0.000405  
0.000409  
0.000409  
0.000404  
0.000410  
0.000408  
0.000406  
0.000408  
0.000406  
0.000412  
0.000409  
0.000407  
0.000411  
0.000420  
0.000451  
0.000446  
0.000451  
0.000445  
0.000456  
0.000450  
0.000454  
0.000454  
0.000449  
0.000451  
0.000452  
0.000451  
0.000450  
0.000456  
0.000455  
0.000451  
0.000467  
0.000460  
0.000456  
0.000455  
0.000459  
0.000459  
0.000458  
0.000465  
0.000463  
0.000472  
0.000476  
0.000457  
0.000473  
0.000464  
0.000467  
0.000469  
0.000484  
0.000495  
0.000460  
0.000471  
0.000466  
0.000463  
0.000464  
0.000459  
0.000469  
0.000474  
0.000472  
0.000478  
0.000492  
0.000470  
0.000474  
0.000478  
0.000538  
0.000484  
0.000496  
0.000488  
0.000493  
0.000491  
0.000490  
0.000486  
0.000495  
0.000490  
0.000490  
0.000489  
0.000489  
0.000489  
0.000497  
0.000493  
0.000430  
0.000438  
0.000434  
0.000440  
0.000436  
0.000440  
0.000436  
0.000438  
0.000439  
0.000443  
0.000442  
0.000438  
0.000439  
0.000442  
0.000435  
0.000439  
0.000443  
0.000445  
0.000439  
0.000449  
0.000438  
0.000446  
0.000447  
0.000443  
0.000441  
0.000456  
0.000448  
0.000453  
0.000448  
0.000443  
0.000447  
0.000444  
0.000446  
0.000611  
0.000444  
0.000448  
0.000447  
0.000452  
0.000447  
0.000446  
0.000451  
0.000452  
0.000450  
0.000457  
0.000454  
0.000460  
0.000452  
0.000463  
0.000475  
0.000471  
0.000478  
0.000480  
0.000482  
0.000475  
0.000474  
0.000475  
0.000496  
0.000476  
0.000471  
0.000490  
0.000475  
0.000473  
0.000473  
0.000476  
0.000417  
0.000411  
0.000424  
0.000411  
0.000410  
0.000409  
0.000409  
0.000410  
0.000406  
0.000413  
0.000414  
0.000408  
0.000410  
0.000409  
0.000404  
0.000429  
0.000424  
0.000423  
0.000421  
0.000422  
0.000432  
0.000416  
0.000416  
0.000414  
0.000448  
0.000416  
0.000414  
0.000417  
0.000418  
0.000425  
0.000418  
0.000420  
0.000424  
0.000460  
0.000433  
0.000425  
0.000423  
0.000417  
0.000428  
0.000423  
0.000421  
0.000423  
0.000427  
0.000418  
0.000422  
0.000433  
0.000427  
0.000426  
0.000446  
0.000450  
0.000445  
0.000445  
0.000447  
0.000442  
0.000444  
0.000436  
0.000444  
0.000437  
0.000437  
0.000442  
0.000447  
0.000442  
0.000441  
0.000450  
0.000396  
0.000385  
0.000388  
0.000380  
0.000383  
0.000379  
0.000381  
0.000383  
0.000384  
0.000383  
0.000379  
0.000380  
0.000384  
0.000390  
0.000381  
0.000376  
0.000392  
0.000396  
0.000391  
0.000389  
0.000386  
0.000388  
0.000393  
0.000391  
0.000394  
0.000398  
0.000394  
0.000392  
0.000388  
0.000389  
0.000387  
0.000389  
0.000398  
0.000421  
0.000403  
0.000394  
0.000393  
0.000392  
0.000395  
0.000395  
0.000390  
0.000395  
0.000390  
0.000396  
0.000393  
0.000397  
0.000393  
0.000391  
0.000413  
0.000409  
0.000415  
0.000412  
0.000412  
0.000418  
0.000415  
0.000420  
0.000413  
0.000419  
0.000412  
0.000418  
0.000410  
0.000424  
0.000415  
0.000434  
0.000447  
0.000458  
0.000455  
0.000451  
0.000450  
0.000462  
0.000459  
0.000450  
0.000453  
0.000452  
0.000460  
0.000463  
0.000466  
0.000453  
0.000455  
0.000458  
0.000461  
0.000464  
0.000474  
0.000464  
0.000472  
0.000473  
0.000462  
0.000469  
0.000475  
0.000460  
0.000471  
0.000466  
0.000469  
0.000467  
0.000467  
0.000464  
0.000473  
0.000499  
0.000467  
0.000468  
0.000469  
0.000473  
0.000479  
0.000468  
0.000467  
0.000466  
0.000462  
0.000478  
0.000482  
0.000466  
0.000475  
0.000465  
0.000491  
0.000502  
0.000493  
0.000497  
0.000492  
0.000499  
0.000488  
0.000490  
0.000490  
0.000491  
0.000495  
0.000497  
0.000489  
0.000497  
0.000496  
0.000493  
0.000430  
0.000438  
0.000433  
0.000434  
0.000431  
0.000432  
0.000434  
0.000431  
0.000424  
0.000425  
0.000421  
0.000430  
0.000444  
0.000433  
0.000434  
0.000439  
0.000441  
0.000440  
0.000436  
0.000441  
0.000441  
0.000447  
0.000444  
0.000431  
0.000438  
0.000436  
0.000434  
0.000440  
0.000443  
0.000440  
0.000439  
0.000447  
0.000457  
0.000476  
0.000447  
0.000447  
0.000442  
0.000442  
0.000441  
0.000439  
0.000446  
0.000437  
0.000447  
0.000452  
0.000450  
0.000452  
0.000451  
0.000454  
0.000468  
0.000463  
0.000479  
0.000468  
0.000473  
0.000475  
0.000469  
0.000462  
0.000463  
0.000464  
0.000470  
0.000470  
0.000466  
0.000475  
0.000472  
0.000472  
0.000402  
0.000409  
0.000407  
0.000401  
0.000407  
0.000407  
0.000415  
0.000409  
0.000415  
0.000419  
0.000405  
0.000406  
0.000402  
0.000407  
0.000401  
0.000402  
0.000415  
0.000413  
0.000414  
0.000416  
0.000418  
0.000412  
0.000408  
0.000414  
0.000428  
0.000414  
0.000420  
0.000420  
0.000413  
0.000411  
0.000408  
0.000413  
0.000415  
0.000444  
0.000418  
0.000423  
0.000420  
0.000417  
0.000416  
0.000423  
0.000416  
0.000419  
0.000424  
0.000414  
0.000411  
0.000413  
0.000416  
0.000410  
0.000437  
0.000434  
0.000442  
0.000435  
0.000441  
0.000437  
0.000447  
0.000441  
0.000451  
0.000438  
0.000434  
0.000442  
0.000435  
0.000432  
0.000435  
0.000429  
0.000373  
0.000375  
0.000380  
0.000378  
0.000373  
0.000371  
0.000371  
0.000407  
0.000369  
0.000373  
0.000379  
0.000373  
0.000371  
0.000371  
0.000369  
0.000376  
0.000381  
0.000392  
0.000379  
0.000385  
0.000388  
0.000387  
0.000378  
0.000387  
0.000379  
0.000380  
0.000381  
0.000382  
0.000380  
0.000384  
0.000379  
0.000378  
0.000383  
0.000412  
0.000385  
0.000385  
0.000385  
0.000381  
0.000384  
0.000382  
0.000393  
0.000384  
0.000383  
0.000385  
0.000391  
0.000382  
0.000382  
0.000383  
0.000403  
0.000401  
0.000401  
0.000405  
0.000398  
0.000406  
0.000403  
0.000403  
0.000408  
0.000403  
0.000400  
0.000399  
0.000400  
0.000401  
0.000402  
0.000398  
0.000459  
0.000456  
0.000452  
0.000456  
0.000453  
0.000449  
0.000450  
0.000451  
0.000448  
0.000455  
0.000450  
0.000445  
0.000449  
0.000453  
0.000458  
0.000460  
0.000455  
0.000460  
0.000469  
0.000461  
0.000457  
0.000458  
0.000454  
0.000456  
0.000458  
0.000457  
0.000458  
0.000455  
0.000464  
0.000465  
0.000463  
0.000466  
0.000463  
0.000502  
0.000457  
0.000462  
0.000464  
0.000464  
0.000469  
0.000458  
0.000462  
0.000464  
0.000462  
0.000462  
0.000467  
0.000480  
0.000468  
0.000472  
0.000486  
0.000500  
0.000485  
0.000485  
0.000497  
0.000486  
0.000480  
0.000482  
0.000486  
0.000487  
0.000501  
0.000481  
0.000497  
0.000490  
0.000503  
0.000501  
0.000446  
0.000443  
0.000449  
0.000457  
0.000445  
0.000446  
0.000446  
0.000445  
0.000447  
0.000447  
0.000448  
0.000444  
0.000453  
0.000449  
0.000448  
0.000443  
0.000456  
0.000456  
0.000457  
0.000462  
0.000456  
0.000455  
0.000453  
0.000461  
0.000464  
0.000449  
0.000454  
0.000451  
0.000455  
0.000464  
0.000457  
0.000460  
0.000463  
0.000493  
0.000461  
0.000463  
0.000458  
0.000463  
0.000463  
0.000468  
0.000452  
0.000453  
0.000454  
0.000453  
0.000461  
0.000463  
0.000460  
0.000462  
0.000488  
0.000481  
0.000483  
0.000495  
0.000493  
0.000486  
0.000481  
0.000480  
0.000476  
0.000481  
0.000475  
0.000487  
0.000481  
0.000489  
0.000485  
0.000483  
0.000409  
0.000414  
0.000409  
0.000410  
0.000410  
0.000409  
0.000418  
0.000412  
0.000416  
0.000419  
0.000411  
0.000412  
0.000414  
0.000412  
0.000418  
0.000414  
0.000416  
0.000417  
0.000415  
0.000420  
0.000424  
0.000421  
0.000429  
0.000417  
0.000418  
0.000427  
0.000427  
0.000417  
0.000423  
0.000420  
0.000420  
0.000425  
0.000419  
0.000446  
0.000419  
0.000421  
0.000425  
0.000423  
0.000423  
0.000420  
0.000428  
0.000425  
0.000422  
0.000424  
0.000430  
0.000421  
0.000424  
0.000422  
0.000443  
0.000437  
0.000436  
0.000447  
0.000444  
0.000444  
0.000445  
0.000445  
0.000445  
0.000443  
0.000441  
0.000443  
0.000447  
0.000468  
0.000443  
0.000441  
0.000385  
0.000387  
0.000380  
0.000383  
0.000374  
0.000377  
0.000390  
0.000402  
0.000380  
0.000390  
0.000389  
0.000380  
0.000388  
0.000397  
0.000377  
0.000380  
0.000394  
0.000387  
0.000383  
0.000384  
0.000386  
0.000390  
0.000384  
0.000389  
0.000392  
0.000393  
0.000389  
0.000390  
0.000392  
0.000394  
0.000383  
0.000395  
0.000388  
0.000414  
0.000390  
0.000389  
0.000386  
0.000390  
0.000388  
0.000420  
0.000393  
0.000394  
0.000391  
0.000392  
0.000394  
0.000396  
0.000388  
0.000395  
0.000411  
0.000408  
0.000416  
0.000413  
0.000416  
0.000410  
0.000407  
0.000410  
0.000423  
0.000414  
0.000419  
0.000417  
0.000412  
0.000407  
0.000410  
0.000403  
0.000452  
0.000453  
0.000450  
0.000445  
0.000457  
0.000459  
0.000483  
0.000456  
0.000573  
0.000464  
0.000471  
0.000454  
0.000456  
0.000455  
0.000466  
0.000466  
0.000455  
0.000458  
0.000456  
0.000457  
0.000460  
0.000465  
0.000464  
0.000473  
0.000467  
0.000471  
0.000461  
0.000463  
0.000464  
0.000497  
0.000475  
0.000459  
0.000462  
0.000497  
0.000470  
0.000474  
0.000468  
0.000555  
0.000478  
0.000487  
0.000471  
0.000498  
0.000463  
0.000470  
0.000469  
0.000482  
0.000472  
0.000461  
0.000490  
0.000489  
0.000498  
0.000490  
0.000491  
0.000494  
0.000495  
0.000501  
0.000503  
0.000494  
0.000490  
0.000486  
0.000510  
0.000505  
0.000489  
0.000485  
0.000435  
0.000437  
0.000434  
0.000442  
0.000433  
0.000438  
0.000436  
0.000434  
0.000435  
0.000436  
0.000439  
0.000447  
0.000441  
0.000441  
0.000452  
0.000434  
0.000446  
0.000444  
0.000447  
0.000447  
0.000444  
0.000447  
0.000444  
0.000447  
0.000445  
0.000450  
0.000462  
0.000453  
0.000451  
0.000447  
0.000449  
0.000440  
0.000451  
0.000608  
0.000449  
0.000451  
0.000463  
0.000452  
0.000447  
0.000459  
0.000463  
0.000454  
0.000454  
0.000462  
0.000453  
0.000456  
0.000464  
0.000448  
0.000477  
0.000479  
0.000473  
0.000477  
0.000480  
0.000481  
0.000470  
0.000473  
0.000469  
0.000476  
0.000490  
0.000482  
0.000486  
0.000488  
0.000479  
0.000491  
0.000414  
0.000425  
0.000419  
0.000434  
0.000420  
0.000420  
0.000420  
0.000422  
0.000410  
0.000413  
0.000432  
0.000479  
0.000415  
0.000419  
0.000419  
0.000428  
0.000429  
0.000434  
0.000433  
0.000442  
0.000426  
0.000418  
0.000421  
0.000435  
0.000425  
0.000426  
0.000422  
0.000427  
0.000436  
0.000454  
0.000439  
0.000422  
0.000427  
0.000458  
0.000432  
0.000433  
0.000430  
0.000432  
0.000424  
0.000426  
0.000424  
0.000425  
0.000431  
0.000430  
0.000435  
0.000433  
0.000431  
0.000428  
0.000450  
0.000451  
0.000458  
0.000458  
0.000457  
0.000469  
0.000443  
0.000452  
0.000448  
0.000446  
0.000450  
0.000454  
0.000452  
0.000464  
0.000449  
0.000452  
0.000392  
0.000390  
0.000381  
0.000388  
0.000390  
0.000389  
0.000388  
0.000392  
0.000384  
0.000393  
0.000384  
0.000392  
0.000389  
0.000394  
0.000395  
0.000391  
0.000398  
0.000400  
0.000398  
0.000392  
0.000426  
0.000398  
0.000390  
0.000394  
0.000395  
0.000398  
0.000400  
0.000398  
0.000396  
0.000399  
0.000393  
0.000396  
0.000407  
0.000422  
0.000400  
0.000398  
0.000398  
0.000398  
0.000398  
0.000398  
0.000399  
0.000400  
0.000402  
0.000399  
0.000412  
0.000398  
0.000396  
0.000398  
0.000418  
0.000417  
0.000454  
0.000422  
0.000426  
0.000412  
0.000422  
0.000418  
0.000422  
0.000420  
0.000420  
0.000425  
0.000418  
0.000418  
0.000428  
0.000422  
0.000457  
0.000451  
0.000446  
0.000445  
0.000445  
0.000446  
0.000453  
0.000444  
0.000450  
0.000449  
0.000443  
0.000460  
0.000482  
0.000451  
0.000444  
0.000460  
0.000467  
0.000491  
0.000461  
0.000459  
0.000455  
0.000457  
0.000460  
0.000459  
0.000458  
0.000478  
0.000458  
0.000452  
0.000463  
0.000466  
0.000470  
0.000461  
0.000468  
0.000496  
0.000459  
0.000460  
0.000462  
0.000461  
0.000460  
0.000460  
0.000462  
0.000457  
0.000457  
0.000461  
0.000459  
0.000461  
0.000476  
0.000470  
0.000492  
0.000487  
0.000483  
0.000485  
0.000485  
0.000479  
0.000485  
0.000497  
0.000484  
0.000489  
0.000485  
0.000485  
0.000483  
0.000484  
0.000486  
0.000489  
0.000442  
0.000452  
0.000445  
0.000444  
0.000444  
0.000445  
0.000449  
0.000444  
0.000442  
0.000436  
0.000439  
0.000435  
0.000434  
0.000439  
0.000443  
0.000439  
0.000452  
0.000460  
0.000462  
0.000454  
0.000454  
0.000452  
0.000453  
0.000455  
0.000457  
0.000443  
0.000452  
0.000444  
0.000443  
0.000445  
0.000441  
0.000445  
0.000468  
0.000491  
0.000468  
0.000460  
0.000465  
0.000455  
0.000456  
0.000455  
0.000454  
0.000453  
0.000449  
0.000462  
0.000451  
0.000445  
0.000450  
0.000453  
0.000478  
0.000482  
0.000483  
0.000480  
0.000475  
0.000482  
0.000479  
0.000478  
0.000476  
0.000477  
0.000476  
0.000474  
0.000475  
0.000472  
0.000472  
0.000468  
0.000408  
0.000419  
0.000417  
0.000407  
0.000410  
0.000411  
0.000415  
0.000411  
0.000406  
0.000431  
0.000413  
0.000417  
0.000414  
0.000421  
0.000418  
0.000414  
0.000418  
0.000424  
0.000421  
0.000416  
0.000421  
0.000425  
0.000429  
0.000423  
0.000424  
0.000421  
0.000426  
0.000423  
0.000437  
0.000431  
0.000429  
0.000422  
0.000420  
0.000457  
0.000424  
0.000423  
0.000424  
0.000435  
0.000434  
0.000427  
0.000423  
0.000429  
0.000430  
0.000433  
0.000440  
0.000438  
0.000425  
0.000424  
0.000455  
0.000448  
0.000450  
0.000440  
0.000440  
0.000442  
0.000449  
0.000439  
0.000451  
0.000447  
0.000451  
0.000451  
0.000464  
0.000457  
0.000447  
0.000446  
0.000380  
0.000379  
0.000380  
0.000377  
0.000382  
0.000381  
0.000389  
0.000384  
0.000389  
0.000380  
0.000379  
0.000385  
0.000377  
0.000571  
0.000398  
0.000380  
0.000386  
0.000383  
0.000533  
0.000399  
0.000390  
0.000446  
0.000397  
0.000392  
0.000395  
0.000397  
0.000386  
0.000389  
0.000389  
0.000400  
0.000393  
0.000394  
0.000395  
0.000418  
0.000394  
0.000390  
0.000408  
0.000401  
0.000400  
0.000435  
0.000403  
0.000394  
0.000404  
0.000392  
0.000391  
0.000404  
0.000395  
0.000406  
0.000410  
0.000408  
0.000422  
0.000412  
0.000412  
0.000417  
0.000415  
0.000423  
0.000421  
0.000417  
0.000419  
0.000413  
0.000424  
0.000422  
0.000411  
0.000423  
0.000455  
0.000465  
0.000467  
0.000454  
0.000452  
0.000456  
0.000451  
0.000453  
0.000450  
0.000450  
0.000450  
0.000449  
0.000448  
0.000450  
0.000454  
0.000453  
0.000466  
0.000466  
0.000471  
0.000470  
0.000464  
0.000459  
0.000462  
0.000460  
0.000461  
0.000456  
0.000461  
0.000462  
0.000456  
0.000460  
0.000466  
0.000473  
0.000483  
0.000513  
0.000464  
0.000461  
0.000461  
0.000462  
0.000471  
0.000462  
0.000466  
0.000464  
0.000469  
0.000474  
0.000467  
0.000468  
0.000464  
0.000466  
0.000492  
0.000498  
0.000494  
0.000503  
0.000486  
0.000485  
0.000489  
0.000489  
0.000488  
0.000485  
0.000489  
0.000490  
0.000491  
0.000501  
0.000497  
0.000490  
0.000442  
0.000447  
0.000441  
0.000453  
0.000446  
0.000454  
0.000449  
0.000450  
0.000446  
0.000442  
0.000441  
0.000439  
0.000441  
0.000443  
0.000442  
0.000445  
0.000458  
0.000471  
0.000455  
0.000466  
0.000462  
0.000456  
0.000448  
0.000448  
0.000454  
0.000450  
0.000450  
0.000450  
0.000458  
0.000451  
0.000445  
0.000453  
0.000453  
0.000487  
0.000462  
0.000460  
0.000461  
0.000454  
0.000461  
0.000461  
0.000476  
0.000465  
0.000463  
0.000453  
0.000464  
0.000454  
0.000452  
0.000458  
0.000479  
0.000481  
0.000543  
0.000486  
0.000480  
0.000485  
0.000478  
0.000490  
0.000489  
0.000479  
0.000482  
0.000478  
0.000486  
0.000478  
0.000485  
0.000480  
0.000411  
0.000418  
0.000415  
0.000415  
0.000418  
0.000419  
0.000412  
0.000418  
0.000420  
0.000417  
0.000418  
0.000416  
0.000416  
0.000417  
0.000417  
0.000418  
0.000430  
0.000423  
0.000423  
0.000420  
0.000437  
0.000425  
0.000431  
0.000447  
0.000427  
0.000424  
0.000431  
0.000427  
0.000425  
0.000430  
0.000424  
0.000438  
0.000420  
0.000458  
0.000429  
0.000430  
0.000427  
0.000433  
0.000430  
0.000430  
0.000424  
0.000437  
0.000431  
0.000433  
0.000428  
0.000437  
0.000433  
0.000430  
0.000443  
0.000448  
0.000448  
0.000446  
0.000452  
0.000459  
0.000447  
0.000449  
0.000475  
0.000454  
0.000451  
0.000452  
0.000445  
0.000453  
0.000456  
0.000446  
0.000391  
0.000389  
0.000382  
0.000385  
0.000387  
0.000387  
0.000396  
0.000395  
0.000389  
0.000387  
0.000384  
0.000394  
0.000386  
0.000389  
0.000390  
0.000384  
0.000400  
0.000391  
0.000391  
0.000388  
0.000388  
0.000396  
0.000406  
0.000395  
0.000392  
0.000396  
0.000397  
0.000401  
0.000400  
0.000399  
0.000395  
0.000401  
0.000401  
0.000425  
0.000401  
0.000392  
0.000391  
0.000396  
0.000402  
0.000397  
0.000397  
0.000398  
0.000398  
0.000399  
0.000397  
0.000401  
0.000407  
0.000402  
0.000467  
0.000414  
0.000419  
0.000413  
0.000421  
0.000427  
0.000419  
0.000421  
0.000418  
0.000418  
0.000428  
0.000423  
0.000418  
0.000432  
0.000418  
0.000418  
0.000491  
0.000487  
0.000478  
0.000473  
0.000484  
0.000477  
0.000481  
0.000479  
0.000478  
0.000492  
0.000479  
0.000484  
0.000483  
0.000473  
0.000477  
0.000481  
0.000490  
0.000498  
0.000490  
0.000486  
0.000486  
0.000488  
0.000493  
0.000489  
0.000497  
0.000488  
0.000487  
0.000488  
0.000498  
0.000486  
0.000487  
0.000493  
0.000495  
0.000514  
0.000500  
0.000496  
0.000496  
0.000490  
0.000495  
0.000494  
0.000500  
0.000497  
0.000498  
0.000493  
0.000499  
0.000491  
0.000492  
0.000502  
0.000523  
0.000518  
0.000520  
0.000521  
0.000513  
0.000518  
0.000519  
0.000521  
0.000529  
0.000525  
0.000521  
0.000522  
0.000525  
0.000517  
0.000515  
0.000522  
0.000462  
0.000468  
0.000465  
0.000460  
0.000463  
0.000475  
0.000462  
0.000461  
0.000472  
0.000470  
0.000465  
0.000473  
0.000466  
0.000464  
0.000474  
0.000478  
0.000486  
0.000474  
0.000477  
0.000480  
0.000476  
0.000478  
0.000485  
0.000476  
0.000480  
0.000473  
0.000474  
0.000477  
0.000477  
0.000480  
0.000475  
0.000477  
0.000481  
0.000502  
0.000476  
0.000484  
0.000478  
0.000483  
0.000480  
0.000482  
0.000488  
0.000480  
0.000488  
0.000478  
0.000480  
0.000481  
0.000482  
0.000479  
0.000505  
0.000504  
0.000502  
0.000503  
0.000502  
0.000511  
0.000505  
0.000499  
0.000509  
0.000507  
0.000505  
0.000505  
0.000505  
0.000499  
0.000501  
0.000505  
0.000438  
0.000429  
0.000435  
0.000431  
0.000430  
0.000433  
0.000434  
0.000436  
0.000433  
0.000432  
0.000427  
0.000432  
0.000433  
0.000433  
0.000424  
0.000434  
0.000439  
0.000437  
0.000440  
0.000441  
0.000449  
0.000442  
0.000442  
0.000437  
0.000445  
0.000446  
0.000438  
0.000438  
0.000442  
0.000437  
0.000446  
0.000445  
0.000441  
0.000471  
0.000443  
0.000450  
0.000445  
0.000454  
0.000448  
0.000447  
0.000448  
0.000442  
0.000443  
0.000445  
0.000445  
0.000449  
0.000452  
0.000448  
0.000473  
0.000470  
0.000465  
0.000466  
0.000471  
0.000469  
0.000474  
0.000469  
0.000466  
0.000464  
0.000464  
0.000459  
0.000476  
0.000461  
0.000469  
0.000468  
0.000408  
0.000403  
0.000408  
0.000408  
0.000409  
0.000411  
0.000406  
0.000412  
0.000426  
0.000441  
0.000426  
0.000407  
0.000419  
0.000407  
0.000401  
0.000406  
0.000413  
0.000415  
0.000420  
0.000411  
0.000414  
0.000410  
0.000411  
0.000413  
0.000433  
0.000429  
0.000434  
0.000418  
0.000418  
0.000415  
0.000412  
0.000408  
0.000419  
0.000436  
0.000414  
0.000418  
0.000417  
0.000414  
0.000416  
0.000419  
0.000455  
0.000439  
0.000425  
0.000424  
0.000424  
0.000419  
0.000415  
0.000423  
0.000435  
0.000436  
0.000434  
0.000434  
0.000438  
0.000436  
0.000455  
0.000437  
0.000463  
0.000471  
0.000441  
0.000443  
0.000437  
0.000430  
0.000438  
0.000441  
0.000490  
0.000484  
0.000478  
0.000479  
0.000483  
0.000483  
0.000478  
0.000477  
0.000478  
0.000484  
0.000486  
0.000480  
0.000476  
0.000483  
0.000490  
0.000480  
0.000494  
0.000494  
0.000490  
0.000483  
0.000483  
0.000498  
0.000492  
0.000491  
0.000497  
0.000500  
0.000484  
0.000495  
0.000486  
0.000489  
0.000491  
0.000489  
0.000493  
0.000643  
0.000493  
0.000499  
0.000490  
0.000499  
0.000494  
0.000493  
0.000507  
0.000498  
0.000486  
0.000503  
0.000494  
0.000490  
0.000491  
0.000499  
0.000513  
0.000521  
0.000517  
0.000519  
0.000514  
0.000518  
0.000523  
0.000515  
0.000520  
0.000515  
0.000525  
0.000525  
0.000519  
0.000524  
0.000522  
0.000518  
0.000478  
0.000480  
0.000471  
0.000473  
0.000471  
0.000468  
0.000508  
0.000484  
0.000467  
0.000476  
0.000520  
0.000486  
0.000549  
0.000511  
0.000510  
0.000473  
0.000483  
0.000487  
0.000491  
0.000481  
0.000476  
0.000495  
0.000501  
0.000537  
0.000475  
0.000479  
0.000500  
0.000513  
0.000488  
0.000523  
0.000505  
0.000500  
0.000483  
0.000512  
0.000485  
0.000489  
0.000483  
0.000501  
0.000503  
0.000503  
0.000483  
0.000488  
0.000501  
0.000501  
0.000527  
0.000529  
0.000503  
0.000505  
0.000514  
0.000512  
0.000512  
0.000511  
0.000505  
0.000529  
0.000537  
0.000508  
0.000512  
0.000514  
0.000537  
0.000529  
0.000553  
0.000549  
0.000539  
0.000531  
0.000428  
0.000449  
0.000450  
0.000437  
0.000457  
0.000427  
0.000429  
0.000424  
0.000424  
0.000461  
0.000459  
0.000454  
0.000417  
0.000425  
0.000425  
0.000422  
0.000432  
0.000443  
0.000432  
0.000431  
0.000442  
0.000433  
0.000444  
0.000445  
0.000436  
0.000434  
0.000466  
0.000431  
0.000437  
0.000430  
0.000439  
0.000436  
0.000443  
0.000596  
0.000435  
0.000439  
0.000474  
0.000454  
0.000461  
0.000472  
0.000434  
0.000443  
0.000473  
0.000446  
0.000486  
0.000432  
0.000434  
0.000469  
0.000467  
0.000490  
0.000456  
0.000493  
0.000460  
0.000461  
0.000462  
0.000465  
0.000464  
0.000459  
0.000510  
0.000459  
0.000451  
0.000499  
0.000462  
0.000487  
0.000460  
0.000454  
0.000455  
0.000460  
0.000457  
0.000454  
0.000458  
0.000457  
0.000503  
0.000459  
0.000450  
0.000462  
0.000460  
0.000459  
0.000455  
0.000460  
0.000470  
0.000481  
0.000537  
0.000474  
0.000473  
0.000464  
0.000463  
0.000463  
0.000470  
0.000465  
0.000463  
0.000460  
0.000468  
0.000489  
0.000468  
0.000468  
0.000509  
0.000623  
0.000480  
0.000482  
0.000483  
0.000470  
0.000468  
0.000467  
0.000472  
0.000469  
0.000478  
0.000470  
0.000469  
0.000475  
0.000470  
0.000469  
0.000511  
0.000499  
0.000502  
0.000496  
0.000492  
0.000490  
0.000493  
0.000494  
0.000495  
0.000503  
0.000489  
0.000543  
0.000498  
0.000501  
0.000497  
0.000501  
0.000423  
0.000428  
0.000444  
0.000433  
0.000440  
0.000436  
0.000433  
0.000430  
0.000428  
0.000433  
0.000434  
0.000432  
0.000427  
0.000430  
0.000426  
0.000423  
0.000438  
0.000443  
0.000441  
0.000446  
0.000448  
0.000442  
0.000443  
0.000439  
0.000445  
0.000442  
0.000444  
0.000431  
0.000438  
0.000436  
0.000430  
0.000456  
0.000434  
0.000474  
0.000456  
0.000445  
0.000448  
0.000458  
0.000449  
0.000445  
0.000448  
0.000467  
0.000445  
0.000443  
0.000442  
0.000440  
0.000440  
0.000440  
0.000469  
0.000469  
0.000466  
0.000484  
0.000471  
0.000472  
0.000470  
0.000473  
0.000481  
0.000470  
0.000471  
0.000470  
0.000464  
0.000466  
0.000471  
0.000460  
0.000428  
0.000418  
0.000426  
0.000423  
0.000418  
0.000467  
0.000415  
0.000413  
0.000413  
0.000413  
0.000420  
0.000419  
0.000420  
0.000421  
0.000418  
0.000420  
0.000432  
0.000433  
0.000431  
0.000423  
0.000426  
0.000424  
0.000427  
0.000422  
0.000428  
0.000423  
0.000431  
0.000466  
0.000441  
0.000434  
0.000429  
0.000431  
0.000434  
0.000464  
0.000427  
0.000432  
0.000436  
0.000426  
0.000431  
0.000429  
0.000427  
0.000442  
0.000434  
0.000434  
0.000439  
0.000433  
0.000431  
0.000434  
0.000456  
0.000457  
0.000449  
0.000453  
0.000463  
0.000450  
0.000453  
0.000463  
0.000455  
0.000459  
0.000450  
0.000456  
0.000462  
0.000456  
0.000462  
0.000453  
0.000401  
0.000395  
0.000416  
0.000403  
0.000398  
0.000407  
0.000406  
0.000403  
0.000409  
0.000408  
0.000405  
0.000393  
0.000419  
0.000392  
0.000399  
0.000410  
0.000407  
0.000407  
0.000403  
0.000410  
0.000404  
0.000408  
0.000405  
0.000402  
0.000412  
0.000410  
0.000420  
0.000403  
0.000407  
0.000430  
0.000416  
0.000409  
0.000411  
0.000435  
0.000410  
0.000408  
0.000407  
0.000417  
0.000411  
0.000410  
0.000411  
0.000411  
0.000405  
0.000408  
0.000410  
0.000407  
0.000413  
0.000408  
0.000479  
0.000437  
0.000431  
0.000429  
0.000426  
0.000427  
0.000423  
0.000433  
0.000431  
0.000430  
0.000432  
0.000425  
0.000428  
0.000427  
0.000427  
0.000428  
0.000437  
0.000443  
0.000434  
0.000471  
0.000461  
0.000432  
0.000432  
0.000430  
0.000436  
0.000436  
0.000431  
0.000432  
0.000439  
0.000435  
0.000435  
0.000441  
0.000446  
0.000441  
0.000442  
0.000450  
0.000447  
0.000445  
0.000444  
0.000445  
0.000442  
0.000440  
0.000440  
0.000438  
0.000450  
0.000438  
0.000453  
0.000442  
0.000449  
0.000480  
0.000456  
0.000451  
0.000454  
0.000461  
0.000453  
0.000447  
0.000461  
0.000446  
0.000453  
0.000442  
0.000460  
0.000445  
0.000446  
0.000448  
0.000469  
0.000477  
0.000462  
0.000469  
0.000475  
0.000465  
0.000470  
0.000471  
0.000467  
0.000465  
0.000463  
0.000477  
0.000463  
0.000469  
0.000478  
0.000466  
0.000404  
0.000405  
0.000407  
0.000421  
0.000417  
0.000405  
0.000403  
0.000402  
0.000409  
0.000408  
0.000404  
0.000428  
0.000403  
0.000406  
0.000409  
0.000451  
0.000425  
0.000411  
0.000416  
0.000411  
0.000414  
0.000411  
0.000417  
0.000412  
0.000409  
0.000408  
0.000413  
0.000414  
0.000410  
0.000417  
0.000420  
0.000420  
0.000419  
0.000447  
0.000417  
0.000420  
0.000425  
0.000423  
0.000426  
0.000418  
0.000419  
0.000414  
0.000418  
0.000416  
0.000417  
0.000435  
0.000424  
0.000422  
0.000442  
0.000442  
0.000440  
0.000445  
0.000441  
0.000441  
0.000457  
0.000443  
0.000458  
0.000444  
0.000443  
0.000440  
0.000436  
0.000450  
0.000445  
0.000442  
0.000390  
0.000385  
0.000384  
0.000389  
0.000380  
0.000381  
0.000387  
0.000384  
0.000384  
0.000385  
0.000385  
0.000382  
0.000385  
0.000380  
0.000381  
0.000379  
0.000394  
0.000397  
0.000393  
0.000391  
0.000391  
0.000396  
0.000395  
0.000393  
0.000392  
0.000393  
0.000390  
0.000392  
0.000391  
0.000386  
0.000386  
0.000386  
0.000399  
0.000419  
0.000392  
0.000394  
0.000393  
0.000399  
0.000421  
0.000403  
0.000403  
0.000395  
0.000391  
0.000397  
0.000400  
0.000388  
0.000390  
0.000389  
0.000412  
0.000420  
0.000416  
0.000415  
0.000418  
0.000422  
0.000420  
0.000415  
0.000414  
0.000416  
0.000415  
0.000422  
0.000416  
0.000412  
0.000407  
0.000457  
0.000367  
0.000371  
0.000365  
0.000368  
0.000365  
0.000363  
0.000367  
0.000365  
0.000362  
0.000365  
0.000364  
0.000364  
0.000362  
0.000367  
0.000370  
0.000370  
0.000377  
0.000377  
0.000378  
0.000378  
0.000382  
0.000370  
0.000378  
0.000385  
0.000374  
0.000380  
0.000404  
0.000380  
0.000376  
0.000383  
0.000369  
0.000372  
0.000383  
0.000405  
0.000381  
0.000377  
0.000376  
0.000380  
0.000373  
0.000378  
0.000381  
0.000374  
0.000371  
0.000375  
0.000381  
0.000383  
0.000375  
0.000375  
0.000399  
0.000413  
0.000399  
0.000403  
0.000395  
0.000399  
0.000394  
0.000407  
0.000398  
0.000396  
0.000394  
0.000398  
0.000404  
0.000410  
0.000396  
0.000397  
0.000473  
0.000458  
0.000454  
0.000721  
0.000488  
0.000519  
0.000447  
0.000458  
0.000454  
0.000460  
0.000455  
0.000451  
0.000447  
0.000450  
0.000472  
0.000446  
0.000470  
0.000471  
0.000462  
0.000466  
0.000459  
0.000457  
0.000465  
0.000465  
0.000471  
0.000466  
0.000464  
0.000458  
0.000465  
0.000463  
0.000460  
0.000464  
0.000476  
0.000632  
0.000480  
0.000463  
0.000465  
0.000464  
0.000468  
0.000461  
0.000469  
0.000480  
0.000461  
0.000469  
0.000464  
0.000464  
0.000468  
0.000466  
0.000491  
0.000506  
0.000527  
0.000480  
0.000489  
0.000502  
0.000488  
0.000489  
0.000495  
0.000499  
0.000491  
0.000488  
0.000487  
0.000482  
0.000483  
0.000487  
0.000445  
0.000447  
0.000446  
0.000454  
0.000457  
0.000449  
0.000450  
0.000453  
0.000448  
0.000452  
0.000441  
0.000441  
0.000448  
0.000442  
0.000441  
0.000440  
0.000454  
0.000454  
0.000455  
0.000457  
0.000457  
0.000468  
0.000459  
0.000463  
0.000457  
0.000464  
0.000453  
0.000448  
0.000452  
0.000454  
0.000452  
0.000451  
0.000470  
0.000611  
0.000460  
0.000467  
0.000460  
0.000458  
0.000461  
0.000459  
0.000464  
0.000458  
0.000466  
0.000461  
0.000457  
0.000465  
0.000458  
0.000453  
0.000483  
0.000481  
0.000482  
0.000488  
0.000492  
0.000482  
0.000482  
0.000488  
0.000486  
0.000470  
0.000476  
0.000478  
0.000476  
0.000477  
0.000477  
0.000473  
0.000408  
0.000413  
0.000411  
0.000408  
0.000410  
0.000404  
0.000407  
0.000414  
0.000413  
0.000406  
0.000421  
0.000411  
0.000411  
0.000403  
0.000403  
0.000402  
0.000413  
0.000422  
0.000412  
0.000418  
0.000418  
0.000413  
0.000415  
0.000420  
0.000413  
0.000416  
0.000411  
0.000416  
0.000417  
0.000415  
0.000423  
0.000413  
0.000421  
0.000451  
0.000415  
0.000420  
0.000418  
0.000421  
0.000417  
0.000423  
0.000429  
0.000421  
0.000425  
0.000421  
0.000417  
0.000418  
0.000421  
0.000415  
0.000449  
0.000437  
0.000436  
0.000440  
0.000439  
0.000430  
0.000439  
0.000438  
0.000440  
0.000441  
0.000441  
0.000435  
0.000448  
0.000441  
0.000444  
0.000447  
0.000372  
0.000379  
0.000374  
0.000374  
0.000372  
0.000369  
0.000377  
0.000373  
0.000376  
0.000379  
0.000378  
0.000376  
0.000381  
0.000377  
0.000376  
0.000374  
0.000382  
0.000384  
0.000386  
0.000391  
0.000380  
0.000420  
0.000384  
0.000384  
0.000388  
0.000388  
0.000383  
0.000387  
0.000382  
0.000390  
0.000389  
0.000394  
0.000386  
0.000418  
0.000391  
0.000383  
0.000384  
0.000388  
0.000385  
0.000391  
0.000394  
0.000386  
0.000388  
0.000391  
0.000387  
0.000394  
0.000428  
0.000384  
0.000409  
0.000410  
0.000405  
0.000403  
0.000403  
0.000410  
0.000415  
0.000404  
0.000405  
0.000405  
0.000413  
0.000410  
0.000414  
0.000407  
0.000402  
0.000408  
0.000361  
0.000365  
0.000360  
0.000359  
0.000362  
0.000365  
0.000364  
0.000360  
0.000357  
0.000362  
0.000372  
0.000365  
0.000363  
0.000366  
0.000359  
0.000367  
0.000374  
0.000366  
0.000375  
0.000370  
0.000368  
0.000375  
0.000379  
0.000369  
0.000366  
0.000379  
0.000369  
0.000374  
0.000375  
0.000368  
0.000370  
0.000371  
0.000373  
0.000393  
0.000373  
0.000388  
0.000371  
0.000372  
0.000374  
0.000372  
0.000376  
0.000374  
0.000373  
0.000381  
0.000397  
0.000376  
0.000379  
0.000388  
0.000392  
0.000397  
0.000391  
0.000401  
0.000397  
0.000389  
0.000395  
0.000394  
0.000391  
0.000394  
0.000402  
0.000392  
0.000393  
0.000402  
0.000398  
0.000399  
0.000456  
0.000458  
0.000452  
0.000455  
0.000453  
0.000449  
0.000458  
0.000455  
0.000451  
0.000449  
0.000454  
0.000447  
0.000446  
0.000447  
0.000462  
0.000450  
0.000466  
0.000464  
0.000467  
0.000459  
0.000465  
0.000467  
0.000465  
0.000458  
0.000463  
0.000454  
0.000463  
0.000456  
0.000461  
0.000455  
0.000468  
0.000455  
0.000468  
0.000498  
0.000471  
0.000468  
0.000471  
0.000466  
0.000461  
0.000475  
0.000463  
0.000473  
0.000469  
0.000466  
0.000471  
0.000472  
0.000464  
0.000467  
0.000495  
0.000494  
0.000497  
0.000496  
0.000496  
0.000491  
0.000488  
0.000482  
0.000492  
0.000488  
0.000490  
0.000492  
0.000490  
0.000490  
0.000489  
0.000496  
0.000433  
0.000444  
0.000433  
0.000427  
0.000432  
0.000433  
0.000442  
0.000428  
0.000426  
0.000429  
0.000428  
0.000429  
0.000435  
0.000428  
0.000439  
0.000436  
0.000453  
0.000438  
0.000441  
0.000441  
0.000441  
0.000460  
0.000441  
0.000443  
0.000442  
0.000447  
0.000445  
0.000443  
0.000455  
0.000438  
0.000440  
0.000438  
0.000446  
0.000471  
0.000440  
0.000442  
0.000447  
0.000442  
0.000442  
0.000445  
0.000444  
0.000443  
0.000444  
0.000455  
0.000440  
0.000449  
0.000441  
0.000446  
0.000475  
0.000470  
0.000474  
0.000466  
0.000465  
0.000480  
0.000475  
0.000470  
0.000469  
0.000470  
0.000507  
0.000472  
0.000470  
0.000466  
0.000468  
0.000468  
0.000408  
0.000409  
0.000410  
0.000403  
0.000409  
0.000409  
0.000406  
0.000406  
0.000407  
0.000396  
0.000396  
0.000396  
0.000397  
0.000406  
0.000405  
0.000410  
0.000404  
0.000418  
0.000431  
0.000460  
0.000424  
0.000415  
0.000413  
0.000427  
0.000415  
0.000401  
0.000410  
0.000408  
0.000406  
0.000444  
0.000416  
0.000404  
0.000416  
0.000445  
0.000414  
0.000422  
0.000418  
0.000419  
0.000428  
0.000422  
0.000410  
0.000412  
0.000412  
0.000415  
0.000417  
0.000423  
0.000408  
0.000422  
0.000486  
0.000442  
0.000432  
0.000448  
0.000430  
0.000434  
0.000450  
0.000441  
0.000432  
0.000439  
0.000432  
0.000434  
0.000432  
0.000439  
0.000430  
0.000436  

==> figs/source/staliro12800_4.dat <==
0.000311  
0.000313  
0.000307  
0.000311  
0.000310  
0.000309  
0.000309  
0.000311  
0.000309  
0.000309  
0.000306  
0.000312  
0.000305  
0.000310  
0.000308  
0.000311  
0.000315  
0.000321  
0.000315  
0.000315  
0.000316  
0.000314  
0.000321  
0.000317  
0.000316  
0.000317  
0.000323  
0.000314  
0.000313  
0.000315  
0.000318  
0.000314  
0.000314  
0.000319  
0.000316  
0.000315  
0.000325  
0.000321  
0.000320  
0.000322  
0.000319  
0.000317  
0.000321  
0.000320  
0.000320  
0.000320  
0.000317  
0.000318  
0.000330  
0.000333  
0.000333  
0.000342  
0.000343  
0.000335  
0.000334  
0.000332  
0.000337  
0.000340  
0.000337  
0.000329  
0.000334  
0.000336  
0.000333  
0.000334  
0.000328  
0.000323  
0.000332  
0.000330  
0.000326  
0.000324  
0.000323  
0.000324  
0.000325  
0.000322  
0.000320  
0.000321  
0.000327  
0.000323  
0.000324  
0.000329  
0.000326  
0.000334  
0.000337  
0.000336  
0.000332  
0.000331  
0.000328  
0.000338  
0.000338  
0.000327  
0.000334  
0.000337  
0.000334  
0.000328  
0.000329  
0.000330  
0.000335  
0.000336  
0.000329  
0.000341  
0.000340  
0.000342  
0.000336  
0.000347  
0.000354  
0.000338  
0.000336  
0.000335  
0.000329  
0.000337  
0.000343  
0.000337  
0.000353  
0.000358  
0.000351  
0.000346  
0.000351  
0.000359  
0.000348  
0.000349  
0.000357  
0.000351  
0.000354  
0.000358  
0.000350  
0.000346  
0.000352  
0.000349  
0.000314  
0.000314  
0.000312  
0.000314  
0.000309  
0.000327  
0.000315  
0.000322  
0.000316  
0.000317  
0.000314  
0.000314  
0.000320  
0.000320  
0.000318  
0.000324  
0.000317  
0.000317  
0.000320  
0.000325  
0.000318  
0.000322  
0.000319  
0.000321  
0.000319  
0.000323  
0.000317  
0.000322  
0.000323  
0.000321  
0.000319  
0.000319  
0.000323  
0.000326  
0.000324  
0.000329  
0.000322  
0.000320  
0.000329  
0.000325  
0.000321  
0.000323  
0.000319  
0.000322  
0.000322  
0.000328  
0.000318  
0.000320  
0.000340  
0.000339  
0.000350  
0.000344  
0.000337  
0.000338  
0.000340  
0.000337  
0.000336  
0.000336  
0.000339  
0.000336  
0.000339  
0.000341  
0.000355  
0.000338  
0.000343  
0.000372  
0.000344  
0.000351  
0.000345  
0.000339  
0.000346  
0.000342  
0.000341  
0.000347  
0.000340  
0.000339  
0.000338  
0.000341  
0.000351  
0.000344  
0.000350  
0.000353  
0.000351  
0.000349  
0.000352  
0.000348  
0.000354  
0.000353  
0.000347  
0.000348  
0.000347  
0.000355  
0.000351  
0.000350  
0.000351  
0.000353  
0.000356  
0.000352  
0.000354  
0.000354  
0.000356  
0.000351  
0.000352  
0.000349  
0.000349  
0.000355  
0.000350  
0.000348  
0.000354  
0.000354  
0.000349  
0.000353  
0.000371  
0.000368  
0.000368  
0.000373  
0.000365  
0.000363  
0.000369  
0.000366  
0.000367  
0.000375  
0.000366  
0.000369  
0.000367  
0.000369  
0.000362  
0.000370  
0.000316  
0.000320  
0.000336  
0.000326  
0.000328  
0.000317  
0.000320  
0.000316  
0.000316  
0.000321  
0.000321  
0.000314  
0.000319  
0.000319  
0.000317  
0.000314  
0.000326  
0.000327  
0.000327  
0.000324  
0.000325  
0.000320  
0.000330  
0.000324  
0.000340  
0.000338  
0.000325  
0.000322  
0.000326  
0.000318  
0.000331  
0.000321  
0.000326  
0.000337  
0.000329  
0.000328  
0.000326  
0.000337  
0.000336  
0.000328  
0.000329  
0.000331  
0.000327  
0.000324  
0.000325  
0.000324  
0.000327  
0.000324  
0.000351  
0.000343  
0.000339  
0.000341  
0.000344  
0.000348  
0.000356  
0.000346  
0.000341  
0.000347  
0.000342  
0.000342  
0.000344  
0.000339  
0.000362  
0.000340  
0.000317  
0.000315  
0.000312  
0.000313  
0.000314  
0.000312  
0.000313  
0.000313  
0.000312  
0.000314  
0.000309  
0.000315  
0.000310  
0.000313  
0.000308  
0.000311  
0.000329  
0.000321  
0.000322  
0.000321  
0.000320  
0.000326  
0.000322  
0.000319  
0.000320  
0.000318  
0.000318  
0.000321  
0.000324  
0.000319  
0.000317  
0.000316  
0.000322  
0.000321  
0.000325  
0.000326  
0.000325  
0.000316  
0.000335  
0.000324  
0.000331  
0.000327  
0.000323  
0.000323  
0.000324  
0.000324  
0.000324  
0.000324  
0.000338  
0.000335  
0.000339  
0.000342  
0.000340  
0.000337  
0.000336  
0.000339  
0.000351  
0.000342  
0.000339  
0.000342  
0.000338  
0.000343  
0.000338  
0.000339  
0.000354  
0.000362  
0.000354  
0.000355  
0.000355  
0.000353  
0.000352  
0.000356  
0.000360  
0.000368  
0.000363  
0.000357  
0.000364  
0.000357  
0.000359  
0.000364  
0.000363  
0.000364  
0.000358  
0.000368  
0.000362  
0.000367  
0.000366  
0.000370  
0.000369  
0.000370  
0.000364  
0.000367  
0.000372  
0.000374  
0.000363  
0.000368  
0.000365  
0.000376  
0.000367  
0.000363  
0.000364  
0.000364  
0.000364  
0.000369  
0.000375  
0.000371  
0.000381  
0.000371  
0.000371  
0.000374  
0.000376  
0.000371  
0.000380  
0.000383  
0.000380  
0.000380  
0.000383  
0.000382  
0.000392  
0.000383  
0.000391  
0.000388  
0.000384  
0.000385  
0.000393  
0.000387  
0.000389  
0.000384  
0.000325  
0.000333  
0.000328  
0.000326  
0.000324  
0.000327  
0.000325  
0.000325  
0.000331  
0.000336  
0.000328  
0.000329  
0.000325  
0.000332  
0.000331  
0.000329  
0.000332  
0.000333  
0.000333  
0.000342  
0.000343  
0.000332  
0.000332  
0.000333  
0.000338  
0.000344  
0.000335  
0.000337  
0.000337  
0.000343  
0.000339  
0.000333  
0.000337  
0.000339  
0.000349  
0.000337  
0.000338  
0.000341  
0.000335  
0.000341  
0.000344  
0.000338  
0.000348  
0.000339  
0.000339  
0.000341  
0.000340  
0.000340  
0.000352  
0.000354  
0.000358  
0.000354  
0.000349  
0.000353  
0.000350  
0.000363  
0.000362  
0.000355  
0.000364  
0.000360  
0.000354  
0.000365  
0.000354  
0.000354  
0.000392  
0.000415  
0.000386  
0.000396  
0.000403  
0.000389  
0.000389  
0.000393  
0.000390  
0.000395  
0.000402  
0.000392  
0.000390  
0.000391  
0.000388  
0.000385  
0.000413  
0.000392  
0.000397  
0.000403  
0.000399  
0.000400  
0.000403  
0.000399  
0.000398  
0.000399  
0.000400  
0.000400  
0.000402  
0.000401  
0.000396  
0.000390  
0.000407  
0.000396  
0.000400  
0.000409  
0.000401  
0.000405  
0.000406  
0.000410  
0.000410  
0.000407  
0.000405  
0.000408  
0.000411  
0.000395  
0.000397  
0.000406  
0.000415  
0.000414  
0.000414  
0.000424  
0.000418  
0.000423  
0.000431  
0.000420  
0.000418  
0.000416  
0.000422  
0.000615  
0.000418  
0.000417  
0.000412  
0.000414  
0.000366  
0.000372  
0.000364  
0.000367  
0.000366  
0.000364  
0.000365  
0.000360  
0.000370  
0.000368  
0.000377  
0.000372  
0.000367  
0.000367  
0.000363  
0.000376  
0.000374  
0.000374  
0.000374  
0.000375  
0.000371  
0.000374  
0.000372  
0.000375  
0.000370  
0.000371  
0.000374  
0.000375  
0.000376  
0.000373  
0.000375  
0.000387  
0.000375  
0.000376  
0.000377  
0.000381  
0.000372  
0.000377  
0.000373  
0.000373  
0.000375  
0.000379  
0.000379  
0.000379  
0.000377  
0.000378  
0.000378  
0.000372  
0.000392  
0.000392  
0.000388  
0.000391  
0.000390  
0.000390  
0.000389  
0.000388  
0.000396  
0.000393  
0.000395  
0.000396  
0.000399  
0.000392  
0.000396  
0.000389  
0.000343  
0.000364  
0.000334  
0.000337  
0.000333  
0.000342  
0.000340  
0.000337  
0.000341  
0.000339  
0.000337  
0.000338  
0.000342  
0.000344  
0.000344  
0.000341  
0.000344  
0.000340  
0.000341  
0.000342  
0.000342  
0.000343  
0.000340  
0.000341  
0.000346  
0.000355  
0.000344  
0.000348  
0.000351  
0.000347  
0.000356  
0.000341  
0.000345  
0.000346  
0.000345  
0.000346  
0.000348  
0.000351  
0.000350  
0.000343  
0.000347  
0.000353  
0.000353  
0.000349  
0.000357  
0.000345  
0.000348  
0.000351  
0.000367  
0.000365  
0.000366  
0.000362  
0.000401  
0.000360  
0.000364  
0.000371  
0.000363  
0.000366  
0.000368  
0.000379  
0.000363  
0.000363  
0.000373  
0.000365  
0.000319  
0.000326  
0.000317  
0.000320  
0.000314  
0.000317  
0.000320  
0.000317  
0.000315  
0.000317  
0.000309  
0.000316  
0.000320  
0.000317  
0.000316  
0.000317  
0.000330  
0.000329  
0.000326  
0.000324  
0.000327  
0.000319  
0.000326  
0.000323  
0.000328  
0.000330  
0.000328  
0.000324  
0.000323  
0.000323  
0.000324  
0.000324  
0.000332  
0.000333  
0.000326  
0.000333  
0.000325  
0.000324  
0.000330  
0.000334  
0.000329  
0.000332  
0.000330  
0.000325  
0.000328  
0.000325  
0.000327  
0.000328  
0.000340  
0.000348  
0.000341  
0.000342  
0.000343  
0.000346  
0.000341  
0.000340  
0.000345  
0.000344  
0.000346  
0.000346  
0.000344  
0.000341  
0.000337  
0.000345  
0.000385  
0.000394  
0.000387  
0.000393  
0.000394  
0.000392  
0.000385  
0.000394  
0.000387  
0.000394  
0.000390  
0.000398  
0.000396  
0.000394  
0.000392  
0.000394  
0.000395  
0.000394  
0.000407  
0.000409  
0.000400  
0.000405  
0.000395  
0.000395  
0.000391  
0.000399  
0.000405  
0.000407  
0.000401  
0.000398  
0.000402  
0.000401  
0.000403  
0.000401  
0.000400  
0.000402  
0.000404  
0.000447  
0.000402  
0.000401  
0.000403  
0.000404  
0.000412  
0.000406  
0.000402  
0.000407  
0.000401  
0.000410  
0.000418  
0.000459  
0.000421  
0.000426  
0.000424  
0.000421  
0.000426  
0.000421  
0.000433  
0.000417  
0.000430  
0.000429  
0.000423  
0.000431  
0.000492  
0.000421  
0.000354  
0.000359  
0.000353  
0.000360  
0.000355  
0.000351  
0.000351  
0.000353  
0.000349  
0.000349  
0.000354  
0.000356  
0.000354  
0.000350  
0.000354  
0.000353  
0.000361  
0.000360  
0.000356  
0.000359  
0.000358  
0.000362  
0.000367  
0.000363  
0.000359  
0.000354  
0.000363  
0.000357  
0.000363  
0.000372  
0.000368  
0.000361  
0.000362  
0.000363  
0.000366  
0.000364  
0.000360  
0.000354  
0.000363  
0.000361  
0.000361  
0.000360  
0.000360  
0.000366  
0.000376  
0.000365  
0.000362  
0.000360  
0.000376  
0.000376  
0.000379  
0.000375  
0.000379  
0.000377  
0.000379  
0.000382  
0.000374  
0.000377  
0.000380  
0.000378  
0.000421  
0.000385  
0.000374  
0.000377  
0.000330  
0.000360  
0.000335  
0.000336  
0.000330  
0.000330  
0.000326  
0.000329  
0.000329  
0.000326  
0.000330  
0.000331  
0.000329  
0.000331  
0.000323  
0.000333  
0.000338  
0.000336  
0.000334  
0.000335  
0.000333  
0.000336  
0.000334  
0.000342  
0.000341  
0.000338  
0.000338  
0.000333  
0.000341  
0.000337  
0.000336  
0.000335  
0.000341  
0.000335  
0.000334  
0.000344  
0.000339  
0.000335  
0.000345  
0.000344  
0.000341  
0.000345  
0.000343  
0.000339  
0.000338  
0.000336  
0.000337  
0.000337  
0.000357  
0.000355  
0.000350  
0.000357  
0.000357  
0.000357  
0.000394  
0.000356  
0.000358  
0.000352  
0.000356  
0.000362  
0.000358  
0.000352  
0.000356  
0.000359  
0.000392  
0.000402  
0.000392  
0.000392  
0.000393  
0.000400  
0.000401  
0.000402  
0.000398  
0.000395  
0.000397  
0.000402  
0.000406  
0.000399  
0.000399  
0.000401  
0.000411  
0.000409  
0.000401  
0.000401  
0.000398  
0.000412  
0.000403  
0.000405  
0.000408  
0.000443  
0.000409  
0.000407  
0.000404  
0.000417  
0.000412  
0.000406  
0.000406  
0.000407  
0.000410  
0.000421  
0.000405  
0.000405  
0.000443  
0.000415  
0.000414  
0.000419  
0.000414  
0.000416  
0.000409  
0.000416  
0.000419  
0.000412  
0.000435  
0.000426  
0.000423  
0.000419  
0.000436  
0.000439  
0.000435  
0.000444  
0.000437  
0.000436  
0.000434  
0.000429  
0.000432  
0.000433  
0.000430  
0.000434  
0.000369  
0.000369  
0.000365  
0.000365  
0.000369  
0.000368  
0.000368  
0.000366  
0.000365  
0.000364  
0.000368  
0.000369  
0.000372  
0.000371  
0.000369  
0.000370  
0.000377  
0.000377  
0.000373  
0.000372  
0.000373  
0.000372  
0.000373  
0.000371  
0.000376  
0.000378  
0.000371  
0.000372  
0.000367  
0.000379  
0.000372  
0.000376  
0.000374  
0.000382  
0.000373  
0.000379  
0.000378  
0.000376  
0.000382  
0.000377  
0.000380  
0.000375  
0.000378  
0.000380  
0.000378  
0.000376  
0.000378  
0.000377  
0.000394  
0.000394  
0.000395  
0.000390  
0.000417  
0.000394  
0.000402  
0.000390  
0.000396  
0.000396  
0.000407  
0.000399  
0.000390  
0.000397  
0.000392  
0.000392  
0.000347  
0.000362  
0.000339  
0.000338  
0.000340  
0.000341  
0.000341  
0.000340  
0.000338  
0.000340  
0.000345  
0.000347  
0.000344  
0.000342  
0.000350  
0.000345  
0.000359  
0.000351  
0.000359  
0.000349  
0.000344  
0.000346  
0.000351  
0.000348  
0.000348  
0.000350  
0.000351  
0.000352  
0.000349  
0.000360  
0.000355  
0.000349  
0.000355  
0.000350  
0.000350  
0.000350  
0.000352  
0.000353  
0.000361  
0.000349  
0.000349  
0.000351  
0.000354  
0.000355  
0.000358  
0.000353  
0.000352  
0.000352  
0.000384  
0.000378  
0.000370  
0.000367  
0.000371  
0.000369  
0.000369  
0.000366  
0.000366  
0.000365  
0.000372  
0.000369  
0.000370  
0.000375  
0.000376  
0.000371  
0.000317  
0.000329  
0.000325  
0.000317  
0.000318  
0.000322  
0.000320  
0.000320  
0.000318  
0.000323  
0.000317  
0.000319  
0.000318  
0.000318  
0.000316  
0.000321  
0.000325  
0.000322  
0.000325  
0.000353  
0.000331  
0.000325  
0.000325  
0.000325  
0.000332  
0.000326  
0.000325  
0.000329  
0.000322  
0.000322  
0.000325  
0.000328  
0.000327  
0.000332  
0.000330  
0.000339  
0.000329  
0.000327  
0.000329  
0.000331  
0.000328  
0.000326  
0.000333  
0.000329  
0.000333  
0.000330  
0.000324  
0.000328  
0.000342  
0.000346  
0.000346  
0.000343  
0.000348  
0.000340  
0.000342  
0.000343  
0.000342  
0.000349  
0.000344  
0.000344  
0.000348  
0.000350  
0.000350  
0.000350  
0.000409  
0.000411  
0.000406  
0.000412  
0.000406  
0.000403  
0.000401  
0.000396  
0.000400  
0.000411  
0.000396  
0.000402  
0.000411  
0.000407  
0.000413  
0.000404  
0.000411  
0.000421  
0.000413  
0.000427  
0.000413  
0.000421  
0.000408  
0.000411  
0.000426  
0.000413  
0.000418  
0.000411  
0.000412  
0.000412  
0.000406  
0.000404  
0.000413  
0.000423  
0.000417  
0.000414  
0.000419  
0.000419  
0.000406  
0.000410  
0.000407  
0.000456  
0.000417  
0.000415  
0.000414  
0.000425  
0.000410  
0.000409  
0.000440  
0.000435  
0.000443  
0.000436  
0.000434  
0.000444  
0.000433  
0.000430  
0.000432  
0.000484  
0.000437  
0.000444  
0.000440  
0.000434  
0.000431  
0.000438  
0.000363  
0.000373  
0.000366  
0.000369  
0.000377  
0.000371  
0.000374  
0.000360  
0.000362  
0.000364  
0.000371  
0.000368  
0.000370  
0.000363  
0.000368  
0.000368  
0.000373  
0.000373  
0.000376  
0.000377  
0.000379  
0.000379  
0.000371  
0.000374  
0.000369  
0.000370  
0.000368  
0.000412  
0.000375  
0.000380  
0.000365  
0.000368  
0.000374  
0.000381  
0.000379  
0.000382  
0.000376  
0.000372  
0.000369  
0.000372  
0.000374  
0.000368  
0.000376  
0.000375  
0.000377  
0.000377  
0.000368  
0.000377  
0.000402  
0.000400  
0.000393  
0.000393  
0.000393  
0.000403  
0.000395  
0.000388  
0.000401  
0.000405  
0.000389  
0.000395  
0.000388  
0.000400  
0.000385  
0.000386  
0.000353  
0.000342  
0.000334  
0.000333  
0.000333  
0.000337  
0.000333  
0.000335  
0.000332  
0.000334  
0.000342  
0.000338  
0.000334  
0.000343  
0.000331  
0.000334  
0.000339  
0.000341  
0.000341  
0.000352  
0.000343  
0.000341  
0.000343  
0.000342  
0.000341  
0.000347  
0.000342  
0.000341  
0.000343  
0.000339  
0.000341  
0.000339  
0.000349  
0.000357  
0.000359  
0.000355  
0.000346  
0.000340  
0.000344  
0.000345  
0.000347  
0.000345  
0.000342  
0.000341  
0.000343  
0.000343  
0.000344  
0.000345  
0.000359  
0.000363  
0.000362  
0.000359  
0.000369  
0.000361  
0.000359  
0.000357  
0.000362  
0.000362  
0.000362  
0.000360  
0.000362  
0.000360  
0.000359  
0.000362  
0.000340  
0.000345  
0.000319  
0.000318  
0.000314  
0.000324  
0.000315  
0.000320  
0.000322  
0.000320  
0.000316  
0.000319  
0.000315  
0.000317  
0.000327  
0.000322  
0.000342  
0.000328  
0.000326  
0.000325  
0.000325  
0.000324  
0.000327  
0.000331  
0.000326  
0.000326  
0.000325  
0.000324  
0.000326  
0.000327  
0.000322  
0.000329  
0.000346  
0.000328  
0.000331  
0.000328  
0.000326  
0.000333  
0.000334  
0.000331  
0.000333  
0.000327  
0.000324  
0.000326  
0.000328  
0.000331  
0.000326  
0.000327  
0.000344  
0.000345  
0.000340  
0.000343  
0.000347  
0.000349  
0.000343  
0.000345  
0.000344  
0.000344  
0.000343  
0.000347  
0.000351  
0.000345  
0.000343  
0.000342  
0.000410  
0.000445  
0.000409  
0.000406  
0.000405  
0.000409  
0.000407  
0.000399  
0.000408  
0.000399  
0.000405  
0.000403  
0.000401  
0.000406  
0.000412  
0.000398  
0.000415  
0.000412  
0.000416  
0.000420  
0.000412  
0.000411  
0.000415  
0.000407  
0.000409  
0.000410  
0.000410  
0.000410  
0.000418  
0.000409  
0.000411  
0.000411  
0.000421  
0.000423  
0.000423  
0.000421  
0.000428  
0.000417  
0.000417  
0.000423  
0.000431  
0.000416  
0.000436  
0.000414  
0.000413  
0.000417  
0.000426  
0.000415  
0.000439  
0.000447  
0.000442  
0.000450  
0.000445  
0.000440  
0.000441  
0.000439  
0.000439  
0.000439  
0.000438  
0.000438  
0.000464  
0.000441  
0.000438  
0.000431  
0.000375  
0.000377  
0.000375  
0.000373  
0.000374  
0.000373  
0.000365  
0.000414  
0.000376  
0.000365  
0.000371  
0.000367  
0.000371  
0.000371  
0.000376  
0.000374  
0.000378  
0.000381  
0.000374  
0.000378  
0.000383  
0.000382  
0.000373  
0.000374  
0.000400  
0.000375  
0.000378  
0.000380  
0.000377  
0.000382  
0.000377  
0.000381  
0.000384  
0.000387  
0.000383  
0.000386  
0.000384  
0.000379  
0.000386  
0.000382  
0.000377  
0.000387  
0.000388  
0.000387  
0.000386  
0.000386  
0.000404  
0.000380  
0.000404  
0.000402  
0.000402  
0.000401  
0.000394  
0.000397  
0.000392  
0.000404  
0.000396  
0.000401  
0.000407  
0.000396  
0.000397  
0.000411  
0.000398  
0.000393  
0.000341  
0.000342  
0.000338  
0.000337  
0.000341  
0.000339  
0.000341  
0.000341  
0.000344  
0.000340  
0.000343  
0.000339  
0.000340  
0.000341  
0.000354  
0.000339  
0.000347  
0.000345  
0.000343  
0.000347  
0.000347  
0.000344  
0.000351  
0.000346  
0.000347  
0.000353  
0.000346  
0.000348  
0.000344  
0.000346  
0.000345  
0.000347  
0.000348  
0.000349  
0.000345  
0.000353  
0.000355  
0.000351  
0.000355  
0.000348  
0.000350  
0.000353  
0.000346  
0.000360  
0.000372  
0.000350  
0.000351  
0.000372  
0.000368  
0.000368  
0.000362  
0.000369  
0.000366  
0.000359  
0.000368  
0.000366  
0.000379  
0.000367  
0.000365  
0.000364  
0.000363  
0.000366  
0.000368  
0.000365  
0.000324  
0.000358  
0.000328  
0.000328  
0.000328  
0.000320  
0.000327  
0.000326  
0.000325  
0.000324  
0.000333  
0.000338  
0.000328  
0.000330  
0.000328  
0.000328  
0.000335  
0.000334  
0.000332  
0.000331  
0.000336  
0.000333  
0.000333  
0.000335  
0.000330  
0.000337  
0.000341  
0.000333  
0.000334  
0.000342  
0.000335  
0.000334  
0.000344  
0.000375  
0.000333  
0.000339  
0.000333  
0.000339  
0.000335  
0.000335  
0.000341  
0.000342  
0.000340  
0.000338  
0.000338  
0.000336  
0.000338  
0.000340  
0.000349  
0.000354  
0.000354  
0.000352  
0.000353  
0.000351  
0.000371  
0.000349  
0.000358  
0.000367  
0.000357  
0.000355  
0.000355  
0.000354  
0.000359  
0.000359  
0.000410  
0.000412  
0.000407  
0.000415  
0.000422  
0.000455  
0.000408  
0.000403  
0.000421  
0.000414  
0.000409  
0.000405  
0.000408  
0.000410  
0.000404  
0.000409  
0.000419  
0.000444  
0.000423  
0.000426  
0.000420  
0.000418  
0.000417  
0.000416  
0.000423  
0.000415  
0.000416  
0.000422  
0.000423  
0.000427  
0.000416  
0.000414  
0.000420  
0.000424  
0.000425  
0.000424  
0.000430  
0.000425  
0.000420  
0.000421  
0.000424  
0.000424  
0.000419  
0.000422  
0.000429  
0.000426  
0.000429  
0.000424  
0.000448  
0.000448  
0.000444  
0.000454  
0.000440  
0.000440  
0.000443  
0.000437  
0.000448  
0.000437  
0.000440  
0.000439  
0.000442  
0.000439  
0.000443  
0.000463  
0.000384  
0.000380  
0.000381  
0.000383  
0.000389  
0.000403  
0.000402  
0.000399  
0.000404  
0.000396  
0.000400  
0.000397  
0.000398  
0.000384  
0.000377  
0.000375  
0.000391  
0.000405  
0.000391  
0.000390  
0.000393  
0.000415  
0.000416  
0.000404  
0.000402  
0.000406  
0.000403  
0.000405  
0.000406  
0.000381  
0.000387  
0.000382  
0.000389  
0.000397  
0.000394  
0.000392  
0.000389  
0.000418  
0.000409  
0.000407  
0.000411  
0.000410  
0.000409  
0.000403  
0.000413  
0.000391  
0.000391  
0.000391  
0.000406  
0.000406  
0.000416  
0.000406  
0.000431  
0.000428  
0.000428  
0.000427  
0.000424  
0.000426  
0.000425  
0.000430  
0.000413  
0.000403  
0.000410  
0.000403  
0.000349  
0.000357  
0.000345  
0.000346  
0.000349  
0.000346  
0.000345  
0.000349  
0.000348  
0.000342  
0.000344  
0.000347  
0.000345  
0.000359  
0.000348  
0.000345  
0.000357  
0.000348  
0.000358  
0.000353  
0.000356  
0.000352  
0.000354  
0.000354  
0.000353  
0.000350  
0.000349  
0.000358  
0.000355  
0.000354  
0.000350  
0.000360  
0.000357  
0.000352  
0.000362  
0.000354  
0.000355  
0.000364  
0.000356  
0.000360  
0.000364  
0.000354  
0.000356  
0.000355  
0.000359  
0.000357  
0.000355  
0.000354  
0.000372  
0.000374  
0.000372  
0.000376  
0.000370  
0.000372  
0.000372  
0.000368  
0.000372  
0.000380  
0.000373  
0.000377  
0.000371  
0.000379  
0.000372  
0.000371  
0.000413  
0.000440  
0.000414  
0.000411  
0.000411  
0.000409  
0.000418  
0.000410  
0.000416  
0.000407  
0.000412  
0.000408  
0.000409  
0.000414  
0.000411  
0.000413  
0.000427  
0.000426  
0.000414  
0.000419  
0.000412  
0.000416  
0.000426  
0.000420  
0.000418  
0.000429  
0.000421  
0.000422  
0.000425  
0.000417  
0.000419  
0.000415  
0.000428  
0.000425  
0.000425  
0.000428  
0.000421  
0.000434  
0.000423  
0.000425  
0.000418  
0.000426  
0.000422  
0.000423  
0.000427  
0.000441  
0.000423  
0.000427  
0.000457  
0.000439  
0.000449  
0.000447  
0.000445  
0.000442  
0.000445  
0.000444  
0.000442  
0.000443  
0.000443  
0.000446  
0.000443  
0.000440  
0.000440  
0.000451  
0.000394  
0.000398  
0.000386  
0.000390  
0.000388  
0.000389  
0.000391  
0.000390  
0.000398  
0.000387  
0.000387  
0.000397  
0.000387  
0.000391  
0.000385  
0.000393  
0.000401  
0.000409  
0.000406  
0.000397  
0.000399  
0.000395  
0.000401  
0.000403  
0.000398  
0.000396  
0.000401  
0.000401  
0.000393  
0.000396  
0.000399  
0.000393  
0.000414  
0.000405  
0.000398  
0.000402  
0.000404  
0.000404  
0.000404  
0.000414  
0.000402  
0.000398  
0.000400  
0.000401  
0.000399  
0.000396  
0.000398  
0.000400  
0.000430  
0.000421  
0.000422  
0.000433  
0.000422  
0.000430  
0.000431  
0.000423  
0.000422  
0.000419  
0.000418  
0.000421  
0.000423  
0.000424  
0.000422  
0.000421  
0.000367  
0.000398  
0.000369  
0.000368  
0.000370  
0.000367  
0.000369  
0.000367  
0.000372  
0.000369  
0.000367  
0.000371  
0.000377  
0.000373  
0.000367  
0.000375  
0.000378  
0.000374  
0.000377  
0.000378  
0.000376  
0.000380  
0.000374  
0.000376  
0.000381  
0.000377  
0.000371  
0.000374  
0.000370  
0.000372  
0.000373  
0.000381  
0.000379  
0.000379  
0.000378  
0.000383  
0.000385  
0.000383  
0.000376  
0.000381  
0.000377  
0.000377  
0.000384  
0.000389  
0.000380  
0.000387  
0.000381  
0.000386  
0.000391  
0.000393  
0.000399  
0.000394  
0.000401  
0.000399  
0.000400  
0.000398  
0.000394  
0.000392  
0.000401  
0.000395  
0.000397  
0.000392  
0.000397  
0.000403  
0.000341  
0.000368  
0.000340  
0.000338  
0.000346  
0.000349  
0.000350  
0.000352  
0.000349  
0.000349  
0.000341  
0.000341  
0.000369  
0.000347  
0.000341  
0.000344  
0.000346  
0.000350  
0.000352  
0.000356  
0.000353  
0.000350  
0.000350  
0.000353  
0.000346  
0.000349  
0.000347  
0.000351  
0.000353  
0.000350  
0.000351  
0.000348  
0.000356  
0.000348  
0.000351  
0.000354  
0.000348  
0.000354  
0.000351  
0.000349  
0.000359  
0.000361  
0.000347  
0.000356  
0.000351  
0.000361  
0.000351  
0.000356  
0.000377  
0.000369  
0.000369  
0.000366  
0.000372  
0.000369  
0.000379  
0.000368  
0.000370  
0.000368  
0.000370  
0.000365  
0.000367  
0.000365  
0.000362  
0.000372  
0.000411  
0.000446  
0.000416  
0.000413  
0.000412  
0.000460  
0.000405  
0.000410  
0.000406  
0.000403  
0.000411  
0.000407  
0.000416  
0.000412  
0.000407  
0.000409  
0.000426  
0.000428  
0.000421  
0.000426  
0.000422  
0.000418  
0.000416  
0.000416  
0.000416  
0.000415  
0.000414  
0.000427  
0.000422  
0.000419  
0.000422  
0.000422  
0.000432  
0.000422  
0.000430  
0.000423  
0.000426  
0.000420  
0.000420  
0.000420  
0.000419  
0.000422  
0.000419  
0.000426  
0.000427  
0.000427  
0.000426  
0.000426  
0.000444  
0.000457  
0.000445  
0.000459  
0.000439  
0.000439  
0.000441  
0.000447  
0.000442  
0.000438  
0.000447  
0.000445  
0.000447  
0.000461  
0.000444  
0.000445  
0.000373  
0.000382  
0.000380  
0.000372  
0.000372  
0.000374  
0.000370  
0.000371  
0.000372  
0.000385  
0.000378  
0.000377  
0.000378  
0.000376  
0.000376  
0.000375  
0.000385  
0.000383  
0.000381  
0.000384  
0.000392  
0.000389  
0.000384  
0.000387  
0.000379  
0.000389  
0.000383  
0.000378  
0.000382  
0.000383  
0.000382  
0.000378  
0.000383  
0.000384  
0.000387  
0.000385  
0.000387  
0.000387  
0.000387  
0.000383  
0.000387  
0.000388  
0.000391  
0.000389  
0.000383  
0.000387  
0.000390  
0.000390  
0.000405  
0.000409  
0.000401  
0.000405  
0.000408  
0.000400  
0.000410  
0.000399  
0.000405  
0.000401  
0.000404  
0.000406  
0.000402  
0.000401  
0.000403  
0.000410  
0.000357  
0.000368  
0.000355  
0.000355  
0.000352  
0.000352  
0.000351  
0.000349  
0.000353  
0.000355  
0.000353  
0.000355  
0.000352  
0.000354  
0.000359  
0.000350  
0.000360  
0.000359  
0.000369  
0.000358  
0.000359  
0.000360  
0.000358  
0.000357  
0.000357  
0.000355  
0.000360  
0.000365  
0.000363  
0.000355  
0.000360  
0.000360  
0.000376  
0.000370  
0.000364  
0.000357  
0.000362  
0.000361  
0.000365  
0.000362  
0.000364  
0.000360  
0.000359  
0.000364  
0.000361  
0.000359  
0.000359  
0.000360  
0.000385  
0.000380  
0.000379  
0.000374  
0.000376  
0.000377  
0.000376  
0.000376  
0.000377  
0.000378  
0.000377  
0.000376  
0.000377  
0.000375  
0.000375  
0.000373  
0.000329  
0.000343  
0.000331  
0.000337  
0.000336  
0.000331  
0.000330  
0.000333  
0.000335  
0.000334  
0.000329  
0.000325  
0.000329  
0.000329  
0.000332  
0.000332  
0.000334  
0.000333  
0.000342  
0.000336  
0.000333  
0.000333  
0.000332  
0.000334  
0.000340  
0.000331  
0.000335  
0.000337  
0.000335  
0.000336  
0.000335  
0.000336  
0.000339  
0.000341  
0.000348  
0.000344  
0.000342  
0.000337  
0.000339  
0.000342  
0.000339  
0.000352  
0.000345  
0.000339  
0.000343  
0.000338  
0.000337  
0.000341  
0.000359  
0.000355  
0.000355  
0.000353  
0.000357  
0.000360  
0.000354  
0.000358  
0.000355  
0.000349  
0.000363  
0.000355  
0.000355  
0.000358  
0.000358  
0.000355  
0.000415  
0.000415  
0.000419  
0.000415  
0.000418  
0.000411  
0.000413  
0.000424  
0.000413  
0.000410  
0.000425  
0.000416  
0.000412  
0.000408  
0.000414  
0.000411  
0.000429  
0.000421  
0.000420  
0.000425  
0.000423  
0.000443  
0.000417  
0.000431  
0.000418  
0.000426  
0.000421  
0.000424  
0.000426  
0.000429  
0.000431  
0.000422  
0.000425  
0.000433  
0.000437  
0.000431  
0.000425  
0.000422  
0.000432  
0.000425  
0.000427  
0.000455  
0.000423  
0.000425  
0.000427  
0.000429  
0.000427  
0.000428  
0.000454  
0.000465  
0.000449  
0.000446  
0.000454  
0.000457  
0.000449  
0.000446  
0.000448  
0.000446  
0.000449  
0.000447  
0.000457  
0.000459  
0.000446  
0.000451  
0.000373  
0.000376  
0.000376  
0.000379  
0.000374  
0.000373  
0.000371  
0.000369  
0.000380  
0.000381  
0.000381  
0.000386  
0.000378  
0.000385  
0.000379  
0.000374  
0.000387  
0.000381  
0.000383  
0.000383  
0.000380  
0.000383  
0.000378  
0.000384  
0.000392  
0.000388  
0.000389  
0.000386  
0.000389  
0.000385  
0.000383  
0.000387  
0.000387  
0.000385  
0.000393  
0.000385  
0.000407  
0.000386  
0.000386  
0.000391  
0.000393  
0.000392  
0.000389  
0.000387  
0.000388  
0.000390  
0.000389  
0.000394  
0.000402  
0.000426  
0.000401  
0.000413  
0.000407  
0.000412  
0.000402  
0.000412  
0.000406  
0.000409  
0.000410  
0.000427  
0.000409  
0.000404  
0.000409  
0.000415  
0.000356  
0.000377  
0.000380  
0.000356  
0.000356  
0.000361  
0.000350  
0.000349  
0.000346  
0.000349  
0.000354  
0.000348  
0.000349  
0.000347  
0.000353  
0.000346  
0.000356  
0.000354  
0.000353  
0.000357  
0.000353  
0.000353  
0.000360  
0.000357  
0.000357  
0.000360  
0.000361  
0.000360  
0.000357  
0.000356  
0.000353  
0.000353  
0.000355  
0.000353  
0.000357  
0.000359  
0.000360  
0.000357  
0.000360  
0.000357  
0.000363  
0.000357  
0.000363  
0.000360  
0.000360  
0.000362  
0.000358  
0.000353  
0.000370  
0.000373  
0.000376  
0.000376  
0.000372  
0.000374  
0.000378  
0.000375  
0.000373  
0.000378  
0.000375  
0.000376  
0.000372  
0.000373  
0.000371  
0.000374  
0.000329  
0.000326  
0.000342  
0.000331  
0.000330  
0.000328  
0.000333  
0.000326  
0.000332  
0.000325  
0.000329  
0.000336  
0.000328  
0.000325  
0.000330  
0.000330  
0.000338  
0.000337  
0.000344  
0.000340  
0.000336  
0.000336  
0.000333  
0.000332  
0.000347  
0.000334  
0.000336  
0.000337  
0.000337  
0.000334  
0.000335  
0.000339  
0.000337  
0.000352  
0.000341  
0.000338  
0.000339  
0.000342  
0.000333  
0.000341  
0.000337  
0.000333  
0.000332  
0.000338  
0.000338  
0.000338  
0.000341  
0.000336  
0.000350  
0.000359  
0.000358  
0.000353  
0.000353  
0.000354  
0.000356  
0.000351  
0.000356  
0.000354  
0.000352  
0.000358  
0.000355  
0.000359  
0.000367  
0.000356  
0.000420  
0.000432  
0.000418  
0.000413  
0.000411  
0.000411  
0.000414  
0.000412  
0.000407  
0.000408  
0.000408  
0.000413  
0.000434  
0.000407  
0.000417  
0.000411  
0.000426  
0.000425  
0.000415  
0.000415  
0.000418  
0.000432  
0.000423  
0.000424  
0.000420  
0.000418  
0.000423  
0.000419  
0.000419  
0.000413  
0.000417  
0.000417  
0.000427  
0.000431  
0.000424  
0.000424  
0.000423  
0.000431  
0.000420  
0.000430  
0.000429  
0.000424  
0.000428  
0.000425  
0.000424  
0.000427  
0.000423  
0.000419  
0.000453  
0.000471  
0.000446  
0.000446  
0.000453  
0.000446  
0.000441  
0.000443  
0.000448  
0.000450  
0.000449  
0.000447  
0.000442  
0.000444  
0.000446  
0.000447  
0.000378  
0.000385  
0.000379  
0.000387  
0.000377  
0.000391  
0.000389  
0.000384  
0.000392  
0.000386  
0.000407  
0.000387  
0.000392  
0.000395  
0.000397  
0.000389  
0.000390  
0.000387  
0.000403  
0.000401  
0.000388  
0.000391  
0.000424  
0.000401  
0.000391  
0.000391  
0.000395  
0.000402  
0.000419  
0.000397  
0.000395  
0.000394  
0.000404  
0.000412  
0.000388  
0.000395  
0.000391  
0.000397  
0.000396  
0.000397  
0.000410  
0.000397  
0.000403  
0.000396  
0.000393  
0.000396  
0.000398  
0.000399  
0.000412  
0.000416  
0.000412  
0.000415  
0.000410  
0.000414  
0.000416  
0.000413  
0.000414  
0.000411  
0.000413  
0.000416  
0.000415  
0.000413  
0.000436  
0.000420  
0.000351  
0.000361  
0.000357  
0.000355  
0.000353  
0.000361  
0.000361  
0.000353  
0.000359  
0.000357  
0.000360  
0.000356  
0.000353  
0.000358  
0.000358  
0.000360  
0.000365  
0.000365  
0.000372  
0.000360  
0.000363  
0.000364  
0.000366  
0.000364  
0.000363  
0.000368  
0.000365  
0.000365  
0.000361  
0.000364  
0.000366  
0.000368  
0.000366  
0.000366  
0.000387  
0.000386  
0.000371  
0.000370  
0.000365  
0.000374  
0.000365  
0.000368  
0.000365  
0.000368  
0.000370  
0.000366  
0.000366  
0.000371  
0.000382  
0.000385  
0.000380  
0.000384  
0.000382  
0.000382  
0.000387  
0.000381  
0.000378  
0.000390  
0.000384  
0.000384  
0.000389  
0.000380  
0.000381  
0.000385  
0.000407  
0.000440  
0.000408  
0.000406  
0.000407  
0.000405  
0.000405  
0.000413  
0.000417  
0.000414  
0.000413  
0.000413  
0.000416  
0.000416  
0.000415  
0.000411  
0.000413  
0.000414  
0.000426  
0.000416  
0.000424  
0.000417  
0.000414  
0.000421  
0.000434  
0.000423  
0.000422  
0.000421  
0.000436  
0.000423  
0.000435  
0.000414  
0.000416  
0.000419  
0.000417  
0.000427  
0.000423  
0.000423  
0.000430  
0.000430  
0.000445  
0.000429  
0.000433  
0.000426  
0.000427  
0.000431  
0.000423  
0.000418  
0.000443  
0.000447  
0.000439  
0.000440  
0.000446  
0.000440  
0.000459  
0.000456  
0.000450  
0.000448  
0.000448  
0.000448  
0.000443  
0.000458  
0.000449  
0.000445  
0.000397  
0.000404  
0.000398  
0.000397  
0.000400  
0.000399  
0.000406  
0.000406  
0.000427  
0.000403  
0.000404  
0.000408  
0.000410  
0.000409  
0.000404  
0.000406  
0.000406  
0.000414  
0.000408  
0.000407  
0.000418  
0.000409  
0.000418  
0.000411  
0.000415  
0.000413  
0.000409  
0.000413  
0.000412  
0.000414  
0.000418  
0.000413  
0.000416  
0.000416  
0.000411  
0.000418  
0.000420  
0.000410  
0.000421  
0.000417  
0.000424  
0.000418  
0.000418  
0.000421  
0.000422  
0.000422  
0.000420  
0.000422  
0.000430  
0.000434  
0.000432  
0.000438  
0.000430  
0.000435  
0.000436  
0.000440  
0.000433  
0.000438  
0.000447  
0.000447  
0.000437  
0.000439  
0.000439  
0.000445  
0.000374  
0.000379  
0.000380  
0.000369  
0.000386  
0.000382  
0.000385  
0.000375  
0.000383  
0.000393  
0.000384  
0.000405  
0.000381  
0.000385  
0.000379  
0.000376  
0.000385  
0.000384  
0.000386  
0.000385  
0.000385  
0.000391  
0.000387  
0.000389  
0.000389  
0.000388  
0.000387  
0.000394  
0.000393  
0.000390  
0.000382  
0.000383  
0.000388  
0.000383  
0.000387  
0.000391  
0.000390  
0.000390  
0.000394  
0.000392  
0.000390  
0.000389  
0.000388  
0.000401  
0.000390  
0.000386  
0.000388  
0.000386  
0.000407  
0.000413  
0.000406  
0.000414  
0.000420  
0.000411  
0.000420  
0.000426  
0.000407  
0.000411  
0.000408  
0.000416  
0.000405  
0.000406  
0.000405  
0.000405  
0.000348  
0.000354  
0.000346  
0.000348  
0.000375  
0.000344  
0.000353  
0.000352  
0.000347  
0.000344  
0.000352  
0.000347  
0.000348  
0.000350  
0.000349  
0.000347  
0.000352  
0.000360  
0.000352  
0.000354  
0.000348  
0.000364  
0.000352  
0.000355  
0.000359  
0.000356  
0.000353  
0.000353  
0.000355  
0.000356  
0.000355  
0.000357  
0.000356  
0.000358  
0.000360  
0.000356  
0.000354  
0.000356  
0.000357  
0.000356  
0.000361  
0.000363  
0.000398  
0.000354  
0.000366  
0.000357  
0.000362  
0.000359  
0.000376  
0.000374  
0.000375  
0.000374  
0.000376  
0.000372  
0.000376  
0.000375  
0.000375  
0.000371  
0.000377  
0.000377  
0.000369  
0.000378  
0.000383  
0.000379  
0.000413  
0.000419  
0.000404  
0.000427  
0.000420  
0.000416  
0.000414  
0.000426  
0.000413  
0.000417  
0.000417  
0.000424  
0.000418  
0.000409  
0.000409  
0.000408  
0.000412  
0.000423  
0.000417  
0.000427  
0.000423  
0.000427  
0.000425  
0.000421  
0.000427  
0.000423  
0.000429  
0.000435  
0.000428  
0.000417  
0.000419  
0.000418  
0.000417  
0.000421  
0.000420  
0.000433  
0.000426  
0.000425  
0.000431  
0.000429  
0.000427  
0.000426  
0.000434  
0.000430  
0.000434  
0.000430  
0.000430  
0.000421  
0.000437  
0.000439  
0.000441  
0.000447  
0.000451  
0.000450  
0.000466  
0.000451  
0.000450  
0.000448  
0.000443  
0.000447  
0.000443  
0.000441  
0.000444  
0.000437  
0.000409  
0.000412  
0.000408  
0.000412  
0.000411  
0.000440  
0.000414  
0.000414  
0.000408  
0.000412  
0.000416  
0.000418  
0.000414  
0.000414  
0.000404  
0.000408  
0.000420  
0.000414  
0.000426  
0.000428  
0.000424  
0.000426  
0.000423  
0.000431  
0.000430  
0.000430  
0.000421  
0.000416  
0.000423  
0.000417  
0.000412  
0.000420  
0.000424  
0.000416  
0.000424  
0.000430  
0.000433  
0.000427  
0.000424  
0.000432  
0.000426  
0.000426  
0.000432  
0.000438  
0.000423  
0.000420  
0.000472  
0.000421  
0.000445  
0.000441  
0.000446  
0.000446  
0.000460  
0.000447  
0.000447  
0.000450  
0.000450  
0.000445  
0.000447  
0.000444  
0.000446  
0.000435  
0.000441  
0.000436  
0.000371  
0.000377  
0.000382  
0.000379  
0.000386  
0.000381  
0.000387  
0.000375  
0.000376  
0.000378  
0.000384  
0.000378  
0.000370  
0.000367  
0.000371  
0.000371  
0.000413  
0.000381  
0.000382  
0.000386  
0.000382  
0.000385  
0.000381  
0.000388  
0.000381  
0.000381  
0.000394  
0.000391  
0.000377  
0.000401  
0.000378  
0.000380  
0.000393  
0.000386  
0.000387  
0.000386  
0.000395  
0.000389  
0.000393  
0.000417  
0.000393  
0.000384  
0.000387  
0.000387  
0.000386  
0.000390  
0.000388  
0.000380  
0.000408  
0.000404  
0.000434  
0.000405  
0.000407  
0.000405  
0.000406  
0.000415  
0.000407  
0.000401  
0.000408  
0.000408  
0.000411  
0.000404  
0.000407  
0.000396  
0.000342  
0.000372  
0.000338  
0.000342  
0.000339  
0.000346  
0.000341  
0.000340  
0.000342  
0.000342  
0.000341  
0.000342  
0.000338  
0.000341  
0.000338  
0.000341  
0.000347  
0.000346  
0.000345  
0.000355  
0.000350  
0.000353  
0.000347  
0.000351  
0.000347  
0.000351  
0.000354  
0.000345  
0.000347  
0.000345  
0.000346  
0.000353  
0.000347  
0.000361  
0.000355  
0.000359  
0.000351  
0.000349  
0.000352  
0.000354  
0.000351  
0.000356  
0.000352  
0.000356  
0.000348  
0.000352  
0.000348  
0.000348  
0.000363  
0.000364  
0.000367  
0.000365  
0.000369  
0.000369  
0.000366  
0.000370  
0.000366  
0.000359  
0.000366  
0.000368  
0.000398  
0.000363  
0.000367  
0.000370  
0.000421  
0.000415  
0.000411  
0.000420  
0.000414  
0.000414  
0.000419  
0.000417  
0.000421  
0.000421  
0.000422  
0.000421  
0.000418  
0.000418  
0.000420  
0.000419  
0.000428  
0.000420  
0.000416  
0.000424  
0.000422  
0.000423  
0.000428  
0.000427  
0.000450  
0.000426  
0.000431  
0.000427  
0.000429  
0.000423  
0.000432  
0.000434  
0.000431  
0.000421  
0.000423  
0.000433  
0.000443  
0.000428  
0.000432  
0.000423  
0.000435  
0.000428  
0.000431  
0.000428  
0.000429  
0.000430  
0.000428  
0.000436  
0.000447  
0.000447  
0.000447  
0.000452  
0.000454  
0.000457  
0.000452  
0.000442  
0.000460  
0.000448  
0.000449  
0.000449  
0.000446  
0.000457  
0.000465  
0.000455  
0.000399  
0.000430  
0.000400  
0.000397  
0.000397  
0.000413  
0.000405  
0.000403  
0.000424  
0.000404  
0.000402  
0.000410  
0.000399  
0.000409  
0.000402  
0.000406  
0.000404  
0.000408  
0.000412  
0.000408  
0.000405  
0.000406  
0.000414  
0.000421  
0.000408  
0.000412  
0.000412  
0.000413  
0.000414  
0.000413  
0.000408  
0.000412  
0.000410  
0.000406  
0.000417  
0.000406  
0.000415  
0.000419  
0.000419  
0.000414  
0.000415  
0.000423  
0.000416  
0.000416  
0.000419  
0.000416  
0.000424  
0.000414  
0.000427  
0.000434  
0.000430  
0.000442  
0.000434  
0.000438  
0.000433  
0.000433  
0.000434  
0.000432  
0.000438  
0.000442  
0.000435  
0.000434  
0.000436  
0.000448  
0.000374  
0.000386  
0.000381  
0.000374  
0.000378  
0.000374  
0.000393  
0.000372  
0.000375  
0.000365  
0.000375  
0.000372  
0.000380  
0.000371  
0.000372  
0.000383  
0.000385  
0.000387  
0.000384  
0.000385  
0.000387  
0.000380  
0.000386  
0.000378  
0.000379  
0.000378  
0.000380  
0.000378  
0.000382  
0.000379  
0.000379  
0.000390  
0.000423  
0.000392  
0.000388  
0.000391  
0.000389  
0.000382  
0.000382  
0.000381  
0.000382  
0.000380  
0.000382  
0.000384  
0.000383  
0.000386  
0.000388  
0.000388  
0.000414  
0.000404  
0.000411  
0.000409  
0.000406  
0.000399  
0.000403  
0.000398  
0.000401  
0.000401  
0.000402  
0.000400  
0.000406  
0.000401  
0.000403  
0.000409  
0.000347  
0.000351  
0.000347  
0.000345  
0.000342  
0.000349  
0.000343  
0.000359  
0.000342  
0.000343  
0.000341  
0.000347  
0.000347  
0.000349  
0.000347  
0.000346  
0.000354  
0.000353  
0.000351  
0.000352  
0.000351  
0.000353  
0.000355  
0.000347  
0.000352  
0.000350  
0.000348  
0.000351  
0.000351  
0.000355  
0.000350  
0.000359  
0.000358  
0.000355  
0.000353  
0.000359  
0.000352  
0.000353  
0.000354  
0.000359  
0.000355  
0.000356  
0.000352  
0.000355  
0.000360  
0.000361  
0.000357  
0.000353  
0.000374  
0.000386  
0.000370  
0.000377  
0.000370  
0.000387  
0.000373  
0.000375  
0.000372  
0.000372  
0.000374  
0.000372  
0.000369  
0.000371  
0.000371  
0.000371  
0.000419  
0.000417  
0.000423  
0.000429  
0.000413  
0.000422  
0.000425  
0.000416  
0.000415  
0.000419  
0.000414  
0.000422  
0.000426  
0.000423  
0.000423  
0.000424  
0.000432  
0.000424  
0.000431  
0.000433  
0.000420  
0.000433  
0.000435  
0.000427  
0.000423  
0.000429  
0.000431  
0.000442  
0.000433  
0.000424  
0.000432  
0.000439  
0.000431  
0.000433  
0.000431  
0.000425  
0.000438  
0.000446  
0.000437  
0.000430  
0.000426  
0.000430  
0.000434  
0.000438  
0.000427  
0.000426  
0.000434  
0.000426  
0.000445  
0.000464  
0.000452  
0.000445  
0.000454  
0.000459  
0.000449  
0.000452  
0.000453  
0.000447  
0.000453  
0.000455  
0.000452  
0.000457  
0.000465  
0.000447  
0.000397  
0.000399  
0.000401  
0.000396  
0.000400  
0.000394  
0.000395  
0.000398  
0.000392  
0.000395  
0.000389  
0.000403  
0.000404  
0.000397  
0.000402  
0.000402  
0.000405  
0.000408  
0.000420  
0.000415  
0.000410  
0.000407  
0.000404  
0.000398  
0.000404  
0.000401  
0.000396  
0.000401  
0.000406  
0.000406  
0.000404  
0.000405  
0.000417  
0.000409  
0.000407  
0.000413  
0.000411  
0.000412  
0.000406  
0.000405  
0.000403  
0.000402  
0.000409  
0.000414  
0.000417  
0.000411  
0.000411  
0.000416  
0.000436  
0.000440  
0.000428  
0.000427  
0.000425  
0.000428  
0.000428  
0.000429  
0.000423  
0.000428  
0.000427  
0.000425  
0.000441  
0.000428  
0.000437  
0.000428  
0.000369  
0.000375  
0.000371  
0.000370  
0.000372  
0.000372  
0.000367  
0.000373  
0.000368  
0.000370  
0.000376  
0.000371  
0.000374  
0.000372  
0.000363  
0.000368  
0.000375  
0.000377  
0.000377  
0.000376  
0.000381  
0.000375  
0.000386  
0.000381  
0.000379  
0.000379  
0.000374  
0.000374  
0.000370  
0.000374  
0.000375  
0.000370  
0.000380  
0.000382  
0.000383  
0.000382  
0.000377  
0.000378  
0.000379  
0.000382  
0.000384  
0.000382  
0.000381  
0.000377  
0.000374  
0.000372  
0.000371  
0.000376  
0.000393  
0.000394  
0.000400  
0.000398  
0.000397  
0.000398  
0.000397  
0.000405  
0.000395  
0.000396  
0.000396  
0.000394  
0.000393  
0.000395  
0.000393  
0.000401  
0.000334  
0.000343  
0.000333  
0.000333  
0.000332  
0.000344  
0.000342  
0.000335  
0.000336  
0.000334  
0.000338  
0.000334  
0.000335  
0.000332  
0.000333  
0.000332  
0.000341  
0.000336  
0.000344  
0.000342  
0.000344  
0.000344  
0.000341  
0.000340  
0.000348  
0.000342  
0.000341  
0.000348  
0.000342  
0.000342  
0.000339  
0.000345  
0.000344  
0.000345  
0.000347  
0.000349  
0.000344  
0.000349  
0.000345  
0.000345  
0.000353  
0.000350  
0.000346  
0.000346  
0.000344  
0.000341  
0.000342  
0.000342  
0.000366  
0.000357  
0.000365  
0.000363  
0.000364  
0.000367  
0.000365  
0.000370  
0.000366  
0.000363  
0.000362  
0.000366  
0.000360  
0.000364  
0.000363  
0.000359  
0.000419  
0.000423  
0.000418  
0.000430  
0.000414  
0.000413  
0.000414  
0.000407  
0.000416  
0.000420  
0.000416  
0.000410  
0.000412  
0.000426  
0.000417  
0.000418  
0.000418  
0.000422  
0.000419  
0.000448  
0.000417  
0.000420  
0.000433  
0.000424  
0.000418  
0.000423  
0.000423  
0.000422  
0.000429  
0.000430  
0.000425  
0.000426  
0.000432  
0.000424  
0.000431  
0.000427  
0.000425  
0.000424  
0.000421  
0.000428  
0.000432  
0.000426  
0.000425  
0.000418  
0.000442  
0.000436  
0.000425  
0.000438  
0.000440  
0.000446  
0.000441  
0.000445  
0.000442  
0.000445  
0.000446  
0.000443  
0.000445  
0.000441  
0.000447  
0.000453  
0.000452  
0.000449  
0.000464  
0.000446  
0.000414  
0.000421  
0.000412  
0.000415  
0.000412  
0.000413  
0.000415  
0.000421  
0.000411  
0.000407  
0.000405  
0.000406  
0.000412  
0.000410  
0.000418  
0.000418  
0.000420  
0.000423  
0.000418  
0.000423  
0.000433  
0.000419  
0.000421  
0.000424  
0.000420  
0.000413  
0.000421  
0.000414  
0.000421  
0.000419  
0.000423  
0.000416  
0.000422  
0.000428  
0.000422  
0.000423  
0.000421  
0.000421  
0.000423  
0.000421  
0.000419  
0.000431  
0.000420  
0.000456  
0.000426  
0.000423  
0.000429  
0.000425  
0.000444  
0.000454  
0.000445  
0.000445  
0.000442  
0.000465  
0.000446  
0.000453  
0.000435  
0.000440  
0.000438  
0.000443  
0.000445  
0.000449  
0.000444  
0.000446  
0.000375  
0.000380  
0.000376  
0.000390  
0.000375  
0.000383  
0.000378  
0.000375  
0.000375  
0.000378  
0.000376  
0.000377  
0.000371  
0.000379  
0.000375  
0.000378  
0.000380  
0.000386  
0.000379  
0.000381  
0.000385  
0.000381  
0.000380  
0.000389  
0.000391  
0.000387  
0.000381  
0.000385  
0.000391  
0.000386  
0.000383  
0.000386  
0.000387  
0.000383  
0.000381  
0.000388  
0.000386  
0.000386  
0.000394  
0.000384  
0.000399  
0.000387  
0.000383  
0.000392  
0.000386  
0.000387  
0.000386  
0.000387  
0.000410  
0.000403  
0.000399  
0.000402  
0.000403  
0.000404  
0.000404  
0.000403  
0.000406  
0.000402  
0.000411  
0.000403  
0.000401  
0.000411  
0.000405  
0.000408  
0.000348  
0.000347  
0.000341  
0.000341  
0.000339  
0.000341  
0.000338  
0.000352  
0.000351  
0.000346  
0.000345  
0.000344  
0.000343  
0.000341  
0.000341  
0.000342  
0.000344  
0.000369  
0.000353  
0.000344  
0.000346  
0.000356  
0.000346  
0.000353  
0.000349  
0.000347  
0.000353  
0.000348  
0.000345  
0.000346  
0.000344  
0.000351  
0.000350  
0.000349  
0.000350  
0.000352  
0.000352  
0.000354  
0.000352  
0.000352  
0.000363  
0.000353  
0.000354  
0.000356  
0.000353  
0.000351  
0.000351  
0.000345  
0.000368  
0.000368  
0.000370  
0.000371  
0.000365  
0.000369  
0.000367  
0.000370  
0.000367  
0.000373  
0.000369  
0.000367  
0.000370  
0.000371  
0.000368  
0.000363  
0.000420  
0.000430  
0.000416  
0.000424  
0.000411  
0.000411  
0.000418  
0.000418  
0.000421  
0.000427  
0.000421  
0.000411  
0.000411  
0.000427  
0.000441  
0.000415  
0.000425  
0.000427  
0.000425  
0.000421  
0.000423  
0.000437  
0.000429  
0.000431  
0.000433  
0.000433  
0.000443  
0.000424  
0.000424  
0.000429  
0.000432  
0.000418  
0.000427  
0.000435  
0.000432  
0.000427  
0.000427  
0.000430  
0.000440  
0.000440  
0.000432  
0.000444  
0.000437  
0.000433  
0.000423  
0.000444  
0.000438  
0.000429  
0.000450  
0.000445  
0.000453  
0.000452  
0.000447  
0.000450  
0.000455  
0.000459  
0.000460  
0.000455  
0.000475  
0.000450  
0.000446  
0.000459  
0.000444  
0.000475  
0.000397  
0.000426  
0.000395  
0.000409  
0.000398  
0.000402  
0.000420  
0.000400  
0.000401  
0.000404  
0.000410  
0.000412  
0.000408  
0.000408  
0.000409  
0.000409  
0.000413  
0.000411  
0.000408  
0.000407  
0.000427  
0.000412  
0.000411  
0.000409  
0.000418  
0.000418  
0.000419  
0.000415  
0.000418  
0.000417  
0.000412  
0.000413  
0.000413  
0.000415  
0.000415  
0.000413  
0.000419  
0.000416  
0.000412  
0.000412  
0.000414  
0.000423  
0.000418  
0.000425  
0.000427  
0.000414  
0.000416  
0.000422  
0.000433  
0.000443  
0.000435  
0.000433  
0.000442  
0.000434  
0.000429  
0.000430  
0.000430  
0.000442  
0.000443  
0.000440  
0.000443  
0.000439  
0.000428  
0.000444  
0.000404  
0.000393  
0.000387  
0.000386  
0.000384  
0.000375  
0.000378  
0.000381  
0.000377  
0.000379  
0.000393  
0.000384  
0.000387  
0.000393  
0.000390  
0.000379  
0.000399  
0.000402  
0.000399  
0.000388  
0.000394  
0.000389  
0.000389  
0.000391  
0.000410  
0.000388  
0.000396  
0.000390  
0.000385  
0.000413  
0.000389  
0.000387  
0.000393  
0.000395  
0.000396  
0.000396  
0.000401  
0.000437  
0.000397  
0.000385  
0.000394  
0.000391  
0.000395  
0.000393  
0.000397  
0.000395  
0.000397  
0.000396  
0.000409  
0.000412  
0.000412  
0.000410  
0.000415  
0.000411  
0.000413  
0.000410  
0.000403  
0.000406  
0.000411  
0.000412  
0.000416  
0.000418  
0.000406  
0.000411  
0.000352  
0.000368  
0.000353  
0.000356  
0.000351  
0.000348  
0.000354  
0.000362  
0.000357  
0.000354  
0.000359  
0.000349  
0.000353  
0.000357  
0.000356  
0.000347  
0.000365  
0.000358  
0.000358  
0.000363  
0.000357  
0.000354  
0.000358  
0.000355  
0.000362  
0.000367  
0.000363  
0.000360  
0.000360  
0.000362  
0.000362  
0.000359  
0.000368  
0.000357  
0.000370  
0.000356  
0.000358  
0.000359  
0.000360  
0.000358  
0.000377  
0.000360  
0.000361  
0.000364  
0.000363  
0.000368  
0.000359  
0.000357  
0.000385  
0.000377  
0.000374  
0.000374  
0.000380  
0.000384  
0.000377  
0.000377  
0.000380  
0.000380  
0.000384  
0.000380  
0.000378  
0.000380  
0.000382  
0.000384  
0.000416  
0.000424  
0.000417  
0.000411  
0.000412  
0.000416  
0.000418  
0.000410  
0.000421  
0.000411  
0.000413  
0.000417  
0.000405  
0.000409  
0.000413  
0.000422  
0.000421  
0.000438  
0.000420  
0.000423  
0.000426  
0.000420  
0.000429  
0.000421  
0.000429  
0.000421  
0.000433  
0.000425  
0.000419  
0.000428  
0.000464  
0.000430  
0.000431  
0.000427  
0.000421  
0.000437  
0.000421  
0.000436  
0.000425  
0.000425  
0.000426  
0.000425  
0.000424  
0.000421  
0.000420  
0.000438  
0.000708  
0.000428  
0.000451  
0.000448  
0.000455  
0.000442  
0.000448  
0.000446  
0.000447  
0.000443  
0.000446  
0.000446  
0.000447  
0.000447  
0.000452  
0.000444  
0.000443  
0.000473  
0.000410  
0.000414  
0.000405  
0.000417  
0.000410  
0.000411  
0.000411  
0.000408  
0.000411  
0.000402  
0.000399  
0.000405  
0.000401  
0.000406  
0.000400  
0.000398  
0.000417  
0.000414  
0.000416  
0.000416  
0.000417  
0.000430  
0.000428  
0.000415  
0.000418  
0.000404  
0.000412  
0.000412  
0.000408  
0.000408  
0.000412  
0.000406  
0.000420  
0.000422  
0.000422  
0.000420  
0.000425  
0.000422  
0.000420  
0.000435  
0.000421  
0.000411  
0.000419  
0.000416  
0.000416  
0.000416  
0.000416  
0.000412  
0.000441  
0.000451  
0.000445  
0.000442  
0.000450  
0.000452  
0.000437  
0.000442  
0.000439  
0.000431  
0.000432  
0.000434  
0.000434  
0.000435  
0.000437  
0.000429  
0.000375  
0.000381  
0.000378  
0.000380  
0.000371  
0.000371  
0.000382  
0.000376  
0.000372  
0.000417  
0.000384  
0.000381  
0.000380  
0.000384  
0.000375  
0.000377  
0.000380  
0.000388  
0.000380  
0.000385  
0.000377  
0.000382  
0.000390  
0.000394  
0.000388  
0.000387  
0.000382  
0.000394  
0.000382  
0.000404  
0.000391  
0.000387  
0.000389  
0.000389  
0.000390  
0.000384  
0.000390  
0.000395  
0.000395  
0.000401  
0.000382  
0.000393  
0.000386  
0.000386  
0.000398  
0.000389  
0.000391  
0.000395  
0.000408  
0.000421  
0.000404  
0.000399  
0.000402  
0.000405  
0.000405  
0.000396  
0.000404  
0.000407  
0.000410  
0.000419  
0.000413  
0.000416  
0.000408  
0.000408  
0.000343  
0.000347  
0.000349  
0.000361  
0.000347  
0.000349  
0.000350  
0.000352  
0.000353  
0.000357  
0.000341  
0.000343  
0.000341  
0.000352  
0.000355  
0.000351  
0.000352  
0.000355  
0.000358  
0.000353  
0.000358  
0.000358  
0.000358  
0.000359  
0.000362  
0.000354  
0.000352  
0.000359  
0.000351  
0.000362  
0.000350  
0.000357  
0.000365  
0.000349  
0.000357  
0.000355  
0.000350  
0.000360  
0.000363  
0.000355  
0.000366  
0.000357  
0.000360  
0.000351  
0.000354  
0.000365  
0.000356  
0.000368  
0.000372  
0.000377  
0.000371  
0.000362  
0.000370  
0.000376  
0.000377  
0.000379  
0.000381  
0.000381  
0.000375  
0.000369  
0.000369  
0.000381  
0.000372  
0.000389  
0.000417  
0.000426  
0.000427  
0.000417  
0.000418  
0.000415  
0.000414  
0.000417  
0.000414  
0.000422  
0.000443  
0.000422  
0.000414  
0.000417  
0.000415  
0.000415  
0.000427  
0.000431  
0.000433  
0.000421  
0.000425  
0.000421  
0.000424  
0.000425  
0.000422  
0.000423  
0.000426  
0.000431  
0.000422  
0.000425  
0.000426  
0.000424  
0.000448  
0.000432  
0.000437  
0.000425  
0.000434  
0.000431  
0.000432  
0.000426  
0.000433  
0.000436  
0.000432  
0.000428  
0.000430  
0.000426  
0.000428  
0.000426  
0.000452  
0.000463  
0.000457  
0.000450  
0.000447  
0.000451  
0.000453  
0.000445  
0.000451  
0.000450  
0.000450  
0.000450  
0.000449  
0.000455  
0.000456  
0.000462  
0.000405  
0.000408  
0.000411  
0.000412  
0.000417  
0.000411  
0.000408  
0.000413  
0.000409  
0.000406  
0.000405  
0.000403  
0.000404  
0.000406  
0.000415  
0.000408  
0.000417  
0.000411  
0.000411  
0.000417  
0.000423  
0.000418  
0.000415  
0.000423  
0.000415  
0.000422  
0.000412  
0.000434  
0.000415  
0.000410  
0.000412  
0.000414  
0.000428  
0.000417  
0.000421  
0.000436  
0.000422  
0.000425  
0.000421  
0.000425  
0.000418  
0.000420  
0.000415  
0.000413  
0.000431  
0.000419  
0.000416  
0.000417  
0.000450  
0.000436  
0.000452  
0.000446  
0.000443  
0.000452  
0.000435  
0.000441  
0.000438  
0.000442  
0.000440  
0.000438  
0.000440  
0.000441  
0.000447  
0.000437  
0.000379  
0.000386  
0.000377  
0.000374  
0.000386  
0.000386  
0.000378  
0.000388  
0.000383  
0.000381  
0.000394  
0.000382  
0.000387  
0.000381  
0.000386  
0.000379  
0.000386  
0.000391  
0.000389  
0.000390  
0.000391  
0.000399  
0.000396  
0.000391  
0.000390  
0.000391  
0.000394  
0.000399  
0.000387  
0.000390  
0.000395  
0.000397  
0.000388  
0.000390  
0.000394  
0.000391  
0.000399  
0.000406  
0.000397  
0.000397  
0.000394  
0.000405  
0.000396  
0.000397  
0.000395  
0.000401  
0.000394  
0.000397  
0.000412  
0.000405  
0.000405  
0.000416  
0.000411  
0.000408  
0.000423  
0.000414  
0.000420  
0.000415  
0.000415  
0.000409  
0.000411  
0.000420  
0.000419  
0.000413  
0.000357  
0.000353  
0.000346  
0.000348  
0.000353  
0.000348  
0.000353  
0.000351  
0.000355  
0.000351  
0.000355  
0.000353  
0.000353  
0.000350  
0.000357  
0.000349  
0.000356  
0.000351  
0.000353  
0.000352  
0.000353  
0.000360  
0.000360  
0.000527  
0.000362  
0.000352  
0.000360  
0.000356  
0.000356  
0.000361  
0.000362  
0.000364  
0.000363  
0.000359  
0.000357  
0.000358  
0.000354  
0.000358  
0.000357  
0.000359  
0.000369  
0.000357  
0.000367  
0.000361  
0.000357  
0.000361  
0.000363  
0.000360  
0.000379  
0.000375  
0.000374  
0.000372  
0.000383  
0.000377  
0.000377  
0.000374  
0.000384  
0.000376  
0.000380  
0.000376  
0.000374  
0.000377  
0.000381  
0.000378  
0.000443  
0.000447  
0.000444  
0.000432  
0.000440  
0.000473  
0.000442  
0.000444  
0.000444  
0.000451  
0.000443  
0.000440  
0.000447  
0.000437  
0.000437  
0.000445  
0.000454  
0.000449  
0.000453  
0.000446  
0.000450  
0.000450  
0.000456  
0.000451  
0.000466  
0.000454  
0.000459  
0.000453  
0.000454  
0.000445  
0.000447  
0.000454  
0.000456  
0.000458  
0.000459  
0.000448  
0.000450  
0.000447  
0.000461  
0.000457  
0.000455  
0.000456  
0.000461  
0.000463  
0.000467  
0.000453  
0.000451  
0.000458  
0.000480  
0.000482  
0.000479  
0.000481  
0.000472  
0.000475  
0.000474  
0.000477  
0.000484  
0.000482  
0.000478  
0.000478  
0.000477  
0.000486  
0.000485  
0.000480  
0.000435  
0.000437  
0.000439  
0.000440  
0.000429  
0.000435  
0.000421  
0.000423  
0.000435  
0.000432  
0.000432  
0.000431  
0.000424  
0.000429  
0.000430  
0.000430  
0.000439  
0.000434  
0.000435  
0.000446  
0.000434  
0.000443  
0.000463  
0.000435  
0.000448  
0.000444  
0.000435  
0.000436  
0.000435  
0.000441  
0.000450  
0.000439  
0.000453  
0.000438  
0.000442  
0.000443  
0.000445  
0.000463  
0.000440  
0.000442  
0.000441  
0.000456  
0.000441  
0.000444  
0.000442  
0.000448  
0.000440  
0.000441  
0.000458  
0.000465  
0.000470  
0.000462  
0.000457  
0.000462  
0.000468  
0.000462  
0.000468  
0.000462  
0.000465  
0.000464  
0.000471  
0.000471  
0.000468  
0.000469  
0.000395  
0.000397  
0.000398  
0.000394  
0.000399  
0.000397  
0.000398  
0.000405  
0.000401  
0.000399  
0.000401  
0.000394  
0.000400  
0.000394  
0.000390  
0.000397  
0.000406  
0.000401  
0.000406  
0.000406  
0.000406  
0.000411  
0.000410  
0.000402  
0.000404  
0.000405  
0.000401  
0.000405  
0.000398  
0.000402  
0.000405  
0.000401  
0.000406  
0.000414  
0.000403  
0.000407  
0.000406  
0.000410  
0.000415  
0.000405  
0.000411  
0.000406  
0.000411  
0.000405  
0.000405  
0.000405  
0.000412  
0.000408  
0.000422  
0.000420  
0.000421  
0.000425  
0.000423  
0.000432  
0.000429  
0.000425  
0.000427  
0.000422  
0.000421  
0.000419  
0.000428  
0.000423  
0.000431  
0.000430  
0.000367  
0.000376  
0.000369  
0.000367  
0.000365  
0.000366  
0.000371  
0.000368  
0.000382  
0.000381  
0.000407  
0.000365  
0.000371  
0.000363  
0.000367  
0.000363  
0.000387  
0.000376  
0.000375  
0.000374  
0.000372  
0.000373  
0.000374  
0.000373  
0.000391  
0.000384  
0.000394  
0.000379  
0.000376  
0.000374  
0.000375  
0.000381  
0.000375  
0.000379  
0.000374  
0.000376  
0.000377  
0.000373  
0.000373  
0.000373  
0.000394  
0.000394  
0.000377  
0.000372  
0.000388  
0.000375  
0.000377  
0.000377  
0.000393  
0.000393  
0.000392  
0.000391  
0.000399  
0.000391  
0.000393  
0.000392  
0.000430  
0.000418  
0.000396  
0.000395  
0.000393  
0.000393  
0.000392  
0.000399  
0.000444  
0.000478  
0.000435  
0.000448  
0.000440  
0.000444  
0.000443  
0.000441  
0.000438  
0.000453  
0.000445  
0.000448  
0.000470  
0.000446  
0.000436  
0.000460  
0.000450  
0.000448  
0.000463  
0.000455  
0.000446  
0.000451  
0.000446  
0.000449  
0.000449  
0.000453  
0.000447  
0.000456  
0.000455  
0.000447  
0.000450  
0.000449  
0.000455  
0.000451  
0.000452  
0.000462  
0.000458  
0.000451  
0.000454  
0.000453  
0.000451  
0.000452  
0.000464  
0.000454  
0.000461  
0.000451  
0.000459  
0.000453  
0.000476  
0.000477  
0.000472  
0.000478  
0.000474  
0.000482  
0.000478  
0.000474  
0.000477  
0.000474  
0.000486  
0.000478  
0.000477  
0.000476  
0.000476  
0.000478  
0.000434  
0.000430  
0.000432  
0.000438  
0.000428  
0.000437  
0.000449  
0.000451  
0.000430  
0.000429  
0.000451  
0.000457  
0.000504  
0.000474  
0.000471  
0.000490  
0.000450  
0.000450  
0.000441  
0.000451  
0.000439  
0.000457  
0.000459  
0.000460  
0.000440  
0.000439  
0.000467  
0.000463  
0.000449  
0.000487  
0.000463  
0.000459  
0.000454  
0.000445  
0.000447  
0.000447  
0.000451  
0.000473  
0.000465  
0.000463  
0.000443  
0.000448  
0.000463  
0.000488  
0.000487  
0.000488  
0.000464  
0.000463  
0.000466  
0.000471  
0.000465  
0.000464  
0.000466  
0.000487  
0.000485  
0.000474  
0.000470  
0.000469  
0.000486  
0.000485  
0.000513  
0.000507  
0.000481  
0.000574  
0.000390  
0.000404  
0.000413  
0.000416  
0.000435  
0.000385  
0.000403  
0.000393  
0.000388  
0.000444  
0.000422  
0.000392  
0.000387  
0.000383  
0.000384  
0.000396  
0.000399  
0.000405  
0.000395  
0.000393  
0.000413  
0.000395  
0.000398  
0.000428  
0.000394  
0.000396  
0.000425  
0.000400  
0.000404  
0.000419  
0.000403  
0.000406  
0.000418  
0.000410  
0.000406  
0.000407  
0.000426  
0.000403  
0.000412  
0.000429  
0.000400  
0.000400  
0.000439  
0.000401  
0.000395  
0.000395  
0.000400  
0.000425  
0.000439  
0.000441  
0.000421  
0.000449  
0.000420  
0.000419  
0.000423  
0.000415  
0.000415  
0.000421  
0.000430  
0.000417  
0.000411  
0.000438  
0.000416  
0.000436  
0.000432  
0.000456  
0.000434  
0.000424  
0.000418  
0.000419  
0.000416  
0.000431  
0.000450  
0.000431  
0.000417  
0.000418  
0.000436  
0.000416  
0.000419  
0.000419  
0.000429  
0.000431  
0.000431  
0.000434  
0.000426  
0.000434  
0.000429  
0.000425  
0.000429  
0.000431  
0.000427  
0.000429  
0.000432  
0.000427  
0.000434  
0.000430  
0.000436  
0.000436  
0.000474  
0.000433  
0.000434  
0.000435  
0.000434  
0.000429  
0.000435  
0.000434  
0.000433  
0.000438  
0.000432  
0.000440  
0.000440  
0.000437  
0.000554  
0.000475  
0.000459  
0.000459  
0.000464  
0.000456  
0.000456  
0.000463  
0.000451  
0.000457  
0.000452  
0.000467  
0.000461  
0.000454  
0.000457  
0.000453  
0.000390  
0.000399  
0.000402  
0.000400  
0.000401  
0.000395  
0.000403  
0.000400  
0.000395  
0.000403  
0.000409  
0.000394  
0.000397  
0.000385  
0.000394  
0.000394  
0.000401  
0.000408  
0.000403  
0.000409  
0.000404  
0.000405  
0.000403  
0.000408  
0.000409  
0.000405  
0.000406  
0.000402  
0.000404  
0.000395  
0.000401  
0.000396  
0.000409  
0.000411  
0.000411  
0.000414  
0.000411  
0.000412  
0.000419  
0.000407  
0.000414  
0.000412  
0.000409  
0.000407  
0.000410  
0.000401  
0.000405  
0.000404  
0.000430  
0.000430  
0.000434  
0.000446  
0.000429  
0.000437  
0.000432  
0.000431  
0.000428  
0.000441  
0.000429  
0.000422  
0.000422  
0.000434  
0.000429  
0.000424  
0.000390  
0.000395  
0.000387  
0.000385  
0.000387  
0.000381  
0.000382  
0.000381  
0.000378  
0.000598  
0.000388  
0.000388  
0.000383  
0.000384  
0.000392  
0.000387  
0.000391  
0.000396  
0.000403  
0.000388  
0.000393  
0.000391  
0.000393  
0.000394  
0.000390  
0.000398  
0.000397  
0.000392  
0.000399  
0.000404  
0.000393  
0.000398  
0.000398  
0.000437  
0.000391  
0.000392  
0.000393  
0.000390  
0.000402  
0.000400  
0.000397  
0.000404  
0.000429  
0.000395  
0.000404  
0.000399  
0.000396  
0.000401  
0.000420  
0.000415  
0.000414  
0.000421  
0.000410  
0.000411  
0.000415  
0.000413  
0.000416  
0.000412  
0.000415  
0.000425  
0.000421  
0.000418  
0.000413  
0.000418  
0.000360  
0.000365  
0.000371  
0.000362  
0.000362  
0.000367  
0.000360  
0.000359  
0.000360  
0.000375  
0.000365  
0.000363  
0.000358  
0.000359  
0.000363  
0.000360  
0.000381  
0.000366  
0.000368  
0.000377  
0.000375  
0.000369  
0.000367  
0.000372  
0.000371  
0.000366  
0.000361  
0.000360  
0.000368  
0.000367  
0.000370  
0.000372  
0.000375  
0.000382  
0.000379  
0.000367  
0.000371  
0.000377  
0.000369  
0.000371  
0.000377  
0.000376  
0.000386  
0.000371  
0.000375  
0.000372  
0.000378  
0.000370  
0.000391  
0.000387  
0.000386  
0.000380  
0.000382  
0.000392  
0.000390  
0.000390  
0.000391  
0.000430  
0.000391  
0.000380  
0.000386  
0.000397  
0.000392  
0.000389  
0.000396  
0.000401  
0.000411  
0.000423  
0.000427  
0.000399  
0.000410  
0.000398  
0.000403  
0.000409  
0.000398  
0.000394  
0.000399  
0.000398  
0.000402  
0.000403  
0.000456  
0.000444  
0.000405  
0.000406  
0.000406  
0.000409  
0.000407  
0.000407  
0.000407  
0.000406  
0.000405  
0.000404  
0.000411  
0.000402  
0.000408  
0.000406  
0.000409  
0.000410  
0.000409  
0.000412  
0.000412  
0.000406  
0.000405  
0.000420  
0.000410  
0.000403  
0.000408  
0.000411  
0.000411  
0.000413  
0.000415  
0.000405  
0.000432  
0.000428  
0.000434  
0.000476  
0.000427  
0.000432  
0.000431  
0.000427  
0.000440  
0.000428  
0.000430  
0.000431  
0.000430  
0.000435  
0.000426  
0.000439  
0.000374  
0.000377  
0.000365  
0.000368  
0.000371  
0.000369  
0.000380  
0.000367  
0.000377  
0.000373  
0.000393  
0.000368  
0.000377  
0.000366  
0.000376  
0.000372  
0.000375  
0.000373  
0.000378  
0.000378  
0.000377  
0.000383  
0.000382  
0.000382  
0.000383  
0.000382  
0.000379  
0.000376  
0.000379  
0.000376  
0.000384  
0.000381  
0.000382  
0.000376  
0.000390  
0.000382  
0.000377  
0.000389  
0.000383  
0.000385  
0.000381  
0.000383  
0.000377  
0.000377  
0.000389  
0.000383  
0.000384  
0.000385  
0.000399  
0.000414  
0.000405  
0.000400  
0.000402  
0.000399  
0.000398  
0.000403  
0.000415  
0.000395  
0.000398  
0.000397  
0.000409  
0.000400  
0.000400  
0.000402  
0.000348  
0.000349  
0.000346  
0.000345  
0.000351  
0.000345  
0.000351  
0.000344  
0.000347  
0.000346  
0.000347  
0.000354  
0.000350  
0.000351  
0.000345  
0.000340  
0.000357  
0.000350  
0.000364  
0.000359  
0.000356  
0.000353  
0.000355  
0.000353  
0.000350  
0.000351  
0.000353  
0.000354  
0.000346  
0.000353  
0.000350  
0.000348  
0.000358  
0.000355  
0.000357  
0.000355  
0.000356  
0.000355  
0.000355  
0.000370  
0.000356  
0.000359  
0.000357  
0.000358  
0.000355  
0.000354  
0.000349  
0.000351  
0.000374  
0.000370  
0.000370  
0.000373  
0.000371  
0.000374  
0.000372  
0.000373  
0.000379  
0.000373  
0.000372  
0.000376  
0.000373  
0.000367  
0.000367  
0.000372  
0.000331  
0.000330  
0.000328  
0.000328  
0.000375  
0.000323  
0.000330  
0.000326  
0.000331  
0.000325  
0.000329  
0.000333  
0.000335  
0.000326  
0.000327  
0.000327  
0.000337  
0.000335  
0.000333  
0.000334  
0.000334  
0.000334  
0.000335  
0.000335  
0.000341  
0.000330  
0.000337  
0.000330  
0.000334  
0.000331  
0.000331  
0.000335  
0.000336  
0.000354  
0.000336  
0.000334  
0.000343  
0.000337  
0.000337  
0.000334  
0.000336  
0.000337  
0.000334  
0.000342  
0.000337  
0.000344  
0.000338  
0.000347  
0.000359  
0.000352  
0.000357  
0.000354  
0.000357  
0.000354  
0.000352  
0.000352  
0.000355  
0.000352  
0.000354  
0.000348  
0.000352  
0.000356  
0.000357  
0.000357  
0.000428  
0.000453  
0.000428  
0.000593  
0.000415  
0.000437  
0.000420  
0.000413  
0.000422  
0.000447  
0.000428  
0.000415  
0.000413  
0.000413  
0.000410  
0.000416  
0.000429  
0.000436  
0.000437  
0.000430  
0.000423  
0.000429  
0.000431  
0.000419  
0.000428  
0.000437  
0.000450  
0.000426  
0.000423  
0.000422  
0.000424  
0.000423  
0.000433  
0.000441  
0.000434  
0.000429  
0.000426  
0.000423  
0.000426  
0.000450  
0.000435  
0.000437  
0.000754  
0.000437  
0.000428  
0.000431  
0.000424  
0.000433  
0.000466  
0.000452  
0.000450  
0.000440  
0.000444  
0.000449  
0.000445  
0.000453  
0.000448  
0.000472  
0.000448  
0.000445  
0.000438  
0.000441  
0.000446  
0.000453  
0.000416  
0.000437  
0.000415  
0.000414  
0.000412  
0.000414  
0.000417  
0.000411  
0.000413  
0.000415  
0.000407  
0.000405  
0.000411  
0.000406  
0.000407  
0.000417  
0.000424  
0.000427  
0.000427  
0.000420  
0.000422  
0.000422  
0.000416  
0.000417  
0.000424  
0.000425  
0.000409  
0.000423  
0.000426  
0.000413  
0.000415  
0.000415  
0.000427  
0.000422  
0.000432  
0.000425  
0.000440  
0.000439  
0.000429  
0.000423  
0.000421  
0.000423  
0.000418  
0.000424  
0.000413  
0.000416  
0.000424  
0.000419  
0.000451  
0.000440  
0.000441  
0.000453  
0.000442  
0.000442  
0.000442  
0.000441  
0.000440  
0.000437  
0.000448  
0.000446  
0.000444  
0.000443  
0.000434  
0.000432  
0.000371  
0.000374  
0.000373  
0.000379  
0.000370  
0.000369  
0.000375  
0.000372  
0.000371  
0.000367  
0.000372  
0.000367  
0.000370  
0.000371  
0.000370  
0.000374  
0.000372  
0.000387  
0.000378  
0.000375  
0.000377  
0.000373  
0.000375  
0.000380  
0.000388  
0.000374  
0.000382  
0.000380  
0.000375  
0.000393  
0.000384  
0.000392  
0.000391  
0.000389  
0.000380  
0.000380  
0.000384  
0.000379  
0.000379  
0.000382  
0.000384  
0.000375  
0.000381  
0.000380  
0.000379  
0.000387  
0.000385  
0.000386  
0.000405  
0.000396  
0.000398  
0.000399  
0.000399  
0.000393  
0.000400  
0.000404  
0.000397  
0.000395  
0.000400  
0.000396  
0.000397  
0.000416  
0.000402  
0.000403  
0.000336  
0.000339  
0.000332  
0.000342  
0.000340  
0.000338  
0.000336  
0.000340  
0.000343  
0.000342  
0.000344  
0.000340  
0.000339  
0.000339  
0.000345  
0.000338  
0.000347  
0.000350  
0.000346  
0.000378  
0.000344  
0.000346  
0.000345  
0.000348  
0.000345  
0.000352  
0.000347  
0.000346  
0.000344  
0.000343  
0.000344  
0.000355  
0.000347  
0.000346  
0.000345  
0.000353  
0.000344  
0.000360  
0.000349  
0.000355  
0.000350  
0.000353  
0.000349  
0.000350  
0.000344  
0.000343  
0.000344  
0.000348  
0.000365  
0.000364  
0.000363  
0.000362  
0.000366  
0.000366  
0.000365  
0.000368  
0.000376  
0.000366  
0.000369  
0.000367  
0.000366  
0.000365  
0.000368  
0.000366  
0.000331  
0.000322  
0.000325  
0.000332  
0.000340  
0.000337  
0.000319  
0.000327  
0.000327  
0.000326  
0.000323  
0.000329  
0.000330  
0.000332  
0.000321  
0.000329  
0.000332  
0.000335  
0.000333  
0.000337  
0.000327  
0.000331  
0.000337  
0.000333  
0.000330  
0.000327  
0.000337  
0.000333  
0.000334  
0.000340  
0.000336  
0.000338  
0.000337  
0.000337  
0.000337  
0.000336  
0.000334  
0.000338  
0.000335  
0.000331  
0.000334  
0.000338  
0.000342  
0.000338  
0.000349  
0.000332  
0.000335  
0.000338  
0.000351  
0.000354  
0.000353  
0.000362  
0.000351  
0.000349  
0.000349  
0.000360  
0.000352  
0.000353  
0.000348  
0.000359  
0.000352  
0.000355  
0.000354  
0.000352  
0.000419  
0.000438  
0.000427  
0.000429  
0.000423  
0.000446  
0.000430  
0.000425  
0.000409  
0.000418  
0.000416  
0.000417  
0.000418  
0.000421  
0.000415  
0.000412  
0.000426  
0.000426  
0.000435  
0.000435  
0.000429  
0.000430  
0.000428  
0.000424  
0.000425  
0.000423  
0.000425  
0.000420  
0.000421  
0.000427  
0.000424  
0.000428  
0.000430  
0.000438  
0.000433  
0.000443  
0.000433  
0.000431  
0.000434  
0.000440  
0.000427  
0.000429  
0.000430  
0.000423  
0.000427  
0.000423  
0.000431  
0.000429  
0.000453  
0.000455  
0.000451  
0.000453  
0.000455  
0.000458  
0.000449  
0.000458  
0.000477  
0.000447  
0.000454  
0.000448  
0.000450  
0.000451  
0.000452  
0.000450  
0.000396  
0.000393  
0.000406  
0.000394  
0.000399  
0.000396  
0.000400  
0.000392  
0.000399  
0.000393  
0.000399  
0.000393  
0.000403  
0.000396  
0.000396  
0.000393  
0.000403  
0.000415  
0.000401  
0.000404  
0.000402  
0.000406  
0.000411  
0.000411  
0.000404  
0.000406  
0.000401  
0.000405  
0.000404  
0.000404  
0.000400  
0.000402  
0.000410  
0.000409  
0.000410  
0.000405  
0.000406  
0.000405  
0.000410  
0.000405  
0.000414  
0.000408  
0.000397  
0.000422  
0.000405  
0.000407  
0.000408  
0.000407  
0.000430  
0.000438  
0.000426  
0.000430  
0.000426  
0.000434  
0.000433  
0.000435  
0.000428  
0.000428  
0.000428  
0.000441  
0.000439  
0.000433  
0.000429  
0.000433  
0.000363  
0.000375  
0.000364  
0.000367  
0.000378  
0.000369  
0.000369  
0.000371  
0.000375  
0.000369  
0.000363  
0.000367  
0.000364  
0.000392  
0.000379  
0.000367  
0.000386  
0.000380  
0.000374  
0.000385  
0.000386  
0.000374  
0.000542  
0.000378  
0.000370  
0.000378  
0.000368  
0.000368  
0.000377  
0.000384  
0.000376  
0.000407  
0.000377  
0.000381  
0.000379  
0.000402  
0.000383  
0.000379  
0.000372  
0.000379  
0.000373  
0.000370  
0.000372  
0.000375  
0.000375  
0.000389  
0.000383  
0.000381  
0.000397  
0.000396  
0.000408  
0.000403  
0.000391  
0.000398  
0.000394  
0.000395  
0.000392  
0.000389  
0.000391  
0.000391  
0.000393  
0.000397  
0.000389  
0.000397

==> figs/source/staliro6400_1.dat <==
0.000226  
0.000222  
0.000222  
0.000224  
0.000223  
0.000220  
0.000225  
0.000224  
0.000223  
0.000224  
0.000226  
0.000223  
0.000224  
0.000225  
0.000224  
0.000224  
0.000227  
0.000220  
0.000220  
0.000225  
0.000223  
0.000224  
0.000222  
0.000224  
0.000226  
0.000222  
0.000224  
0.000225  
0.000225  
0.000226  
0.000224  
0.000221  
0.000224  
0.000224  
0.000223  
0.000223  
0.000225  
0.000224  
0.000221  
0.000225  
0.000225  
0.000225  
0.000224  
0.000225  
0.000226  
0.000222  
0.000223  
0.000223  
0.000224  
0.000221  
0.000223  
0.000225  
0.000242  
0.000223  
0.000225  
0.000225  
0.000223  
0.000221  
0.000221  
0.000224  
0.000225  
0.000224  
0.000224  
0.000223  
0.000233  
0.000230  
0.000235  
0.000233  
0.000230  
0.000232  
0.000231  
0.000234  
0.000232  
0.000233  
0.000233  
0.000232  
0.000223  
0.000222  
0.000228  
0.000233  
0.000233  
0.000232  
0.000235  
0.000232  
0.000233  
0.000232  
0.000232  
0.000231  
0.000233  
0.000231  
0.000232  
0.000235  
0.000223  
0.000233  
0.000237  
0.000231  
0.000232  
0.000228  
0.000230  
0.000232  
0.000232  
0.000231  
0.000230  
0.000232  
0.000232  
0.000232  
0.000232  
0.000233  
0.000220  
0.000232  
0.000232  
0.000232  
0.000232  
0.000231  
0.000232  
0.000234  
0.000250  
0.000236  
0.000229  
0.000233  
0.000233  
0.000229  
0.000232  
0.000230  
0.000223  
0.000230  
0.000232  
0.000229  
0.000230  
0.000230  
0.000231  
0.000228  
0.000225  
0.000228  
0.000229  
0.000228  
0.000229  
0.000228  
0.000229  
0.000228  
0.000229  
0.000230  
0.000230  
0.000232  
0.000230  
0.000226  
0.000227  
0.000228  
0.000229  
0.000229  
0.000226  
0.000227  
0.000229  
0.000228  
0.000225  
0.000231  
0.000231  
0.000228  
0.000229  
0.000227  
0.000229  
0.000228  
0.000231  
0.000228  
0.000228  
0.000227  
0.000230  
0.000229  
0.000227  
0.000229  
0.000228  
0.000229  
0.000229  
0.000230  
0.000229  
0.000230  
0.000229  
0.000229  
0.000228  
0.000229  
0.000244  
0.000229  
0.000230  
0.000229  
0.000229  
0.000232  
0.000230  
0.000229  
0.000229  
0.000229  
0.000229  
0.000226  
0.000224  
0.000226  
0.000224  
0.000224  
0.000226  
0.000227  
0.000226  
0.000225  
0.000225  
0.000224  
0.000222  
0.000224  
0.000226  
0.000225  
0.000223  
0.000227  
0.000226  
0.000223  
0.000226  
0.000223  
0.000227  
0.000225  
0.000228  
0.000223  
0.000228  
0.000228  
0.000227  
0.000223  
0.000226  
0.000226  
0.000225  
0.000226  
0.000227  
0.000225  
0.000229  
0.000225  
0.000227  
0.000223  
0.000226  
0.000225  
0.000226  
0.000223  
0.000225  
0.000226  
0.000224  
0.000224  
0.000226  
0.000226  
0.000226  
0.000227  
0.000225  
0.000226  
0.000245  
0.000226  
0.000227  
0.000224  
0.000227  
0.000227  
0.000226  
0.000226  
0.000229  
0.000225  
0.000227  
0.000227  
0.000222  
0.000227  
0.000224  
0.000223  
0.000228  
0.000223  
0.000222  
0.000224  
0.000226  
0.000225  
0.000225  
0.000224  
0.000221  
0.000225  
0.000224  
0.000226  
0.000225  
0.000226  
0.000225  
0.000225  
0.000225  
0.000223  
0.000226  
0.000225  
0.000224  
0.000224  
0.000224  
0.000225  
0.000223  
0.000226  
0.000226  
0.000226  
0.000222  
0.000228  
0.000226  
0.000225  
0.000224  
0.000223  
0.000222  
0.000226  
0.000225  
0.000225  
0.000225  
0.000225  
0.000221  
0.000223  
0.000223  
0.000226  
0.000229  
0.000225  
0.000226  
0.000226  
0.000242  
0.000226  
0.000225  
0.000225  
0.000223  
0.000224  
0.000222  
0.000224  
0.000226  
0.000226  
0.000226  
0.000226  
0.000188  
0.000188  
0.000190  
0.000187  
0.000188  
0.000187  
0.000187  
0.000189  
0.000189  
0.000186  
0.000191  
0.000188  
0.000189  
0.000192  
0.000189  
0.000188  
0.000191  
0.000186  
0.000189  
0.000188  
0.000189  
0.000189  
0.000188  
0.000189  
0.000189  
0.000189  
0.000213  
0.000186  
0.000186  
0.000201  
0.000187  
0.000190  
0.000188  
0.000187  
0.000189  
0.000189  
0.000188  
0.000186  
0.000190  
0.000191  
0.000190  
0.000195  
0.000222  
0.000206  
0.000190  
0.000186  
0.000189  
0.000187  
0.000189  
0.000191  
0.000190  
0.000187  
0.000187  
0.000190  
0.000187  
0.000186  
0.000189  
0.000187  
0.000189  
0.000186  
0.000190  
0.000187  
0.000188  
0.000187  
0.000207  
0.000207  
0.000206  
0.000204  
0.000205  
0.000205  
0.000211  
0.000206  
0.000205  
0.000229  
0.000206  
0.000205  
0.000207  
0.000204  
0.000206  
0.000203  
0.000208  
0.000208  
0.000210  
0.000207  
0.000203  
0.000234  
0.000223  
0.000206  
0.000203  
0.000206  
0.000206  
0.000206  
0.000205  
0.000206  
0.000205  
0.000207  
0.000209  
0.000204  
0.000207  
0.000204  
0.000203  
0.000211  
0.000225  
0.000206  
0.000208  
0.000203  
0.000207  
0.000203  
0.000204  
0.000206  
0.000206  
0.000203  
0.000209  
0.000208  
0.000207  
0.000206  
0.000221  
0.000204  
0.000209  
0.000206  
0.000205  
0.000206  
0.000205  
0.000206  
0.000206  
0.000207  
0.000203  
0.000203  
0.000219  
0.000219  
0.000221  
0.000215  
0.000216  
0.000216  
0.000219  
0.000216  
0.000216  
0.000220  
0.000219  
0.000220  
0.000221  
0.000217  
0.000216  
0.000219  
0.000219  
0.000219  
0.000216  
0.000218  
0.000220  
0.000219  
0.000219  
0.000219  
0.000218  
0.000215  
0.000218  
0.000218  
0.000218  
0.000217  
0.000218  
0.000221  
0.000220  
0.000220  
0.000216  
0.000219  
0.000219  
0.000219  
0.000216  
0.000216  
0.000215  
0.000217  
0.000216  
0.000220  
0.000219  
0.000220  
0.000218  
0.000218  
0.000217  
0.000216  
0.000217  
0.000219  
0.000233  
0.000217  
0.000218  
0.000217  
0.000218  
0.000216  
0.000220  
0.000220  
0.000217  
0.000217  
0.000216  
0.000216  
0.000220  
0.000224  
0.000226  
0.000224  
0.000224  
0.000222  
0.000225  
0.000221  
0.000224  
0.000222  
0.000225  
0.000220  
0.000226  
0.000223  
0.000224  
0.000226  
0.000223  
0.000223  
0.000221  
0.000224  
0.000224  
0.000221  
0.000224  
0.000223  
0.000220  
0.000223  
0.000225  
0.000225  
0.000223  
0.000223  
0.000223  
0.000232  
0.000220  
0.000227  
0.000220  
0.000221  
0.000227  
0.000221  
0.000222  
0.000223  
0.000225  
0.000222  
0.000224  
0.000221  
0.000220  
0.000226  
0.000223  
0.000224  
0.000221  
0.000223  
0.000223  
0.000225  
0.000242  
0.000222  
0.000221  
0.000222  
0.000220  
0.000224  
0.000225  
0.000221  
0.000220  
0.000240  
0.000224  
0.000224  
0.000227  
0.000227  
0.000224  
0.000228  
0.000226  
0.000223  
0.000229  
0.000227  
0.000223  
0.000224  
0.000224  
0.000222  
0.000224  
0.000222  
0.000224  
0.000221  
0.000224  
0.000224  
0.000222  
0.000223  
0.000222  
0.000226  
0.000225  
0.000226  
0.000227  
0.000227  
0.000225  
0.000222  
0.000222  
0.000220  
0.000225  
0.000228  
0.000225  
0.000231  
0.000222  
0.000227  
0.000228  
0.000224  
0.000220  
0.000227  
0.000224  
0.000227  
0.000224  
0.000224  
0.000223  
0.000223  
0.000222  
0.000221  
0.000226  
0.000229  
0.000242  
0.000226  
0.000245  
0.000225  
0.000226  
0.000221  
0.000225  
0.000223  
0.000227  
0.000222  
0.000224  
0.000225  
0.000225  
0.000222  
0.000225  
0.000217  
0.000231  
0.000255  
0.000223  
0.000222  
0.000221  
0.000224  
0.000239  
0.000238  
0.000234  
0.000256  
0.000231  
0.000232  
0.000243  
0.000238  
0.000221  
0.000222  
0.000233  
0.000226  
0.000223  
0.000222  
0.000224  
0.000234  
0.000238  
0.000240  
0.000372  
0.000236  
0.000238  
0.000239  
0.000236  
0.000229  
0.000221  
0.000222  
0.000238  
0.000220  
0.000223  
0.000223  
0.000226  
0.000230  
0.000240  
0.000233  
0.000235  
0.000234  
0.000254  
0.000231  
0.000241  
0.000232  
0.000224  
0.000220  
0.000235  
0.000225  
0.000242  
0.000226  
0.000221  
0.000232  
0.000230  
0.000227  
0.000234  
0.000236  
0.000236  
0.000227  
0.000241  
0.000232  
0.000219  
0.000221  
0.000220  
0.000216  
0.000220  
0.000220  
0.000217  
0.000218  
0.000218  
0.000219  
0.000219  
0.000217  
0.000220  
0.000219  
0.000218  
0.000217  
0.000217  
0.000216  
0.000219  
0.000220  
0.000216  
0.000218  
0.000218  
0.000218  
0.000219  
0.000219  
0.000219  
0.000219  
0.000220  
0.000219  
0.000215  
0.000218  
0.000216  
0.000220  
0.000219  
0.000219  
0.000219  
0.000217  
0.000216  
0.000216  
0.000220  
0.000219  
0.000219  
0.000218  
0.000215  
0.000217  
0.000220  
0.000217  
0.000218  
0.000218  
0.000220  
0.000220  
0.000232  
0.000215  
0.000217  
0.000221  
0.000221  
0.000219  
0.000219  
0.000219  
0.000218  
0.000218  
0.000219  
0.000220  
0.000226  
0.000224  
0.000226  
0.000223  
0.000225  
0.000225  
0.000224  
0.000229  
0.000224  
0.000227  
0.000225  
0.000229  
0.000228  
0.000226  
0.000225  
0.000229  
0.000224  
0.000224  
0.000226  
0.000226  
0.000222  
0.000227  
0.000227  
0.000227  
0.000225  
0.000222  
0.000225  
0.000226  
0.000227  
0.000226  
0.000226  
0.000224  
0.000227  
0.000227  
0.000226  
0.000226  
0.000226  
0.000226  
0.000226  
0.000226  
0.000225  
0.000225  
0.000226  
0.000229  
0.000226  
0.000224  
0.000227  
0.000223  
0.000226  
0.000228  
0.000226  
0.000223  
0.000241  
0.000228  
0.000228  
0.000225  
0.000226  
0.000228  
0.000228  
0.000226  
0.000225  
0.000225  
0.000224  
0.000259  
0.000225  
0.000225  
0.000219  
0.000224  
0.000225  
0.000225  
0.000230  
0.000225  
0.000222  
0.000227  
0.000223  
0.000224  
0.000223  
0.000224  
0.000225  
0.000245  
0.000221  
0.000222  
0.000221  
0.000221  
0.000224  
0.000225  
0.000221  
0.000224  
0.000222  
0.000223  
0.000224  
0.000223  
0.000221  
0.000248  
0.000223  
0.000221  
0.000226  
0.000223  
0.000220  
0.000222  
0.000222  
0.000223  
0.000224  
0.000222  
0.000221  
0.000220  
0.000221  
0.000223  
0.000221  
0.000224  
0.000224  
0.000223  
0.000225  
0.000223  
0.000221  
0.000220  
0.000241  
0.000222  
0.000224  
0.000227  
0.000222  
0.000224  
0.000223  
0.000224  
0.000223  
0.000224  
0.000227  
0.000222  
0.000225  
0.000223  
0.000223  
0.000224  
0.000225  
0.000227  
0.000221  
0.000226  
0.000224  
0.000226  
0.000224  
0.000225  
0.000223  
0.000225  
0.000226  
0.000224  
0.000223  
0.000224  
0.000222  
0.000222  
0.000224  
0.000226  
0.000222  
0.000228  
0.000224  
0.000223  
0.000221  
0.000222  
0.000223  
0.000221  
0.000224  
0.000222  
0.000225  
0.000222  
0.000226  
0.000221  
0.000224  
0.000222  
0.000224  
0.000226  
0.000225  
0.000224  
0.000225  
0.000225  
0.000223  
0.000225  
0.000225  
0.000224  
0.000226  
0.000225  
0.000224  
0.000226  
0.000243  
0.000222  
0.000224  
0.000225  
0.000223  
0.000222  
0.000221  
0.000225  
0.000226  
0.000223  
0.000225  
0.000221  
0.000221  
0.000218  
0.000218  
0.000217  
0.000219  
0.000215  
0.000215  
0.000216  
0.000222  
0.000217  
0.000219  
0.000217  
0.000218  
0.000215  
0.000216  
0.000215  
0.000222  
0.000215  
0.000217  
0.000215  
0.000219  
0.000216  
0.000218  
0.000216  
0.000218  
0.000218  
0.000215  
0.000218  
0.000218  
0.000217  
0.000216  
0.000219  
0.000219  
0.000219  
0.000216  
0.000218  
0.000220  
0.000216  
0.000219  
0.000215  
0.000215  
0.000218  
0.000218  
0.000219  
0.000215  
0.000218  
0.000219  
0.000215  
0.000218  
0.000219  
0.000215  
0.000218  
0.000234  
0.000217  
0.000217  
0.000219  
0.000214  
0.000219  
0.000218  
0.000218  
0.000216  
0.000218  
0.000218  
0.000218  
0.000222  
0.000219  
0.000224  
0.000217  
0.000218  
0.000221  
0.000224  
0.000221  
0.000223  
0.000219  
0.000218  
0.000219  
0.000219  
0.000219  
0.000217  
0.000219  
0.000219  
0.000223  
0.000220  
0.000219  
0.000221  
0.000218  
0.000219  
0.000228  
0.000223  
0.000221  
0.000218  
0.000222  
0.000223  
0.000221  
0.000216  
0.000220  
0.000221  
0.000223  
0.000218  
0.000219  
0.000218  
0.000224  
0.000219  
0.000227  
0.000220  
0.000224  
0.000218  
0.000222  
0.000221  
0.000222  
0.000220  
0.000219  
0.000222  
0.000222  
0.000221  
0.000221  
0.000240  
0.000217  
0.000222  
0.000221  
0.000223  
0.000225  
0.000218  
0.000219  
0.000221  
0.000219  
0.000217  
0.000218  
0.000218  
0.000221  
0.000217  
0.000221  
0.000219  
0.000221  
0.000219  
0.000221  
0.000220  
0.000222  
0.000225  
0.000217  
0.000219  
0.000219  
0.000222  
0.000222  
0.000220  
0.000220  
0.000220  
0.000221  
0.000219  
0.000217  
0.000220  
0.000219  
0.000221  
0.000221  
0.000218  
0.000217  
0.000223  
0.000220  
0.000220  
0.000220  
0.000220  
0.000221  
0.000221  
0.000219  
0.000217  
0.000220  
0.000221  
0.000227  
0.000218  
0.000223  
0.000219  
0.000219  
0.000222  
0.000223  
0.000223  
0.000220  
0.000218  
0.000221  
0.000220  
0.000217  
0.000238  
0.000220  
0.000218  
0.000221  
0.000222  
0.000220  
0.000220  
0.000224  
0.000220  
0.000220  
0.000220  
0.000219  
0.000221  
0.000221  
0.000221  
0.000223  
0.000224  
0.000220  
0.000221  
0.000223  
0.000224  
0.000223  
0.000223  
0.000220  
0.000220  
0.000220  
0.000223  
0.000223  
0.000222  
0.000220  
0.000223  
0.000220  
0.000220  
0.000225  
0.000223  
0.000222  
0.000225  
0.000222  
0.000225  
0.000223  
0.000220  
0.000224  
0.000221  
0.000223  
0.000223  
0.000220  
0.000221  
0.000226  
0.000221  
0.000225  
0.000223  
0.000224  
0.000221  
0.000221  
0.000220  
0.000220  
0.000225  
0.000223  
0.000220  
0.000222  
0.000224  
0.000221  
0.000221  
0.000221  
0.000241  
0.000221  
0.000220  
0.000219  
0.000223  
0.000223  
0.000222  
0.000223  
0.000223  
0.000224  
0.000224  
0.000222  
0.000221  
0.000222  
0.000222  
0.000222  
0.000223  
0.000220  
0.000224  
0.000224  
0.000221  
0.000223  
0.000222  
0.000216  
0.000222  
0.000219  
0.000221  
0.000222  
0.000219  
0.000219  
0.000223  
0.000221  
0.000223  
0.000220  
0.000222  
0.000223  
0.000222  
0.000222  
0.000223  
0.000221  
0.000221  
0.000222  
0.000221  
0.000222  
0.000220  
0.000219  
0.000219  
0.000221  
0.000221  
0.000220  
0.000222  
0.000223  
0.000221  
0.000221  
0.000218  
0.000219  
0.000223  
0.000221  
0.000221  
0.000218  
0.000219  
0.000223  
0.000220  
0.000222  
0.000237  
0.000223  
0.000220  
0.000222  
0.000220  
0.000219  
0.000219  
0.000221  
0.000218  
0.000218  
0.000219  
0.000222  
0.000221  
0.000219  
0.000219  
0.000221  
0.000220  
0.000222  
0.000218  
0.000219  
0.000223  
0.000217  
0.000218  
0.000218  
0.000217  
0.000222  
0.000222  
0.000220  
0.000223  
0.000222  
0.000221  
0.000223  
0.000222  
0.000221  
0.000221  
0.000225  
0.000224  
0.000220  
0.000221  
0.000221  
0.000220  
0.000218  
0.000220  
0.000221  
0.000220  
0.000221  
0.000220  
0.000222  
0.000218  
0.000222  
0.000219  
0.000223  
0.000218  
0.000218  
0.000219  
0.000218  
0.000222  
0.000223  
0.000224  
0.000220  
0.000221  
0.000221  
0.000222  
0.000219  
0.000360  
0.000221  
0.000219  
0.000219  
0.000222  
0.000220  
0.000220  
0.000218  
0.000219  
0.000222  
0.000221  
0.000221  
0.000222  
0.000222  
0.000221  
0.000224  
0.000219  
0.000219  
0.000221  
0.000221  
0.000221  
0.000217  
0.000218  
0.000218  
0.000221  
0.000221  
0.000218  
0.000220  
0.000219  
0.000218  
0.000220  
0.000221  
0.000220  
0.000221  
0.000220  
0.000221  
0.000217  
0.000222  
0.000221  
0.000222  
0.000223  
0.000221  
0.000219  
0.000218  
0.000218  
0.000220  
0.000217  
0.000217  
0.000220  
0.000220  
0.000221  
0.000218  
0.000220  
0.000222  
0.000217  
0.000218  
0.000220  
0.000219  
0.000221  
0.000221  
0.000221  
0.000217  
0.000221  
0.000218  
0.000238  
0.000224  
0.000221  
0.000221  
0.000218  
0.000224  
0.000220  
0.000218  
0.000217  
0.000223  
0.000219  
0.000220  
0.000228  
0.000229  
0.000229  
0.000225  
0.000229  
0.000224  
0.000227  
0.000227  
0.000228  
0.000238  
0.000229  
0.000226  
0.000228  
0.000227  
0.000230  
0.000228  
0.000227  
0.000228  
0.000228  
0.000225  
0.000227  
0.000229  
0.000227  
0.000227  
0.000227  
0.000243  
0.000227  
0.000228  
0.000228  
0.000228  
0.000227  
0.000226  
0.000230  
0.000226  
0.000225  
0.000225  
0.000229  
0.000228  
0.000228  
0.000227  
0.000227  
0.000230  
0.000229  
0.000230  
0.000225  
0.000228  
0.000228  
0.000226  
0.000226  
0.000226  
0.000230  
0.000226  
0.000247  
0.000225  
0.000229  
0.000227  
0.000227  
0.000230  
0.000229  
0.000228  
0.000232  
0.000230  
0.000229  
0.000229  
0.000224  
0.000223  
0.000220  
0.000221  
0.000224  
0.000221  
0.000222  
0.000225  
0.000221  
0.000227  
0.000225  
0.000224  
0.000221  
0.000224  
0.000222  
0.000221  
0.000225  
0.000225  
0.000222  
0.000223  
0.000223  
0.000218  
0.000221  
0.000221  
0.000221  
0.000223  
0.000223  
0.000222  
0.000221  
0.000222  
0.000223  
0.000221  
0.000226  
0.000220  
0.000224  
0.000222  
0.000223  
0.000222  
0.000222  
0.000221  
0.000219  
0.000222  
0.000223  
0.000224  
0.000223  
0.000223  
0.000224  
0.000220  
0.000220  
0.000221  
0.000223  
0.000221  
0.000363  
0.000220  
0.000220  
0.000220  
0.000218  
0.000220  
0.000225  
0.000223  
0.000220  
0.000224  
0.000222  
0.000223  
0.000227  
0.000223  
0.000228  
0.000226  
0.000222  
0.000223  
0.000227  
0.000227  
0.000226  
0.000226  
0.000226  
0.000227  
0.000223  
0.000222  
0.000226  
0.000224  
0.000227  
0.000224  
0.000227  
0.000225  
0.000226  
0.000228  
0.000228  
0.000227  
0.000224  
0.000223  
0.000227  
0.000226  
0.000226  
0.000228  
0.000223  
0.000226  
0.000226  
0.000226  
0.000229  
0.000227  
0.000227  
0.000228  
0.000227  
0.000223  
0.000224  
0.000229  
0.000224  
0.000228  
0.000224  
0.000224  
0.000221  
0.000223  
0.000227  
0.000225  
0.000228  
0.000228  
0.000241  
0.000230  
0.000228  
0.000228  
0.000225  
0.000225  
0.000228  
0.000225  
0.000224  
0.000223  
0.000226  
0.000226  
0.000222  
0.000226  
0.000224  
0.000225  
0.000227  
0.000224  
0.000221  
0.000225  
0.000221  
0.000225  
0.000225  
0.000226  
0.000226  
0.000222  
0.000226  
0.000226  
0.000226  
0.000272  
0.000221  
0.000224  
0.000225  
0.000221  
0.000225  
0.000226  
0.000221  
0.000223  
0.000226  
0.000225  
0.000223  
0.000225  
0.000222  
0.000223  
0.000224  
0.000228  
0.000223  
0.000223  
0.000221  
0.000225  
0.000223  
0.000227  
0.000221  
0.000225  
0.000226  
0.000224  
0.000223  
0.000224  
0.000225  
0.000225  
0.000225  
0.000223  
0.000227  
0.000221  
0.000239  
0.000226  
0.000225  
0.000224  
0.000226  
0.000225  
0.000222  
0.000225  
0.000227  
0.000224  
0.000222  
0.000222  
0.000240  
0.000240  
0.000263  
0.000243  
0.000241  
0.000259  
0.000223  
0.000227  
0.000240  
0.000247  
0.000241  
0.000225  
0.000229  
0.000223  
0.000226  
0.000226  
0.000270  
0.000241  
0.000240  
0.000255  
0.000268  
0.000226  
0.000223  
0.000225  
0.000259  
0.000273  
0.000226  
0.000226  
0.000226  
0.000225  
0.000224  
0.000224  
0.000242  
0.000244  
0.000288  
0.000237  
0.000241  
0.000222  
0.000226  
0.000249  
0.000240  
0.000237  
0.000227  
0.000222  
0.000226  
0.000226  
0.000225  
0.000228  
0.000245  
0.000249  
0.000229  
0.000258  
0.000259  
0.000223  
0.000224  
0.000244  
0.000240  
0.000241  
0.000226  
0.000225  
0.000226  
0.000226  
0.000226  
0.000225  
0.000236  
0.000237  
0.000232  
0.000244  
0.000234  
0.000238  
0.000237  
0.000236  
0.000238  
0.000230  
0.000230  
0.000235  
0.000230  
0.000239  
0.000240  
0.000258  
0.000236  
0.000235  
0.000231  
0.000236  
0.000238  
0.000242  
0.000240  
0.000239  
0.000238  
0.000230  
0.000234  
0.000238  
0.000233  
0.000238  
0.000242  
0.000240  
0.000235  
0.000232  
0.000239  
0.000239  
0.000236  
0.000238  
0.000240  
0.000242  
0.000239  
0.000234  
0.000232  
0.000233  
0.000231  
0.000247  
0.000237  
0.000238  
0.000232  
0.000235  
0.000241  
0.000238  
0.000250  
0.000238  
0.000239  
0.000238  
0.000232  
0.000233  
0.000231  
0.000234  
0.000237  
0.000242  
0.000237  
0.000241  
0.000234  
0.000244  
0.000239  
0.000228  
0.000241  
0.000240  
0.000235  
0.000231  
0.000238  
0.000242  
0.000230  
0.000236  
0.000228  
0.000236  
0.000233  
0.000237  
0.000245  
0.000242  
0.000243  
0.000228  
0.000241  
0.000238  
0.000231  
0.000230  
0.000238  
0.000240  
0.000238  
0.000234  
0.000234  
0.000240  
0.000233  
0.000235  
0.000246  
0.000242  
0.000240  
0.000233  
0.000237  
0.000237  
0.000228  
0.000240  
0.000238  
0.000228  
0.000239  
0.000239  
0.000238  
0.000237  
0.000233  
0.000235  
0.000242  
0.000239  
0.000245  
0.000232  
0.000248  
0.000239  
0.000230  
0.000240  
0.000239  
0.000231  
0.000234  
0.000227  
0.000235  
0.000240  
0.000232  
0.000237  
0.000237  
0.000239  
0.000240  
0.000242  
0.000239  
0.000242  
0.000238  
0.000241  
0.000242  
0.000241  
0.000227  
0.000229  
0.000231  
0.000232  
0.000233  
0.000228  
0.000239  
0.000241  
0.000238  
0.000239  
0.000239  
0.000236  
0.000239  
0.000241  
0.000238  
0.000241  
0.000228  
0.000232  
0.000232  
0.000232  
0.000233  
0.000233  
0.000239  
0.000239  
0.000242  
0.000238  
0.000239  
0.000236  
0.000242  
0.000238  
0.000241  
0.000240  
0.000230  
0.000230  
0.000230  
0.000230  
0.000232  
0.000232  
0.000243  
0.000238  
0.000240  
0.000238  
0.000291  
0.000238  
0.000239  
0.000239  
0.000239  
0.000241  
0.000230  
0.000227  
0.000230  
0.000229  
0.000229  
0.000230  
0.000219  
0.000219  
0.000220  
0.000222  
0.000219  
0.000218  
0.000219  
0.000217  
0.000219  
0.000217  
0.000221  
0.000219  
0.000218  
0.000219  
0.000220  
0.000220  
0.000218  
0.000219  
0.000219  
0.000220  
0.000219  
0.000221  
0.000217  
0.000219  
0.000221  
0.000221  
0.000218  
0.000222  
0.000219  
0.000219  
0.000221  
0.000217  
0.000222  
0.000222  
0.000219  
0.000219  
0.000218  
0.000222  
0.000218  
0.000217  
0.000219  
0.000218  
0.000220  
0.000218  
0.000217  
0.000220  
0.000220  
0.000219  
0.000220  
0.000221  
0.000222  
0.000221  
0.000359  
0.000220  
0.000221  
0.000220  
0.000220  
0.000219  
0.000217  
0.000219  
0.000221  
0.000219  
0.000217  
0.000221  
0.000238  
0.000231  
0.000230  
0.000231  
0.000239  
0.000238  
0.000241  
0.000237  
0.000242  
0.000231  
0.000254  
0.000238  
0.000231  
0.000236  
0.000240  
0.000237  
0.000229  
0.000240  
0.000238  
0.000235  
0.000239  
0.000231  
0.000231  
0.000238  
0.000230  
0.000231  
0.000237  
0.000251  
0.000232  
0.000237  
0.000261  
0.000239  
0.000239  
0.000243  
0.000240  
0.000229  
0.000233  
0.000238  
0.000236  
0.000230  
0.000237  
0.000232  
0.000240  
0.000230  
0.000237  
0.000234  
0.000229  
0.000242  
0.000243  
0.000241  
0.000228  
0.000231  
0.000249  
0.000238  
0.000235  
0.000237  
0.000234  
0.000236  
0.000239  
0.000233  
0.000239  
0.000236  
0.000239  
0.000232  
0.000223  
0.000223  
0.000223  
0.000223  
0.000224  
0.000223  
0.000221  
0.000223  
0.000221  
0.000219  
0.000222  
0.000220  
0.000220  
0.000222  
0.000224  
0.000222  
0.000224  
0.000221  
0.000220  
0.000223  
0.000221  
0.000223  
0.000223  
0.000223  
0.000223  
0.000218  
0.000220  
0.000220  
0.000222  
0.000224  
0.000221  
0.000220  
0.000224  
0.000227  
0.000223  
0.000222  
0.000223  
0.000223  
0.000223  
0.000222  
0.000219  
0.000223  
0.000224  
0.000225  
0.000223  
0.000220  
0.000220  
0.000219  
0.000223  
0.000221  
0.000224  
0.000220  
0.000237  
0.000224  
0.000223  
0.000221  
0.000223  
0.000218  
0.000220  
0.000220  
0.000221  
0.000218  
0.000218  
0.000222  
0.000222  
0.000223  
0.000221  
0.000223  
0.000225  
0.000220  
0.000221  
0.000224  
0.000221  
0.000221  
0.000219  
0.000223  
0.000220  
0.000226  
0.000222  
0.000220  
0.000222  
0.000221  
0.000223  
0.000224  
0.000224  
0.000219  
0.000222  
0.000221  
0.000219  
0.000222  
0.000221  
0.000225  
0.000224  
0.000222  
0.000223  
0.000224  
0.000222  
0.000220  
0.000223  
0.000222  
0.000224  
0.000226  
0.000222  
0.000220  
0.000221  
0.000220  
0.000220  
0.000223  
0.000224  
0.000223  
0.000221  
0.000223  
0.000221  
0.000222  
0.000225  
0.000225  
0.000238  
0.000223  
0.000220  
0.000219  
0.000222  
0.000224  
0.000223  
0.000224  
0.000224  
0.000223  
0.000226  
0.000220  
0.000234  
0.000232  
0.000232  
0.000233  
0.000236  
0.000233  
0.000233  
0.000232  
0.000241  
0.000233  
0.000232  
0.000235  
0.000229  
0.000232  
0.000232  
0.000229  
0.000231  
0.000231  
0.000233  
0.000230  
0.000234  
0.000237  
0.000228  
0.000230  
0.000231  
0.000235  
0.000234  
0.000234  
0.000232  
0.000232  
0.000232  
0.000232  
0.000229  
0.000231  
0.000233  
0.000236  
0.000230  
0.000228  
0.000231  
0.000229  
0.000253  
0.000228  
0.000234  
0.000232  
0.000233  
0.000231  
0.000232  
0.000234  
0.000231  
0.000232  
0.000231  
0.000235  
0.000250  
0.000233  
0.000227  
0.000228  
0.000232  
0.000232  
0.000230  
0.000229  
0.000230  
0.000230  
0.000233  
0.000229  
0.000223  
0.000221  
0.000222  
0.000221  
0.000219  
0.000221  
0.000223  
0.000226  
0.000220  
0.000222  
0.000222  
0.000223  
0.000226  
0.000220  
0.000225  
0.000223  
0.000222  
0.000221  
0.000221  
0.000220  
0.000224  
0.000223  
0.000221  
0.000222  
0.000222  
0.000221  
0.000223  
0.000220  
0.000222  
0.000223  
0.000221  
0.000221  
0.000223  
0.000221  
0.000223  
0.000221  
0.000225  
0.000220  
0.000222  
0.000223  
0.000223  
0.000219  
0.000224  
0.000219  
0.000219  
0.000227  
0.000222  
0.000222  
0.000223  
0.000220  
0.000221  
0.000219  
0.000240  
0.000221  
0.000221  
0.000223  
0.000222  
0.000223  
0.000224  
0.000221  
0.000222  
0.000224  
0.000219  
0.000222  
0.000227  
0.000225  
0.000226  
0.000225  
0.000226  
0.000225  
0.000228  
0.000228  
0.000226  
0.000228  
0.000224  
0.000225  
0.000224  
0.000228  
0.000226  
0.000228  
0.000228  
0.000229  
0.000229  
0.000227  
0.000225  
0.000231  
0.000230  
0.000229  
0.000226  
0.000226  
0.000224  
0.000228  
0.000230  
0.000227  
0.000231  
0.000228  
0.000230  
0.000226  
0.000226  
0.000226  
0.000228  
0.000228  
0.000228  
0.000229  
0.000229  
0.000227  
0.000223  
0.000230  
0.000229  
0.000230  
0.000226  
0.000226  
0.000227  
0.000228  
0.000229  
0.000229  
0.000246  
0.000234  
0.000227  
0.000226  
0.000228  
0.000229  
0.000224  
0.000230  
0.000229  
0.000226  
0.000230  
0.000229  
0.000223  
0.000224  
0.000226  
0.000221  
0.000224  
0.000222  
0.000225  
0.000226  
0.000225  
0.000224  
0.000225  
0.000227  
0.000226  
0.000223  
0.000225  
0.000226  
0.000224  
0.000220  
0.000224  
0.000221  
0.000227  
0.000226  
0.000222  
0.000225  
0.000226  
0.000222  
0.000226  
0.000225  
0.000222  
0.000226  
0.000226  
0.000225  
0.000221  
0.000221  
0.000225  
0.000222  
0.000225  
0.000227  
0.000223  
0.000225  
0.000224  
0.000221  
0.000223  
0.000226  
0.000232  
0.000223  
0.000226  
0.000225  
0.000220  
0.000222  
0.000226  
0.000226  
0.000243  
0.000229  
0.000226  
0.000221  
0.000222  
0.000225  
0.000225  
0.000224  
0.000224  
0.000226  
0.000224  
0.000222  
0.000227  
0.000226  
0.000229  
0.000225  
0.000226  
0.000223  
0.000223  
0.000226  
0.000225  
0.000227  
0.000228  
0.000226  
0.000228  
0.000225  
0.000228  
0.000227  
0.000227  
0.000228  
0.000227  
0.000225  
0.000226  
0.000224  
0.000227  
0.000228  
0.000228  
0.000227  
0.000226  
0.000223  
0.000226  
0.000223  
0.000224  
0.000224  
0.000224  
0.000224  
0.000223  
0.000227  
0.000223  
0.000225  
0.000228  
0.000224  
0.000223  
0.000226  
0.000223  
0.000226  
0.000223  
0.000226  
0.000229  
0.000226  
0.000228  
0.000225  
0.000227  
0.000224  
0.000245  
0.000225  
0.000227  
0.000226  
0.000226  
0.000226  
0.000223  
0.000223  
0.000227  
0.000226  
0.000223  
0.000224  
0.000219  
0.000219  
0.000223  
0.000220  
0.000220  
0.000223  
0.000225  
0.000223  
0.000222  
0.000224  
0.000222  
0.000219  
0.000223  
0.000220  
0.000223  
0.000222  
0.000223  
0.000222  
0.000224  
0.000223  
0.000220  
0.000222  
0.000221  
0.000224  
0.000220  
0.000219  
0.000220  
0.000223  
0.000221  
0.000223  
0.000223  
0.000219  
0.000222  
0.000224  
0.000219  
0.000224  
0.000220  
0.000225  
0.000223  
0.000225  
0.000224  
0.000222  
0.000221  
0.000220  
0.000223  
0.000219  
0.000223  
0.000223  
0.000219  
0.000223  
0.000223  
0.000222  
0.000241  
0.000225  
0.000221  
0.000221  
0.000222  
0.000220  
0.000223  
0.000225  
0.000222  
0.000220  
0.000224  
0.000219  
0.000229  
0.000228  
0.000230  
0.000225  
0.000225  
0.000228  
0.000228  
0.000227  
0.000227  
0.000227  
0.000229  
0.000229  
0.000227  
0.000224  
0.000227  
0.000226  
0.000228  
0.000227  
0.000228  
0.000227  
0.000227  
0.000225  
0.000227  
0.000228  
0.000227  
0.000227  
0.000225  
0.000225  
0.000227  
0.000227  
0.000227  
0.000228  
0.000227  
0.000224  
0.000228  
0.000228  
0.000225  
0.000229  
0.000227  
0.000228  
0.000227  
0.000225  
0.000225  
0.000227  
0.000227  
0.000228  
0.000225  
0.000226  
0.000226  
0.000225  
0.000227  
0.000225  
0.000245  
0.000228  
0.000230  
0.000229  
0.000225  
0.000226  
0.000225  
0.000225  
0.000228  
0.000225  
0.000227  
0.000223  
0.000226  
0.000226  
0.000225  
0.000227  
0.000227  
0.000229  
0.000227  
0.000227  
0.000226  
0.000224  
0.000225  
0.000227  
0.000226  
0.000224  
0.000227  
0.000226  
0.000227  
0.000224  
0.000228  
0.000227  
0.000228  
0.000226  
0.000227  
0.000225  
0.000227  
0.000224  
0.000226  
0.000226  
0.000227  
0.000229  
0.000226  
0.000227  
0.000225  
0.000227  
0.000229  
0.000226  
0.000226  
0.000224  
0.000230  
0.000223  
0.000229  
0.000227  
0.000228  
0.000224  
0.000227  
0.000224  
0.000224  
0.000227  
0.000226  
0.000226  
0.000227  
0.000227  
0.000246  
0.000226  
0.000227  
0.000228  
0.000224  
0.000226  
0.000228  
0.000227  
0.000228  
0.000228  
0.000226  
0.000223  
0.000222  
0.000222  
0.000222  
0.000221  
0.000223  
0.000219  
0.000220  
0.000223  
0.000221  
0.000222  
0.000221  
0.000219  
0.000221  
0.000219  
0.000223  
0.000220  
0.000224  
0.000222  
0.000223  
0.000222  
0.000223  
0.000221  
0.000223  
0.000226  
0.000224  
0.000220  
0.000221  
0.000221  
0.000220  
0.000223  
0.000219  
0.000223  
0.000219  
0.000219  
0.000221  
0.000222  
0.000220  
0.000223  
0.000221  
0.000222  
0.000224  
0.000223  
0.000222  
0.000222  
0.000223  
0.000219  
0.000223  
0.000223  
0.000218  
0.000222  
0.000221  
0.000219  
0.000241  
0.000222  
0.000222  
0.000223  
0.000223  
0.000223  
0.000218  
0.000223  
0.000219  
0.000219  
0.000221  
0.000221  
0.000226  
0.000223  
0.000226  
0.000226  
0.000228  
0.000227  
0.000225  
0.000224  
0.000229  
0.000228  
0.000227  
0.000228  
0.000229  
0.000228  
0.000225  
0.000227  
0.000227  
0.000226  
0.000228  
0.000228  
0.000226  
0.000227  
0.000227  
0.000227  
0.000227  
0.000228  
0.000227  
0.000228  
0.000225  
0.000225  
0.000227  
0.000227  
0.000226  
0.000228  
0.000224  
0.000228  
0.000229  
0.000228  
0.000232  
0.000227  
0.000225  
0.000230  
0.000227  
0.000226  
0.000224  
0.000226  
0.000228  
0.000225  
0.000224  
0.000224  
0.000228  
0.000223  
0.000367  
0.000228  
0.000228  
0.000229  
0.000227  
0.000228  
0.000227  
0.000228  
0.000224  
0.000229  
0.000224  
0.000225  
0.000224  
0.000227  
0.000228  
0.000228  
0.000224  
0.000225  
0.000225  
0.000226  
0.000224  
0.000223  
0.000222  
0.000227  
0.000224  
0.000226  
0.000221  
0.000221  
0.000226  
0.000225  
0.000224  
0.000224  
0.000223  
0.000224  
0.000222  
0.000221  
0.000225  
0.000222  
0.000223  
0.000225  
0.000227  
0.000226  
0.000224  
0.000222  
0.000223  
0.000223  
0.000224  
0.000227  
0.000222  
0.000225  
0.000226  
0.000227  
0.000222  
0.000224  
0.000222  
0.000224  
0.000225  
0.000225  
0.000224  
0.000221  
0.000223  
0.000226  
0.000224  
0.000226  
0.000244  
0.000222  
0.000221  
0.000222  
0.000223  
0.000222  
0.000225  
0.000223  
0.000225  
0.000224  
0.000226  
0.000224  
0.000209  
0.000209  
0.000212  
0.000212  
0.000209  
0.000212  
0.000208  
0.000209  
0.000210  
0.000210  
0.000212  
0.000213  
0.000213  
0.000211  
0.000212  
0.000211  
0.000209  
0.000210  
0.000209  
0.000213  
0.000212  
0.000209  
0.000212  
0.000210  
0.000211  
0.000210  
0.000212  
0.000212  
0.000213  
0.000213  
0.000210  
0.000212  
0.000212  
0.000209  
0.000209  
0.000210  
0.000209  
0.000210  
0.000213  
0.000212  
0.000209  
0.000212  
0.000211  
0.000211  
0.000210  
0.000211  
0.000211  
0.000212  
0.000211  
0.000212  
0.000212  
0.000212  
0.000226  
0.000212  
0.000212  
0.000212  
0.000211  
0.000212  
0.000210  
0.000210  
0.000214  
0.000208  
0.000209  
0.000210  
0.000225  
0.000223  
0.000219  
0.000219  
0.000221  
0.000222  
0.000223  
0.000219  
0.000222  
0.000222  
0.000222  
0.000220  
0.000219  
0.000218  
0.000222  
0.000221  
0.000220  
0.000221  
0.000223  
0.000222  
0.000224  
0.000222  
0.000223  
0.000223  
0.000223  
0.000221  
0.000223  
0.000222  
0.000224  
0.000223  
0.000223  
0.000219  
0.000220  
0.000220  
0.000218  
0.000222  
0.000223  
0.000222  
0.000219  
0.000223  
0.000222  
0.000223  
0.000220  
0.000221  
0.000218  
0.000219  
0.000219  
0.000220  
0.000223  
0.000222  
0.000223  
0.000221  
0.000238  
0.000223  
0.000220  
0.000218  
0.000221  
0.000220  
0.000222  
0.000218  
0.000222  
0.000222  
0.000223  
0.000221  
0.000226  
0.000224  
0.000225  
0.000224  
0.000225  
0.000225  
0.000223  
0.000224  
0.000224  
0.000224  
0.000223  
0.000225  
0.000223  
0.000223  
0.000225  
0.000226  
0.000224  
0.000224  
0.000225  
0.000222  
0.000223  
0.000223  
0.000222  
0.000222  
0.000225  
0.000225  
0.000221  
0.000226  
0.000225  
0.000225  
0.000223  
0.000226  
0.000225  
0.000225  
0.000223  
0.000225  
0.000224  
0.000221  
0.000226  
0.000224  
0.000221  
0.000224  
0.000222  
0.000226  
0.000223  
0.000227  
0.000225  
0.000225  
0.000225  
0.000225  
0.000226  
0.000224  
0.000240  
0.000223  
0.000225  
0.000226  
0.000221  
0.000224  
0.000221  
0.000222  
0.000224  
0.000225  
0.000227  
0.000222  
0.000226  
0.000228  
0.000228  
0.000223  
0.000226  
0.000224  
0.000223  
0.000227  
0.000227  
0.000223  
0.000223  
0.000224  
0.000227  
0.000227  
0.000227  
0.000227  
0.000227  
0.000228  
0.000225  
0.000226  
0.000224  
0.000224  
0.000228  
0.000226  
0.000226  
0.000223  
0.000227  
0.000223  
0.000227  
0.000225  
0.000228  
0.000226  
0.000228  
0.000227  
0.000226  
0.000226  
0.000226  
0.000224  
0.000223  
0.000226  
0.000228  
0.000228  
0.000227  
0.000224  
0.000226  
0.000225  
0.000227  
0.000227  
0.000227  
0.000225  
0.000226  
0.000225  
0.000244  
0.000227  
0.000227  
0.000224  
0.000226  
0.000227  
0.000224  
0.000223  
0.000225  
0.000228  
0.000227  
0.000224  
0.000224  
0.000225  
0.000223  
0.000224  
0.000225  
0.000224  
0.000222  
0.000224  
0.000223  
0.000224  
0.000224  
0.000222  
0.000225  
0.000224  
0.000224  
0.000225  
0.000221  
0.000223  
0.000225  
0.000221  
0.000222  
0.000224  
0.000224  
0.000222  
0.000223  
0.000222  
0.000223  
0.000224  
0.000224  
0.000221  
0.000225  
0.000222  
0.000226  
0.000224  
0.000222  
0.000224  
0.000222  
0.000225  
0.000223  
0.000222  
0.000222  
0.000223  
0.000221  
0.000221  
0.000221  
0.000223  
0.000222  
0.000222  
0.000223  
0.000221  
0.000225  
0.000221  
0.000361  
0.000225  
0.000223  
0.000220  
0.000222  
0.000221  
0.000224  
0.000222  
0.000225  
0.000224  
0.000222  
0.000221  
0.000229  
0.000225  
0.000227  
0.000226  
0.000225  
0.000229  
0.000229  
0.000230  
0.000225  
0.000227  
0.000230  
0.000250  
0.000227  
0.000226  
0.000228  
0.000229  
0.000230  
0.000227  
0.000228  
0.000229  
0.000227  
0.000228  
0.000230  
0.000228  
0.000229  
0.000228  
0.000229  
0.000234  
0.000228  
0.000227  
0.000226  
0.000227  
0.000225  
0.000228  
0.000227  
0.000229  
0.000227  
0.000226  
0.000229  
0.000228  
0.000227  
0.000225  
0.000263  
0.000228  
0.000225  
0.000225  
0.000228  
0.000230  
0.000227  
0.000227  
0.000227  
0.000225  
0.000245  
0.000230  
0.000228  
0.000227  
0.000228  
0.000229  
0.000259  
0.000228  
0.000227  
0.000229  
0.000226  
0.000228  
0.000227  
0.000225  
0.000227  
0.000227  
0.000227  
0.000227  
0.000229  
0.000224  
0.000228  
0.000230  
0.000227  
0.000227  
0.000225  
0.000224  
0.000225  
0.000227  
0.000227  
0.000224  
0.000229  
0.000228  
0.000227  
0.000228  
0.000230  
0.000226  
0.000225  
0.000227  
0.000228  
0.000227  
0.000225  
0.000230  
0.000228  
0.000227  
0.000228  
0.000225  
0.000224  
0.000230  
0.000225  
0.000227  
0.000227  
0.000225  
0.000227  
0.000225  
0.000227  
0.000228  
0.000224  
0.000227  
0.000227  
0.000225  
0.000223  
0.000226  
0.000226  
0.000226  
0.000367  
0.000228  
0.000226  
0.000229  
0.000232  
0.000228  
0.000224  
0.000228  
0.000226  
0.000225  
0.000227  
0.000225  
0.000224  
0.000227  
0.000226  
0.000225  
0.000225  
0.000224  
0.000224  
0.000227  
0.000227  
0.000223  
0.000226  
0.000224  
0.000225  
0.000222  
0.000226  
0.000224  
0.000226  
0.000226  
0.000226  
0.000225  
0.000222  
0.000224  
0.000222  
0.000225  
0.000226  
0.000224  
0.000226  
0.000225  
0.000224  
0.000221  
0.000223  
0.000227  
0.000226  
0.000225  
0.000226  
0.000227  
0.000227  
0.000224  
0.000225  
0.000225  
0.000222  
0.000226  
0.000224  
0.000224  
0.000225  
0.000226  
0.000224  
0.000226  
0.000225  
0.000226  
0.000227  
0.000226  
0.000241  
0.000222  
0.000225  
0.000222  
0.000223  
0.000222  
0.000225  
0.000224  
0.000222  
0.000223  
0.000225  
0.000223  
0.000229  
0.000225  
0.000227  
0.000228  
0.000227  
0.000226  
0.000226  
0.000224  
0.000228  
0.000224  
0.000227  
0.000227  
0.000229  
0.000229  
0.000227  
0.000227  
0.000224  
0.000224  
0.000227  
0.000227  
0.000228  
0.000225  
0.000227  
0.000227  
0.000228  
0.000228  
0.000223  
0.000228  
0.000225  
0.000224  
0.000230  
0.000228  
0.000227  
0.000228  
0.000227  
0.000227  
0.000228  
0.000228  
0.000228  
0.000225  
0.000224  
0.000224  
0.000226  
0.000226  
0.000225  
0.000224  
0.000225  
0.000225  
0.000225  
0.000227  
0.000226  
0.000227  
0.000245  
0.000225  
0.000225  
0.000227  
0.000227  
0.000224  
0.000224  
0.000228  
0.000228  
0.000228  
0.000226  
0.000228  
0.000213  
0.000209  
0.000208  
0.000211  
0.000212  
0.000213  
0.000210  
0.000211  
0.000213  
0.000209  
0.000209  
0.000211  
0.000211  
0.000211  
0.000213  
0.000209  
0.000212  
0.000210  
0.000208  
0.000208  
0.000211  
0.000208  
0.000212  
0.000208  
0.000208  
0.000209  
0.000211  
0.000208  
0.000211  
0.000211  
0.000209  
0.000210  
0.000212  
0.000208  
0.000211  
0.000211  
0.000210  
0.000212  
0.000210  
0.000211  
0.000212  
0.000212  
0.000208  
0.000211  
0.000212  
0.000212  
0.000210  
0.000210  
0.000211  
0.000211  
0.000211  
0.000211  
0.000227  
0.000212  
0.000207  
0.000212  
0.000212  
0.000210  
0.000212  
0.000212  
0.000212  
0.000209  
0.000208  
0.000211  
0.000222  
0.000223  
0.000221  
0.000222  
0.000219  
0.000223  
0.000223  
0.000220  
0.000223  
0.000219  
0.000219  
0.000223  
0.000223  
0.000222  
0.000223  
0.000223  
0.000220  
0.000222  
0.000221  
0.000222  
0.000221  
0.000222  
0.000218  
0.000224  
0.000222  
0.000222  
0.000223  
0.000223  
0.000224  
0.000219  
0.000223  
0.000222  
0.000223  
0.000223  
0.000224  
0.000223  
0.000223  
0.000223  
0.000222  
0.000223  
0.000222  
0.000223  
0.000220  
0.000221  
0.000222  
0.000222  
0.000220  
0.000219  
0.000221  
0.000222  
0.000222  
0.000223  
0.000238  
0.000223  
0.000219  
0.000223  
0.000226  
0.000220  
0.000223  
0.000223  
0.000223  
0.000223  
0.000220  
0.000222  
0.000223  
0.000222  
0.000220  
0.000224  
0.000223  
0.000224  
0.000222  
0.000223  
0.000225  
0.000224  
0.000228  
0.000222  
0.000224  
0.000224  
0.000225  
0.000222  
0.000221  
0.000223  
0.000219  
0.000225  
0.000220  
0.000221  
0.000224  
0.000223  
0.000224  
0.000222  
0.000224  
0.000224  
0.000226  
0.000222  
0.000223  
0.000221  
0.000223  
0.000223  
0.000226  
0.000225  
0.000225  
0.000225  
0.000223  
0.000224  
0.000223  
0.000224  
0.000225  
0.000226  
0.000223  
0.000224  
0.000222  
0.000223  
0.000224  
0.000222  
0.000221  
0.000221  
0.000242  
0.000224  
0.000223  
0.000221  
0.000226  
0.000223  
0.000223  
0.000223  
0.000224  
0.000222  
0.000224  
0.000225  
0.000228  
0.000227  
0.000229  
0.000227  
0.000223  
0.000223  
0.000225  
0.000226  
0.000226  
0.000225  
0.000227  
0.000225  
0.000229  
0.000225  
0.000226  
0.000226  
0.000224  
0.000225  
0.000224  
0.000226  
0.000225  
0.000226  
0.000227  
0.000224  
0.000223  
0.000225  
0.000226  
0.000227  
0.000223  
0.000226  
0.000223  
0.000225  
0.000224  
0.000224  
0.000228  
0.000226  
0.000225  
0.000223  
0.000227  
0.000226  
0.000226  
0.000225  
0.000225  
0.000222  
0.000226  
0.000223  
0.000226  
0.000223  
0.000227  
0.000224  
0.000227  
0.000223  
0.000242  
0.000225  
0.000226  
0.000225  
0.000226  
0.000224  
0.000223  
0.000226  
0.000223  
0.000222  
0.000223  
0.000227  
0.000226  
0.000222  
0.000224  
0.000221  
0.000222  
0.000225  
0.000223  
0.000220  
0.000222  
0.000224  
0.000225  
0.000225  
0.000227  
0.000226  
0.000225  
0.000221  
0.000223  
0.000221  
0.000223  
0.000224  
0.000222  
0.000221  
0.000224  
0.000221  
0.000224  
0.000243  
0.000225  
0.000225  
0.000222  
0.000224  
0.000221  
0.000226  
0.000225  
0.000224  
0.000224  
0.000228  
0.000227  
0.000225  
0.000220  
0.000223  
0.000222  
0.000225  
0.000225  
0.000226  
0.000224  
0.000226  
0.000225  
0.000222  
0.000225  
0.000221  
0.000222  
0.000222  
0.000243  
0.000223  
0.000224  
0.000225  
0.000221  
0.000224  
0.000223  
0.000225  
0.000224  
0.000225  
0.000221  
0.000222  
0.000230  
0.000231  
0.000227  
0.000228  
0.000228  
0.000226  
0.000227  
0.000228  
0.000230  
0.000228  
0.000230  
0.000231  
0.000226  
0.000228  
0.000230  
0.000228  
0.000229  
0.000231  
0.000230  
0.000228  
0.000229  
0.000229  
0.000230  
0.000228  
0.000227  
0.000230  
0.000231  
0.000230  
0.000229  
0.000227  
0.000229  
0.000230  
0.000229  
0.000232  
0.000229  
0.000227  
0.000228  
0.000231  
0.000228  
0.000228  
0.000232  
0.000230  
0.000228  
0.000227  
0.000229  
0.000228  
0.000232  
0.000228  
0.000231  
0.000227  
0.000225  
0.000229  
0.000368  
0.000230  
0.000230  
0.000227  
0.000230  
0.000231  
0.000229  
0.000231  
0.000229  
0.000229  
0.000229  
0.000228  
0.000225  
0.000226  
0.000223  
0.000224  
0.000225  
0.000221  
0.000225  
0.000223  
0.000223  
0.000220  
0.000224  
0.000227  
0.000223  
0.000222  
0.000225  
0.000227  
0.000221  
0.000226  
0.000221  
0.000225  
0.000225  
0.000224  
0.000226  
0.000225  
0.000224  
0.000221  
0.000227  
0.000223  
0.000225  
0.000224  
0.000225  
0.000224  
0.000220  
0.000224  
0.000225  
0.000224  
0.000223  
0.000221  
0.000225  
0.000221  
0.000220  
0.000223  
0.000224  
0.000222  
0.000225  
0.000222  
0.000221  
0.000224  
0.000221  
0.000222  
0.000222  
0.000227  
0.000244  
0.000225  
0.000223  
0.000221  
0.000223  
0.000224  
0.000224  
0.000225  
0.000225  
0.000226  
0.000226  
0.000222  
0.000215  
0.000213  
0.000211  
0.000216  
0.000214  
0.000214  
0.000212  
0.000214  
0.000213  
0.000214  
0.000213  
0.000213  
0.000214  
0.000211  
0.000211  
0.000212  
0.000214  
0.000212  
0.000212  
0.000216  
0.000215  
0.000213  
0.000212  
0.000212  
0.000218  
0.000214  
0.000211  
0.000212  
0.000214  
0.000213  
0.000214  
0.000212  
0.000216  
0.000215  
0.000215  
0.000215  
0.000212  
0.000212  
0.000216  
0.000212  
0.000218  
0.000239  
0.000211  
0.000214  
0.000213  
0.000213  
0.000216  
0.000217  
0.000215  
0.000214  
0.000216  
0.000211  
0.000229  
0.000216  
0.000216  
0.000216  
0.000215  
0.000213  
0.000213  
0.000211  
0.000211  
0.000215  
0.000212  
0.000212  
0.000222  
0.000220  
0.000220  
0.000222  
0.000222  
0.000222  
0.000219  
0.000219  
0.000220  
0.000222  
0.000221  
0.000218  
0.000223  
0.000221  
0.000222  
0.000219  
0.000221  
0.000222  
0.000222  
0.000222  
0.000222  
0.000220  
0.000223  
0.000222  
0.000219  
0.000220  
0.000224  
0.000223  
0.000220  
0.000222  
0.000222  
0.000222  
0.000222  
0.000223  
0.000221  
0.000221  
0.000223  
0.000219  
0.000220  
0.000223  
0.000219  
0.000222  
0.000223  
0.000220  
0.000222  
0.000222  
0.000220  
0.000222  
0.000222  
0.000222  
0.000222  
0.000223  
0.000241  
0.000223  
0.000222  
0.000224  
0.000219  
0.000222  
0.000222  
0.000223  
0.000220  
0.000223  
0.000224  
0.000220  
0.000226  
0.000224  
0.000225  
0.000223  
0.000223  
0.000222  
0.000221  
0.000220  
0.000224  
0.000226  
0.000222  
0.000225  
0.000224  
0.000225  
0.000225  
0.000225  
0.000222  
0.000224  
0.000221  
0.000223  
0.000221  
0.000220  
0.000225  
0.000224  
0.000224  
0.000221  
0.000225  
0.000225  
0.000224  
0.000221  
0.000222  
0.000224  
0.000225  
0.000224  
0.000220  
0.000221  
0.000220  
0.000221  
0.000220  
0.000221  
0.000222  
0.000225  
0.000222  
0.000225  
0.000224  
0.000225  
0.000224  
0.000225  
0.000222  
0.000223  
0.000224  
0.000221  
0.000241  
0.000220  
0.000225  
0.000220  
0.000225  
0.000226  
0.000225  
0.000225  
0.000227  
0.000222  
0.000224  
0.000223  
0.000223  
0.000221  
0.000222  
0.000221  
0.000221  
0.000221  
0.000222  
0.000222  
0.000223  
0.000223  
0.000221  
0.000224  
0.000221  
0.000222  
0.000220  
0.000223  
0.000222  
0.000224  
0.000247  
0.000222  
0.000224  
0.000219  
0.000221  
0.000222  
0.000241  
0.000220  
0.000222  
0.000222  
0.000221  
0.000220  
0.000223  
0.000221  
0.000223  
0.000227  
0.000221  
0.000220  
0.000221  
0.000221  
0.000223  
0.000222  
0.000223  
0.000223  
0.000222  
0.000224  
0.000220  
0.000220  
0.000222  
0.000222  
0.000220  
0.000219  
0.000219  
0.000223  
0.000237  
0.000221  
0.000222  
0.000222  
0.000219  
0.000223  
0.000222  
0.000221  
0.000222  
0.000222  
0.000224  
0.000218  
0.000224  
0.000227  
0.000226  
0.000226  
0.000227  
0.000227  
0.000227  
0.000226  
0.000228  
0.000224  
0.000226  
0.000225  
0.000227  
0.000228  
0.000226  
0.000225  
0.000227  
0.000228  
0.000223  
0.000227  
0.000226  
0.000225  
0.000224  
0.000226  
0.000225  
0.000224  
0.000224  
0.000230  
0.000228  
0.000226  
0.000225  
0.000227  
0.000224  
0.000223  
0.000225  
0.000226  
0.000226  
0.000228  
0.000226  
0.000226  
0.000227  
0.000226  
0.000224  
0.000226  
0.000225  
0.000226  
0.000226  
0.000226  
0.000227  
0.000227  
0.000226  
0.000223  
0.000245  
0.000228  
0.000224  
0.000227  
0.000224  
0.000226  
0.000225  
0.000227  
0.000226  
0.000227  
0.000228  
0.000227  
0.000223  
0.000223  
0.000227  
0.000226  
0.000225  
0.000226  
0.000222  
0.000225  
0.000227  
0.000227  
0.000224  
0.000226  
0.000226  
0.000227  
0.000226  
0.000226  
0.000224  
0.000226  
0.000226  
0.000227  
0.000226  
0.000225  
0.000223  
0.000225  
0.000225  
0.000225  
0.000226  
0.000224  
0.000225  
0.000225  
0.000228  
0.000227  
0.000227  
0.000224  
0.000224  
0.000226  
0.000226  
0.000225  
0.000225  
0.000226  
0.000225  
0.000223  
0.000226  
0.000224  
0.000227  
0.000227  
0.000228  
0.000223  
0.000228  
0.000224  
0.000227  
0.000229  
0.000244  
0.000226  
0.000222  
0.000225  
0.000227  
0.000223  
0.000226  
0.000226  
0.000224  
0.000229  
0.000226  
0.000228  
0.000222  
0.000227  
0.000226  
0.000224  
0.000225  
0.000225  
0.000221  
0.000227  
0.000225  
0.000223  
0.000222  
0.000223  
0.000221  
0.000221  
0.000224  
0.000226  
0.000222  
0.000224  
0.000225  
0.000222  
0.000225  
0.000221  
0.000222  
0.000226  
0.000225  
0.000227  
0.000222  
0.000221  
0.000226  
0.000222  
0.000224  
0.000223  
0.000222  
0.000222  
0.000224  
0.000225  
0.000225  
0.000222  
0.000224  
0.000222  
0.000225  
0.000222  
0.000263  
0.000224  
0.000224  
0.000225  
0.000223  
0.000225  
0.000224  
0.000221  
0.000226  
0.000227  
0.000247  
0.000223  
0.000225  
0.000224  
0.000222  
0.000226  
0.000227  
0.000223  
0.000223  
0.000227  
0.000223  
0.000226  
0.000225  
0.000228  
0.000227  
0.000229  
0.000227  
0.000225  
0.000227  
0.000227  
0.000228  
0.000225  
0.000225  
0.000225  
0.000229  
0.000230  
0.000227  
0.000229  
0.000228  
0.000228  
0.000229  
0.000227  
0.000229  
0.000227  
0.000227  
0.000228  
0.000226  
0.000227  
0.000231  
0.000229  
0.000226  
0.000228  
0.000225  
0.000229  
0.000229  
0.000229  
0.000228  
0.000228  
0.000229  
0.000225  
0.000228  
0.000228  
0.000228  
0.000228  
0.000231  
0.000227  
0.000226  
0.000227  
0.000228  
0.000229  
0.000226  
0.000229  
0.000227  
0.000228  
0.000243  
0.000227  
0.000225  
0.000231  
0.000246  
0.000228  
0.000228  
0.000226  
0.000226  
0.000228  
0.000225  
0.000226  
0.000212  
0.000211  
0.000215  
0.000212  
0.000214  
0.000215  
0.000215  
0.000214  
0.000214  
0.000214  
0.000211  
0.000215  
0.000213  
0.000210  
0.000214  
0.000211  
0.000211  
0.000212  
0.000215  
0.000214  
0.000214  
0.000210  
0.000214  
0.000213  
0.000213  
0.000214  
0.000215  
0.000210  
0.000214  
0.000214  
0.000210  
0.000214  
0.000214  
0.000212  
0.000215  
0.000215  
0.000214  
0.000212  
0.000213  
0.000210  
0.000211  
0.000212  
0.000214  
0.000211  
0.000214  
0.000214  
0.000241  
0.000212  
0.000211  
0.000214  
0.000215  
0.000213  
0.000231  
0.000213  
0.000213  
0.000211  
0.000211  
0.000213  
0.000213  
0.000214  
0.000213  
0.000214  
0.000212  
0.000243  
0.000223  
0.000222  
0.000221  
0.000218  
0.000224  
0.000222  
0.000222  
0.000221  
0.000222  
0.000223  
0.000221  
0.000223  
0.000223  
0.000223  
0.000222  
0.000222  
0.000225  
0.000223  
0.000222  
0.000222  
0.000223  
0.000224  
0.000222  
0.000225  
0.000222  
0.000219  
0.000222  
0.000219  
0.000226  
0.000220  
0.000220  
0.000222  
0.000220  
0.000222  
0.000220  
0.000224  
0.000223  
0.000222  
0.000222  
0.000222  
0.000218  
0.000223  
0.000221  
0.000223  
0.000226  
0.000220  
0.000222  
0.000222  
0.000220  
0.000223  
0.000223  
0.000225  
0.000242  
0.000222  
0.000223  
0.000220  
0.000222  
0.000225  
0.000224  
0.000222  
0.000220  
0.000224  
0.000221  
0.000225  
0.000225  
0.000225  
0.000225  
0.000225  
0.000221  
0.000222  
0.000225  
0.000225  
0.000223  
0.000222  
0.000224  
0.000224  
0.000222  
0.000224  
0.000224  
0.000225  
0.000226  
0.000227  
0.000222  
0.000223  
0.000225  
0.000226  
0.000222  
0.000225  
0.000226  
0.000222  
0.000225  
0.000225  
0.000225  
0.000225  
0.000222  
0.000224  
0.000225  
0.000222  
0.000223  
0.000224  
0.000225  
0.000225  
0.000225  
0.000225  
0.000222  
0.000224  
0.000223  
0.000223  
0.000226  
0.000225  
0.000220  
0.000222  
0.000226  
0.000227  
0.000222  
0.000222  
0.000365  
0.000222  
0.000223  
0.000225  
0.000221  
0.000222  
0.000221  
0.000224  
0.000226  
0.000224  
0.000223  
0.000226  
0.000228  
0.000226  
0.000228  
0.000227  
0.000228  
0.000229  
0.000225  
0.000227  
0.000227  
0.000225  
0.000224  
0.000226  
0.000224  
0.000227  
0.000227  
0.000224  
0.000227  
0.000227  
0.000227  
0.000229  
0.000224  
0.000228  
0.000226  
0.000227  
0.000224  
0.000228  
0.000228  
0.000225  
0.000229  
0.000225  
0.000227  
0.000228  
0.000230  
0.000227  
0.000228  
0.000223  
0.000228  
0.000224  
0.000228  
0.000228  
0.000227  
0.000226  
0.000227  
0.000224  
0.000227  
0.000229  
0.000228  
0.000225  
0.000225  
0.000227  
0.000227  
0.000228  
0.000248  
0.000228  
0.000225  
0.000233  
0.000224  
0.000227  
0.000226  
0.000228  
0.000226  
0.000224  
0.000228  
0.000226  
0.000226  
0.000228  
0.000229  
0.000227  
0.000230  
0.000224  
0.000227  
0.000227  
0.000227  
0.000228  
0.000228  
0.000225  
0.000225  
0.000228  
0.000228  
0.000227  
0.000229  
0.000228  
0.000228  
0.000227  
0.000228  
0.000226  
0.000229  
0.000227  
0.000223  
0.000229  
0.000229  
0.000228  
0.000228  
0.000248  
0.000230  
0.000224  
0.000227  
0.000225  
0.000262  
0.000227  
0.000228  
0.000232  
0.000230  
0.000224  
0.000228  
0.000228  
0.000229  
0.000227  
0.000228  
0.000228  
0.000225  
0.000227  
0.000229  
0.000227  
0.000226  
0.000227  
0.000242  
0.000225  
0.000225  
0.000224  
0.000227  
0.000228  
0.000230  
0.000225  
0.000228  
0.000228  
0.000226  
0.000227  
0.000212  
0.000214  
0.000209  
0.000212  
0.000210  
0.000210  
0.000208  
0.000210  
0.000211  
0.000211  
0.000213  
0.000215  
0.000213  
0.000213  
0.000210  
0.000211  
0.000210  
0.000211  
0.000212  
0.000211  
0.000213  
0.000208  
0.000211  
0.000209  
0.000207  
0.000213  
0.000210  
0.000210  
0.000212  
0.000212  
0.000212  
0.000210  
0.000210  
0.000210  
0.000209  
0.000213  
0.000209  
0.000209  
0.000210  
0.000211  
0.000211  
0.000210  
0.000213  
0.000210  
0.000214  
0.000211  
0.000213  
0.000208  
0.000213  
0.000209  
0.000213  
0.000214  
0.000231  
0.000246  
0.000212  
0.000210  
0.000212  
0.000210  
0.000211  
0.000209  
0.000210  
0.000211  
0.000212  
0.000213  
0.000226  
0.000225  
0.000223  
0.000222  
0.000222  
0.000222  
0.000225  
0.000226  
0.000223  
0.000225  
0.000225  
0.000226  
0.000225  
0.000225  
0.000220  
0.000221  
0.000223  
0.000224  
0.000225  
0.000225  
0.000227  
0.000223  
0.000225  
0.000223  
0.000225  
0.000226  
0.000227  
0.000223  
0.000222  
0.000224  
0.000221  
0.000224  
0.000221  
0.000224  
0.000225  
0.000225  
0.000225  
0.000224  
0.000222  
0.000225  
0.000225  
0.000225  
0.000224  
0.000221  
0.000222  
0.000224  
0.000224  
0.000221  
0.000221  
0.000222  
0.000225  
0.000224  
0.000243  
0.000225  
0.000226  
0.000225  
0.000224  
0.000226  
0.000226  
0.000227  
0.000225  
0.000221  
0.000226  
0.000222  
0.000227  
0.000227  
0.000227  
0.000228  
0.000226  
0.000229  
0.000227  
0.000225  
0.000226  
0.000228  
0.000226  
0.000227  
0.000226  
0.000227  
0.000224  
0.000227  
0.000226  
0.000227  
0.000226  
0.000226  
0.000228  
0.000226  
0.000227  
0.000226  
0.000228  
0.000230  
0.000227  
0.000226  
0.000228  
0.000228  
0.000224  
0.000225  
0.000228  
0.000228  
0.000230  
0.000228  
0.000229  
0.000228  
0.000226  
0.000229  
0.000228  
0.000227  
0.000228  
0.000227  
0.000228  
0.000224  
0.000228  
0.000225  
0.000224  
0.000226  
0.000225  
0.000226  
0.000244  
0.000225  
0.000226  
0.000226  
0.000225  
0.000228  
0.000228  
0.000228  
0.000228  
0.000227  
0.000225  
0.000225  
0.000227  
0.000228  
0.000225  
0.000226  
0.000229  
0.000223  
0.000226  
0.000226  
0.000223  
0.000224  
0.000228  
0.000224  
0.000225  
0.000226  
0.000223  
0.000224  
0.000223  
0.000227  
0.000225  
0.000228  
0.000227  
0.000223  
0.000226  
0.000225  
0.000227  
0.000223  
0.000225  
0.000224  
0.000227  
0.000226  
0.000223  
0.000227  
0.000226  
0.000228  
0.000226  
0.000227  
0.000226  
0.000228  
0.000226  
0.000227  
0.000227  
0.000225  
0.000227  
0.000226  
0.000226  
0.000226  
0.000227  
0.000226  
0.000226  
0.000227  
0.000228  
0.000227  
0.000366  
0.000223  
0.000227  
0.000223  
0.000226  
0.000226  
0.000227  
0.000223  
0.000224  
0.000227  
0.000226  
0.000224  
0.000213  
0.000211  
0.000208  
0.000209  
0.000209  
0.000213  
0.000210  
0.000208  
0.000210  
0.000210  
0.000212  
0.000208  
0.000208  
0.000212  
0.000207  
0.000209  
0.000213  
0.000213  
0.000209  
0.000212  
0.000211  
0.000209  
0.000212  
0.000213  
0.000208  
0.000210  
0.000211  
0.000210  
0.000211  
0.000209  
0.000210  
0.000210  
0.000210  
0.000212  
0.000212  
0.000209  
0.000212  
0.000210  
0.000209  
0.000208  
0.000207  
0.000210  
0.000213  
0.000210  
0.000211  
0.000211  
0.000210  
0.000212  
0.000208  
0.000209  
0.000210  
0.000213  
0.000228  
0.000210  
0.000208  
0.000208  
0.000210  
0.000209  
0.000211  
0.000213  
0.000211  
0.000210  
0.000208  
0.000208  
0.000223  
0.000223  
0.000226  
0.000222  
0.000226  
0.000223  
0.000224  
0.000224  
0.000226  
0.000226  
0.000226  
0.000223  
0.000227  
0.000223  
0.000223  
0.000225  
0.000223  
0.000224  
0.000224  
0.000225  
0.000224  
0.000224  
0.000225  
0.000226  
0.000225  
0.000224  
0.000223  
0.000223  
0.000227  
0.000226  
0.000223  
0.000226  
0.000225  
0.000228  
0.000222  
0.000223  
0.000224  
0.000225  
0.000224  
0.000228  
0.000226  
0.000223  
0.000226  
0.000226  
0.000226  
0.000225  
0.000223  
0.000226  
0.000225  
0.000226  
0.000225  
0.000222  
0.000244  
0.000223  
0.000226  
0.000224  
0.000227  
0.000225  
0.000227  
0.000226  
0.000223  
0.000224  
0.000223  
0.000226  
0.000206  
0.000216  
0.000207  
0.000228  
0.000210  
0.000211  
0.000207  
0.000208  
0.000209  
0.000206  
0.000208  
0.000206  
0.000205  
0.000203  
0.000206  
0.000206  
0.000209  
0.000208  
0.000209  
0.000209  
0.000209  
0.000212  
0.000203  
0.000208  
0.000207  
0.000214  
0.000209  
0.000205  
0.000210  
0.000208  
0.000208  
0.000209  
0.000208  
0.000207  
0.000207  
0.000210  
0.000207  
0.000207  
0.000207  
0.000207  
0.000216  
0.000214  
0.000209  
0.000209  
0.000204  
0.000208  
0.000214  
0.000209  
0.000207  
0.000212  
0.000208  
0.000207  
0.000212  
0.000206  
0.000209  
0.000210  
0.000210  
0.000210  
0.000210  
0.000208  
0.000207  
0.000209  
0.000205  
0.000207  
0.000212  
0.000212  
0.000215  
0.000219  
0.000217  
0.000210  
0.000217  
0.000215  
0.000216  
0.000215  
0.000221  
0.000215  
0.000219  
0.000215  
0.000223  
0.000218  
0.000210  
0.000212  
0.000213  
0.000221  
0.000212  
0.000214  
0.000214  
0.000213  
0.000212  
0.000218  
0.000215  
0.000221  
0.000217  
0.000215  
0.000217  
0.000214  
0.000215  
0.000213  
0.000210  
0.000214  
0.000214  
0.000215  
0.000217  
0.000213  
0.000216  
0.000218  
0.000215  
0.000222  
0.000216  
0.000215  
0.000217  
0.000217  
0.000212  
0.000212  
0.000214  
0.000224  
0.000234  
0.000215  
0.000216  
0.000219  
0.000217  
0.000217  
0.000219  
0.000220  
0.000228  
0.000213  
0.000217  
0.000216  
0.000225  
0.000245  
0.000222  
0.000227  
0.000238  
0.000232  
0.000236  
0.000216  
0.000220  
0.000218  
0.000216  
0.000220  
0.000221  
0.000229  
0.000217  
0.000219  
0.000226  
0.000231  
0.000224  
0.000232  
0.000232  
0.000234  
0.000222  
0.000226  
0.000218  
0.000222  
0.000219  
0.000223  
0.000229  
0.000218  
0.000219  
0.000223  
0.000220  
0.000247  
0.000229  
0.000238  
0.000225  
0.000230  
0.000218  
0.000218  
0.000220  
0.000228  
0.000219  
0.000218  
0.000221  
0.000219  
0.000227  
0.000218  
0.000219  
0.000220  
0.000234  
0.000216  
0.000239  
0.000221  
0.000219  
0.000220  
0.000225  
0.000220  
0.000221  
0.000245  
0.000222  
0.000228  
0.000216  
0.000218  
0.000214  
0.000214  
0.000211  
0.000213  
0.000215  
0.000213  
0.000214  
0.000208  
0.000211  
0.000213  
0.000213  
0.000215  
0.000213  
0.000214  
0.000212  
0.000209  
0.000214  
0.000211  
0.000212  
0.000211  
0.000213  
0.000212  
0.000214  
0.000210  
0.000212  
0.000212  
0.000208  
0.000220  
0.000209  
0.000217  
0.000212  
0.000209  
0.000222  
0.000208  
0.000213  
0.000211  
0.000212  
0.000211  
0.000210  
0.000211  
0.000208  
0.000211  
0.000212  
0.000213  
0.000213  
0.000213  
0.000212  
0.000215  
0.000212  
0.000211  
0.000210  
0.000210  
0.000229  
0.000213  
0.000213  
0.000211  
0.000212  
0.000218  
0.000213  
0.000213  
0.000213  
0.000213  
0.000210  
0.000211  
0.000220  
0.000214  
0.000215  
0.000215  
0.000214  
0.000211  
0.000223  
0.000213  
0.000216  
0.000214  
0.000213  
0.000216  
0.000212  
0.000219  
0.000213  
0.000216  
0.000214  
0.000213  
0.000213  
0.000213  
0.000213  
0.000219  
0.000216  
0.000222  
0.000213  
0.000212  
0.000212  
0.000210  
0.000220  
0.000213  
0.000218  
0.000213  
0.000215  
0.000214  
0.000220  
0.000215  
0.000214  
0.000221  
0.000214  
0.000212  
0.000221  
0.000214  
0.000215  
0.000216  
0.000212  
0.000214  
0.000213  
0.000215  
0.000216  
0.000212  
0.000211  
0.000222  
0.000232  
0.000216  
0.000214  
0.000212  
0.000213  
0.000211  
0.000213  
0.000217  
0.000216  
0.000216  
0.000212  
0.000214  
0.000248  
0.000253  
0.000252  
0.000250  
0.000254  
0.000251  
0.000250  
0.000248  
0.000252  
0.000253  
0.000252  
0.000256  
0.000256  
0.000255  
0.000254  
0.000250  
0.000251  
0.000254  
0.000250  
0.000253  
0.000257  
0.000248  
0.000250  
0.000250  
0.000246  
0.000261  
0.000247  
0.000254  
0.000254  
0.000249  
0.000249  
0.000256  
0.000248  
0.000253  
0.000250  
0.000253  
0.000252  
0.000252  
0.000249  
0.000259  
0.000260  
0.000251  
0.000254  
0.000250  
0.000253  
0.000252  
0.000251  
0.000252  
0.000252  
0.000253  
0.000257  
0.000251  
0.000270  
0.000253  
0.000253  
0.000248  
0.000263  
0.000251  
0.000254  
0.000251  
0.000253  
0.000252  
0.000258  
0.000251  
0.000230  
0.000231  
0.000233  
0.000229  
0.000232  
0.000231  
0.000232  
0.000225  
0.000228  
0.000232  
0.000231  
0.000234  
0.000232  
0.000230  
0.000227  
0.000232  
0.000232  
0.000229  
0.000227  
0.000227  
0.000231  
0.000228  
0.000224  
0.000230  
0.000230  
0.000229  
0.000232  
0.000226  
0.000228  
0.000226  
0.000227  
0.000227  
0.000225  
0.000224  
0.000228  
0.000229  
0.000228  
0.000231  
0.000227  
0.000229  
0.000229  
0.000235  
0.000226  
0.000232  
0.000227  
0.000229  
0.000227  
0.000232  
0.000228  
0.000229  
0.000232  
0.000232  
0.000381  
0.000231  
0.000236  
0.000228  
0.000228  
0.000235  
0.000235  
0.000227  
0.000232  
0.000231  
0.000226  
0.000227  
0.000221  
0.000222  
0.000221  
0.000225  
0.000222  
0.000219  
0.000223  
0.000223  
0.000225  
0.000226  
0.000220  
0.000220  
0.000228  
0.000224  
0.000224  
0.000218  
0.000222  
0.000221  
0.000226  
0.000221  
0.000228  
0.000224  
0.000222  
0.000220  
0.000222  
0.000220  
0.000219  
0.000228  
0.000220  
0.000224  
0.000220  
0.000222  
0.000218  
0.000223  
0.000220  
0.000224  
0.000221  
0.000221  
0.000222  
0.000221  
0.000221  
0.000225  
0.000222  
0.000219  
0.000220  
0.000221  
0.000221  
0.000223  
0.000221  
0.000242  
0.000219  
0.000221  
0.000238  
0.000228  
0.000220  
0.000222  
0.000219  
0.000229  
0.000224  
0.000223  
0.000225  
0.000223  
0.000225  
0.000226  
0.000215  
0.000216  
0.000219  
0.000222  
0.000218  
0.000223  
0.000213  
0.000214  
0.000222  
0.000221  
0.000227  
0.000225  
0.000220  
0.000220  
0.000218  
0.000223  
0.000218  
0.000217  
0.000219  
0.000217  
0.000223  
0.000221  
0.000218  
0.000218  
0.000218  
0.000217  
0.000216  
0.000218  
0.000219  
0.000213  
0.000221  
0.000214  
0.000234  
0.000217  
0.000215  
0.000221  
0.000219  
0.000219  
0.000216  
0.000218  
0.000216  
0.000223  
0.000218  
0.000219  
0.000217  
0.000223  
0.000217  
0.000216  
0.000217  
0.000218  
0.000220  
0.000220  
0.000234  
0.000217  
0.000216  
0.000218  
0.000218  
0.000220  
0.000220  
0.000220  
0.000218  
0.000224  
0.000220  
0.000216  
0.000217  
0.000216  
0.000228  
0.000216  
0.000223  
0.000227  
0.000223  
0.000215  
0.000228  
0.000224  
0.000231  
0.000215  
0.000217  
0.000216  
0.000216  
0.000216  
0.000217  
0.000216  
0.000215  
0.000228  
0.000225  
0.000221  
0.000219  
0.000227  
0.000215  
0.000224  
0.000223  
0.000220  
0.000219  
0.000215  
0.000216  
0.000214  
0.000222  
0.000220  
0.000215  
0.000229  
0.000216  
0.000227  
0.000215  
0.000233  
0.000219  
0.000217  
0.000218  
0.000220  
0.000219  
0.000216  
0.000218  
0.000216  
0.000221  
0.000221  
0.000215  
0.000224  
0.000235  
0.000226  
0.000216  
0.000228  
0.000231  
0.000217  
0.000217  
0.000212  
0.000218  
0.000216  
0.000218  
0.000216  
0.000215  
0.000216  
0.000217  
0.000218  
0.000220  
0.000216  
0.000213  
0.000214  
0.000216  
0.000215  
0.000214  
0.000214  
0.000215  
0.000215  
0.000217  
0.000212  
0.000217  
0.000216  
0.000218  
0.000214  
0.000211  
0.000214  
0.000218  
0.000217  
0.000219  
0.000218  
0.000224  
0.000215  
0.000223  
0.000218  
0.000220  
0.000222  
0.000217  
0.000216  
0.000214  
0.000220  
0.000215  
0.000217  
0.000218  
0.000216  
0.000217  
0.000215  
0.000214  
0.000213  
0.000214  
0.000216  
0.000217  
0.000217  
0.000213  
0.000219  
0.000218  
0.000218  
0.000236  
0.000213  
0.000222  
0.000214  
0.000215  
0.000215  
0.000214  
0.000214  
0.000215  
0.000217  
0.000219  
0.000220  
0.000252  
0.000261  
0.000258  
0.000253  
0.000254  
0.000252  
0.000251  
0.000258  
0.000254  
0.000252  
0.000253  
0.000260  
0.000255  
0.000253  
0.000251  
0.000256  
0.000253  
0.000263  
0.000253  
0.000252  
0.000251  
0.000254  
0.000250  
0.000252  
0.000250  
0.000256  
0.000260  
0.000250  
0.000251  
0.000255  
0.000253  
0.000257  
0.000252  
0.000253  
0.000260  
0.000260  
0.000253  
0.000254  
0.000254  
0.000257  
0.000258  
0.000248  
0.000247  
0.000249  
0.000254  
0.000266  
0.000250  
0.000253  
0.000251  
0.000250  
0.000253  
0.000252  
0.000272  
0.000349  
0.000251  
0.000252  
0.000252  
0.000248  
0.000252  
0.000250  
0.000254  
0.000250  
0.000252  
0.000253  
0.000256  
0.000243  
0.000245  
0.000242  
0.000247  
0.000243  
0.000239  
0.000244  
0.000245  
0.000242  
0.000242  
0.000239  
0.000242  
0.000242  
0.000238  
0.000241  
0.000243  
0.000253  
0.000245  
0.000244  
0.000248  
0.000244  
0.000238  
0.000246  
0.000241  
0.000241  
0.000238  
0.000242  
0.000240  
0.000241  
0.000238  
0.000249  
0.000244  
0.000253  
0.000241  
0.000241  
0.000239  
0.000247  
0.000242  
0.000238  
0.000241  
0.000243  
0.000245  
0.000243  
0.000246  
0.000243  
0.000243  
0.000244  
0.000257  
0.000244  
0.000243  
0.000245  
0.000261  
0.000261  
0.000245  
0.000240  
0.000244  
0.000242  
0.000248  
0.000243  
0.000239  
0.000244  
0.000240  
0.000240  
0.000232  
0.000232  
0.000228  
0.000229  
0.000228  
0.000230  
0.000226  
0.000229  
0.000228  
0.000231  
0.000226  
0.000226  
0.000230  
0.000226  
0.000233  
0.000240  
0.000227  
0.000230  
0.000232  
0.000229  
0.000233  
0.000228  
0.000226  
0.000230  
0.000229  
0.000236  
0.000229  
0.000226  
0.000228  
0.000228  
0.000232  
0.000231  
0.000229  
0.000231  
0.000233  
0.000231  
0.000228  
0.000229  
0.000226  
0.000227  
0.000229  
0.000230  
0.000230  
0.000231  
0.000239  
0.000228  
0.000228  
0.000228  
0.000230  
0.000232  
0.000232  
0.000232  
0.000246  
0.000228  
0.000233  
0.000227  
0.000228  
0.000229  
0.000233  
0.000228  
0.000229  
0.000232  
0.000227  
0.000230  
0.000222  
0.000217  
0.000220  
0.000227  
0.000215  
0.000220  
0.000220  
0.000218  
0.000222  
0.000231  
0.000221  
0.000226  
0.000232  
0.000221  
0.000221  
0.000220  
0.000221  
0.000222  
0.000218  
0.000231  
0.000215  
0.000219  
0.000223  
0.000217  
0.000227  
0.000221  
0.000220  
0.000220  
0.000224  
0.000219  
0.000225  
0.000221  
0.000220  
0.000217  
0.000222  
0.000225  
0.000220  
0.000220  
0.000215  
0.000223  
0.000223  
0.000223  
0.000220  
0.000221  
0.000222  
0.000217  
0.000221  
0.000222  
0.000216  
0.000250  
0.000222  
0.000223  
0.000236  
0.000219  
0.000219  
0.000224  
0.000220  
0.000221  
0.000222  
0.000221  
0.000218  
0.000223  
0.000227  
0.000227  
0.000229  
0.000229  
0.000225  
0.000226  
0.000227  
0.000223  
0.000226  
0.000224  
0.000224  
0.000232  
0.000226  
0.000235  
0.000226  
0.000224  
0.000224  
0.000230  
0.000228  
0.000232  
0.000225  
0.000226  
0.000227  
0.000227  
0.000228  
0.000227  
0.000229  
0.000231  
0.000224  
0.000226  
0.000228  
0.000227  
0.000231  
0.000225  
0.000227  
0.000229  
0.000224  
0.000226  
0.000228  
0.000224  
0.000230  
0.000226  
0.000234  
0.000223  
0.000225  
0.000229  
0.000228  
0.000222  
0.000227  
0.000227  
0.000230  
0.000228  
0.000224  
0.000230  
0.000246  
0.000223  
0.000227  
0.000226  
0.000229  
0.000225  
0.000223  
0.000231  
0.000226  
0.000226  
0.000230  
0.000228  
0.000272  
0.000272  
0.000269  
0.000271  
0.000269  
0.000271  
0.000276  
0.000275  
0.000272  
0.000275  
0.000267  
0.000269  
0.000269  
0.000272  
0.000267  
0.000274  
0.000269  
0.000272  
0.000269  
0.000271  
0.000270  
0.000271  
0.000274  
0.000269  
0.000272  
0.000288  
0.000277  
0.000275  
0.000267  
0.000271  
0.000275  
0.000296  
0.000278  
0.000276  
0.000271  
0.000269  
0.000275  
0.000270  
0.000275  
0.000273  
0.000271  
0.000270  
0.000271  
0.000272  
0.000267  
0.000268  
0.000270  
0.000271  
0.000275  
0.000273  
0.000270  
0.000273  
0.000294  
0.000271  
0.000278  
0.000280  
0.000275  
0.000271  
0.000267  
0.000270  
0.000270  
0.000272  
0.000272  
0.000270  
0.000254  
0.000252  
0.000254  
0.000249  
0.000250  
0.000255  
0.000251  
0.000252  
0.000248  
0.000255  
0.000248  
0.000252  
0.000250  
0.000253  
0.000254  
0.000248  
0.000252  
0.000246  
0.000251  
0.000253  
0.000247  
0.000254  
0.000245  
0.000249  
0.000247  
0.000248  
0.000249  
0.000250  
0.000251  
0.000249  
0.000247  
0.000248  
0.000248  
0.000251  
0.000248  
0.000249  
0.000249  
0.000247  
0.000249  
0.000249  
0.000243  
0.000248  
0.000246  
0.000245  
0.000251  
0.000248  
0.000248  
0.000246  
0.000245  
0.000246  
0.000245  
0.000253  
0.000270  
0.000255  
0.000244  
0.000254  
0.000250  
0.000248  
0.000249  
0.000249  
0.000251  
0.000249  
0.000249  
0.000249  
0.000246  
0.000241  
0.000243  
0.000248  
0.000242  
0.000246  
0.000244  
0.000247  
0.000243  
0.000242  
0.000242  
0.000245  
0.000243  
0.000246  
0.000243  
0.000247  
0.000248  
0.000249  
0.000244  
0.000246  
0.000241  
0.000243  
0.000245  
0.000244  
0.000249  
0.000245  
0.000240  
0.000250  
0.000247  
0.000241  
0.000242  
0.000246  
0.000250  
0.000247  
0.000245  
0.000243  
0.000245  
0.000244  
0.000243  
0.000243  
0.000242  
0.000243  
0.000244  
0.000240  
0.000245  
0.000244  
0.000247  
0.000246  
0.000245  
0.000247  
0.000243  
0.000241  
0.000265  
0.000254  
0.000240  
0.000244  
0.000240  
0.000246  
0.000241  
0.000240  
0.000243  
0.000246  
0.000242  
0.000244  
0.000247  
0.000239  
0.000237  
0.000242  
0.000242  
0.000240  
0.000241  
0.000238  
0.000246  
0.000239  
0.000239  
0.000241  
0.000238  
0.000244  
0.000237  
0.000239  
0.000238  
0.000245  
0.000237  
0.000240  
0.000235  
0.000268  
0.000237  
0.000237  
0.000241  
0.000245  
0.000239  
0.000237  
0.000239  
0.000247  
0.000238  
0.000239  
0.000237  
0.000243  
0.000240  
0.000240  
0.000237  
0.000238  
0.000238  
0.000238  
0.000240  
0.000241  
0.000241  
0.000240  
0.000243  
0.000240  
0.000238  
0.000238  
0.000243  
0.000239  
0.000241  
0.000241  
0.000257  
0.000243  
0.000246  
0.000236  
0.000237  
0.000241  
0.000237  
0.000242  
0.000242  
0.000242  
0.000239  
0.000244   

==> figs/source/staliro6400_2.dat <==
0.000264  
0.000261  
0.000262  
0.000261  
0.000261  
0.000257  
0.000260  
0.000263  
0.000262  
0.000258  
0.000258  
0.000260  
0.000262  
0.000262  
0.000258  
0.000262  
0.000262  
0.000261  
0.000263  
0.000261  
0.000259  
0.000262  
0.000260  
0.000261  
0.000259  
0.000260  
0.000258  
0.000262  
0.000260  
0.000261  
0.000261  
0.000261  
0.000261  
0.000259  
0.000261  
0.000264  
0.000258  
0.000261  
0.000264  
0.000261  
0.000260  
0.000261  
0.000262  
0.000262  
0.000259  
0.000261  
0.000262  
0.000259  
0.000258  
0.000260  
0.000260  
0.000262  
0.000260  
0.000261  
0.000261  
0.000258  
0.000261  
0.000258  
0.000261  
0.000258  
0.000262  
0.000261  
0.000261  
0.000265  
0.000270  
0.000270  
0.000269  
0.000267  
0.000270  
0.000268  
0.000266  
0.000270  
0.000271  
0.000270  
0.000270  
0.000268  
0.000258  
0.000259  
0.000258  
0.000261  
0.000267  
0.000269  
0.000269  
0.000268  
0.000271  
0.000269  
0.000270  
0.000271  
0.000269  
0.000270  
0.000269  
0.000269  
0.000259  
0.000261  
0.000267  
0.000268  
0.000269  
0.000267  
0.000267  
0.000267  
0.000269  
0.000269  
0.000272  
0.000270  
0.000272  
0.000271  
0.000269  
0.000267  
0.000260  
0.000260  
0.000269  
0.000269  
0.000273  
0.000272  
0.000270  
0.000269  
0.000267  
0.000268  
0.000269  
0.000269  
0.000270  
0.000269  
0.000269  
0.000268  
0.000257  
0.000258  
0.000269  
0.000269  
0.000269  
0.000265  
0.000264  
0.000265  
0.000266  
0.000265  
0.000265  
0.000266  
0.000267  
0.000265  
0.000266  
0.000267  
0.000266  
0.000263  
0.000265  
0.000270  
0.000268  
0.000263  
0.000264  
0.000265  
0.000266  
0.000266  
0.000265  
0.000266  
0.000265  
0.000267  
0.000265  
0.000269  
0.000266  
0.000268  
0.000265  
0.000267  
0.000267  
0.000265  
0.000265  
0.000265  
0.000266  
0.000264  
0.000266  
0.000266  
0.000266  
0.000266  
0.000267  
0.000266  
0.000266  
0.000267  
0.000267  
0.000268  
0.000266  
0.000268  
0.000266  
0.000266  
0.000267  
0.000267  
0.000266  
0.000278  
0.000266  
0.000266  
0.000266  
0.000264  
0.000265  
0.000265  
0.000267  
0.000266  
0.000261  
0.000264  
0.000261  
0.000263  
0.000265  
0.000265  
0.000265  
0.000262  
0.000262  
0.000263  
0.000266  
0.000264  
0.000264  
0.000263  
0.000266  
0.000261  
0.000265  
0.000263  
0.000260  
0.000263  
0.000264  
0.000264  
0.000261  
0.000263  
0.000264  
0.000264  
0.000261  
0.000262  
0.000265  
0.000265  
0.000264  
0.000262  
0.000260  
0.000261  
0.000263  
0.000261  
0.000263  
0.000260  
0.000264  
0.000263  
0.000263  
0.000263  
0.000263  
0.000264  
0.000262  
0.000263  
0.000260  
0.000264  
0.000304  
0.000262  
0.000263  
0.000260  
0.000262  
0.000264  
0.000263  
0.000263  
0.000264  
0.000264  
0.000262  
0.000262  
0.000264  
0.000262  
0.000262  
0.000260  
0.000261  
0.000261  
0.000265  
0.000264  
0.000264  
0.000264  
0.000263  
0.000266  
0.000262  
0.000261  
0.000261  
0.000262  
0.000260  
0.000260  
0.000263  
0.000265  
0.000263  
0.000264  
0.000262  
0.000263  
0.000262  
0.000262  
0.000261  
0.000264  
0.000265  
0.000263  
0.000262  
0.000261  
0.000260  
0.000261  
0.000263  
0.000261  
0.000261  
0.000263  
0.000264  
0.000261  
0.000264  
0.000262  
0.000264  
0.000263  
0.000263  
0.000261  
0.000262  
0.000262  
0.000263  
0.000261  
0.000264  
0.000266  
0.000262  
0.000265  
0.000264  
0.000263  
0.000262  
0.000262  
0.000259  
0.000264  
0.000260  
0.000264  
0.000264  
0.000263  
0.000263  
0.000264  
0.000263  
0.000271  
0.000227  
0.000223  
0.000226  
0.000226  
0.000227  
0.000224  
0.000227  
0.000224  
0.000222  
0.000225  
0.000224  
0.000226  
0.000224  
0.000225  
0.000225  
0.000227  
0.000225  
0.000225  
0.000222  
0.000224  
0.000225  
0.000225  
0.000226  
0.000222  
0.000225  
0.000232  
0.000226  
0.000221  
0.000220  
0.000225  
0.000222  
0.000224  
0.000227  
0.000227  
0.000225  
0.000221  
0.000226  
0.000225  
0.000226  
0.000224  
0.000227  
0.000226  
0.000230  
0.000249  
0.000221  
0.000224  
0.000224  
0.000223  
0.000225  
0.000224  
0.000222  
0.000226  
0.000228  
0.000221  
0.000227  
0.000221  
0.000223  
0.000226  
0.000224  
0.000227  
0.000227  
0.000224  
0.000222  
0.000226  
0.000243  
0.000242  
0.000241  
0.000242  
0.000243  
0.000241  
0.000241  
0.000238  
0.000238  
0.000268  
0.000238  
0.000237  
0.000243  
0.000241  
0.000241  
0.000242  
0.000241  
0.000241  
0.000238  
0.000242  
0.000239  
0.000238  
0.000241  
0.000242  
0.000240  
0.000238  
0.000243  
0.000237  
0.000243  
0.000242  
0.000239  
0.000242  
0.000241  
0.000242  
0.000242  
0.000239  
0.000243  
0.000242  
0.000238  
0.000241  
0.000238  
0.000243  
0.000242  
0.000242  
0.000239  
0.000241  
0.000238  
0.000242  
0.000241  
0.000240  
0.000238  
0.000239  
0.000239  
0.000241  
0.000241  
0.000242  
0.000242  
0.000245  
0.000237  
0.000240  
0.000240  
0.000238  
0.000243  
0.000241  
0.000255  
0.000254  
0.000254  
0.000255  
0.000251  
0.000252  
0.000255  
0.000257  
0.000255  
0.000255  
0.000254  
0.000253  
0.000251  
0.000252  
0.000256  
0.000255  
0.000252  
0.000252  
0.000252  
0.000253  
0.000254  
0.000252  
0.000254  
0.000254  
0.000255  
0.000254  
0.000251  
0.000253  
0.000253  
0.000255  
0.000252  
0.000251  
0.000255  
0.000255  
0.000254  
0.000251  
0.000255  
0.000255  
0.000254  
0.000257  
0.000251  
0.000255  
0.000254  
0.000256  
0.000255  
0.000255  
0.000255  
0.000252  
0.000256  
0.000253  
0.000256  
0.000255  
0.000254  
0.000251  
0.000255  
0.000256  
0.000252  
0.000255  
0.000255  
0.000254  
0.000251  
0.000252  
0.000253  
0.000258  
0.000259  
0.000257  
0.000257  
0.000256  
0.000256  
0.000257  
0.000260  
0.000260  
0.000257  
0.000260  
0.000260  
0.000261  
0.000258  
0.000260  
0.000263  
0.000257  
0.000260  
0.000260  
0.000256  
0.000260  
0.000259  
0.000256  
0.000260  
0.000260  
0.000256  
0.000256  
0.000260  
0.000256  
0.000258  
0.000256  
0.000260  
0.000259  
0.000257  
0.000261  
0.000260  
0.000260  
0.000260  
0.000261  
0.000260  
0.000261  
0.000262  
0.000262  
0.000259  
0.000260  
0.000260  
0.000260  
0.000258  
0.000262  
0.000260  
0.000260  
0.000261  
0.000260  
0.000256  
0.000260  
0.000259  
0.000261  
0.000258  
0.000258  
0.000262  
0.000258  
0.000256  
0.000262  
0.000260  
0.000267  
0.000263  
0.000261  
0.000267  
0.000263  
0.000262  
0.000261  
0.000260  
0.000260  
0.000256  
0.000260  
0.000258  
0.000262  
0.000259  
0.000259  
0.000260  
0.000258  
0.000260  
0.000260  
0.000259  
0.000259  
0.000261  
0.000258  
0.000261  
0.000259  
0.000260  
0.000261  
0.000264  
0.000259  
0.000262  
0.000261  
0.000261  
0.000256  
0.000262  
0.000263  
0.000260  
0.000261  
0.000260  
0.000259  
0.000258  
0.000258  
0.000260  
0.000258  
0.000257  
0.000259  
0.000257  
0.000263  
0.000260  
0.000258  
0.000260  
0.000262  
0.000260  
0.000259  
0.000260  
0.000258  
0.000260  
0.000256  
0.000259  
0.000261  
0.000259  
0.000259  
0.000261  
0.000257  
0.000259  
0.000261  
0.000256  
0.000256  
0.000268  
0.000273  
0.000264  
0.000260  
0.000259  
0.000271  
0.000276  
0.000279  
0.000270  
0.000312  
0.000272  
0.000275  
0.000277  
0.000275  
0.000260  
0.000256  
0.000277  
0.000276  
0.000260  
0.000273  
0.000258  
0.000273  
0.000276  
0.000277  
0.000271  
0.000270  
0.000275  
0.000276  
0.000277  
0.000267  
0.000261  
0.000259  
0.000271  
0.000257  
0.000261  
0.000258  
0.000260  
0.000272  
0.000278  
0.000278  
0.000268  
0.000267  
0.000273  
0.000270  
0.000277  
0.000270  
0.000256  
0.000254  
0.000277  
0.000283  
0.000260  
0.000257  
0.000256  
0.000265  
0.000265  
0.000273  
0.000276  
0.000275  
0.000271  
0.000270  
0.000278  
0.000267  
0.000253  
0.000255  
0.000255  
0.000252  
0.000252  
0.000253  
0.000254  
0.000255  
0.000260  
0.000251  
0.000254  
0.000252  
0.000254  
0.000251  
0.000254  
0.000251  
0.000252  
0.000254  
0.000256  
0.000254  
0.000254  
0.000256  
0.000251  
0.000251  
0.000254  
0.000252  
0.000251  
0.000254  
0.000254  
0.000251  
0.000254  
0.000254  
0.000256  
0.000256  
0.000252  
0.000255  
0.000255  
0.000250  
0.000255  
0.000254  
0.000251  
0.000251  
0.000256  
0.000256  
0.000254  
0.000251  
0.000252  
0.000255  
0.000253  
0.000252  
0.000255  
0.000254  
0.000257  
0.000255  
0.000252  
0.000254  
0.000255  
0.000257  
0.000255  
0.000251  
0.000265  
0.000257  
0.000254  
0.000252  
0.000264  
0.000261  
0.000260  
0.000265  
0.000264  
0.000264  
0.000262  
0.000262  
0.000258  
0.000259  
0.000264  
0.000260  
0.000264  
0.000264  
0.000265  
0.000266  
0.000261  
0.000261  
0.000261  
0.000260  
0.000259  
0.000264  
0.000262  
0.000263  
0.000261  
0.000262  
0.000263  
0.000262  
0.000260  
0.000263  
0.000263  
0.000269  
0.000263  
0.000261  
0.000265  
0.000262  
0.000259  
0.000265  
0.000263  
0.000263  
0.000259  
0.000261  
0.000263  
0.000263  
0.000259  
0.000262  
0.000261  
0.000272  
0.000261  
0.000264  
0.000261  
0.000264  
0.000265  
0.000266  
0.000266  
0.000263  
0.000261  
0.000262  
0.000261  
0.000262  
0.000262  
0.000263  
0.000260  
0.000278  
0.000257  
0.000260  
0.000261  
0.000262  
0.000263  
0.000260  
0.000261  
0.000258  
0.000262  
0.000259  
0.000259  
0.000259  
0.000258  
0.000263  
0.000258  
0.000261  
0.000257  
0.000258  
0.000260  
0.000262  
0.000259  
0.000257  
0.000258  
0.000260  
0.000256  
0.000260  
0.000259  
0.000256  
0.000259  
0.000283  
0.000259  
0.000262  
0.000257  
0.000256  
0.000259  
0.000256  
0.000260  
0.000261  
0.000259  
0.000257  
0.000259  
0.000258  
0.000259  
0.000257  
0.000256  
0.000419  
0.000271  
0.000259  
0.000260  
0.000255  
0.000259  
0.000255  
0.000260  
0.000257  
0.000264  
0.000260  
0.000260  
0.000257  
0.000257  
0.000255  
0.000260  
0.000257  
0.000272  
0.000259  
0.000261  
0.000261  
0.000260  
0.000258  
0.000258  
0.000260  
0.000261  
0.000260  
0.000262  
0.000259  
0.000258  
0.000260  
0.000260  
0.000258  
0.000259  
0.000259  
0.000257  
0.000258  
0.000261  
0.000260  
0.000260  
0.000258  
0.000262  
0.000262  
0.000257  
0.000260  
0.000259  
0.000258  
0.000261  
0.000259  
0.000260  
0.000261  
0.000258  
0.000258  
0.000258  
0.000258  
0.000261  
0.000258  
0.000262  
0.000257  
0.000259  
0.000257  
0.000260  
0.000261  
0.000257  
0.000257  
0.000260  
0.000260  
0.000261  
0.000261  
0.000262  
0.000257  
0.000258  
0.000262  
0.000259  
0.000259  
0.000260  
0.000260  
0.000260  
0.000258  
0.000259  
0.000259  
0.000257  
0.000257  
0.000258  
0.000251  
0.000251  
0.000256  
0.000251  
0.000255  
0.000254  
0.000251  
0.000253  
0.000254  
0.000255  
0.000250  
0.000255  
0.000256  
0.000253  
0.000253  
0.000257  
0.000257  
0.000254  
0.000255  
0.000253  
0.000254  
0.000251  
0.000250  
0.000254  
0.000254  
0.000254  
0.000252  
0.000254  
0.000251  
0.000252  
0.000253  
0.000253  
0.000251  
0.000251  
0.000253  
0.000255  
0.000251  
0.000253  
0.000251  
0.000253  
0.000254  
0.000252  
0.000255  
0.000253  
0.000253  
0.000254  
0.000254  
0.000253  
0.000255  
0.000253  
0.000254  
0.000253  
0.000254  
0.000254  
0.000251  
0.000252  
0.000253  
0.000255  
0.000254  
0.000254  
0.000254  
0.000255  
0.000253  
0.000258  
0.000255  
0.000261  
0.000265  
0.000257  
0.000260  
0.000255  
0.000258  
0.000257  
0.000255  
0.000258  
0.000254  
0.000258  
0.000256  
0.000254  
0.000252  
0.000258  
0.000258  
0.000257  
0.000256  
0.000257  
0.000260  
0.000257  
0.000259  
0.000260  
0.000258  
0.000258  
0.000259  
0.000258  
0.000258  
0.000252  
0.000255  
0.000255  
0.000255  
0.000258  
0.000260  
0.000255  
0.000255  
0.000258  
0.000259  
0.000260  
0.000258  
0.000254  
0.000255  
0.000255  
0.000255  
0.000255  
0.000255  
0.000258  
0.000259  
0.000254  
0.000254  
0.000257  
0.000254  
0.000254  
0.000257  
0.000258  
0.000254  
0.000257  
0.000258  
0.000258  
0.000254  
0.000255  
0.000251  
0.000258  
0.000254  
0.000257  
0.000256  
0.000257  
0.000256  
0.000257  
0.000254  
0.000255  
0.000271  
0.000261  
0.000255  
0.000255  
0.000257  
0.000257  
0.000256  
0.000254  
0.000254  
0.000253  
0.000257  
0.000253  
0.000252  
0.000256  
0.000257  
0.000262  
0.000253  
0.000256  
0.000255  
0.000258  
0.000254  
0.000253  
0.000258  
0.000257  
0.000256  
0.000254  
0.000256  
0.000257  
0.000255  
0.000257  
0.000257  
0.000259  
0.000254  
0.000257  
0.000253  
0.000257  
0.000259  
0.000254  
0.000256  
0.000257  
0.000254  
0.000257  
0.000257  
0.000254  
0.000254  
0.000258  
0.000278  
0.000284  
0.000255  
0.000255  
0.000258  
0.000256  
0.000256  
0.000252  
0.000259  
0.000257  
0.000258  
0.000255  
0.000258  
0.000259  
0.000260  
0.000257  
0.000259  
0.000258  
0.000256  
0.000256  
0.000259  
0.000260  
0.000256  
0.000258  
0.000258  
0.000258  
0.000258  
0.000256  
0.000256  
0.000258  
0.000261  
0.000260  
0.000257  
0.000259  
0.000256  
0.000256  
0.000257  
0.000260  
0.000258  
0.000256  
0.000257  
0.000256  
0.000255  
0.000258  
0.000259  
0.000257  
0.000261  
0.000259  
0.000257  
0.000257  
0.000258  
0.000258  
0.000259  
0.000260  
0.000256  
0.000258  
0.000259  
0.000257  
0.000258  
0.000259  
0.000255  
0.000257  
0.000260  
0.000258  
0.000255  
0.000256  
0.000258  
0.000255  
0.000259  
0.000258  
0.000259  
0.000256  
0.000259  
0.000256  
0.000256  
0.000255  
0.000254  
0.000259  
0.000257  
0.000257  
0.000254  
0.000256  
0.000257  
0.000260  
0.000253  
0.000253  
0.000256  
0.000253  
0.000256  
0.000257  
0.000258  
0.000261  
0.000257  
0.000254  
0.000257  
0.000255  
0.000258  
0.000255  
0.000257  
0.000257  
0.000256  
0.000257  
0.000254  
0.000256  
0.000258  
0.000258  
0.000256  
0.000257  
0.000257  
0.000256  
0.000254  
0.000254  
0.000258  
0.000257  
0.000289  
0.000260  
0.000253  
0.000255  
0.000256  
0.000256  
0.000256  
0.000258  
0.000255  
0.000257  
0.000255  
0.000257  
0.000255  
0.000257  
0.000261  
0.000255  
0.000257  
0.000255  
0.000253  
0.000263  
0.000253  
0.000256  
0.000258  
0.000256  
0.000255  
0.000258  
0.000258  
0.000259  
0.000256  
0.000257  
0.000257  
0.000259  
0.000253  
0.000257  
0.000254  
0.000256  
0.000254  
0.000255  
0.000257  
0.000260  
0.000255  
0.000256  
0.000254  
0.000258  
0.000258  
0.000257  
0.000254  
0.000254  
0.000254  
0.000256  
0.000266  
0.000256  
0.000255  
0.000259  
0.000258  
0.000255  
0.000258  
0.000254  
0.000258  
0.000259  
0.000259  
0.000258  
0.000260  
0.000256  
0.000254  
0.000257  
0.000253  
0.000255  
0.000256  
0.000255  
0.000258  
0.000256  
0.000260  
0.000255  
0.000255  
0.000260  
0.000259  
0.000255  
0.000257  
0.000255  
0.000258  
0.000258  
0.000254  
0.000256  
0.000255  
0.000256  
0.000260  
0.000258  
0.000255  
0.000259  
0.000255  
0.000252  
0.000258  
0.000256  
0.000256  
0.000253  
0.000257  
0.000254  
0.000256  
0.000257  
0.000257  
0.000258  
0.000258  
0.000255  
0.000278  
0.000257  
0.000259  
0.000256  
0.000256  
0.000255  
0.000256  
0.000254  
0.000255  
0.000255  
0.000257  
0.000259  
0.000260  
0.000259  
0.000256  
0.000256  
0.000256  
0.000256  
0.000253  
0.000253  
0.000256  
0.000257  
0.000257  
0.000259  
0.000254  
0.000256  
0.000254  
0.000257  
0.000254  
0.000259  
0.000258  
0.000258  
0.000258  
0.000256  
0.000257  
0.000255  
0.000258  
0.000257  
0.000258  
0.000256  
0.000257  
0.000257  
0.000258  
0.000256  
0.000254  
0.000256  
0.000257  
0.000264  
0.000262  
0.000262  
0.000264  
0.000264  
0.000262  
0.000262  
0.000261  
0.000262  
0.000276  
0.000266  
0.000264  
0.000261  
0.000270  
0.000264  
0.000265  
0.000262  
0.000262  
0.000261  
0.000263  
0.000267  
0.000261  
0.000263  
0.000263  
0.000263  
0.000276  
0.000265  
0.000264  
0.000270  
0.000276  
0.000265  
0.000265  
0.000265  
0.000264  
0.000265  
0.000265  
0.000264  
0.000265  
0.000265  
0.000262  
0.000261  
0.000266  
0.000265  
0.000265  
0.000265  
0.000270  
0.000264  
0.000261  
0.000264  
0.000265  
0.000265  
0.000263  
0.000265  
0.000261  
0.000260  
0.000262  
0.000264  
0.000261  
0.000261  
0.000266  
0.000265  
0.000261  
0.000261  
0.000263  
0.000261  
0.000256  
0.000256  
0.000256  
0.000257  
0.000253  
0.000253  
0.000256  
0.000256  
0.000258  
0.000256  
0.000258  
0.000258  
0.000256  
0.000259  
0.000259  
0.000258  
0.000257  
0.000256  
0.000259  
0.000255  
0.000256  
0.000256  
0.000253  
0.000258  
0.000257  
0.000258  
0.000260  
0.000259  
0.000259  
0.000258  
0.000260  
0.000259  
0.000259  
0.000258  
0.000258  
0.000261  
0.000253  
0.000254  
0.000255  
0.000257  
0.000256  
0.000256  
0.000261  
0.000259  
0.000257  
0.000255  
0.000257  
0.000256  
0.000256  
0.000260  
0.000258  
0.000257  
0.000253  
0.000255  
0.000253  
0.000258  
0.000256  
0.000259  
0.000259  
0.000256  
0.000256  
0.000261  
0.000256  
0.000263  
0.000262  
0.000262  
0.000263  
0.000263  
0.000260  
0.000264  
0.000264  
0.000268  
0.000264  
0.000268  
0.000261  
0.000264  
0.000263  
0.000263  
0.000258  
0.000264  
0.000262  
0.000262  
0.000258  
0.000258  
0.000259  
0.000262  
0.000262  
0.000259  
0.000264  
0.000263  
0.000258  
0.000260  
0.000259  
0.000261  
0.000259  
0.000262  
0.000259  
0.000258  
0.000260  
0.000262  
0.000261  
0.000262  
0.000262  
0.000259  
0.000262  
0.000259  
0.000261  
0.000263  
0.000258  
0.000261  
0.000262  
0.000264  
0.000261  
0.000262  
0.000262  
0.000261  
0.000263  
0.000262  
0.000262  
0.000261  
0.000262  
0.000263  
0.000260  
0.000259  
0.000260  
0.000260  
0.000259  
0.000259  
0.000262  
0.000257  
0.000263  
0.000260  
0.000262  
0.000259  
0.000262  
0.000258  
0.000261  
0.000260  
0.000258  
0.000259  
0.000261  
0.000263  
0.000261  
0.000262  
0.000265  
0.000258  
0.000260  
0.000258  
0.000258  
0.000260  
0.000263  
0.000263  
0.000261  
0.000258  
0.000271  
0.000258  
0.000259  
0.000260  
0.000262  
0.000264  
0.000268  
0.000262  
0.000259  
0.000259  
0.000257  
0.000261  
0.000264  
0.000259  
0.000259  
0.000261  
0.000263  
0.000259  
0.000260  
0.000263  
0.000263  
0.000260  
0.000259  
0.000259  
0.000258  
0.000259  
0.000259  
0.000263  
0.000261  
0.000260  
0.000263  
0.000261  
0.000261  
0.000261  
0.000259  
0.000258  
0.000262  
0.000282  
0.000281  
0.000296  
0.000279  
0.000280  
0.000263  
0.000260  
0.000265  
0.000263  
0.000266  
0.000259  
0.000261  
0.000259  
0.000261  
0.000260  
0.000262  
0.000311  
0.000279  
0.000269  
0.000304  
0.000282  
0.000264  
0.000261  
0.000279  
0.000274  
0.000283  
0.000262  
0.000259  
0.000262  
0.000262  
0.000262  
0.000262  
0.000306  
0.000309  
0.000294  
0.000279  
0.000285  
0.000262  
0.000265  
0.000277  
0.000299  
0.000277  
0.000264  
0.000263  
0.000262  
0.000262  
0.000262  
0.000260  
0.000281  
0.000283  
0.000263  
0.000282  
0.000289  
0.000261  
0.000259  
0.000306  
0.000296  
0.000278  
0.000263  
0.000265  
0.000263  
0.000264  
0.000264  
0.000262  
0.000272  
0.000273  
0.000271  
0.000277  
0.000272  
0.000275  
0.000277  
0.000281  
0.000281  
0.000271  
0.000267  
0.000270  
0.000272  
0.000280  
0.000279  
0.000321  
0.000273  
0.000270  
0.000272  
0.000278  
0.000276  
0.000277  
0.000274  
0.000277  
0.000278  
0.000269  
0.000271  
0.000271  
0.000272  
0.000279  
0.000281  
0.000279  
0.000273  
0.000273  
0.000277  
0.000281  
0.000274  
0.000276  
0.000276  
0.000277  
0.000276  
0.000269  
0.000278  
0.000273  
0.000280  
0.000276  
0.000277  
0.000282  
0.000274  
0.000274  
0.000281  
0.000281  
0.000275  
0.000277  
0.000274  
0.000275  
0.000271  
0.000269  
0.000270  
0.000271  
0.000280  
0.000280  
0.000276  
0.000279  
0.000280  
0.000281  
0.000279  
0.000271  
0.000277  
0.000280  
0.000274  
0.000270  
0.000277  
0.000276  
0.000268  
0.000274  
0.000270  
0.000276  
0.000268  
0.000267  
0.000280  
0.000284  
0.000280  
0.000269  
0.000277  
0.000275  
0.000269  
0.000280  
0.000275  
0.000278  
0.000278  
0.000274  
0.000270  
0.000275  
0.000279  
0.000277  
0.000283  
0.000284  
0.000280  
0.000270  
0.000276  
0.000278  
0.000269  
0.000276  
0.000279  
0.000270  
0.000276  
0.000275  
0.000276  
0.000277  
0.000277  
0.000276  
0.000283  
0.000281  
0.000279  
0.000273  
0.000279  
0.000275  
0.000266  
0.000277  
0.000276  
0.000268  
0.000276  
0.000268  
0.000273  
0.000276  
0.000276  
0.000280  
0.000280  
0.000277  
0.000276  
0.000281  
0.000277  
0.000277  
0.000278  
0.000278  
0.000276  
0.000277  
0.000266  
0.000271  
0.000269  
0.000271  
0.000271  
0.000267  
0.000277  
0.000276  
0.000279  
0.000276  
0.000280  
0.000279  
0.000277  
0.000279  
0.000280  
0.000278  
0.000268  
0.000268  
0.000270  
0.000271  
0.000268  
0.000271  
0.000277  
0.000277  
0.000280  
0.000279  
0.000277  
0.000275  
0.000277  
0.000277  
0.000276  
0.000277  
0.000266  
0.000270  
0.000272  
0.000268  
0.000270  
0.000271  
0.000277  
0.000278  
0.000280  
0.000278  
0.000277  
0.000280  
0.000281  
0.000278  
0.000280  
0.000272  
0.000265  
0.000269  
0.000269  
0.000272  
0.000268  
0.000271  
0.000257  
0.000253  
0.000256  
0.000260  
0.000256  
0.000256  
0.000253  
0.000255  
0.000256  
0.000261  
0.000254  
0.000254  
0.000253  
0.000255  
0.000253  
0.000257  
0.000256  
0.000257  
0.000252  
0.000256  
0.000254  
0.000256  
0.000258  
0.000253  
0.000256  
0.000253  
0.000254  
0.000257  
0.000254  
0.000254  
0.000256  
0.000256  
0.000257  
0.000254  
0.000254  
0.000255  
0.000254  
0.000260  
0.000254  
0.000259  
0.000253  
0.000254  
0.000257  
0.000253  
0.000257  
0.000252  
0.000255  
0.000253  
0.000254  
0.000256  
0.000256  
0.000257  
0.000258  
0.000254  
0.000256  
0.000255  
0.000257  
0.000257  
0.000255  
0.000257  
0.000254  
0.000253  
0.000251  
0.000255  
0.000269  
0.000273  
0.000269  
0.000273  
0.000280  
0.000276  
0.000270  
0.000278  
0.000276  
0.000269  
0.000291  
0.000289  
0.000270  
0.000273  
0.000277  
0.000279  
0.000266  
0.000278  
0.000304  
0.000269  
0.000281  
0.000277  
0.000275  
0.000276  
0.000271  
0.000268  
0.000274  
0.000276  
0.000269  
0.000279  
0.000268  
0.000281  
0.000278  
0.000281  
0.000280  
0.000278  
0.000270  
0.000278  
0.000278  
0.000278  
0.000276  
0.000264  
0.000293  
0.000271  
0.000274  
0.000272  
0.000266  
0.000281  
0.000278  
0.000278  
0.000276  
0.000266  
0.000278  
0.000280  
0.000274  
0.000271  
0.000271  
0.000274  
0.000277  
0.000269  
0.000277  
0.000275  
0.000280  
0.000271  
0.000259  
0.000260  
0.000257  
0.000259  
0.000260  
0.000255  
0.000259  
0.000260  
0.000259  
0.000258  
0.000259  
0.000261  
0.000258  
0.000258  
0.000255  
0.000261  
0.000259  
0.000260  
0.000259  
0.000263  
0.000256  
0.000259  
0.000257  
0.000255  
0.000259  
0.000255  
0.000258  
0.000258  
0.000255  
0.000255  
0.000259  
0.000254  
0.000260  
0.000257  
0.000259  
0.000257  
0.000260  
0.000260  
0.000259  
0.000256  
0.000259  
0.000255  
0.000259  
0.000258  
0.000265  
0.000259  
0.000257  
0.000259  
0.000257  
0.000260  
0.000258  
0.000257  
0.000260  
0.000259  
0.000259  
0.000256  
0.000259  
0.000260  
0.000256  
0.000259  
0.000255  
0.000259  
0.000257  
0.000259  
0.000258  
0.000259  
0.000255  
0.000260  
0.000259  
0.000259  
0.000254  
0.000260  
0.000258  
0.000258  
0.000261  
0.000257  
0.000259  
0.000256  
0.000257  
0.000261  
0.000259  
0.000259  
0.000256  
0.000256  
0.000260  
0.000260  
0.000255  
0.000259  
0.000255  
0.000259  
0.000257  
0.000259  
0.000260  
0.000261  
0.000258  
0.000254  
0.000261  
0.000257  
0.000260  
0.000260  
0.000266  
0.000256  
0.000259  
0.000258  
0.000258  
0.000259  
0.000260  
0.000262  
0.000258  
0.000260  
0.000261  
0.000258  
0.000259  
0.000259  
0.000260  
0.000260  
0.000255  
0.000260  
0.000257  
0.000257  
0.000258  
0.000257  
0.000257  
0.000261  
0.000260  
0.000259  
0.000259  
0.000263  
0.000265  
0.000265  
0.000268  
0.000271  
0.000267  
0.000269  
0.000267  
0.000267  
0.000267  
0.000267  
0.000266  
0.000266  
0.000266  
0.000271  
0.000270  
0.000270  
0.000268  
0.000269  
0.000269  
0.000270  
0.000269  
0.000266  
0.000264  
0.000273  
0.000267  
0.000269  
0.000271  
0.000266  
0.000266  
0.000266  
0.000265  
0.000269  
0.000269  
0.000269  
0.000267  
0.000269  
0.000267  
0.000267  
0.000272  
0.000270  
0.000328  
0.000270  
0.000267  
0.000271  
0.000267  
0.000269  
0.000272  
0.000265  
0.000267  
0.000268  
0.000266  
0.000269  
0.000267  
0.000265  
0.000267  
0.000268  
0.000269  
0.000269  
0.000266  
0.000270  
0.000270  
0.000269  
0.000269  
0.000266  
0.000258  
0.000258  
0.000256  
0.000257  
0.000258  
0.000258  
0.000256  
0.000256  
0.000259  
0.000257  
0.000256  
0.000258  
0.000258  
0.000259  
0.000257  
0.000259  
0.000259  
0.000258  
0.000259  
0.000255  
0.000257  
0.000262  
0.000256  
0.000256  
0.000259  
0.000258  
0.000258  
0.000263  
0.000259  
0.000258  
0.000255  
0.000255  
0.000257  
0.000259  
0.000261  
0.000258  
0.000262  
0.000259  
0.000256  
0.000259  
0.000256  
0.000254  
0.000261  
0.000262  
0.000259  
0.000260  
0.000258  
0.000260  
0.000256  
0.000255  
0.000260  
0.000257  
0.000259  
0.000254  
0.000259  
0.000257  
0.000259  
0.000259  
0.000259  
0.000258  
0.000262  
0.000260  
0.000260  
0.000260  
0.000263  
0.000263  
0.000266  
0.000261  
0.000264  
0.000264  
0.000262  
0.000261  
0.000261  
0.000265  
0.000260  
0.000266  
0.000263  
0.000264  
0.000264  
0.000264  
0.000265  
0.000265  
0.000265  
0.000266  
0.000266  
0.000265  
0.000266  
0.000261  
0.000265  
0.000261  
0.000262  
0.000265  
0.000267  
0.000264  
0.000266  
0.000266  
0.000264  
0.000265  
0.000264  
0.000265  
0.000262  
0.000266  
0.000262  
0.000264  
0.000264  
0.000262  
0.000264  
0.000265  
0.000263  
0.000264  
0.000266  
0.000264  
0.000262  
0.000265  
0.000264  
0.000264  
0.000262  
0.000265  
0.000266  
0.000262  
0.000266  
0.000259  
0.000259  
0.000265  
0.000261  
0.000264  
0.000262  
0.000266  
0.000259  
0.000260  
0.000259  
0.000259  
0.000261  
0.000262  
0.000262  
0.000261  
0.000264  
0.000261  
0.000262  
0.000261  
0.000261  
0.000259  
0.000262  
0.000258  
0.000258  
0.000257  
0.000258  
0.000259  
0.000262  
0.000260  
0.000261  
0.000260  
0.000257  
0.000257  
0.000264  
0.000261  
0.000259  
0.000261  
0.000259  
0.000258  
0.000260  
0.000263  
0.000262  
0.000256  
0.000259  
0.000261  
0.000258  
0.000260  
0.000258  
0.000260  
0.000259  
0.000261  
0.000262  
0.000266  
0.000263  
0.000258  
0.000256  
0.000261  
0.000262  
0.000263  
0.000263  
0.000260  
0.000261  
0.000262  
0.000261  
0.000261  
0.000264  
0.000260  
0.000262  
0.000263  
0.000262  
0.000261  
0.000260  
0.000263  
0.000263  
0.000262  
0.000264  
0.000260  
0.000264  
0.000262  
0.000262  
0.000264  
0.000266  
0.000260  
0.000263  
0.000265  
0.000261  
0.000264  
0.000264  
0.000263  
0.000263  
0.000260  
0.000260  
0.000264  
0.000261  
0.000264  
0.000260  
0.000262  
0.000266  
0.000264  
0.000261  
0.000259  
0.000265  
0.000263  
0.000260  
0.000263  
0.000264  
0.000260  
0.000260  
0.000262  
0.000261  
0.000264  
0.000264  
0.000260  
0.000263  
0.000266  
0.000264  
0.000263  
0.000263  
0.000261  
0.000263  
0.000264  
0.000263  
0.000263  
0.000260  
0.000259  
0.000264  
0.000263  
0.000264  
0.000263  
0.000265  
0.000266  
0.000264  
0.000265  
0.000260  
0.000260  
0.000256  
0.000258  
0.000258  
0.000255  
0.000259  
0.000258  
0.000260  
0.000258  
0.000257  
0.000259  
0.000259  
0.000256  
0.000256  
0.000259  
0.000257  
0.000270  
0.000260  
0.000254  
0.000259  
0.000258  
0.000259  
0.000255  
0.000256  
0.000260  
0.000256  
0.000259  
0.000259  
0.000262  
0.000256  
0.000256  
0.000257  
0.000254  
0.000255  
0.000259  
0.000259  
0.000258  
0.000263  
0.000259  
0.000260  
0.000260  
0.000256  
0.000260  
0.000256  
0.000259  
0.000260  
0.000259  
0.000258  
0.000260  
0.000258  
0.000256  
0.000257  
0.000259  
0.000260  
0.000260  
0.000259  
0.000256  
0.000256  
0.000260  
0.000258  
0.000255  
0.000255  
0.000257  
0.000260  
0.000259  
0.000264  
0.000261  
0.000264  
0.000262  
0.000263  
0.000265  
0.000263  
0.000264  
0.000264  
0.000262  
0.000264  
0.000263  
0.000261  
0.000261  
0.000264  
0.000266  
0.000262  
0.000263  
0.000265  
0.000264  
0.000262  
0.000263  
0.000260  
0.000264  
0.000264  
0.000262  
0.000264  
0.000264  
0.000261  
0.000264  
0.000261  
0.000263  
0.000263  
0.000265  
0.000262  
0.000261  
0.000264  
0.000262  
0.000263  
0.000261  
0.000264  
0.000265  
0.000262  
0.000261  
0.000261  
0.000264  
0.000262  
0.000263  
0.000261  
0.000264  
0.000262  
0.000263  
0.000261  
0.000261  
0.000264  
0.000262  
0.000261  
0.000262  
0.000264  
0.000259  
0.000263  
0.000260  
0.000263  
0.000261  
0.000262  
0.000261  
0.000261  
0.000260  
0.000266  
0.000262  
0.000262  
0.000261  
0.000261  
0.000263  
0.000266  
0.000262  
0.000266  
0.000263  
0.000262  
0.000262  
0.000287  
0.000264  
0.000262  
0.000261  
0.000265  
0.000263  
0.000263  
0.000264  
0.000264  
0.000261  
0.000261  
0.000261  
0.000263  
0.000263  
0.000263  
0.000263  
0.000261  
0.000264  
0.000260  
0.000263  
0.000261  
0.000262  
0.000261  
0.000262  
0.000264  
0.000261  
0.000264  
0.000264  
0.000261  
0.000260  
0.000267  
0.000263  
0.000263  
0.000262  
0.000263  
0.000264  
0.000265  
0.000261  
0.000261  
0.000261  
0.000265  
0.000264  
0.000263  
0.000264  
0.000263  
0.000265  
0.000263  
0.000260  
0.000258  
0.000258  
0.000257  
0.000255  
0.000258  
0.000260  
0.000259  
0.000259  
0.000258  
0.000260  
0.000256  
0.000257  
0.000259  
0.000256  
0.000259  
0.000261  
0.000261  
0.000254  
0.000261  
0.000259  
0.000258  
0.000258  
0.000260  
0.000258  
0.000260  
0.000259  
0.000258  
0.000259  
0.000258  
0.000260  
0.000256  
0.000261  
0.000258  
0.000256  
0.000256  
0.000256  
0.000258  
0.000259  
0.000258  
0.000257  
0.000255  
0.000257  
0.000258  
0.000255  
0.000256  
0.000257  
0.000257  
0.000256  
0.000257  
0.000259  
0.000258  
0.000257  
0.000259  
0.000257  
0.000261  
0.000258  
0.000259  
0.000256  
0.000258  
0.000254  
0.000257  
0.000258  
0.000259  
0.000257  
0.000264  
0.000261  
0.000263  
0.000263  
0.000261  
0.000261  
0.000262  
0.000267  
0.000264  
0.000263  
0.000263  
0.000264  
0.000262  
0.000264  
0.000266  
0.000263  
0.000266  
0.000261  
0.000260  
0.000260  
0.000260  
0.000262  
0.000263  
0.000262  
0.000260  
0.000267  
0.000262  
0.000262  
0.000262  
0.000263  
0.000263  
0.000264  
0.000264  
0.000259  
0.000264  
0.000261  
0.000267  
0.000260  
0.000259  
0.000262  
0.000261  
0.000263  
0.000263  
0.000260  
0.000264  
0.000260  
0.000263  
0.000264  
0.000265  
0.000259  
0.000261  
0.000262  
0.000262  
0.000262  
0.000267  
0.000263  
0.000262  
0.000267  
0.000262  
0.000264  
0.000264  
0.000261  
0.000265  
0.000262  
0.000263  
0.000262  
0.000260  
0.000262  
0.000259  
0.000260  
0.000261  
0.000262  
0.000259  
0.000257  
0.000258  
0.000259  
0.000263  
0.000261  
0.000261  
0.000261  
0.000262  
0.000261  
0.000260  
0.000261  
0.000262  
0.000261  
0.000260  
0.000264  
0.000262  
0.000258  
0.000263  
0.000262  
0.000258  
0.000260  
0.000261  
0.000263  
0.000262  
0.000262  
0.000262  
0.000258  
0.000261  
0.000260  
0.000261  
0.000261  
0.000257  
0.000260  
0.000263  
0.000261  
0.000263  
0.000258  
0.000263  
0.000262  
0.000259  
0.000261  
0.000262  
0.000258  
0.000262  
0.000262  
0.000262  
0.000264  
0.000260  
0.000262  
0.000262  
0.000258  
0.000261  
0.000261  
0.000260  
0.000261  
0.000249  
0.000246  
0.000245  
0.000244  
0.000249  
0.000247  
0.000246  
0.000244  
0.000244  
0.000244  
0.000248  
0.000245  
0.000245  
0.000245  
0.000248  
0.000246  
0.000247  
0.000248  
0.000247  
0.000245  
0.000247  
0.000245  
0.000251  
0.000249  
0.000248  
0.000248  
0.000246  
0.000245  
0.000249  
0.000248  
0.000246  
0.000245  
0.000247  
0.000245  
0.000245  
0.000246  
0.000249  
0.000245  
0.000248  
0.000248  
0.000245  
0.000246  
0.000243  
0.000248  
0.000247  
0.000246  
0.000249  
0.000244  
0.000247  
0.000249  
0.000244  
0.000249  
0.000247  
0.000248  
0.000247  
0.000246  
0.000245  
0.000247  
0.000248  
0.000246  
0.000247  
0.000245  
0.000249  
0.000247  
0.000257  
0.000259  
0.000256  
0.000259  
0.000258  
0.000258  
0.000258  
0.000254  
0.000259  
0.000254  
0.000254  
0.000254  
0.000257  
0.000260  
0.000254  
0.000258  
0.000260  
0.000256  
0.000255  
0.000258  
0.000257  
0.000258  
0.000258  
0.000255  
0.000258  
0.000260  
0.000255  
0.000257  
0.000257  
0.000258  
0.000259  
0.000259  
0.000261  
0.000256  
0.000259  
0.000258  
0.000256  
0.000258  
0.000257  
0.000254  
0.000258  
0.000255  
0.000255  
0.000262  
0.000257  
0.000254  
0.000255  
0.000258  
0.000259  
0.000259  
0.000257  
0.000257  
0.000257  
0.000257  
0.000257  
0.000259  
0.000258  
0.000257  
0.000256  
0.000255  
0.000258  
0.000257  
0.000257  
0.000261  
0.000275  
0.000260  
0.000261  
0.000261  
0.000257  
0.000256  
0.000262  
0.000262  
0.000260  
0.000260  
0.000260  
0.000261  
0.000263  
0.000261  
0.000261  
0.000260  
0.000262  
0.000261  
0.000262  
0.000259  
0.000261  
0.000260  
0.000260  
0.000260  
0.000257  
0.000261  
0.000260  
0.000262  
0.000259  
0.000259  
0.000258  
0.000263  
0.000261  
0.000263  
0.000260  
0.000259  
0.000262  
0.000257  
0.000263  
0.000259  
0.000261  
0.000261  
0.000262  
0.000263  
0.000266  
0.000261  
0.000262  
0.000260  
0.000260  
0.000260  
0.000262  
0.000260  
0.000258  
0.000258  
0.000259  
0.000261  
0.000259  
0.000258  
0.000262  
0.000262  
0.000261  
0.000261  
0.000258  
0.000257  
0.000259  
0.000263  
0.000268  
0.000260  
0.000259  
0.000264  
0.000262  
0.000261  
0.000262  
0.000265  
0.000261  
0.000266  
0.000262  
0.000264  
0.000261  
0.000264  
0.000260  
0.000264  
0.000258  
0.000262  
0.000262  
0.000259  
0.000262  
0.000260  
0.000259  
0.000262  
0.000263  
0.000263  
0.000263  
0.000264  
0.000264  
0.000263  
0.000263  
0.000265  
0.000258  
0.000262  
0.000262  
0.000262  
0.000263  
0.000263  
0.000259  
0.000263  
0.000262  
0.000259  
0.000264  
0.000261  
0.000260  
0.000262  
0.000264  
0.000262  
0.000259  
0.000262  
0.000265  
0.000260  
0.000260  
0.000262  
0.000264  
0.000262  
0.000262  
0.000264  
0.000263  
0.000265  
0.000260  
0.000265  
0.000258  
0.000260  
0.000261  
0.000255  
0.000258  
0.000260  
0.000258  
0.000258  
0.000259  
0.000259  
0.000260  
0.000260  
0.000259  
0.000258  
0.000259  
0.000260  
0.000257  
0.000259  
0.000260  
0.000260  
0.000260  
0.000260  
0.000258  
0.000259  
0.000257  
0.000257  
0.000259  
0.000260  
0.000260  
0.000259  
0.000259  
0.000262  
0.000259  
0.000256  
0.000260  
0.000260  
0.000258  
0.000261  
0.000260  
0.000258  
0.000259  
0.000256  
0.000260  
0.000261  
0.000260  
0.000261  
0.000261  
0.000257  
0.000257  
0.000259  
0.000259  
0.000259  
0.000256  
0.000258  
0.000261  
0.000257  
0.000260  
0.000258  
0.000260  
0.000258  
0.000257  
0.000260  
0.000260  
0.000259  
0.000266  
0.000264  
0.000264  
0.000263  
0.000261  
0.000264  
0.000264  
0.000262  
0.000265  
0.000262  
0.000265  
0.000292  
0.000263  
0.000265  
0.000268  
0.000262  
0.000264  
0.000263  
0.000265  
0.000264  
0.000265  
0.000262  
0.000266  
0.000262  
0.000265  
0.000264  
0.000267  
0.000283  
0.000267  
0.000265  
0.000263  
0.000264  
0.000261  
0.000260  
0.000261  
0.000264  
0.000266  
0.000266  
0.000262  
0.000266  
0.000262  
0.000267  
0.000297  
0.000264  
0.000266  
0.000266  
0.000264  
0.000266  
0.000267  
0.000264  
0.000261  
0.000264  
0.000263  
0.000267  
0.000264  
0.000262  
0.000265  
0.000269  
0.000286  
0.000264  
0.000262  
0.000264  
0.000265  
0.000262  
0.000264  
0.000259  
0.000264  
0.000263  
0.000264  
0.000264  
0.000263  
0.000264  
0.000260  
0.000263  
0.000263  
0.000263  
0.000263  
0.000263  
0.000264  
0.000263  
0.000265  
0.000267  
0.000263  
0.000263  
0.000260  
0.000262  
0.000261  
0.000261  
0.000261  
0.000267  
0.000265  
0.000261  
0.000264  
0.000263  
0.000264  
0.000265  
0.000260  
0.000262  
0.000262  
0.000263  
0.000260  
0.000261  
0.000261  
0.000264  
0.000262  
0.000263  
0.000264  
0.000265  
0.000265  
0.000260  
0.000264  
0.000263  
0.000263  
0.000259  
0.000263  
0.000260  
0.000262  
0.000261  
0.000265  
0.000262  
0.000260  
0.000265  
0.000263  
0.000264  
0.000262  
0.000264  
0.000261  
0.000264  
0.000262  
0.000259  
0.000264  
0.000262  
0.000263  
0.000263  
0.000258  
0.000263  
0.000262  
0.000262  
0.000259  
0.000262  
0.000261  
0.000261  
0.000262  
0.000262  
0.000263  
0.000259  
0.000259  
0.000261  
0.000262  
0.000263  
0.000263  
0.000259  
0.000261  
0.000262  
0.000262  
0.000259  
0.000260  
0.000259  
0.000259  
0.000263  
0.000260  
0.000259  
0.000259  
0.000261  
0.000263  
0.000258  
0.000259  
0.000262  
0.000264  
0.000261  
0.000261  
0.000261  
0.000260  
0.000259  
0.000260  
0.000263  
0.000262  
0.000260  
0.000260  
0.000261  
0.000259  
0.000261  
0.000259  
0.000262  
0.000262  
0.000261  
0.000262  
0.000262  
0.000259  
0.000263  
0.000261  
0.000261  
0.000260  
0.000264  
0.000264  
0.000263  
0.000263  
0.000259  
0.000265  
0.000259  
0.000263  
0.000262  
0.000264  
0.000261  
0.000262  
0.000263  
0.000260  
0.000263  
0.000262  
0.000264  
0.000263  
0.000264  
0.000260  
0.000260  
0.000261  
0.000261  
0.000262  
0.000261  
0.000265  
0.000261  
0.000261  
0.000264  
0.000264  
0.000263  
0.000264  
0.000263  
0.000261  
0.000263  
0.000263  
0.000263  
0.000265  
0.000265  
0.000263  
0.000261  
0.000264  
0.000264  
0.000262  
0.000260  
0.000262  
0.000264  
0.000264  
0.000264  
0.000264  
0.000262  
0.000263  
0.000264  
0.000263  
0.000263  
0.000261  
0.000265  
0.000263  
0.000263  
0.000262  
0.000263  
0.000260  
0.000260  
0.000245  
0.000248  
0.000249  
0.000243  
0.000246  
0.000247  
0.000247  
0.000244  
0.000245  
0.000245  
0.000244  
0.000248  
0.000245  
0.000244  
0.000245  
0.000247  
0.000247  
0.000245  
0.000245  
0.000244  
0.000245  
0.000244  
0.000247  
0.000247  
0.000250  
0.000247  
0.000244  
0.000248  
0.000243  
0.000248  
0.000244  
0.000247  
0.000248  
0.000245  
0.000243  
0.000247  
0.000246  
0.000246  
0.000244  
0.000245  
0.000248  
0.000244  
0.000248  
0.000244  
0.000243  
0.000248  
0.000245  
0.000248  
0.000244  
0.000247  
0.000247  
0.000247  
0.000243  
0.000248  
0.000245  
0.000246  
0.000243  
0.000247  
0.000245  
0.000247  
0.000246  
0.000244  
0.000248  
0.000247  
0.000259  
0.000259  
0.000259  
0.000260  
0.000255  
0.000255  
0.000255  
0.000259  
0.000258  
0.000261  
0.000255  
0.000255  
0.000258  
0.000258  
0.000258  
0.000256  
0.000255  
0.000259  
0.000256  
0.000258  
0.000257  
0.000258  
0.000255  
0.000261  
0.000256  
0.000258  
0.000259  
0.000258  
0.000259  
0.000259  
0.000259  
0.000257  
0.000259  
0.000259  
0.000259  
0.000258  
0.000258  
0.000259  
0.000259  
0.000257  
0.000258  
0.000259  
0.000256  
0.000256  
0.000259  
0.000258  
0.000258  
0.000257  
0.000259  
0.000259  
0.000255  
0.000256  
0.000259  
0.000258  
0.000256  
0.000256  
0.000259  
0.000258  
0.000259  
0.000259  
0.000258  
0.000256  
0.000258  
0.000255  
0.000260  
0.000255  
0.000256  
0.000260  
0.000260  
0.000260  
0.000261  
0.000258  
0.000259  
0.000256  
0.000258  
0.000259  
0.000257  
0.000262  
0.000261  
0.000259  
0.000256  
0.000259  
0.000258  
0.000260  
0.000259  
0.000256  
0.000260  
0.000259  
0.000260  
0.000260  
0.000260  
0.000260  
0.000258  
0.000257  
0.000259  
0.000257  
0.000258  
0.000256  
0.000257  
0.000260  
0.000258  
0.000261  
0.000259  
0.000257  
0.000257  
0.000260  
0.000257  
0.000261  
0.000257  
0.000260  
0.000260  
0.000260  
0.000262  
0.000258  
0.000260  
0.000257  
0.000260  
0.000259  
0.000260  
0.000257  
0.000260  
0.000258  
0.000257  
0.000259  
0.000259  
0.000260  
0.000258  
0.000259  
0.000265  
0.000261  
0.000261  
0.000262  
0.000260  
0.000261  
0.000263  
0.000263  
0.000262  
0.000258  
0.000261  
0.000263  
0.000259  
0.000262  
0.000262  
0.000261  
0.000262  
0.000261  
0.000263  
0.000260  
0.000261  
0.000260  
0.000263  
0.000259  
0.000263  
0.000262  
0.000265  
0.000261  
0.000262  
0.000259  
0.000261  
0.000259  
0.000262  
0.000262  
0.000263  
0.000263  
0.000258  
0.000262  
0.000263  
0.000261  
0.000262  
0.000262  
0.000261  
0.000263  
0.000260  
0.000262  
0.000261  
0.000261  
0.000264  
0.000259  
0.000260  
0.000262  
0.000262  
0.000262  
0.000264  
0.000261  
0.000262  
0.000262  
0.000262  
0.000260  
0.000262  
0.000262  
0.000263  
0.000260  
0.000261  
0.000258  
0.000266  
0.000259  
0.000262  
0.000260  
0.000258  
0.000264  
0.000257  
0.000258  
0.000259  
0.000258  
0.000261  
0.000259  
0.000262  
0.000257  
0.000261  
0.000258  
0.000260  
0.000260  
0.000260  
0.000259  
0.000261  
0.000259  
0.000257  
0.000286  
0.000262  
0.000261  
0.000262  
0.000258  
0.000261  
0.000261  
0.000258  
0.000261  
0.000263  
0.000261  
0.000260  
0.000256  
0.000256  
0.000256  
0.000261  
0.000431  
0.000258  
0.000263  
0.000261  
0.000259  
0.000261  
0.000257  
0.000258  
0.000260  
0.000257  
0.000261  
0.000260  
0.000256  
0.000257  
0.000261  
0.000258  
0.000260  
0.000259  
0.000263  
0.000260  
0.000266  
0.000261  
0.000260  
0.000263  
0.000263  
0.000263  
0.000263  
0.000263  
0.000263  
0.000265  
0.000266  
0.000267  
0.000267  
0.000264  
0.000264  
0.000265  
0.000266  
0.000267  
0.000264  
0.000266  
0.000264  
0.000264  
0.000265  
0.000264  
0.000267  
0.000264  
0.000265  
0.000267  
0.000268  
0.000267  
0.000267  
0.000264  
0.000266  
0.000263  
0.000267  
0.000265  
0.000266  
0.000265  
0.000264  
0.000266  
0.000266  
0.000265  
0.000264  
0.000268  
0.000264  
0.000267  
0.000268  
0.000263  
0.000265  
0.000267  
0.000268  
0.000265  
0.000266  
0.000265  
0.000264  
0.000263  
0.000268  
0.000265  
0.000266  
0.000266  
0.000266  
0.000269  
0.000266  
0.000264  
0.000268  
0.000267  
0.000267  
0.000260  
0.000260  
0.000260  
0.000260  
0.000258  
0.000260  
0.000260  
0.000262  
0.000256  
0.000257  
0.000258  
0.000261  
0.000260  
0.000260  
0.000258  
0.000257  
0.000259  
0.000260  
0.000259  
0.000261  
0.000260  
0.000261  
0.000258  
0.000258  
0.000257  
0.000259  
0.000257  
0.000258  
0.000260  
0.000257  
0.000261  
0.000261  
0.000259  
0.000259  
0.000258  
0.000262  
0.000261  
0.000261  
0.000258  
0.000258  
0.000259  
0.000261  
0.000260  
0.000263  
0.000261  
0.000260  
0.000257  
0.000261  
0.000260  
0.000260  
0.000258  
0.000260  
0.000264  
0.000263  
0.000258  
0.000261  
0.000260  
0.000261  
0.000259  
0.000257  
0.000261  
0.000265  
0.000259  
0.000260  
0.000249  
0.000248  
0.000250  
0.000251  
0.000248  
0.000251  
0.000252  
0.000248  
0.000251  
0.000251  
0.000248  
0.000250  
0.000250  
0.000249  
0.000253  
0.000250  
0.000250  
0.000251  
0.000251  
0.000247  
0.000250  
0.000253  
0.000253  
0.000253  
0.000249  
0.000250  
0.000246  
0.000246  
0.000248  
0.000250  
0.000250  
0.000250  
0.000250  
0.000250  
0.000250  
0.000251  
0.000249  
0.000247  
0.000249  
0.000249  
0.000251  
0.000287  
0.000250  
0.000248  
0.000247  
0.000246  
0.000251  
0.000248  
0.000251  
0.000249  
0.000249  
0.000252  
0.000248  
0.000248  
0.000248  
0.000248  
0.000247  
0.000248  
0.000246  
0.000250  
0.000247  
0.000249  
0.000247  
0.000247  
0.000255  
0.000257  
0.000255  
0.000260  
0.000261  
0.000256  
0.000260  
0.000258  
0.000262  
0.000258  
0.000256  
0.000259  
0.000256  
0.000259  
0.000255  
0.000258  
0.000258  
0.000256  
0.000257  
0.000256  
0.000257  
0.000255  
0.000254  
0.000260  
0.000256  
0.000258  
0.000259  
0.000257  
0.000259  
0.000260  
0.000260  
0.000258  
0.000259  
0.000258  
0.000259  
0.000256  
0.000256  
0.000259  
0.000257  
0.000259  
0.000255  
0.000256  
0.000256  
0.000259  
0.000257  
0.000255  
0.000258  
0.000261  
0.000255  
0.000259  
0.000258  
0.000256  
0.000258  
0.000259  
0.000258  
0.000258  
0.000259  
0.000260  
0.000259  
0.000260  
0.000259  
0.000259  
0.000256  
0.000260  
0.000261  
0.000260  
0.000257  
0.000260  
0.000261  
0.000261  
0.000260  
0.000260  
0.000262  
0.000259  
0.000258  
0.000263  
0.000258  
0.000260  
0.000258  
0.000262  
0.000257  
0.000257  
0.000259  
0.000255  
0.000259  
0.000259  
0.000258  
0.000257  
0.000258  
0.000260  
0.000259  
0.000260  
0.000262  
0.000260  
0.000259  
0.000262  
0.000260  
0.000259  
0.000261  
0.000260  
0.000260  
0.000259  
0.000263  
0.000258  
0.000262  
0.000259  
0.000262  
0.000261  
0.000262  
0.000259  
0.000262  
0.000257  
0.000256  
0.000257  
0.000258  
0.000259  
0.000260  
0.000260  
0.000259  
0.000260  
0.000261  
0.000260  
0.000258  
0.000260  
0.000258  
0.000260  
0.000263  
0.000259  
0.000255  
0.000259  
0.000256  
0.000259  
0.000259  
0.000258  
0.000254  
0.000256  
0.000258  
0.000258  
0.000256  
0.000257  
0.000259  
0.000260  
0.000257  
0.000258  
0.000258  
0.000256  
0.000263  
0.000258  
0.000260  
0.000259  
0.000255  
0.000258  
0.000293  
0.000255  
0.000258  
0.000257  
0.000258  
0.000258  
0.000256  
0.000254  
0.000256  
0.000259  
0.000258  
0.000257  
0.000259  
0.000258  
0.000257  
0.000258  
0.000294  
0.000255  
0.000259  
0.000255  
0.000256  
0.000257  
0.000256  
0.000256  
0.000258  
0.000256  
0.000257  
0.000258  
0.000255  
0.000256  
0.000259  
0.000258  
0.000259  
0.000255  
0.000258  
0.000257  
0.000258  
0.000259  
0.000258  
0.000257  
0.000263  
0.000263  
0.000264  
0.000259  
0.000260  
0.000269  
0.000264  
0.000266  
0.000264  
0.000263  
0.000265  
0.000264  
0.000262  
0.000264  
0.000264  
0.000263  
0.000263  
0.000264  
0.000264  
0.000265  
0.000263  
0.000263  
0.000266  
0.000261  
0.000262  
0.000261  
0.000263  
0.000265  
0.000262  
0.000263  
0.000265  
0.000263  
0.000264  
0.000262  
0.000263  
0.000266  
0.000261  
0.000264  
0.000263  
0.000263  
0.000260  
0.000259  
0.000261  
0.000264  
0.000261  
0.000263  
0.000260  
0.000262  
0.000262  
0.000261  
0.000264  
0.000263  
0.000260  
0.000264  
0.000261  
0.000262  
0.000262  
0.000263  
0.000260  
0.000261  
0.000261  
0.000263  
0.000264  
0.000263  
0.000261  
0.000259  
0.000263  
0.000263  
0.000260  
0.000262  
0.000262  
0.000261  
0.000262  
0.000259  
0.000262  
0.000259  
0.000261  
0.000262  
0.000263  
0.000261  
0.000263  
0.000260  
0.000262  
0.000259  
0.000261  
0.000261  
0.000262  
0.000260  
0.000259  
0.000261  
0.000263  
0.000262  
0.000259  
0.000263  
0.000265  
0.000263  
0.000264  
0.000263  
0.000262  
0.000263  
0.000263  
0.000262  
0.000260  
0.000262  
0.000259  
0.000259  
0.000262  
0.000262  
0.000263  
0.000264  
0.000262  
0.000259  
0.000262  
0.000262  
0.000263  
0.000259  
0.000263  
0.000259  
0.000258  
0.000261  
0.000259  
0.000262  
0.000263  
0.000259  
0.000263  
0.000262  
0.000263  
0.000261  
0.000260  
0.000260  
0.000263  
0.000261  
0.000260  
0.000261  
0.000259  
0.000260  
0.000260  
0.000258  
0.000258  
0.000260  
0.000261  
0.000258  
0.000258  
0.000260  
0.000259  
0.000281  
0.000262  
0.000259  
0.000289  
0.000260  
0.000258  
0.000259  
0.000259  
0.000261  
0.000261  
0.000260  
0.000256  
0.000262  
0.000261  
0.000261  
0.000260  
0.000261  
0.000262  
0.000261  
0.000261  
0.000262  
0.000260  
0.000257  
0.000261  
0.000260  
0.000264  
0.000260  
0.000259  
0.000263  
0.000262  
0.000261  
0.000261  
0.000260  
0.000260  
0.000261  
0.000260  
0.000262  
0.000260  
0.000263  
0.000262  
0.000261  
0.000261  
0.000260  
0.000258  
0.000259  
0.000259  
0.000257  
0.000261  
0.000265  
0.000264  
0.000267  
0.000265  
0.000265  
0.000260  
0.000261  
0.000265  
0.000269  
0.000261  
0.000262  
0.000261  
0.000265  
0.000262  
0.000265  
0.000265  
0.000266  
0.000263  
0.000261  
0.000264  
0.000261  
0.000264  
0.000265  
0.000266  
0.000264  
0.000263  
0.000263  
0.000262  
0.000266  
0.000264  
0.000264  
0.000264  
0.000267  
0.000264  
0.000266  
0.000262  
0.000261  
0.000266  
0.000262  
0.000265  
0.000262  
0.000264  
0.000267  
0.000262  
0.000264  
0.000264  
0.000262  
0.000264  
0.000264  
0.000262  
0.000265  
0.000265  
0.000264  
0.000264  
0.000265  
0.000298  
0.000266  
0.000266  
0.000263  
0.000264  
0.000265  
0.000265  
0.000266  
0.000251  
0.000246  
0.000249  
0.000250  
0.000251  
0.000249  
0.000249  
0.000249  
0.000249  
0.000248  
0.000251  
0.000250  
0.000247  
0.000248  
0.000247  
0.000249  
0.000247  
0.000246  
0.000248  
0.000250  
0.000251  
0.000248  
0.000248  
0.000250  
0.000246  
0.000250  
0.000248  
0.000250  
0.000249  
0.000246  
0.000251  
0.000250  
0.000249  
0.000247  
0.000253  
0.000252  
0.000251  
0.000245  
0.000249  
0.000251  
0.000247  
0.000250  
0.000246  
0.000247  
0.000249  
0.000247  
0.000253  
0.000251  
0.000246  
0.000247  
0.000247  
0.000246  
0.000247  
0.000246  
0.000249  
0.000249  
0.000251  
0.000252  
0.000249  
0.000246  
0.000249  
0.000250  
0.000248  
0.000247  
0.000260  
0.000258  
0.000257  
0.000258  
0.000260  
0.000258  
0.000256  
0.000258  
0.000260  
0.000259  
0.000256  
0.000260  
0.000257  
0.000259  
0.000266  
0.000260  
0.000256  
0.000259  
0.000256  
0.000261  
0.000259  
0.000259  
0.000259  
0.000259  
0.000259  
0.000257  
0.000259  
0.000257  
0.000257  
0.000256  
0.000260  
0.000256  
0.000256  
0.000260  
0.000257  
0.000258  
0.000260  
0.000261  
0.000258  
0.000256  
0.000259  
0.000257  
0.000255  
0.000255  
0.000259  
0.000256  
0.000259  
0.000260  
0.000257  
0.000257  
0.000257  
0.000260  
0.000259  
0.000261  
0.000257  
0.000257  
0.000259  
0.000259  
0.000263  
0.000259  
0.000257  
0.000259  
0.000259  
0.000260  
0.000261  
0.000263  
0.000259  
0.000258  
0.000260  
0.000261  
0.000260  
0.000262  
0.000258  
0.000261  
0.000258  
0.000262  
0.000260  
0.000258  
0.000259  
0.000261  
0.000259  
0.000262  
0.000258  
0.000263  
0.000261  
0.000261  
0.000258  
0.000263  
0.000261  
0.000257  
0.000262  
0.000260  
0.000261  
0.000260  
0.000263  
0.000262  
0.000261  
0.000260  
0.000259  
0.000260  
0.000266  
0.000261  
0.000263  
0.000261  
0.000258  
0.000258  
0.000256  
0.000259  
0.000258  
0.000258  
0.000259  
0.000261  
0.000258  
0.000261  
0.000261  
0.000260  
0.000261  
0.000260  
0.000259  
0.000261  
0.000259  
0.000257  
0.000261  
0.000257  
0.000260  
0.000260  
0.000260  
0.000257  
0.000264  
0.000263  
0.000263  
0.000264  
0.000265  
0.000261  
0.000263  
0.000262  
0.000260  
0.000260  
0.000264  
0.000265  
0.000263  
0.000261  
0.000263  
0.000263  
0.000260  
0.000263  
0.000260  
0.000263  
0.000263  
0.000264  
0.000265  
0.000264  
0.000264  
0.000260  
0.000265  
0.000264  
0.000264  
0.000260  
0.000264  
0.000261  
0.000266  
0.000261  
0.000263  
0.000264  
0.000264  
0.000266  
0.000263  
0.000266  
0.000262  
0.000262  
0.000263  
0.000261  
0.000260  
0.000260  
0.000263  
0.000260  
0.000260  
0.000263  
0.000263  
0.000264  
0.000264  
0.000261  
0.000260  
0.000265  
0.000260  
0.000264  
0.000264  
0.000262  
0.000263  
0.000263  
0.000265  
0.000260  
0.000264  
0.000263  
0.000268  
0.000262  
0.000262  
0.000262  
0.000262  
0.000262  
0.000262  
0.000265  
0.000262  
0.000265  
0.000264  
0.000268  
0.000264  
0.000263  
0.000266  
0.000263  
0.000264  
0.000264  
0.000262  
0.000263  
0.000260  
0.000272  
0.000287  
0.000263  
0.000266  
0.000265  
0.000263  
0.000289  
0.000265  
0.000261  
0.000262  
0.000262  
0.000289  
0.000264  
0.000263  
0.000263  
0.000263  
0.000260  
0.000263  
0.000265  
0.000261  
0.000265  
0.000263  
0.000265  
0.000263  
0.000262  
0.000265  
0.000262  
0.000260  
0.000262  
0.000260  
0.000263  
0.000262  
0.000263  
0.000265  
0.000264  
0.000262  
0.000266  
0.000265  
0.000264  
0.000261  
0.000264  
0.000250  
0.000249  
0.000248  
0.000250  
0.000247  
0.000245  
0.000246  
0.000248  
0.000248  
0.000251  
0.000248  
0.000248  
0.000245  
0.000251  
0.000245  
0.000244  
0.000250  
0.000245  
0.000249  
0.000247  
0.000248  
0.000247  
0.000243  
0.000245  
0.000246  
0.000256  
0.000245  
0.000248  
0.000250  
0.000246  
0.000245  
0.000247  
0.000249  
0.000248  
0.000248  
0.000248  
0.000249  
0.000245  
0.000245  
0.000246  
0.000248  
0.000246  
0.000248  
0.000247  
0.000249  
0.000247  
0.000246  
0.000248  
0.000249  
0.000247  
0.000248  
0.000250  
0.000250  
0.000249  
0.000244  
0.000245  
0.000248  
0.000246  
0.000246  
0.000248  
0.000247  
0.000248  
0.000249  
0.000248  
0.000262  
0.000261  
0.000261  
0.000261  
0.000259  
0.000258  
0.000258  
0.000258  
0.000261  
0.000257  
0.000261  
0.000264  
0.000261  
0.000260  
0.000260  
0.000261  
0.000262  
0.000259  
0.000261  
0.000260  
0.000262  
0.000261  
0.000258  
0.000258  
0.000258  
0.000264  
0.000259  
0.000257  
0.000260  
0.000258  
0.000258  
0.000259  
0.000259  
0.000259  
0.000262  
0.000261  
0.000259  
0.000261  
0.000262  
0.000261  
0.000261  
0.000259  
0.000257  
0.000261  
0.000260  
0.000260  
0.000257  
0.000261  
0.000259  
0.000258  
0.000261  
0.000260  
0.000260  
0.000261  
0.000261  
0.000258  
0.000259  
0.000261  
0.000261  
0.000260  
0.000257  
0.000260  
0.000260  
0.000260  
0.000265  
0.000262  
0.000266  
0.000262  
0.000265  
0.000264  
0.000259  
0.000269  
0.000265  
0.000264  
0.000265  
0.000264  
0.000264  
0.000261  
0.000265  
0.000263  
0.000263  
0.000265  
0.000265  
0.000260  
0.000263  
0.000268  
0.000262  
0.000261  
0.000264  
0.000261  
0.000262  
0.000261  
0.000264  
0.000265  
0.000260  
0.000260  
0.000265  
0.000261  
0.000261  
0.000260  
0.000261  
0.000264  
0.000263  
0.000262  
0.000264  
0.000262  
0.000265  
0.000264  
0.000261  
0.000260  
0.000263  
0.000262  
0.000262  
0.000264  
0.000266  
0.000265  
0.000262  
0.000265  
0.000264  
0.000264  
0.000262  
0.000262  
0.000266  
0.000264  
0.000264  
0.000264  
0.000263  
0.000263  
0.000262  
0.000265  
0.000265  
0.000260  
0.000261  
0.000262  
0.000263  
0.000262  
0.000262  
0.000263  
0.000259  
0.000261  
0.000259  
0.000263  
0.000263  
0.000263  
0.000264  
0.000263  
0.000259  
0.000261  
0.000263  
0.000262  
0.000263  
0.000260  
0.000263  
0.000260  
0.000260  
0.000262  
0.000263  
0.000262  
0.000265  
0.000264  
0.000264  
0.000264  
0.000263  
0.000263  
0.000261  
0.000262  
0.000263  
0.000263  
0.000260  
0.000263  
0.000264  
0.000263  
0.000263  
0.000264  
0.000259  
0.000262  
0.000260  
0.000261  
0.000262  
0.000262  
0.000262  
0.000259  
0.000262  
0.000263  
0.000263  
0.000262  
0.000261  
0.000264  
0.000265  
0.000261  
0.000259  
0.000261  
0.000246  
0.000244  
0.000244  
0.000248  
0.000245  
0.000249  
0.000247  
0.000243  
0.000246  
0.000243  
0.000248  
0.000247  
0.000246  
0.000246  
0.000246  
0.000246  
0.000247  
0.000248  
0.000245  
0.000248  
0.000247  
0.000246  
0.000246  
0.000243  
0.000248  
0.000247  
0.000244  
0.000249  
0.000247  
0.000245  
0.000247  
0.000248  
0.000248  
0.000247  
0.000245  
0.000247  
0.000245  
0.000246  
0.000248  
0.000247  
0.000247  
0.000244  
0.000244  
0.000244  
0.000247  
0.000245  
0.000245  
0.000246  
0.000244  
0.000248  
0.000247  
0.000248  
0.000245  
0.000247  
0.000248  
0.000248  
0.000246  
0.000244  
0.000246  
0.000246  
0.000247  
0.000247  
0.000248  
0.000248  
0.000263  
0.000262  
0.000260  
0.000259  
0.000261  
0.000258  
0.000260  
0.000259  
0.000264  
0.000262  
0.000262  
0.000263  
0.000262  
0.000261  
0.000262  
0.000260  
0.000261  
0.000258  
0.000258  
0.000263  
0.000259  
0.000263  
0.000262  
0.000257  
0.000271  
0.000263  
0.000265  
0.000261  
0.000263  
0.000260  
0.000263  
0.000263  
0.000262  
0.000259  
0.000260  
0.000265  
0.000263  
0.000260  
0.000258  
0.000262  
0.000263  
0.000262  
0.000263  
0.000261  
0.000264  
0.000260  
0.000263  
0.000260  
0.000262  
0.000261  
0.000260  
0.000264  
0.000261  
0.000261  
0.000258  
0.000265  
0.000262  
0.000261  
0.000259  
0.000264  
0.000263  
0.000261  
0.000263  
0.000260  
0.000246  
0.000246  
0.000243  
0.000243  
0.000245  
0.000246  
0.000244  
0.000244  
0.000241  
0.000243  
0.000246  
0.000243  
0.000242  
0.000244  
0.000243  
0.000247  
0.000242  
0.000253  
0.000248  
0.000244  
0.000252  
0.000242  
0.000242  
0.000245  
0.000245  
0.000246  
0.000243  
0.000244  
0.000242  
0.000239  
0.000241  
0.000242  
0.000246  
0.000247  
0.000251  
0.000241  
0.000251  
0.000242  
0.000243  
0.000241  
0.000251  
0.000246  
0.000241  
0.000241  
0.000239  
0.000244  
0.000246  
0.000241  
0.000243  
0.000246  
0.000245  
0.000251  
0.000247  
0.000245  
0.000248  
0.000250  
0.000247  
0.000243  
0.000244  
0.000254  
0.000251  
0.000248  
0.000248  
0.000243  
0.000246  
0.000249  
0.000246  
0.000248  
0.000247  
0.000248  
0.000250  
0.000250  
0.000249  
0.000251  
0.000252  
0.000252  
0.000250  
0.000247  
0.000249  
0.000251  
0.000244  
0.000250  
0.000245  
0.000255  
0.000258  
0.000252  
0.000250  
0.000251  
0.000248  
0.000255  
0.000250  
0.000267  
0.000256  
0.000249  
0.000251  
0.000252  
0.000255  
0.000251  
0.000248  
0.000249  
0.000254  
0.000249  
0.000266  
0.000251  
0.000254  
0.000261  
0.000261  
0.000267  
0.000254  
0.000249  
0.000264  
0.000249  
0.000251  
0.000252  
0.000252  
0.000256  
0.000250  
0.000247  
0.000249  
0.000249  
0.000250  
0.000254  
0.000257  
0.000253  
0.000250  
0.000246  
0.000248  
0.000250  
0.000255  
0.000277  
0.000257  
0.000274  
0.000254  
0.000263  
0.000258  
0.000254  
0.000263  
0.000255  
0.000258  
0.000253  
0.000255  
0.000258  
0.000257  
0.000256  
0.000255  
0.000270  
0.000268  
0.000285  
0.000285  
0.000259  
0.000254  
0.000253  
0.000254  
0.000256  
0.000260  
0.000252  
0.000254  
0.000256  
0.000253  
0.000250  
0.000259  
0.000266  
0.000280  
0.000291  
0.000266  
0.000265  
0.000256  
0.000255  
0.000254  
0.000252  
0.000259  
0.000258  
0.000254  
0.000257  
0.000255  
0.000254  
0.000261  
0.000254  
0.000261  
0.000267  
0.000268  
0.000266  
0.000257  
0.000255  
0.000256  
0.000254  
0.000256  
0.000257  
0.000253  
0.000254  
0.000253  
0.000263  
0.000255  
0.000249  
0.000245  
0.000246  
0.000246  
0.000246  
0.000244  
0.000246  
0.000247  
0.000247  
0.000246  
0.000248  
0.000247  
0.000248  
0.000245  
0.000250  
0.000247  
0.000249  
0.000254  
0.000247  
0.000246  
0.000245  
0.000246  
0.000244  
0.000242  
0.000248  
0.000246  
0.000246  
0.000249  
0.000243  
0.000248  
0.000251  
0.000245  
0.000245  
0.000249  
0.000244  
0.000251  
0.000245  
0.000247  
0.000245  
0.000246  
0.000245  
0.000244  
0.000251  
0.000248  
0.000250  
0.000250  
0.000245  
0.000248  
0.000249  
0.000245  
0.000247  
0.000247  
0.000245  
0.000243  
0.000250  
0.000247  
0.000245  
0.000244  
0.000248  
0.000249  
0.000245  
0.000246  
0.000252  
0.000250  
0.000251  
0.000250  
0.000251  
0.000245  
0.000250  
0.000248  
0.000250  
0.000252  
0.000246  
0.000244  
0.000246  
0.000249  
0.000254  
0.000250  
0.000250  
0.000246  
0.000251  
0.000249  
0.000249  
0.000253  
0.000247  
0.000248  
0.000247  
0.000250  
0.000250  
0.000247  
0.000249  
0.000251  
0.000248  
0.000250  
0.000251  
0.000249  
0.000263  
0.000253  
0.000251  
0.000248  
0.000248  
0.000246  
0.000248  
0.000259  
0.000246  
0.000251  
0.000245  
0.000248  
0.000249  
0.000252  
0.000271  
0.000252  
0.000249  
0.000252  
0.000249  
0.000250  
0.000247  
0.000249  
0.000248  
0.000254  
0.000254  
0.000250  
0.000248  
0.000246  
0.000251  
0.000257  
0.000263  
0.000295  
0.000289  
0.000288  
0.000291  
0.000287  
0.000292  
0.000285  
0.000286  
0.000288  
0.000291  
0.000290  
0.000288  
0.000286  
0.000286  
0.000289  
0.000289  
0.000291  
0.000287  
0.000287  
0.000290  
0.000289  
0.000285  
0.000287  
0.000291  
0.000287  
0.000291  
0.000290  
0.000284  
0.000291  
0.000285  
0.000287  
0.000285  
0.000286  
0.000288  
0.000287  
0.000287  
0.000288  
0.000288  
0.000288  
0.000293  
0.000291  
0.000292  
0.000287  
0.000291  
0.000292  
0.000290  
0.000289  
0.000285  
0.000290  
0.000284  
0.000288  
0.000287  
0.000287  
0.000286  
0.000284  
0.000294  
0.000295  
0.000287  
0.000286  
0.000289  
0.000289  
0.000287  
0.000289  
0.000286  
0.000269  
0.000264  
0.000263  
0.000262  
0.000265  
0.000263  
0.000261  
0.000262  
0.000264  
0.000262  
0.000272  
0.000264  
0.000262  
0.000268  
0.000268  
0.000265  
0.000267  
0.000263  
0.000266  
0.000267  
0.000261  
0.000271  
0.000265  
0.000269  
0.000263  
0.000263  
0.000261  
0.000262  
0.000264  
0.000261  
0.000266  
0.000262  
0.000265  
0.000263  
0.000264  
0.000262  
0.000265  
0.000265  
0.000265  
0.000262  
0.000262  
0.000265  
0.000261  
0.000262  
0.000268  
0.000264  
0.000262  
0.000260  
0.000289  
0.000261  
0.000266  
0.000264  
0.000263  
0.000269  
0.000269  
0.000263  
0.000264  
0.000264  
0.000263  
0.000263  
0.000261  
0.000263  
0.000263  
0.000265  
0.000259  
0.000256  
0.000252  
0.000254  
0.000256  
0.000254  
0.000262  
0.000254  
0.000257  
0.000257  
0.000255  
0.000259  
0.000259  
0.000256  
0.000257  
0.000260  
0.000259  
0.000257  
0.000252  
0.000262  
0.000255  
0.000254  
0.000260  
0.000259  
0.000259  
0.000257  
0.000259  
0.000258  
0.000257  
0.000252  
0.000256  
0.000260  
0.000256  
0.000256  
0.000257  
0.000256  
0.000260  
0.000257  
0.000255  
0.000261  
0.000261  
0.000257  
0.000258  
0.000258  
0.000261  
0.000256  
0.000255  
0.000258  
0.000257  
0.000256  
0.000257  
0.000256  
0.000254  
0.000257  
0.000258  
0.000269  
0.000262  
0.000255  
0.000255  
0.000257  
0.000255  
0.000260  
0.000253  
0.000257  
0.000252  
0.000257  
0.000254  
0.000253  
0.000252  
0.000253  
0.000253  
0.000249  
0.000255  
0.000252  
0.000256  
0.000251  
0.000251  
0.000252  
0.000254  
0.000251  
0.000252  
0.000251  
0.000253  
0.000252  
0.000250  
0.000254  
0.000251  
0.000258  
0.000254  
0.000252  
0.000255  
0.000258  
0.000255  
0.000252  
0.000256  
0.000266  
0.000264  
0.000265  
0.000261  
0.000250  
0.000252  
0.000251  
0.000253  
0.000262  
0.000251  
0.000250  
0.000259  
0.000255  
0.000253  
0.000250  
0.000252  
0.000249  
0.000253  
0.000255  
0.000254  
0.000254  
0.000250  
0.000257  
0.000256  
0.000257  
0.000250  
0.000251  
0.000259  
0.000254  
0.000255  
0.000253  
0.000252  
0.000252  
0.000250  
0.000260  
0.000257  
0.000253  
0.000253  
0.000252  
0.000250  
0.000251  
0.000265  
0.000259  
0.000251  
0.000253  
0.000258  
0.000251  
0.000253  
0.000249  
0.000250  
0.000251  
0.000255  
0.000268  
0.000254  
0.000253  
0.000252  
0.000263  
0.000266  
0.000253  
0.000265  
0.000269  
0.000251  
0.000253  
0.000251  
0.000253  
0.000262  
0.000265  
0.000268  
0.000251  
0.000257  
0.000267  
0.000252  
0.000264  
0.000256  
0.000255  
0.000249  
0.000252  
0.000251  
0.000249  
0.000254  
0.000247  
0.000252  
0.000260  
0.000254  
0.000256  
0.000251  
0.000270  
0.000262  
0.000254  
0.000268  
0.000265  
0.000255  
0.000256  
0.000254  
0.000249  
0.000250  
0.000253  
0.000254  
0.000256  
0.000252  
0.000250  
0.000257  
0.000252  
0.000261  
0.000258  
0.000257  
0.000260  
0.000261  
0.000264  
0.000250  
0.000254  
0.000255  
0.000249  
0.000253  
0.000254  
0.000252  
0.000253  
0.000247  
0.000254  
0.000254  
0.000252  
0.000258  
0.000251  
0.000253  
0.000248  
0.000259  
0.000248  
0.000251  
0.000254  
0.000253  
0.000249  
0.000250  
0.000257  
0.000250  
0.000254  
0.000254  
0.000251  
0.000252  
0.000258  
0.000254  
0.000251  
0.000252  
0.000252  
0.000254  
0.000250  
0.000255  
0.000251  
0.000250  
0.000256  
0.000248  
0.000250  
0.000255  
0.000256  
0.000249  
0.000259  
0.000250  
0.000261  
0.000253  
0.000249  
0.000253  
0.000248  
0.000294  
0.000293  
0.000306  
0.000289  
0.000289  
0.000287  
0.000289  
0.000286  
0.000291  
0.000291  
0.000294  
0.000287  
0.000287  
0.000290  
0.000294  
0.000295  
0.000291  
0.000288  
0.000287  
0.000293  
0.000293  
0.000288  
0.000301  
0.000288  
0.000289  
0.000290  
0.000289  
0.000288  
0.000291  
0.000291  
0.000290  
0.000291  
0.000294  
0.000291  
0.000291  
0.000290  
0.000289  
0.000296  
0.000287  
0.000289  
0.000290  
0.000293  
0.000291  
0.000294  
0.000290  
0.000291  
0.000293  
0.000297  
0.000293  
0.000288  
0.000289  
0.000290  
0.000289  
0.000292  
0.000288  
0.000290  
0.000289  
0.000295  
0.000287  
0.000284  
0.000292  
0.000294  
0.000288  
0.000288  
0.000279  
0.000280  
0.000300  
0.000291  
0.000284  
0.000278  
0.000283  
0.000286  
0.000280  
0.000280  
0.000277  
0.000283  
0.000279  
0.000282  
0.000277  
0.000277  
0.000290  
0.000280  
0.000287  
0.000275  
0.000277  
0.000280  
0.000277  
0.000274  
0.000278  
0.000280  
0.000279  
0.000279  
0.000277  
0.000278  
0.000279  
0.000280  
0.000292  
0.000286  
0.000286  
0.000278  
0.000276  
0.000283  
0.000278  
0.000279  
0.000274  
0.000281  
0.000279  
0.000278  
0.000279  
0.000277  
0.000279  
0.000272  
0.000296  
0.000295  
0.000276  
0.000277  
0.000280  
0.000282  
0.000282  
0.000277  
0.000276  
0.000276  
0.000281  
0.000278  
0.000278  
0.000277  
0.000283  
0.000280  
0.000265  
0.000264  
0.000270  
0.000266  
0.000267  
0.000262  
0.000261  
0.000264  
0.000263  
0.000265  
0.000267  
0.000267  
0.000263  
0.000268  
0.000272  
0.000265  
0.000261  
0.000267  
0.000264  
0.000263  
0.000271  
0.000265  
0.000263  
0.000266  
0.000262  
0.000262  
0.000265  
0.000265  
0.000265  
0.000265  
0.000263  
0.000266  
0.000263  
0.000263  
0.000263  
0.000261  
0.000267  
0.000263  
0.000262  
0.000260  
0.000260  
0.000261  
0.000265  
0.000271  
0.000265  
0.000266  
0.000276  
0.000266  
0.000259  
0.000259  
0.000262  
0.000267  
0.000263  
0.000261  
0.000264  
0.000260  
0.000261  
0.000273  
0.000262  
0.000263  
0.000265  
0.000264  
0.000264  
0.000268  
0.000256  
0.000255  
0.000258  
0.000261  
0.000266  
0.000257  
0.000259  
0.000256  
0.000258  
0.000260  
0.000254  
0.000255  
0.000257  
0.000262  
0.000260  
0.000254  
0.000255  
0.000255  
0.000259  
0.000255  
0.000257  
0.000254  
0.000256  
0.000261  
0.000259  
0.000256  
0.000255  
0.000257  
0.000253  
0.000253  
0.000256  
0.000256  
0.000252  
0.000258  
0.000256  
0.000263  
0.000254  
0.000261  
0.000259  
0.000256  
0.000255  
0.000253  
0.000254  
0.000254  
0.000258  
0.000257  
0.000266  
0.000256  
0.000256  
0.000261  
0.000261  
0.000256  
0.000260  
0.000258  
0.000261  
0.000278  
0.000253  
0.000260  
0.000256  
0.000259  
0.000258  
0.000259  
0.000260  
0.000253  
0.000264  
0.000266  
0.000263  
0.000269  
0.000264  
0.000264  
0.000262  
0.000267  
0.000264  
0.000275  
0.000264  
0.000261  
0.000267  
0.000262  
0.000267  
0.000267  
0.000264  
0.000264  
0.000261  
0.000263  
0.000271  
0.000263  
0.000263  
0.000261  
0.000262  
0.000263  
0.000261  
0.000267  
0.000264  
0.000258  
0.000264  
0.000265  
0.000267  
0.000264  
0.000260  
0.000262  
0.000259  
0.000262  
0.000266  
0.000261  
0.000259  
0.000260  
0.000259  
0.000262  
0.000264  
0.000262  
0.000269  
0.000262  
0.000266  
0.000273  
0.000266  
0.000262  
0.000262  
0.000262  
0.000265  
0.000265  
0.000295  
0.000265  
0.000261  
0.000271  
0.000265  
0.000263  
0.000267  
0.000263  
0.000316  
0.000310  
0.000314  
0.000311  
0.000313  
0.000311  
0.000311  
0.000310  
0.000315  
0.000309  
0.000307  
0.000309  
0.000311  
0.000308  
0.000302  
0.000311  
0.000312  
0.000312  
0.000310  
0.000312  
0.000311  
0.000316  
0.000312  
0.000307  
0.000312  
0.000309  
0.000307  
0.000307  
0.000498  
0.000310  
0.000305  
0.000311  
0.000310  
0.000316  
0.000312  
0.000321  
0.000310  
0.000307  
0.000307  
0.000309  
0.000315  
0.000310  
0.000311  
0.000307  
0.000308  
0.000305  
0.000303  
0.000309  
0.000311  
0.000314  
0.000313  
0.000308  
0.000313  
0.000308  
0.000306  
0.000310  
0.000309  
0.000311  
0.000311  
0.000310  
0.000309  
0.000306  
0.000312  
0.000317  
0.000285  
0.000282  
0.000287  
0.000281  
0.000286  
0.000286  
0.000286  
0.000285  
0.000291  
0.000284  
0.000283  
0.000291  
0.000284  
0.000284  
0.000284  
0.000286  
0.000285  
0.000294  
0.000285  
0.000284  
0.000284  
0.000285  
0.000284  
0.000283  
0.000282  
0.000286  
0.000287  
0.000290  
0.000287  
0.000281  
0.000282  
0.000290  
0.000283  
0.000285  
0.000282  
0.000284  
0.000288  
0.000287  
0.000285  
0.000283  
0.000289  
0.000286  
0.000283  
0.000285  
0.000289  
0.000288  
0.000282  
0.000288  
0.000282  
0.000279  
0.000289  
0.000280  
0.000282  
0.000280  
0.000283  
0.000288  
0.000285  
0.000284  
0.000283  
0.000283  
0.000284  
0.000281  
0.000289  
0.000284  
0.000280  
0.000283  
0.000280  
0.000285  
0.000277  
0.000280  
0.000277  
0.000285  
0.000286  
0.000288  
0.000282  
0.000278  
0.000280  
0.000280  
0.000280  
0.000281  
0.000280  
0.000283  
0.000281  
0.000277  
0.000283  
0.000278  
0.000290  
0.000279  
0.000283  
0.000285  
0.000278  
0.000283  
0.000278  
0.000282  
0.000292  
0.000282  
0.000281  
0.000284  
0.000279  
0.000281  
0.000286  
0.000281  
0.000277  
0.000283  
0.000276  
0.000283  
0.000281  
0.000278  
0.000279  
0.000278  
0.000277  
0.000278  
0.000282  
0.000281  
0.000285  
0.000278  
0.000284  
0.000281  
0.000276  
0.000281  
0.000276  
0.000280  
0.000278  
0.000281  
0.000283  
0.000279  
0.000282  
0.000280  
0.000271  
0.000274  
0.000273  
0.000278  
0.000274  
0.000277  
0.000279  
0.000279  
0.000278  
0.000275  
0.000275  
0.000274  
0.000276  
0.000272  
0.000274  
0.000275  
0.000276  
0.000273  
0.000275  
0.000275  
0.000273  
0.000282  
0.000277  
0.000273  
0.000281  
0.000284  
0.000270  
0.000275  
0.000275  
0.000279  
0.000275  
0.000277  
0.000278  
0.000277  
0.000273  
0.000278  
0.000272  
0.000275  
0.000277  
0.000279  
0.000278  
0.000278  
0.000271  
0.000276  
0.000277  
0.000275  
0.000279  
0.000275  
0.000279  
0.000283  
0.000275  
0.000275  
0.000273  
0.000276  
0.000274  
0.000273  
0.000273  
0.000274  
0.000270  
0.000275  
0.000273  
0.000286  
0.000276  
0.000279   

==> figs/source/staliro6400_3.dat <==
0.000251  
0.000252  
0.000249  
0.000251  
0.000251  
0.000251  
0.000255  
0.000251  
0.000251  
0.000251  
0.000252  
0.000251  
0.000252  
0.000251  
0.000253  
0.000254  
0.000260  
0.000257  
0.000260  
0.000260  
0.000261  
0.000263  
0.000259  
0.000261  
0.000261  
0.000260  
0.000258  
0.000258  
0.000261  
0.000260  
0.000264  
0.000259  
0.000265  
0.000288  
0.000263  
0.000264  
0.000267  
0.000264  
0.000265  
0.000264  
0.000261  
0.000266  
0.000261  
0.000265  
0.000265  
0.000265  
0.000267  
0.000265  
0.000285  
0.000287  
0.000285  
0.000284  
0.000285  
0.000285  
0.000282  
0.000286  
0.000285  
0.000286  
0.000287  
0.000284  
0.000284  
0.000285  
0.000288  
0.000286  
0.000260  
0.000256  
0.000259  
0.000260  
0.000257  
0.000259  
0.000257  
0.000257  
0.000257  
0.000259  
0.000259  
0.000257  
0.000260  
0.000256  
0.000259  
0.000259  
0.000267  
0.000266  
0.000267  
0.000270  
0.000268  
0.000268  
0.000267  
0.000265  
0.000264  
0.000264  
0.000265  
0.000268  
0.000268  
0.000269  
0.000268  
0.000265  
0.000273  
0.000293  
0.000273  
0.000270  
0.000270  
0.000273  
0.000272  
0.000271  
0.000272  
0.000275  
0.000270  
0.000271  
0.000266  
0.000274  
0.000272  
0.000272  
0.000293  
0.000295  
0.000293  
0.000293  
0.000287  
0.000293  
0.000295  
0.000292  
0.000290  
0.000291  
0.000293  
0.000292  
0.000285  
0.000291  
0.000293  
0.000292  
0.000254  
0.000256  
0.000257  
0.000256  
0.000258  
0.000255  
0.000258  
0.000257  
0.000257  
0.000257  
0.000256  
0.000256  
0.000257  
0.000255  
0.000259  
0.000262  
0.000267  
0.000264  
0.000265  
0.000267  
0.000266  
0.000265  
0.000263  
0.000267  
0.000266  
0.000267  
0.000265  
0.000265  
0.000267  
0.000263  
0.000269  
0.000268  
0.000271  
0.000292  
0.000270  
0.000270  
0.000271  
0.000270  
0.000271  
0.000271  
0.000271  
0.000271  
0.000271  
0.000275  
0.000274  
0.000269  
0.000271  
0.000272  
0.000294  
0.000295  
0.000294  
0.000294  
0.000295  
0.000296  
0.000293  
0.000293  
0.000296  
0.000295  
0.000297  
0.000291  
0.000296  
0.000294  
0.000297  
0.000295  
0.000252  
0.000255  
0.000253  
0.000255  
0.000254  
0.000263  
0.000254  
0.000254  
0.000253  
0.000256  
0.000253  
0.000253  
0.000253  
0.000253  
0.000254  
0.000252  
0.000261  
0.000263  
0.000259  
0.000260  
0.000262  
0.000263  
0.000270  
0.000262  
0.000260  
0.000261  
0.000270  
0.000260  
0.000259  
0.000264  
0.000264  
0.000262  
0.000267  
0.000298  
0.000277  
0.000276  
0.000275  
0.000275  
0.000275  
0.000275  
0.000274  
0.000279  
0.000276  
0.000275  
0.000276  
0.000276  
0.000276  
0.000271  
0.000294  
0.000297  
0.000295  
0.000296  
0.000298  
0.000292  
0.000296  
0.000293  
0.000296  
0.000295  
0.000297  
0.000295  
0.000296  
0.000292  
0.000296  
0.000295  
0.000251  
0.000254  
0.000254  
0.000254  
0.000254  
0.000250  
0.000253  
0.000252  
0.000254  
0.000251  
0.000250  
0.000253  
0.000253  
0.000254  
0.000254  
0.000254  
0.000262  
0.000260  
0.000263  
0.000263  
0.000262  
0.000262  
0.000258  
0.000259  
0.000261  
0.000258  
0.000259  
0.000260  
0.000261  
0.000263  
0.000263  
0.000263  
0.000264  
0.000288  
0.000264  
0.000266  
0.000267  
0.000266  
0.000267  
0.000267  
0.000265  
0.000263  
0.000263  
0.000266  
0.000267  
0.000267  
0.000265  
0.000265  
0.000287  
0.000286  
0.000289  
0.000285  
0.000286  
0.000287  
0.000288  
0.000285  
0.000287  
0.000287  
0.000287  
0.000288  
0.000290  
0.000288  
0.000289  
0.000287  
0.000215  
0.000218  
0.000216  
0.000213  
0.000213  
0.000217  
0.000213  
0.000216  
0.000212  
0.000217  
0.000215  
0.000219  
0.000213  
0.000216  
0.000214  
0.000212  
0.000224  
0.000221  
0.000220  
0.000224  
0.000223  
0.000221  
0.000224  
0.000225  
0.000221  
0.000222  
0.000225  
0.000223  
0.000256  
0.000221  
0.000225  
0.000224  
0.000224  
0.000245  
0.000227  
0.000225  
0.000227  
0.000226  
0.000228  
0.000225  
0.000224  
0.000227  
0.000228  
0.000223  
0.000225  
0.000221  
0.000222  
0.000226  
0.000247  
0.000246  
0.000245  
0.000245  
0.000246  
0.000246  
0.000247  
0.000243  
0.000246  
0.000257  
0.000247  
0.000245  
0.000245  
0.000249  
0.000245  
0.000247  
0.000233  
0.000232  
0.000260  
0.000233  
0.000232  
0.000235  
0.000251  
0.000231  
0.000231  
0.000233  
0.000232  
0.000227  
0.000231  
0.000229  
0.000234  
0.000233  
0.000241  
0.000238  
0.000239  
0.000240  
0.000237  
0.000243  
0.000240  
0.000241  
0.000239  
0.000239  
0.000239  
0.000237  
0.000236  
0.000238  
0.000236  
0.000242  
0.000245  
0.000260  
0.000243  
0.000244  
0.000241  
0.000244  
0.000242  
0.000240  
0.000250  
0.000241  
0.000241  
0.000242  
0.000242  
0.000242  
0.000244  
0.000246  
0.000262  
0.000260  
0.000264  
0.000263  
0.000264  
0.000269  
0.000272  
0.000259  
0.000262  
0.000264  
0.000261  
0.000259  
0.000263  
0.000263  
0.000261  
0.000260  
0.000242  
0.000244  
0.000244  
0.000245  
0.000245  
0.000245  
0.000242  
0.000245  
0.000244  
0.000245  
0.000242  
0.000243  
0.000245  
0.000246  
0.000241  
0.000241  
0.000251  
0.000254  
0.000250  
0.000249  
0.000250  
0.000253  
0.000252  
0.000253  
0.000254  
0.000249  
0.000252  
0.000254  
0.000253  
0.000250  
0.000251  
0.000255  
0.000256  
0.000276  
0.000258  
0.000257  
0.000256  
0.000257  
0.000257  
0.000254  
0.000254  
0.000253  
0.000257  
0.000258  
0.000257  
0.000257  
0.000260  
0.000253  
0.000277  
0.000278  
0.000279  
0.000277  
0.000278  
0.000276  
0.000277  
0.000277  
0.000281  
0.000275  
0.000279  
0.000277  
0.000275  
0.000279  
0.000273  
0.000277  
0.000244  
0.000249  
0.000248  
0.000252  
0.000253  
0.000249  
0.000250  
0.000247  
0.000246  
0.000248  
0.000250  
0.000251  
0.000246  
0.000246  
0.000251  
0.000256  
0.000255  
0.000254  
0.000255  
0.000255  
0.000254  
0.000258  
0.000259  
0.000255  
0.000257  
0.000259  
0.000259  
0.000260  
0.000257  
0.000256  
0.000255  
0.000259  
0.000264  
0.000283  
0.000263  
0.000259  
0.000262  
0.000262  
0.000262  
0.000259  
0.000262  
0.000258  
0.000261  
0.000262  
0.000262  
0.000263  
0.000264  
0.000261  
0.000280  
0.000280  
0.000281  
0.000284  
0.000282  
0.000281  
0.000282  
0.000282  
0.000279  
0.000284  
0.000282  
0.000283  
0.000279  
0.000282  
0.000282  
0.000283  
0.000252  
0.000251  
0.000251  
0.000258  
0.000251  
0.000251  
0.000251  
0.000250  
0.000254  
0.000251  
0.000252  
0.000251  
0.000251  
0.000251  
0.000251  
0.000249  
0.000258  
0.000260  
0.000259  
0.000260  
0.000257  
0.000260  
0.000260  
0.000258  
0.000258  
0.000257  
0.000260  
0.000265  
0.000256  
0.000261  
0.000257  
0.000259  
0.000262  
0.000283  
0.000264  
0.000260  
0.000261  
0.000259  
0.000264  
0.000265  
0.000264  
0.000260  
0.000264  
0.000264  
0.000263  
0.000269  
0.000259  
0.000260  
0.000283  
0.000281  
0.000288  
0.000282  
0.000284  
0.000286  
0.000283  
0.000281  
0.000284  
0.000283  
0.000286  
0.000285  
0.000283  
0.000284  
0.000283  
0.000283  
0.000248  
0.000249  
0.000268  
0.000260  
0.000252  
0.000251  
0.000245  
0.000272  
0.000266  
0.000270  
0.000265  
0.000260  
0.000261  
0.000264  
0.000267  
0.000266  
0.000257  
0.000256  
0.000288  
0.000280  
0.000256  
0.000258  
0.000257  
0.000265  
0.000278  
0.000275  
0.000274  
0.000274  
0.000273  
0.000267  
0.000275  
0.000266  
0.000260  
0.000278  
0.000277  
0.000261  
0.000262  
0.000261  
0.000258  
0.000274  
0.000270  
0.000278  
0.000269  
0.000274  
0.000271  
0.000274  
0.000280  
0.000273  
0.000281  
0.000282  
0.000299  
0.000288  
0.000284  
0.000280  
0.000282  
0.000293  
0.000304  
0.000301  
0.000363  
0.000299  
0.000305  
0.000295  
0.000304  
0.000304  
0.000244  
0.000244  
0.000246  
0.000242  
0.000242  
0.000245  
0.000245  
0.000242  
0.000245  
0.000246  
0.000245  
0.000245  
0.000242  
0.000245  
0.000242  
0.000242  
0.000250  
0.000252  
0.000250  
0.000251  
0.000252  
0.000252  
0.000254  
0.000250  
0.000254  
0.000257  
0.000256  
0.000254  
0.000251  
0.000256  
0.000252  
0.000249  
0.000254  
0.000274  
0.000255  
0.000255  
0.000258  
0.000257  
0.000255  
0.000258  
0.000258  
0.000258  
0.000255  
0.000257  
0.000255  
0.000255  
0.000254  
0.000258  
0.000275  
0.000276  
0.000279  
0.000278  
0.000272  
0.000278  
0.000277  
0.000273  
0.000276  
0.000273  
0.000275  
0.000276  
0.000275  
0.000276  
0.000279  
0.000275  
0.000255  
0.000252  
0.000251  
0.000255  
0.000252  
0.000253  
0.000252  
0.000252  
0.000251  
0.000254  
0.000251  
0.000252  
0.000253  
0.000255  
0.000257  
0.000253  
0.000262  
0.000259  
0.000262  
0.000259  
0.000263  
0.000259  
0.000261  
0.000263  
0.000264  
0.000261  
0.000260  
0.000265  
0.000281  
0.000263  
0.000262  
0.000265  
0.000266  
0.000288  
0.000264  
0.000267  
0.000266  
0.000266  
0.000267  
0.000266  
0.000264  
0.000265  
0.000270  
0.000268  
0.000268  
0.000267  
0.000269  
0.000287  
0.000288  
0.000288  
0.000289  
0.000290  
0.000288  
0.000288  
0.000290  
0.000287  
0.000289  
0.000287  
0.000288  
0.000292  
0.000290  
0.000288  
0.000295  
0.000336  
0.000251  
0.000251  
0.000248  
0.000254  
0.000250  
0.000253  
0.000253  
0.000252  
0.000251  
0.000250  
0.000255  
0.000251  
0.000248  
0.000254  
0.000252  
0.000260  
0.000261  
0.000258  
0.000255  
0.000257  
0.000257  
0.000259  
0.000259  
0.000258  
0.000261  
0.000259  
0.000259  
0.000259  
0.000255  
0.000256  
0.000260  
0.000259  
0.000261  
0.000282  
0.000263  
0.000262  
0.000263  
0.000264  
0.000265  
0.000263  
0.000263  
0.000261  
0.000263  
0.000264  
0.000265  
0.000260  
0.000268  
0.000261  
0.000284  
0.000280  
0.000284  
0.000285  
0.000282  
0.000285  
0.000284  
0.000283  
0.000284  
0.000281  
0.000283  
0.000283  
0.000286  
0.000286  
0.000281  
0.000282  
0.000253  
0.000252  
0.000249  
0.000249  
0.000249  
0.000252  
0.000254  
0.000253  
0.000249  
0.000250  
0.000252  
0.000252  
0.000247  
0.000248  
0.000250  
0.000249  
0.000275  
0.000257  
0.000262  
0.000260  
0.000260  
0.000261  
0.000259  
0.000262  
0.000261  
0.000258  
0.000261  
0.000259  
0.000257  
0.000260  
0.000260  
0.000259  
0.000263  
0.000285  
0.000262  
0.000264  
0.000263  
0.000263  
0.000264  
0.000264  
0.000266  
0.000265  
0.000265  
0.000262  
0.000266  
0.000263  
0.000264  
0.000263  
0.000282  
0.000289  
0.000285  
0.000288  
0.000283  
0.000284  
0.000285  
0.000284  
0.000282  
0.000284  
0.000282  
0.000285  
0.000284  
0.000283  
0.000284  
0.000282  
0.000248  
0.000245  
0.000245  
0.000244  
0.000244  
0.000244  
0.000242  
0.000245  
0.000244  
0.000243  
0.000244  
0.000240  
0.000241  
0.000245  
0.000241  
0.000242  
0.000255  
0.000249  
0.000250  
0.000252  
0.000250  
0.000249  
0.000253  
0.000252  
0.000252  
0.000253  
0.000252  
0.000255  
0.000252  
0.000250  
0.000250  
0.000253  
0.000254  
0.000279  
0.000257  
0.000254  
0.000256  
0.000255  
0.000258  
0.000256  
0.000257  
0.000257  
0.000258  
0.000254  
0.000255  
0.000253  
0.000258  
0.000256  
0.000274  
0.000277  
0.000275  
0.000276  
0.000275  
0.000274  
0.000277  
0.000277  
0.000272  
0.000272  
0.000276  
0.000278  
0.000277  
0.000274  
0.000273  
0.000277  
0.000245  
0.000248  
0.000248  
0.000245  
0.000247  
0.000246  
0.000248  
0.000248  
0.000245  
0.000247  
0.000247  
0.000247  
0.000248  
0.000245  
0.000243  
0.000246  
0.000256  
0.000257  
0.000253  
0.000254  
0.000255  
0.000257  
0.000254  
0.000260  
0.000256  
0.000257  
0.000258  
0.000253  
0.000257  
0.000256  
0.000251  
0.000255  
0.000261  
0.000282  
0.000257  
0.000258  
0.000262  
0.000259  
0.000262  
0.000259  
0.000259  
0.000266  
0.000261  
0.000260  
0.000262  
0.000257  
0.000258  
0.000256  
0.000278  
0.000281  
0.000280  
0.000280  
0.000285  
0.000278  
0.000279  
0.000282  
0.000280  
0.000280  
0.000278  
0.000282  
0.000278  
0.000282  
0.000279  
0.000281  
0.000244  
0.000244  
0.000244  
0.000246  
0.000250  
0.000250  
0.000247  
0.000247  
0.000248  
0.000247  
0.000241  
0.000245  
0.000246  
0.000247  
0.000247  
0.000246  
0.000256  
0.000258  
0.000252  
0.000255  
0.000251  
0.000254  
0.000255  
0.000257  
0.000256  
0.000252  
0.000253  
0.000250  
0.000254  
0.000255  
0.000253  
0.000254  
0.000257  
0.000281  
0.000261  
0.000259  
0.000257  
0.000262  
0.000259  
0.000262  
0.000258  
0.000258  
0.000255  
0.000258  
0.000256  
0.000260  
0.000260  
0.000261  
0.000279  
0.000280  
0.000276  
0.000279  
0.000276  
0.000276  
0.000278  
0.000279  
0.000279  
0.000277  
0.000280  
0.000279  
0.000280  
0.000276  
0.000277  
0.000281  
0.000250  
0.000247  
0.000248  
0.000248  
0.000251  
0.000250  
0.000247  
0.000246  
0.000247  
0.000253  
0.000248  
0.000249  
0.000250  
0.000252  
0.000247  
0.000250  
0.000259  
0.000255  
0.000263  
0.000258  
0.000260  
0.000260  
0.000256  
0.000259  
0.000258  
0.000259  
0.000259  
0.000259  
0.000260  
0.000257  
0.000260  
0.000257  
0.000263  
0.000286  
0.000259  
0.000264  
0.000260  
0.000264  
0.000259  
0.000264  
0.000265  
0.000260  
0.000264  
0.000262  
0.000263  
0.000263  
0.000265  
0.000260  
0.000285  
0.000282  
0.000283  
0.000282  
0.000285  
0.000283  
0.000285  
0.000285  
0.000283  
0.000285  
0.000281  
0.000286  
0.000284  
0.000283  
0.000282  
0.000285  
0.000248  
0.000247  
0.000246  
0.000249  
0.000247  
0.000249  
0.000247  
0.000249  
0.000246  
0.000245  
0.000247  
0.000246  
0.000247  
0.000245  
0.000247  
0.000250  
0.000257  
0.000257  
0.000254  
0.000257  
0.000259  
0.000254  
0.000256  
0.000258  
0.000257  
0.000253  
0.000259  
0.000257  
0.000256  
0.000257  
0.000257  
0.000258  
0.000261  
0.000284  
0.000260  
0.000262  
0.000260  
0.000262  
0.000260  
0.000261  
0.000263  
0.000262  
0.000259  
0.000259  
0.000260  
0.000260  
0.000260  
0.000261  
0.000281  
0.000284  
0.000284  
0.000282  
0.000282  
0.000282  
0.000281  
0.000279  
0.000283  
0.000285  
0.000282  
0.000279  
0.000281  
0.000282  
0.000282  
0.000284  
0.000246  
0.000246  
0.000246  
0.000246  
0.000249  
0.000248  
0.000248  
0.000249  
0.000249  
0.000248  
0.000245  
0.000245  
0.000245  
0.000245  
0.000245  
0.000249  
0.000256  
0.000254  
0.000259  
0.000259  
0.000257  
0.000257  
0.000255  
0.000258  
0.000257  
0.000257  
0.000256  
0.000257  
0.000257  
0.000258  
0.000254  
0.000254  
0.000262  
0.000417  
0.000264  
0.000259  
0.000262  
0.000262  
0.000261  
0.000259  
0.000257  
0.000266  
0.000259  
0.000261  
0.000259  
0.000262  
0.000261  
0.000261  
0.000281  
0.000278  
0.000282  
0.000280  
0.000283  
0.000284  
0.000280  
0.000280  
0.000283  
0.000282  
0.000280  
0.000280  
0.000278  
0.000282  
0.000281  
0.000283  
0.000245  
0.000248  
0.000252  
0.000246  
0.000247  
0.000249  
0.000248  
0.000248  
0.000244  
0.000248  
0.000247  
0.000247  
0.000249  
0.000249  
0.000247  
0.000245  
0.000254  
0.000257  
0.000255  
0.000254  
0.000258  
0.000256  
0.000258  
0.000255  
0.000256  
0.000255  
0.000255  
0.000255  
0.000254  
0.000256  
0.000256  
0.000257  
0.000262  
0.000285  
0.000259  
0.000257  
0.000257  
0.000258  
0.000260  
0.000257  
0.000262  
0.000258  
0.000258  
0.000261  
0.000257  
0.000257  
0.000261  
0.000260  
0.000280  
0.000277  
0.000278  
0.000281  
0.000280  
0.000280  
0.000281  
0.000279  
0.000281  
0.000277  
0.000282  
0.000286  
0.000280  
0.000281  
0.000280  
0.000278  
0.000255  
0.000255  
0.000253  
0.000255  
0.000252  
0.000252  
0.000255  
0.000254  
0.000254  
0.000264  
0.000253  
0.000252  
0.000257  
0.000255  
0.000254  
0.000255  
0.000264  
0.000265  
0.000262  
0.000262  
0.000265  
0.000263  
0.000265  
0.000263  
0.000265  
0.000266  
0.000265  
0.000266  
0.000266  
0.000265  
0.000265  
0.000263  
0.000270  
0.000291  
0.000268  
0.000269  
0.000267  
0.000269  
0.000269  
0.000264  
0.000269  
0.000269  
0.000270  
0.000269  
0.000271  
0.000269  
0.000271  
0.000268  
0.000293  
0.000297  
0.000293  
0.000294  
0.000291  
0.000292  
0.000293  
0.000294  
0.000304  
0.000296  
0.000292  
0.000292  
0.000291  
0.000293  
0.000294  
0.000294  
0.000245  
0.000250  
0.000252  
0.000250  
0.000249  
0.000245  
0.000243  
0.000243  
0.000246  
0.000247  
0.000252  
0.000250  
0.000251  
0.000251  
0.000247  
0.000250  
0.000257  
0.000261  
0.000258  
0.000256  
0.000258  
0.000252  
0.000252  
0.000252  
0.000256  
0.000258  
0.000255  
0.000258  
0.000259  
0.000256  
0.000258  
0.000260  
0.000263  
0.000416  
0.000260  
0.000259  
0.000260  
0.000258  
0.000259  
0.000259  
0.000258  
0.000261  
0.000263  
0.000264  
0.000263  
0.000260  
0.000265  
0.000263  
0.000286  
0.000281  
0.000279  
0.000283  
0.000284  
0.000282  
0.000283  
0.000282  
0.000281  
0.000283  
0.000280  
0.000283  
0.000282  
0.000284  
0.000283  
0.000281  
0.000250  
0.000255  
0.000254  
0.000253  
0.000251  
0.000251  
0.000253  
0.000251  
0.000251  
0.000253  
0.000254  
0.000250  
0.000250  
0.000248  
0.000252  
0.000251  
0.000262  
0.000263  
0.000261  
0.000260  
0.000261  
0.000262  
0.000258  
0.000260  
0.000264  
0.000263  
0.000258  
0.000261  
0.000259  
0.000261  
0.000259  
0.000259  
0.000268  
0.000286  
0.000264  
0.000269  
0.000267  
0.000265  
0.000266  
0.000266  
0.000267  
0.000268  
0.000267  
0.000267  
0.000264  
0.000264  
0.000266  
0.000263  
0.000288  
0.000287  
0.000284  
0.000287  
0.000288  
0.000286  
0.000284  
0.000287  
0.000285  
0.000287  
0.000285  
0.000287  
0.000284  
0.000285  
0.000285  
0.000286  
0.000255  
0.000252  
0.000246  
0.000251  
0.000251  
0.000249  
0.000250  
0.000252  
0.000247  
0.000248  
0.000252  
0.000252  
0.000250  
0.000251  
0.000251  
0.000249  
0.000261  
0.000262  
0.000257  
0.000256  
0.000255  
0.000257  
0.000262  
0.000260  
0.000262  
0.000258  
0.000262  
0.000259  
0.000260  
0.000261  
0.000259  
0.000262  
0.000264  
0.000282  
0.000264  
0.000260  
0.000264  
0.000261  
0.000262  
0.000266  
0.000265  
0.000264  
0.000264  
0.000263  
0.000265  
0.000262  
0.000264  
0.000265  
0.000284  
0.000286  
0.000288  
0.000282  
0.000280  
0.000283  
0.000285  
0.000284  
0.000282  
0.000282  
0.000285  
0.000284  
0.000284  
0.000283  
0.000287  
0.000285  
0.000276  
0.000274  
0.000297  
0.000271  
0.000269  
0.000255  
0.000249  
0.000250  
0.000257  
0.000268  
0.000252  
0.000249  
0.000252  
0.000251  
0.000252  
0.000254  
0.000274  
0.000276  
0.000279  
0.000303  
0.000284  
0.000258  
0.000262  
0.000272  
0.000266  
0.000276  
0.000262  
0.000259  
0.000261  
0.000261  
0.000257  
0.000262  
0.000284  
0.000285  
0.000308  
0.000314  
0.000282  
0.000263  
0.000267  
0.000271  
0.000277  
0.000310  
0.000262  
0.000268  
0.000265  
0.000265  
0.000265  
0.000262  
0.000331  
0.000306  
0.000315  
0.000305  
0.000337  
0.000284  
0.000286  
0.000304  
0.000314  
0.000311  
0.000286  
0.000285  
0.000286  
0.000287  
0.000284  
0.000282  
0.000265  
0.000263  
0.000259  
0.000269  
0.000262  
0.000274  
0.000270  
0.000266  
0.000265  
0.000261  
0.000259  
0.000262  
0.000259  
0.000268  
0.000272  
0.000271  
0.000274  
0.000273  
0.000272  
0.000297  
0.000277  
0.000275  
0.000279  
0.000276  
0.000278  
0.000271  
0.000272  
0.000273  
0.000273  
0.000278  
0.000277  
0.000277  
0.000277  
0.000288  
0.000286  
0.000282  
0.000285  
0.000280  
0.000282  
0.000277  
0.000282  
0.000273  
0.000273  
0.000273  
0.000282  
0.000281  
0.000281  
0.000284  
0.000302  
0.000299  
0.000307  
0.000305  
0.000304  
0.000304  
0.000300  
0.000303  
0.000298  
0.000295  
0.000300  
0.000294  
0.000305  
0.000308  
0.000306  
0.000310  
0.000272  
0.000269  
0.000267  
0.000258  
0.000266  
0.000266  
0.000256  
0.000261  
0.000267  
0.000265  
0.000258  
0.000267  
0.000259  
0.000265  
0.000260  
0.000264  
0.000278  
0.000283  
0.000280  
0.000266  
0.000275  
0.000273  
0.000269  
0.000272  
0.000278  
0.000446  
0.000274  
0.000272  
0.000270  
0.000277  
0.000275  
0.000276  
0.000283  
0.000297  
0.000281  
0.000273  
0.000281  
0.000280  
0.000270  
0.000282  
0.000278  
0.000273  
0.000279  
0.000278  
0.000280  
0.000275  
0.000277  
0.000268  
0.000309  
0.000307  
0.000295  
0.000296  
0.000301  
0.000300  
0.000294  
0.000301  
0.000301  
0.000295  
0.000306  
0.000290  
0.000303  
0.000303  
0.000305  
0.000299  
0.000266  
0.000266  
0.000266  
0.000265  
0.000266  
0.000269  
0.000266  
0.000269  
0.000266  
0.000269  
0.000258  
0.000257  
0.000256  
0.000260  
0.000260  
0.000260  
0.000277  
0.000278  
0.000279  
0.000278  
0.000275  
0.000274  
0.000279  
0.000280  
0.000279  
0.000275  
0.000268  
0.000270  
0.000270  
0.000267  
0.000270  
0.000271  
0.000283  
0.000439  
0.000279  
0.000282  
0.000280  
0.000277  
0.000282  
0.000283  
0.000279  
0.000279  
0.000271  
0.000270  
0.000274  
0.000274  
0.000271  
0.000274  
0.000301  
0.000300  
0.000301  
0.000300  
0.000299  
0.000302  
0.000302  
0.000305  
0.000301  
0.000292  
0.000296  
0.000291  
0.000295  
0.000296  
0.000295  
0.000292  
0.000248  
0.000248  
0.000246  
0.000246  
0.000246  
0.000247  
0.000244  
0.000242  
0.000242  
0.000245  
0.000246  
0.000246  
0.000243  
0.000245  
0.000245  
0.000242  
0.000252  
0.000255  
0.000256  
0.000256  
0.000255  
0.000252  
0.000253  
0.000252  
0.000253  
0.000254  
0.000253  
0.000255  
0.000255  
0.000253  
0.000251  
0.000254  
0.000257  
0.000413  
0.000256  
0.000259  
0.000259  
0.000259  
0.000261  
0.000258  
0.000256  
0.000257  
0.000257  
0.000259  
0.000259  
0.000257  
0.000257  
0.000258  
0.000277  
0.000280  
0.000279  
0.000280  
0.000279  
0.000279  
0.000274  
0.000278  
0.000279  
0.000278  
0.000279  
0.000279  
0.000279  
0.000276  
0.000278  
0.000277  
0.000265  
0.000272  
0.000267  
0.000261  
0.000267  
0.000268  
0.000260  
0.000261  
0.000269  
0.000261  
0.000263  
0.000280  
0.000261  
0.000266  
0.000266  
0.000271  
0.000266  
0.000279  
0.000325  
0.000277  
0.000277  
0.000274  
0.000276  
0.000277  
0.000266  
0.000265  
0.000274  
0.000272  
0.000270  
0.000275  
0.000270  
0.000281  
0.000286  
0.000487  
0.000280  
0.000283  
0.000275  
0.000276  
0.000274  
0.000283  
0.000283  
0.000276  
0.000296  
0.000275  
0.000279  
0.000282  
0.000275  
0.000283  
0.000310  
0.000305  
0.000301  
0.000301  
0.000307  
0.000303  
0.000303  
0.000294  
0.000294  
0.000301  
0.000304  
0.000294  
0.000301  
0.000299  
0.000306  
0.000296  
0.000252  
0.000249  
0.000252  
0.000250  
0.000249  
0.000248  
0.000247  
0.000250  
0.000245  
0.000250  
0.000250  
0.000246  
0.000251  
0.000250  
0.000251  
0.000249  
0.000258  
0.000259  
0.000258  
0.000259  
0.000256  
0.000258  
0.000256  
0.000258  
0.000257  
0.000256  
0.000255  
0.000258  
0.000259  
0.000262  
0.000258  
0.000259  
0.000262  
0.000280  
0.000261  
0.000262  
0.000265  
0.000263  
0.000260  
0.000262  
0.000263  
0.000262  
0.000259  
0.000260  
0.000263  
0.000262  
0.000266  
0.000264  
0.000280  
0.000284  
0.000281  
0.000284  
0.000286  
0.000284  
0.000282  
0.000284  
0.000282  
0.000283  
0.000280  
0.000283  
0.000280  
0.000280  
0.000278  
0.000281  
0.000250  
0.000250  
0.000251  
0.000247  
0.000246  
0.000246  
0.000248  
0.000249  
0.000249  
0.000247  
0.000247  
0.000254  
0.000248  
0.000251  
0.000247  
0.000247  
0.000258  
0.000259  
0.000257  
0.000259  
0.000259  
0.000256  
0.000254  
0.000254  
0.000258  
0.000255  
0.000257  
0.000259  
0.000259  
0.000259  
0.000255  
0.000258  
0.000263  
0.000284  
0.000263  
0.000260  
0.000260  
0.000263  
0.000259  
0.000262  
0.000262  
0.000261  
0.000263  
0.000261  
0.000263  
0.000259  
0.000264  
0.000261  
0.000285  
0.000283  
0.000285  
0.000282  
0.000282  
0.000284  
0.000278  
0.000282  
0.000283  
0.000286  
0.000283  
0.000280  
0.000280  
0.000283  
0.000301  
0.000285  
0.000261  
0.000256  
0.000259  
0.000259  
0.000266  
0.000263  
0.000258  
0.000257  
0.000260  
0.000260  
0.000258  
0.000256  
0.000259  
0.000257  
0.000260  
0.000260  
0.000266  
0.000268  
0.000267  
0.000267  
0.000269  
0.000265  
0.000269  
0.000269  
0.000269  
0.000268  
0.000266  
0.000271  
0.000271  
0.000266  
0.000266  
0.000269  
0.000270  
0.000295  
0.000274  
0.000274  
0.000272  
0.000274  
0.000275  
0.000274  
0.000275  
0.000273  
0.000272  
0.000273  
0.000276  
0.000274  
0.000273  
0.000271  
0.000295  
0.000298  
0.000297  
0.000301  
0.000296  
0.000308  
0.000298  
0.000294  
0.000300  
0.000295  
0.000297  
0.000297  
0.000295  
0.000298  
0.000296  
0.000298  
0.000249  
0.000246  
0.000246  
0.000246  
0.000250  
0.000249  
0.000246  
0.000250  
0.000246  
0.000251  
0.000247  
0.000248  
0.000247  
0.000249  
0.000249  
0.000250  
0.000259  
0.000259  
0.000254  
0.000258  
0.000255  
0.000257  
0.000257  
0.000258  
0.000255  
0.000254  
0.000255  
0.000259  
0.000258  
0.000259  
0.000256  
0.000257  
0.000262  
0.000282  
0.000259  
0.000262  
0.000262  
0.000265  
0.000261  
0.000263  
0.000260  
0.000260  
0.000264  
0.000260  
0.000263  
0.000265  
0.000260  
0.000262  
0.000360  
0.000287  
0.000282  
0.000279  
0.000281  
0.000278  
0.000284  
0.000281  
0.000279  
0.000281  
0.000282  
0.000279  
0.000280  
0.000287  
0.000283  
0.000281  
0.000253  
0.000252  
0.000255  
0.000255  
0.000253  
0.000255  
0.000257  
0.000253  
0.000252  
0.000255  
0.000250  
0.000255  
0.000255  
0.000255  
0.000253  
0.000253  
0.000262  
0.000264  
0.000263  
0.000265  
0.000266  
0.000264  
0.000263  
0.000264  
0.000265  
0.000263  
0.000263  
0.000261  
0.000262  
0.000263  
0.000263  
0.000262  
0.000266  
0.000290  
0.000269  
0.000265  
0.000273  
0.000266  
0.000267  
0.000270  
0.000268  
0.000269  
0.000265  
0.000269  
0.000269  
0.000266  
0.000268  
0.000272  
0.000291  
0.000291  
0.000287  
0.000288  
0.000291  
0.000290  
0.000290  
0.000290  
0.000291  
0.000289  
0.000285  
0.000291  
0.000291  
0.000290  
0.000289  
0.000293  
0.000248  
0.000250  
0.000252  
0.000248  
0.000265  
0.000254  
0.000250  
0.000249  
0.000248  
0.000253  
0.000251  
0.000250  
0.000282  
0.000251  
0.000249  
0.000252  
0.000261  
0.000259  
0.000260  
0.000257  
0.000262  
0.000258  
0.000258  
0.000261  
0.000260  
0.000256  
0.000259  
0.000260  
0.000258  
0.000261  
0.000262  
0.000261  
0.000260  
0.000286  
0.000266  
0.000263  
0.000265  
0.000282  
0.000266  
0.000264  
0.000264  
0.000264  
0.000265  
0.000266  
0.000265  
0.000267  
0.000264  
0.000267  
0.000284  
0.000283  
0.000286  
0.000283  
0.000289  
0.000283  
0.000284  
0.000284  
0.000282  
0.000285  
0.000284  
0.000285  
0.000287  
0.000286  
0.000286  
0.000287  
0.000253  
0.000255  
0.000250  
0.000250  
0.000251  
0.000251  
0.000253  
0.000254  
0.000251  
0.000249  
0.000254  
0.000254  
0.000250  
0.000252  
0.000251  
0.000254  
0.000262  
0.000262  
0.000262  
0.000261  
0.000264  
0.000259  
0.000262  
0.000260  
0.000261  
0.000261  
0.000263  
0.000260  
0.000261  
0.000264  
0.000265  
0.000263  
0.000265  
0.000299  
0.000266  
0.000266  
0.000264  
0.000267  
0.000267  
0.000266  
0.000267  
0.000264  
0.000266  
0.000264  
0.000267  
0.000266  
0.000267  
0.000267  
0.000289  
0.000289  
0.000284  
0.000285  
0.000289  
0.000286  
0.000287  
0.000287  
0.000284  
0.000285  
0.000288  
0.000288  
0.000287  
0.000285  
0.000288  
0.000287  
0.000249  
0.000248  
0.000246  
0.000249  
0.000248  
0.000245  
0.000249  
0.000249  
0.000246  
0.000252  
0.000249  
0.000249  
0.000246  
0.000249  
0.000250  
0.000247  
0.000257  
0.000256  
0.000258  
0.000254  
0.000256  
0.000253  
0.000254  
0.000258  
0.000258  
0.000259  
0.000257  
0.000255  
0.000256  
0.000257  
0.000257  
0.000258  
0.000260  
0.000282  
0.000262  
0.000260  
0.000260  
0.000262  
0.000261  
0.000259  
0.000258  
0.000262  
0.000261  
0.000262  
0.000262  
0.000262  
0.000261  
0.000261  
0.000279  
0.000284  
0.000285  
0.000282  
0.000282  
0.000282  
0.000278  
0.000278  
0.000281  
0.000282  
0.000283  
0.000281  
0.000279  
0.000281  
0.000283  
0.000279  
0.000251  
0.000251  
0.000253  
0.000252  
0.000252  
0.000254  
0.000255  
0.000251  
0.000251  
0.000254  
0.000254  
0.000255  
0.000251  
0.000253  
0.000254  
0.000255  
0.000261  
0.000261  
0.000260  
0.000263  
0.000262  
0.000264  
0.000264  
0.000260  
0.000259  
0.000259  
0.000260  
0.000263  
0.000260  
0.000260  
0.000260  
0.000261  
0.000267  
0.000288  
0.000266  
0.000267  
0.000267  
0.000268  
0.000267  
0.000264  
0.000264  
0.000267  
0.000266  
0.000268  
0.000266  
0.000268  
0.000265  
0.000265  
0.000284  
0.000287  
0.000285  
0.000286  
0.000288  
0.000287  
0.000289  
0.000287  
0.000284  
0.000288  
0.000289  
0.000287  
0.000288  
0.000284  
0.000287  
0.000283  
0.000253  
0.000253  
0.000254  
0.000255  
0.000254  
0.000252  
0.000251  
0.000252  
0.000252  
0.000253  
0.000255  
0.000256  
0.000251  
0.000257  
0.000256  
0.000255  
0.000263  
0.000263  
0.000263  
0.000264  
0.000265  
0.000263  
0.000263  
0.000264  
0.000263  
0.000265  
0.000261  
0.000260  
0.000260  
0.000264  
0.000260  
0.000263  
0.000268  
0.000288  
0.000267  
0.000268  
0.000265  
0.000268  
0.000267  
0.000270  
0.000267  
0.000269  
0.000267  
0.000265  
0.000268  
0.000267  
0.000268  
0.000268  
0.000287  
0.000289  
0.000289  
0.000291  
0.000289  
0.000286  
0.000290  
0.000286  
0.000286  
0.000291  
0.000286  
0.000289  
0.000289  
0.000289  
0.000288  
0.000285  
0.000250  
0.000248  
0.000245  
0.000247  
0.000247  
0.000250  
0.000248  
0.000249  
0.000246  
0.000246  
0.000248  
0.000244  
0.000247  
0.000244  
0.000248  
0.000248  
0.000254  
0.000252  
0.000257  
0.000256  
0.000256  
0.000257  
0.000255  
0.000257  
0.000257  
0.000254  
0.000257  
0.000255  
0.000254  
0.000256  
0.000254  
0.000257  
0.000260  
0.000280  
0.000261  
0.000258  
0.000260  
0.000261  
0.000257  
0.000261  
0.000260  
0.000261  
0.000257  
0.000258  
0.000259  
0.000258  
0.000261  
0.000258  
0.000279  
0.000279  
0.000280  
0.000277  
0.000281  
0.000281  
0.000280  
0.000280  
0.000282  
0.000282  
0.000282  
0.000282  
0.000279  
0.000278  
0.000276  
0.000277  
0.000253  
0.000250  
0.000252  
0.000251  
0.000254  
0.000254  
0.000250  
0.000252  
0.000255  
0.000251  
0.000254  
0.000251  
0.000253  
0.000255  
0.000255  
0.000252  
0.000259  
0.000262  
0.000262  
0.000258  
0.000262  
0.000262  
0.000257  
0.000260  
0.000257  
0.000264  
0.000264  
0.000260  
0.000264  
0.000260  
0.000262  
0.000262  
0.000265  
0.000430  
0.000262  
0.000262  
0.000265  
0.000266  
0.000266  
0.000265  
0.000263  
0.000266  
0.000265  
0.000266  
0.000264  
0.000266  
0.000267  
0.000265  
0.000286  
0.000283  
0.000286  
0.000285  
0.000286  
0.000285  
0.000285  
0.000285  
0.000287  
0.000284  
0.000285  
0.000287  
0.000286  
0.000286  
0.000286  
0.000286  
0.000252  
0.000252  
0.000250  
0.000253  
0.000251  
0.000250  
0.000251  
0.000249  
0.000252  
0.000253  
0.000248  
0.000251  
0.000251  
0.000248  
0.000251  
0.000249  
0.000262  
0.000262  
0.000260  
0.000262  
0.000261  
0.000259  
0.000259  
0.000259  
0.000260  
0.000260  
0.000257  
0.000261  
0.000261  
0.000257  
0.000260  
0.000262  
0.000268  
0.000286  
0.000266  
0.000265  
0.000266  
0.000264  
0.000265  
0.000261  
0.000267  
0.000263  
0.000263  
0.000265  
0.000262  
0.000264  
0.000263  
0.000263  
0.000288  
0.000287  
0.000284  
0.000284  
0.000285  
0.000285  
0.000283  
0.000283  
0.000285  
0.000285  
0.000283  
0.000282  
0.000283  
0.000282  
0.000286  
0.000286  
0.000238  
0.000239  
0.000239  
0.000237  
0.000237  
0.000238  
0.000238  
0.000237  
0.000235  
0.000237  
0.000239  
0.000237  
0.000236  
0.000238  
0.000236  
0.000236  
0.000242  
0.000243  
0.000246  
0.000243  
0.000247  
0.000247  
0.000246  
0.000245  
0.000246  
0.000246  
0.000246  
0.000244  
0.000243  
0.000246  
0.000247  
0.000246  
0.000245  
0.000270  
0.000249  
0.000248  
0.000251  
0.000247  
0.000251  
0.000247  
0.000247  
0.000251  
0.000250  
0.000247  
0.000248  
0.000246  
0.000250  
0.000251  
0.000269  
0.000269  
0.000269  
0.000266  
0.000267  
0.000270  
0.000270  
0.000269  
0.000265  
0.000269  
0.000270  
0.000266  
0.000268  
0.000265  
0.000267  
0.000266  
0.000246  
0.000251  
0.000250  
0.000249  
0.000248  
0.000245  
0.000248  
0.000244  
0.000248  
0.000247  
0.000249  
0.000247  
0.000245  
0.000248  
0.000246  
0.000250  
0.000258  
0.000258  
0.000255  
0.000254  
0.000257  
0.000260  
0.000256  
0.000254  
0.000257  
0.000257  
0.000254  
0.000258  
0.000257  
0.000257  
0.000259  
0.000260  
0.000262  
0.000283  
0.000258  
0.000262  
0.000261  
0.000260  
0.000258  
0.000258  
0.000261  
0.000259  
0.000262  
0.000259  
0.000262  
0.000259  
0.000257  
0.000263  
0.000283  
0.000284  
0.000279  
0.000282  
0.000282  
0.000282  
0.000280  
0.000283  
0.000281  
0.000279  
0.000283  
0.000283  
0.000282  
0.000282  
0.000282  
0.000281  
0.000252  
0.000252  
0.000249  
0.000251  
0.000251  
0.000253  
0.000251  
0.000251  
0.000253  
0.000250  
0.000251  
0.000248  
0.000252  
0.000250  
0.000250  
0.000253  
0.000260  
0.000262  
0.000258  
0.000257  
0.000261  
0.000260  
0.000260  
0.000260  
0.000260  
0.000260  
0.000257  
0.000262  
0.000261  
0.000261  
0.000258  
0.000262  
0.000266  
0.000289  
0.000265  
0.000264  
0.000267  
0.000261  
0.000265  
0.000261  
0.000264  
0.000264  
0.000261  
0.000265  
0.000266  
0.000265  
0.000267  
0.000269  
0.000287  
0.000289  
0.000289  
0.000285  
0.000287  
0.000286  
0.000289  
0.000283  
0.000286  
0.000286  
0.000287  
0.000287  
0.000284  
0.000287  
0.000289  
0.000287  
0.000251  
0.000254  
0.000256  
0.000254  
0.000249  
0.000252  
0.000254  
0.000253  
0.000252  
0.000253  
0.000255  
0.000254  
0.000253  
0.000250  
0.000253  
0.000254  
0.000264  
0.000261  
0.000259  
0.000263  
0.000263  
0.000259  
0.000259  
0.000263  
0.000260  
0.000260  
0.000261  
0.000259  
0.000263  
0.000263  
0.000260  
0.000261  
0.000264  
0.000288  
0.000267  
0.000264  
0.000266  
0.000263  
0.000267  
0.000267  
0.000267  
0.000267  
0.000263  
0.000266  
0.000267  
0.000266  
0.000265  
0.000268  
0.000292  
0.000288  
0.000289  
0.000289  
0.000287  
0.000288  
0.000288  
0.000290  
0.000290  
0.000290  
0.000285  
0.000290  
0.000289  
0.000290  
0.000290  
0.000288  
0.000251  
0.000250  
0.000250  
0.000248  
0.000250  
0.000253  
0.000251  
0.000252  
0.000250  
0.000247  
0.000251  
0.000251  
0.000255  
0.000252  
0.000250  
0.000250  
0.000258  
0.000258  
0.000260  
0.000259  
0.000259  
0.000260  
0.000257  
0.000261  
0.000257  
0.000257  
0.000257  
0.000261  
0.000260  
0.000259  
0.000260  
0.000259  
0.000263  
0.000418  
0.000262  
0.000262  
0.000260  
0.000266  
0.000265  
0.000263  
0.000260  
0.000263  
0.000265  
0.000262  
0.000263  
0.000263  
0.000262  
0.000264  
0.000280  
0.000285  
0.000283  
0.000285  
0.000281  
0.000285  
0.000284  
0.000284  
0.000284  
0.000282  
0.000284  
0.000283  
0.000281  
0.000282  
0.000286  
0.000283  
0.000255  
0.000255  
0.000255  
0.000256  
0.000251  
0.000252  
0.000255  
0.000253  
0.000257  
0.000254  
0.000254  
0.000288  
0.000255  
0.000253  
0.000255  
0.000253  
0.000264  
0.000264  
0.000261  
0.000265  
0.000263  
0.000261  
0.000263  
0.000264  
0.000261  
0.000265  
0.000266  
0.000279  
0.000261  
0.000266  
0.000264  
0.000264  
0.000267  
0.000289  
0.000265  
0.000264  
0.000265  
0.000265  
0.000265  
0.000270  
0.000269  
0.000269  
0.000286  
0.000265  
0.000270  
0.000269  
0.000269  
0.000271  
0.000291  
0.000290  
0.000289  
0.000288  
0.000290  
0.000287  
0.000291  
0.000290  
0.000291  
0.000290  
0.000353  
0.000287  
0.000292  
0.000290  
0.000291  
0.000290  
0.000251  
0.000254  
0.000255  
0.000252  
0.000252  
0.000255  
0.000256  
0.000253  
0.000253  
0.000254  
0.000253  
0.000252  
0.000253  
0.000254  
0.000252  
0.000255  
0.000260  
0.000262  
0.000261  
0.000260  
0.000261  
0.000262  
0.000264  
0.000261  
0.000260  
0.000261  
0.000264  
0.000266  
0.000266  
0.000262  
0.000264  
0.000264  
0.000264  
0.000423  
0.000266  
0.000267  
0.000265  
0.000267  
0.000268  
0.000270  
0.000269  
0.000268  
0.000268  
0.000266  
0.000269  
0.000266  
0.000268  
0.000268  
0.000288  
0.000289  
0.000286  
0.000287  
0.000288  
0.000290  
0.000287  
0.000289  
0.000293  
0.000290  
0.000286  
0.000287  
0.000290  
0.000286  
0.000287  
0.000288  
0.000252  
0.000253  
0.000251  
0.000252  
0.000253  
0.000251  
0.000253  
0.000252  
0.000252  
0.000253  
0.000249  
0.000249  
0.000250  
0.000249  
0.000249  
0.000252  
0.000261  
0.000258  
0.000260  
0.000259  
0.000260  
0.000256  
0.000258  
0.000260  
0.000259  
0.000261  
0.000260  
0.000257  
0.000258  
0.000258  
0.000261  
0.000261  
0.000266  
0.000282  
0.000264  
0.000267  
0.000265  
0.000262  
0.000267  
0.000264  
0.000262  
0.000264  
0.000262  
0.000264  
0.000264  
0.000267  
0.000266  
0.000265  
0.000288  
0.000287  
0.000285  
0.000283  
0.000281  
0.000284  
0.000284  
0.000286  
0.000285  
0.000282  
0.000284  
0.000284  
0.000282  
0.000286  
0.000286  
0.000285  
0.000254  
0.000253  
0.000251  
0.000255  
0.000250  
0.000249  
0.000253  
0.000254  
0.000254  
0.000250  
0.000251  
0.000253  
0.000251  
0.000254  
0.000255  
0.000252  
0.000262  
0.000259  
0.000260  
0.000262  
0.000263  
0.000262  
0.000262  
0.000261  
0.000262  
0.000264  
0.000259  
0.000263  
0.000261  
0.000259  
0.000263  
0.000259  
0.000266  
0.000288  
0.000265  
0.000268  
0.000266  
0.000268  
0.000264  
0.000266  
0.000266  
0.000263  
0.000266  
0.000263  
0.000265  
0.000268  
0.000267  
0.000267  
0.000284  
0.000286  
0.000288  
0.000284  
0.000283  
0.000285  
0.000287  
0.000287  
0.000284  
0.000283  
0.000285  
0.000283  
0.000285  
0.000288  
0.000284  
0.000288  
0.000235  
0.000237  
0.000233  
0.000236  
0.000235  
0.000234  
0.000234  
0.000238  
0.000239  
0.000234  
0.000238  
0.000235  
0.000234  
0.000235  
0.000237  
0.000233  
0.000244  
0.000244  
0.000241  
0.000242  
0.000245  
0.000245  
0.000245  
0.000245  
0.000244  
0.000244  
0.000246  
0.000242  
0.000248  
0.000246  
0.000245  
0.000242  
0.000249  
0.000264  
0.000247  
0.000246  
0.000246  
0.000248  
0.000249  
0.000252  
0.000250  
0.000252  
0.000249  
0.000245  
0.000246  
0.000246  
0.000249  
0.000249  
0.000266  
0.000267  
0.000268  
0.000267  
0.000266  
0.000271  
0.000265  
0.000269  
0.000269  
0.000268  
0.000268  
0.000265  
0.000267  
0.000271  
0.000269  
0.000265  
0.000250  
0.000246  
0.000249  
0.000249  
0.000249  
0.000249  
0.000246  
0.000251  
0.000249  
0.000249  
0.000249  
0.000247  
0.000246  
0.000246  
0.000249  
0.000251  
0.000259  
0.000258  
0.000257  
0.000261  
0.000256  
0.000254  
0.000257  
0.000258  
0.000258  
0.000258  
0.000255  
0.000256  
0.000254  
0.000259  
0.000259  
0.000255  
0.000264  
0.000286  
0.000260  
0.000259  
0.000259  
0.000263  
0.000260  
0.000261  
0.000262  
0.000258  
0.000262  
0.000263  
0.000262  
0.000260  
0.000262  
0.000264  
0.000284  
0.000280  
0.000280  
0.000284  
0.000284  
0.000283  
0.000285  
0.000281  
0.000283  
0.000280  
0.000282  
0.000283  
0.000284  
0.000281  
0.000285  
0.000283  
0.000251  
0.000248  
0.000250  
0.000248  
0.000246  
0.000252  
0.000250  
0.000251  
0.000251  
0.000252  
0.000250  
0.000252  
0.000251  
0.000250  
0.000248  
0.000250  
0.000256  
0.000260  
0.000256  
0.000261  
0.000262  
0.000257  
0.000259  
0.000259  
0.000262  
0.000256  
0.000257  
0.000260  
0.000261  
0.000262  
0.000258  
0.000261  
0.000268  
0.000283  
0.000261  
0.000265  
0.000264  
0.000261  
0.000264  
0.000264  
0.000264  
0.000264  
0.000264  
0.000262  
0.000265  
0.000262  
0.000264  
0.000266  
0.000293  
0.000284  
0.000287  
0.000286  
0.000284  
0.000287  
0.000286  
0.000289  
0.000285  
0.000283  
0.000286  
0.000289  
0.000284  
0.000286  
0.000290  
0.000286  
0.000252  
0.000255  
0.000253  
0.000250  
0.000254  
0.000251  
0.000253  
0.000252  
0.000251  
0.000251  
0.000253  
0.000254  
0.000250  
0.000253  
0.000255  
0.000253  
0.000260  
0.000264  
0.000265  
0.000262  
0.000260  
0.000259  
0.000260  
0.000258  
0.000263  
0.000261  
0.000263  
0.000258  
0.000264  
0.000260  
0.000262  
0.000259  
0.000267  
0.000290  
0.000267  
0.000264  
0.000264  
0.000263  
0.000268  
0.000264  
0.000268  
0.000268  
0.000266  
0.000266  
0.000266  
0.000264  
0.000267  
0.000263  
0.000289  
0.000290  
0.000290  
0.000286  
0.000289  
0.000290  
0.000289  
0.000289  
0.000291  
0.000286  
0.000286  
0.000287  
0.000287  
0.000288  
0.000291  
0.000289  
0.000249  
0.000252  
0.000254  
0.000249  
0.000248  
0.000251  
0.000248  
0.000249  
0.000251  
0.000248  
0.000252  
0.000251  
0.000252  
0.000251  
0.000250  
0.000253  
0.000258  
0.000260  
0.000261  
0.000257  
0.000260  
0.000261  
0.000257  
0.000256  
0.000262  
0.000262  
0.000263  
0.000261  
0.000260  
0.000260  
0.000260  
0.000257  
0.000265  
0.000285  
0.000265  
0.000266  
0.000263  
0.000260  
0.000264  
0.000263  
0.000261  
0.000265  
0.000263  
0.000261  
0.000264  
0.000261  
0.000263  
0.000264  
0.000287  
0.000286  
0.000284  
0.000285  
0.000286  
0.000285  
0.000285  
0.000282  
0.000286  
0.000284  
0.000288  
0.000283  
0.000288  
0.000283  
0.000289  
0.000284  
0.000254  
0.000257  
0.000255  
0.000255  
0.000254  
0.000255  
0.000257  
0.000257  
0.000258  
0.000257  
0.000253  
0.000259  
0.000253  
0.000256  
0.000257  
0.000256  
0.000262  
0.000265  
0.000265  
0.000265  
0.000266  
0.000269  
0.000268  
0.000267  
0.000268  
0.000263  
0.000266  
0.000267  
0.000266  
0.000265  
0.000266  
0.000267  
0.000270  
0.000459  
0.000270  
0.000270  
0.000271  
0.000268  
0.000271  
0.000271  
0.000268  
0.000267  
0.000272  
0.000268  
0.000270  
0.000269  
0.000271  
0.000269  
0.000294  
0.000292  
0.000293  
0.000294  
0.000296  
0.000291  
0.000295  
0.000292  
0.000291  
0.000294  
0.000294  
0.000292  
0.000295  
0.000297  
0.000293  
0.000293  
0.000252  
0.000250  
0.000250  
0.000253  
0.000250  
0.000253  
0.000252  
0.000251  
0.000250  
0.000247  
0.000251  
0.000248  
0.000251  
0.000250  
0.000251  
0.000248  
0.000260  
0.000260  
0.000257  
0.000262  
0.000261  
0.000260  
0.000258  
0.000259  
0.000261  
0.000259  
0.000260  
0.000262  
0.000260  
0.000260  
0.000258  
0.000260  
0.000261  
0.000286  
0.000265  
0.000266  
0.000264  
0.000265  
0.000264  
0.000265  
0.000265  
0.000266  
0.000265  
0.000265  
0.000261  
0.000263  
0.000266  
0.000262  
0.000283  
0.000285  
0.000287  
0.000284  
0.000286  
0.000286  
0.000287  
0.000283  
0.000287  
0.000287  
0.000289  
0.000284  
0.000289  
0.000286  
0.000288  
0.000284  
0.000242  
0.000244  
0.000238  
0.000241  
0.000241  
0.000239  
0.000240  
0.000239  
0.000240  
0.000241  
0.000240  
0.000236  
0.000237  
0.000241  
0.000238  
0.000240  
0.000249  
0.000247  
0.000250  
0.000247  
0.000246  
0.000249  
0.000247  
0.000250  
0.000249  
0.000249  
0.000252  
0.000249  
0.000245  
0.000248  
0.000247  
0.000250  
0.000255  
0.000273  
0.000251  
0.000251  
0.000251  
0.000251  
0.000254  
0.000252  
0.000250  
0.000254  
0.000251  
0.000253  
0.000252  
0.000252  
0.000250  
0.000253  
0.000282  
0.000283  
0.000280  
0.000280  
0.000278  
0.000278  
0.000281  
0.000278  
0.000273  
0.000279  
0.000277  
0.000277  
0.000281  
0.000280  
0.000281  
0.000281  
0.000250  
0.000248  
0.000247  
0.000250  
0.000247  
0.000250  
0.000246  
0.000251  
0.000250  
0.000247  
0.000249  
0.000249  
0.000249  
0.000246  
0.000246  
0.000246  
0.000255  
0.000255  
0.000257  
0.000256  
0.000259  
0.000258  
0.000257  
0.000258  
0.000256  
0.000259  
0.000257  
0.000258  
0.000258  
0.000258  
0.000258  
0.000259  
0.000261  
0.000284  
0.000264  
0.000263  
0.000261  
0.000265  
0.000263  
0.000262  
0.000259  
0.000261  
0.000265  
0.000263  
0.000262  
0.000260  
0.000262  
0.000263  
0.000282  
0.000284  
0.000283  
0.000282  
0.000280  
0.000280  
0.000281  
0.000283  
0.000283  
0.000283  
0.000283  
0.000283  
0.000280  
0.000282  
0.000280  
0.000282  
0.000251  
0.000251  
0.000250  
0.000247  
0.000247  
0.000248  
0.000250  
0.000251  
0.000248  
0.000251  
0.000249  
0.000253  
0.000252  
0.000251  
0.000254  
0.000250  
0.000260  
0.000257  
0.000259  
0.000260  
0.000259  
0.000257  
0.000260  
0.000260  
0.000258  
0.000259  
0.000258  
0.000260  
0.000258  
0.000260  
0.000263  
0.000265  
0.000266  
0.000286  
0.000261  
0.000261  
0.000267  
0.000265  
0.000262  
0.000264  
0.000266  
0.000267  
0.000264  
0.000262  
0.000267  
0.000265  
0.000266  
0.000267  
0.000287  
0.000287  
0.000290  
0.000286  
0.000288  
0.000287  
0.000288  
0.000288  
0.000289  
0.000286  
0.000288  
0.000286  
0.000288  
0.000288  
0.000289  
0.000286  
0.000245  
0.000246  
0.000247  
0.000249  
0.000246  
0.000249  
0.000250  
0.000249  
0.000245  
0.000249  
0.000251  
0.000249  
0.000255  
0.000246  
0.000246  
0.000245  
0.000257  
0.000263  
0.000256  
0.000255  
0.000258  
0.000254  
0.000256  
0.000253  
0.000257  
0.000256  
0.000258  
0.000255  
0.000259  
0.000259  
0.000255  
0.000257  
0.000260  
0.000283  
0.000262  
0.000260  
0.000261  
0.000261  
0.000261  
0.000262  
0.000262  
0.000260  
0.000262  
0.000263  
0.000259  
0.000261  
0.000261  
0.000257  
0.000283  
0.000280  
0.000282  
0.000279  
0.000283  
0.000279  
0.000283  
0.000285  
0.000284  
0.000284  
0.000285  
0.000281  
0.000285  
0.000281  
0.000279  
0.000282  
0.000253  
0.000254  
0.000254  
0.000253  
0.000255  
0.000252  
0.000254  
0.000253  
0.000254  
0.000250  
0.000255  
0.000255  
0.000255  
0.000254  
0.000252  
0.000253  
0.000260  
0.000264  
0.000260  
0.000263  
0.000263  
0.000261  
0.000264  
0.000262  
0.000266  
0.000263  
0.000262  
0.000260  
0.000262  
0.000262  
0.000263  
0.000263  
0.000269  
0.000288  
0.000269  
0.000266  
0.000265  
0.000268  
0.000267  
0.000268  
0.000266  
0.000267  
0.000266  
0.000265  
0.000267  
0.000267  
0.000265  
0.000269  
0.000291  
0.000287  
0.000287  
0.000291  
0.000287  
0.000288  
0.000293  
0.000292  
0.000292  
0.000289  
0.000290  
0.000289  
0.000290  
0.000291  
0.000291  
0.000291  
0.000249  
0.000252  
0.000250  
0.000253  
0.000253  
0.000253  
0.000252  
0.000251  
0.000250  
0.000253  
0.000250  
0.000250  
0.000250  
0.000253  
0.000256  
0.000254  
0.000263  
0.000260  
0.000262  
0.000260  
0.000262  
0.000259  
0.000260  
0.000261  
0.000259  
0.000260  
0.000263  
0.000262  
0.000262  
0.000263  
0.000259  
0.000261  
0.000265  
0.000289  
0.000268  
0.000268  
0.000266  
0.000265  
0.000264  
0.000265  
0.000265  
0.000266  
0.000270  
0.000265  
0.000267  
0.000267  
0.000267  
0.000265  
0.000288  
0.000289  
0.000290  
0.000285  
0.000288  
0.000284  
0.000288  
0.000288  
0.000289  
0.000288  
0.000287  
0.000287  
0.000286  
0.000286  
0.000288  
0.000288  
0.000246  
0.000251  
0.000253  
0.000251  
0.000251  
0.000419  
0.000251  
0.000251  
0.000250  
0.000248  
0.000250  
0.000247  
0.000247  
0.000248  
0.000250  
0.000251  
0.000252  
0.000308  
0.000260  
0.000259  
0.000287  
0.000256  
0.000260  
0.000256  
0.000259  
0.000259  
0.000276  
0.000258  
0.000256  
0.000259  
0.000259  
0.000259  
0.000262  
0.000281  
0.000264  
0.000265  
0.000263  
0.000264  
0.000262  
0.000262  
0.000263  
0.000264  
0.000264  
0.000261  
0.000263  
0.000264  
0.000265  
0.000265  
0.000281  
0.000286  
0.000284  
0.000283  
0.000283  
0.000281  
0.000282  
0.000283  
0.000284  
0.000285  
0.000282  
0.000279  
0.000283  
0.000280  
0.000285  
0.000284  
0.000259  
0.000256  
0.000258  
0.000254  
0.000255  
0.000256  
0.000254  
0.000256  
0.000256  
0.000254  
0.000255  
0.000255  
0.000252  
0.000253  
0.000253  
0.000252  
0.000263  
0.000265  
0.000264  
0.000262  
0.000266  
0.000263  
0.000263  
0.000266  
0.000264  
0.000264  
0.000263  
0.000265  
0.000266  
0.000264  
0.000266  
0.000265  
0.000270  
0.000288  
0.000269  
0.000270  
0.000267  
0.000268  
0.000268  
0.000267  
0.000269  
0.000269  
0.000269  
0.000269  
0.000269  
0.000266  
0.000269  
0.000270  
0.000290  
0.000292  
0.000292  
0.000291  
0.000289  
0.000289  
0.000290  
0.000291  
0.000289  
0.000290  
0.000293  
0.000292  
0.000290  
0.000293  
0.000290  
0.000286  
0.000238  
0.000240  
0.000241  
0.000240  
0.000236  
0.000239  
0.000241  
0.000238  
0.000241  
0.000237  
0.000239  
0.000237  
0.000236  
0.000236  
0.000237  
0.000240  
0.000246  
0.000249  
0.000249  
0.000250  
0.000244  
0.000247  
0.000248  
0.000250  
0.000248  
0.000247  
0.000250  
0.000244  
0.000244  
0.000244  
0.000246  
0.000249  
0.000251  
0.000270  
0.000254  
0.000250  
0.000250  
0.000251  
0.000251  
0.000251  
0.000252  
0.000249  
0.000248  
0.000251  
0.000248  
0.000252  
0.000248  
0.000251  
0.000271  
0.000271  
0.000275  
0.000267  
0.000269  
0.000271  
0.000269  
0.000270  
0.000270  
0.000268  
0.000270  
0.000272  
0.000272  
0.000272  
0.000272  
0.000270  
0.000250  
0.000249  
0.000249  
0.000247  
0.000251  
0.000251  
0.000247  
0.000250  
0.000249  
0.000249  
0.000251  
0.000251  
0.000247  
0.000251  
0.000250  
0.000252  
0.000260  
0.000260  
0.000259  
0.000259  
0.000256  
0.000256  
0.000259  
0.000257  
0.000256  
0.000255  
0.000256  
0.000257  
0.000256  
0.000257  
0.000260  
0.000259  
0.000265  
0.000282  
0.000261  
0.000263  
0.000267  
0.000264  
0.000263  
0.000263  
0.000263  
0.000263  
0.000259  
0.000263  
0.000264  
0.000264  
0.000264  
0.000265  
0.000284  
0.000284  
0.000289  
0.000282  
0.000283  
0.000286  
0.000284  
0.000281  
0.000285  
0.000282  
0.000287  
0.000282  
0.000283  
0.000285  
0.000285  
0.000288  
0.000252  
0.000250  
0.000250  
0.000249  
0.000249  
0.000253  
0.000250  
0.000251  
0.000253  
0.000249  
0.000252  
0.000252  
0.000253  
0.000248  
0.000253  
0.000249  
0.000261  
0.000261  
0.000260  
0.000257  
0.000257  
0.000259  
0.000258  
0.000259  
0.000258  
0.000258  
0.000256  
0.000261  
0.000258  
0.000258  
0.000294  
0.000262  
0.000266  
0.000419  
0.000264  
0.000266  
0.000265  
0.000264  
0.000266  
0.000264  
0.000265  
0.000263  
0.000266  
0.000266  
0.000266  
0.000262  
0.000262  
0.000263  
0.000288  
0.000287  
0.000288  
0.000288  
0.000287  
0.000288  
0.000285  
0.000287  
0.000286  
0.000286  
0.000286  
0.000291  
0.000283  
0.000286  
0.000286  
0.000284  
0.000254  
0.000255  
0.000254  
0.000251  
0.000253  
0.000254  
0.000251  
0.000254  
0.000251  
0.000250  
0.000255  
0.000251  
0.000251  
0.000254  
0.000254  
0.000253  
0.000260  
0.000261  
0.000264  
0.000263  
0.000264  
0.000263  
0.000264  
0.000263  
0.000264  
0.000260  
0.000260  
0.000260  
0.000262  
0.000263  
0.000264  
0.000261  
0.000267  
0.000289  
0.000267  
0.000268  
0.000267  
0.000266  
0.000267  
0.000271  
0.000265  
0.000268  
0.000267  
0.000269  
0.000265  
0.000268  
0.000267  
0.000265  
0.000289  
0.000287  
0.000288  
0.000292  
0.000287  
0.000287  
0.000289  
0.000292  
0.000286  
0.000288  
0.000289  
0.000289  
0.000291  
0.000288  
0.000290  
0.000288  
0.000255  
0.000256  
0.000254  
0.000254  
0.000257  
0.000253  
0.000255  
0.000254  
0.000254  
0.000253  
0.000252  
0.000254  
0.000255  
0.000253  
0.000255  
0.000254  
0.000264  
0.000265  
0.000261  
0.000260  
0.000264  
0.000263  
0.000260  
0.000260  
0.000288  
0.000266  
0.000264  
0.000266  
0.000263  
0.000268  
0.000264  
0.000263  
0.000268  
0.000289  
0.000265  
0.000264  
0.000266  
0.000267  
0.000272  
0.000265  
0.000265  
0.000267  
0.000269  
0.000268  
0.000270  
0.000269  
0.000268  
0.000266  
0.000293  
0.000290  
0.000287  
0.000289  
0.000290  
0.000286  
0.000288  
0.000289  
0.000287  
0.000291  
0.000288  
0.000287  
0.000287  
0.000289  
0.000289  
0.000320  
0.000238  
0.000238  
0.000237  
0.000238  
0.000236  
0.000236  
0.000235  
0.000238  
0.000238  
0.000240  
0.000235  
0.000236  
0.000238  
0.000240  
0.000238  
0.000237  
0.000248  
0.000247  
0.000244  
0.000245  
0.000246  
0.000246  
0.000240  
0.000249  
0.000243  
0.000245  
0.000244  
0.000246  
0.000246  
0.000244  
0.000243  
0.000242  
0.000251  
0.000270  
0.000250  
0.000250  
0.000251  
0.000247  
0.000247  
0.000249  
0.000248  
0.000247  
0.000246  
0.000246  
0.000252  
0.000251  
0.000250  
0.000246  
0.000269  
0.000268  
0.000269  
0.000270  
0.000270  
0.000265  
0.000269  
0.000269  
0.000270  
0.000273  
0.000268  
0.000269  
0.000267  
0.000269  
0.000265  
0.000269  
0.000251  
0.000249  
0.000252  
0.000252  
0.000252  
0.000249  
0.000251  
0.000250  
0.000249  
0.000250  
0.000249  
0.000249  
0.000252  
0.000251  
0.000249  
0.000251  
0.000261  
0.000262  
0.000259  
0.000258  
0.000260  
0.000262  
0.000261  
0.000261  
0.000261  
0.000260  
0.000261  
0.000261  
0.000261  
0.000260  
0.000258  
0.000259  
0.000262  
0.000283  
0.000263  
0.000267  
0.000267  
0.000267  
0.000266  
0.000263  
0.000265  
0.000266  
0.000262  
0.000265  
0.000264  
0.000264  
0.000260  
0.000268  
0.000285  
0.000286  
0.000287  
0.000288  
0.000288  
0.000286  
0.000287  
0.000288  
0.000287  
0.000287  
0.000284  
0.000283  
0.000289  
0.000285  
0.000282  
0.000290  
0.000257  
0.000251  
0.000252  
0.000253  
0.000253  
0.000257  
0.000252  
0.000252  
0.000257  
0.000256  
0.000252  
0.000255  
0.000255  
0.000253  
0.000250  
0.000251  
0.000264  
0.000262  
0.000265  
0.000267  
0.000266  
0.000265  
0.000264  
0.000265  
0.000262  
0.000262  
0.000263  
0.000263  
0.000263  
0.000261  
0.000261  
0.000263  
0.000267  
0.000291  
0.000267  
0.000271  
0.000266  
0.000265  
0.000270  
0.000270  
0.000266  
0.000266  
0.000270  
0.000266  
0.000270  
0.000264  
0.000265  
0.000265  
0.000290  
0.000289  
0.000289  
0.000292  
0.000288  
0.000292  
0.000289  
0.000292  
0.000289  
0.000292  
0.000292  
0.000291  
0.000291  
0.000287  
0.000289  
0.000291  
0.000251  
0.000250  
0.000252  
0.000253  
0.000253  
0.000252  
0.000252  
0.000250  
0.000250  
0.000252  
0.000253  
0.000250  
0.000255  
0.000249  
0.000257  
0.000253  
0.000259  
0.000261  
0.000262  
0.000261  
0.000262  
0.000259  
0.000261  
0.000261  
0.000261  
0.000258  
0.000260  
0.000258  
0.000261  
0.000261  
0.000259  
0.000260  
0.000262  
0.000420  
0.000262  
0.000263  
0.000267  
0.000263  
0.000264  
0.000263  
0.000265  
0.000267  
0.000263  
0.000262  
0.000262  
0.000265  
0.000262  
0.000262  
0.000285  
0.000283  
0.000282  
0.000285  
0.000286  
0.000283  
0.000286  
0.000285  
0.000283  
0.000282  
0.000286  
0.000287  
0.000287  
0.000286  
0.000285  
0.000283  
0.000234  
0.000233  
0.000238  
0.000238  
0.000238  
0.000236  
0.000233  
0.000235  
0.000237  
0.000239  
0.000239  
0.000236  
0.000233  
0.000237  
0.000238  
0.000233  
0.000246  
0.000242  
0.000242  
0.000246  
0.000248  
0.000244  
0.000245  
0.000243  
0.000244  
0.000249  
0.000244  
0.000243  
0.000241  
0.000246  
0.000245  
0.000243  
0.000246  
0.000266  
0.000249  
0.000250  
0.000247  
0.000249  
0.000249  
0.000246  
0.000245  
0.000249  
0.000248  
0.000248  
0.000250  
0.000245  
0.000245  
0.000248  
0.000265  
0.000269  
0.000267  
0.000265  
0.000271  
0.000266  
0.000264  
0.000267  
0.000269  
0.000269  
0.000265  
0.000268  
0.000268  
0.000266  
0.000268  
0.000270  
0.000253  
0.000252  
0.000253  
0.000251  
0.000250  
0.000252  
0.000249  
0.000252  
0.000250  
0.000253  
0.000251  
0.000250  
0.000250  
0.000250  
0.000255  
0.000252  
0.000258  
0.000261  
0.000259  
0.000264  
0.000258  
0.000261  
0.000261  
0.000256  
0.000263  
0.000260  
0.000262  
0.000268  
0.000260  
0.000263  
0.000264  
0.000261  
0.000266  
0.000284  
0.000262  
0.000263  
0.000265  
0.000263  
0.000264  
0.000267  
0.000269  
0.000266  
0.000267  
0.000264  
0.000266  
0.000268  
0.000265  
0.000264  
0.000289  
0.000287  
0.000290  
0.000288  
0.000288  
0.000285  
0.000287  
0.000290  
0.000289  
0.000289  
0.000289  
0.000288  
0.000290  
0.000288  
0.000291  
0.000288  
0.000234  
0.000241  
0.000237  
0.000235  
0.000235  
0.000235  
0.000233  
0.000238  
0.000234  
0.000246  
0.000235  
0.000231  
0.000236  
0.000234  
0.000234  
0.000240  
0.000244  
0.000241  
0.000245  
0.000248  
0.000245  
0.000240  
0.000240  
0.000240  
0.000244  
0.000242  
0.000240  
0.000240  
0.000241  
0.000241  
0.000238  
0.000238  
0.000247  
0.000266  
0.000246  
0.000241  
0.000249  
0.000250  
0.000247  
0.000256  
0.000245  
0.000244  
0.000245  
0.000247  
0.000246  
0.000253  
0.000245  
0.000246  
0.000264  
0.000271  
0.000283  
0.000284  
0.000263  
0.000265  
0.000266  
0.000264  
0.000272  
0.000262  
0.000265  
0.000269  
0.000263  
0.000263  
0.000271  
0.000265  
0.000238  
0.000248  
0.000252  
0.000242  
0.000240  
0.000240  
0.000242  
0.000251  
0.000243  
0.000244  
0.000244  
0.000240  
0.000241  
0.000239  
0.000240  
0.000243  
0.000242  
0.000244  
0.000280  
0.000250  
0.000270  
0.000250  
0.000251  
0.000249  
0.000252  
0.000250  
0.000252  
0.000250  
0.000249  
0.000251  
0.000251  
0.000247  
0.000249  
0.000271  
0.000254  
0.000254  
0.000252  
0.000252  
0.000258  
0.000263  
0.000250  
0.000254  
0.000254  
0.000252  
0.000261  
0.000254  
0.000253  
0.000254  
0.000273  
0.000291  
0.000285  
0.000287  
0.000273  
0.000285  
0.000269  
0.000273  
0.000272  
0.000271  
0.000277  
0.000273  
0.000273  
0.000269  
0.000269  
0.000268  
0.000245  
0.000250  
0.000257  
0.000257  
0.000267  
0.000269  
0.000248  
0.000245  
0.000247  
0.000244  
0.000247  
0.000245  
0.000248  
0.000240  
0.000248  
0.000250  
0.000250  
0.000262  
0.000257  
0.000264  
0.000280  
0.000254  
0.000259  
0.000251  
0.000251  
0.000252  
0.000258  
0.000260  
0.000263  
0.000256  
0.000256  
0.000262  
0.000260  
0.000431  
0.000263  
0.000262  
0.000272  
0.000273  
0.000261  
0.000256  
0.000260  
0.000268  
0.000259  
0.000259  
0.000256  
0.000257  
0.000256  
0.000259  
0.000283  
0.000290  
0.000292  
0.000277  
0.000303  
0.000286  
0.000280  
0.000281  
0.000279  
0.000285  
0.000281  
0.000282  
0.000281  
0.000277  
0.000280  
0.000279  
0.000236  
0.000237  
0.000237  
0.000238  
0.000239  
0.000235  
0.000238  
0.000238  
0.000240  
0.000239  
0.000236  
0.000240  
0.000237  
0.000245  
0.000241  
0.000242  
0.000253  
0.000252  
0.000243  
0.000248  
0.000249  
0.000244  
0.000242  
0.000248  
0.000245  
0.000242  
0.000251  
0.000247  
0.000247  
0.000244  
0.000250  
0.000246  
0.000250  
0.000271  
0.000251  
0.000253  
0.000249  
0.000255  
0.000250  
0.000255  
0.000255  
0.000250  
0.000247  
0.000251  
0.000250  
0.000247  
0.000252  
0.000249  
0.000265  
0.000272  
0.000274  
0.000268  
0.000269  
0.000274  
0.000273  
0.000270  
0.000270  
0.000277  
0.000265  
0.000271  
0.000269  
0.000272  
0.000267  
0.000268  
0.000241  
0.000247  
0.000240  
0.000240  
0.000240  
0.000240  
0.000238  
0.000240  
0.000240  
0.000238  
0.000236  
0.000239  
0.000239  
0.000244  
0.000241  
0.000241  
0.000258  
0.000246  
0.000252  
0.000247  
0.000245  
0.000251  
0.000243  
0.000247  
0.000248  
0.000252  
0.000247  
0.000254  
0.000249  
0.000246  
0.000251  
0.000277  
0.000255  
0.000275  
0.000252  
0.000252  
0.000251  
0.000256  
0.000259  
0.000258  
0.000252  
0.000247  
0.000254  
0.000256  
0.000253  
0.000253  
0.000251  
0.000253  
0.000273  
0.000272  
0.000267  
0.000270  
0.000271  
0.000275  
0.000267  
0.000277  
0.000277  
0.000268  
0.000278  
0.000271  
0.000276  
0.000270  
0.000269  
0.000270  
0.000282  
0.000279  
0.000278  
0.000281  
0.000282  
0.000285  
0.000274  
0.000277  
0.000277  
0.000282  
0.000276  
0.000280  
0.000280  
0.000275  
0.000281  
0.000285  
0.000292  
0.000288  
0.000286  
0.000293  
0.000288  
0.000289  
0.000288  
0.000285  
0.000292  
0.000292  
0.000290  
0.000289  
0.000294  
0.000285  
0.000285  
0.000287  
0.000293  
0.000316  
0.000294  
0.000293  
0.000294  
0.000294  
0.000294  
0.000291  
0.000296  
0.000294  
0.000296  
0.000291  
0.000293  
0.000291  
0.000294  
0.000291  
0.000316  
0.000312  
0.000315  
0.000317  
0.000324  
0.000311  
0.000313  
0.000311  
0.000321  
0.000312  
0.000317  
0.000318  
0.000313  
0.000316  
0.000317  
0.000313  
0.000253  
0.000258  
0.000251  
0.000253  
0.000260  
0.000253  
0.000255  
0.000254  
0.000263  
0.000255  
0.000253  
0.000255  
0.000253  
0.000251  
0.000253  
0.000254  
0.000260  
0.000262  
0.000267  
0.000263  
0.000267  
0.000261  
0.000260  
0.000260  
0.000266  
0.000263  
0.000261  
0.000276  
0.000265  
0.000262  
0.000263  
0.000263  
0.000262  
0.000323  
0.000268  
0.000270  
0.000265  
0.000275  
0.000266  
0.000263  
0.000269  
0.000265  
0.000264  
0.000267  
0.000265  
0.000266  
0.000264  
0.000268  
0.000286  
0.000287  
0.000283  
0.000285  
0.000287  
0.000286  
0.000291  
0.000287  
0.000286  
0.000286  
0.000288  
0.000292  
0.000291  
0.000283  
0.000285  
0.000290  
0.000249  
0.000252  
0.000256  
0.000244  
0.000245  
0.000244  
0.000247  
0.000257  
0.000248  
0.000249  
0.000246  
0.000247  
0.000247  
0.000246  
0.000246  
0.000250  
0.000256  
0.000258  
0.000255  
0.000254  
0.000255  
0.000252  
0.000257  
0.000255  
0.000255  
0.000252  
0.000254  
0.000255  
0.000255  
0.000251  
0.000259  
0.000256  
0.000267  
0.000283  
0.000260  
0.000259  
0.000260  
0.000264  
0.000263  
0.000258  
0.000264  
0.000265  
0.000264  
0.000266  
0.000266  
0.000263  
0.000266  
0.000268  
0.000282  
0.000277  
0.000280  
0.000286  
0.000275  
0.000280  
0.000284  
0.000283  
0.000281  
0.000284  
0.000285  
0.000286  
0.000290  
0.000282  
0.000283  
0.000287  
0.000246  
0.000241  
0.000242  
0.000241  
0.000249  
0.000249  
0.000246  
0.000244  
0.000245  
0.000246  
0.000246  
0.000244  
0.000245  
0.000247  
0.000251  
0.000242  
0.000257  
0.000257  
0.000260  
0.000247  
0.000253  
0.000252  
0.000253  
0.000257  
0.000254  
0.000252  
0.000251  
0.000254  
0.000249  
0.000256  
0.000255  
0.000251  
0.000254  
0.000274  
0.000256  
0.000258  
0.000254  
0.000261  
0.000256  
0.000254  
0.000256  
0.000262  
0.000259  
0.000255  
0.000257  
0.000254  
0.000255  
0.000257  
0.000284  
0.000283  
0.000282  
0.000270  
0.000272  
0.000275  
0.000275  
0.000276  
0.000277  
0.000277  
0.000279  
0.000271  
0.000274  
0.000276  
0.000272  
0.000273  
0.000243  
0.000283  
0.000257  
0.000246  
0.000240  
0.000255  
0.000262  
0.000245  
0.000257  
0.000257  
0.000240  
0.000251  
0.000244  
0.000243  
0.000241  
0.000240  
0.000252  
0.000253  
0.000250  
0.000253  
0.000246  
0.000256  
0.000255  
0.000265  
0.000258  
0.000263  
0.000278  
0.000257  
0.000255  
0.000251  
0.000247  
0.000254  
0.000252  
0.000274  
0.000256  
0.000288  
0.000253  
0.000269  
0.000256  
0.000269  
0.000265  
0.000260  
0.000272  
0.000265  
0.000254  
0.000257  
0.000251  
0.000254  
0.000285  
0.000278  
0.000282  
0.000288  
0.000275  
0.000283  
0.000274  
0.000276  
0.000274  
0.000277  
0.000271  
0.000270  
0.000275  
0.000273  
0.000272  
0.000268  
0.000241  
0.000244  
0.000243  
0.000239  
0.000245  
0.000242  
0.000239  
0.000244  
0.000245  
0.000241  
0.000252  
0.000243  
0.000243  
0.000245  
0.000249  
0.000246  
0.000255  
0.000255  
0.000254  
0.000250  
0.000247  
0.000251  
0.000250  
0.000249  
0.000250  
0.000250  
0.000249  
0.000249  
0.000248  
0.000248  
0.000248  
0.000251  
0.000254  
0.000273  
0.000256  
0.000253  
0.000255  
0.000254  
0.000253  
0.000258  
0.000251  
0.000253  
0.000257  
0.000253  
0.000251  
0.000249  
0.000254  
0.000253  
0.000297  
0.000273  
0.000270  
0.000273  
0.000271  
0.000279  
0.000275  
0.000270  
0.000278  
0.000282  
0.000272  
0.000271  
0.000275  
0.000273  
0.000269  
0.000270  
0.000277  
0.000281  
0.000276  
0.000278  
0.000282  
0.000281  
0.000284  
0.000278  
0.000279  
0.000279  
0.000278  
0.000283  
0.000275  
0.000279  
0.000282  
0.000279  
0.000291  
0.000289  
0.000289  
0.000296  
0.000296  
0.000291  
0.000291  
0.000299  
0.000288  
0.000289  
0.000291  
0.000289  
0.000289  
0.000284  
0.000286  
0.000290  
0.000295  
0.000317  
0.000293  
0.000292  
0.000293  
0.000293  
0.000296  
0.000290  
0.000294  
0.000292  
0.000295  
0.000292  
0.000295  
0.000291  
0.000295  
0.000293  
0.000319  
0.000322  
0.000316  
0.000319  
0.000318  
0.000325  
0.000314  
0.000317  
0.000321  
0.000323  
0.000318  
0.000323  
0.000319  
0.000319  
0.000322  
0.000315  
0.000284  
0.000276  
0.000286  
0.000281  
0.000283  
0.000271  
0.000271  
0.000269  
0.000268  
0.000270  
0.000269  
0.000266  
0.000274  
0.000270  
0.000271  
0.000268  
0.000293  
0.000306  
0.000279  
0.000274  
0.000293  
0.000274  
0.000281  
0.000276  
0.000283  
0.000286  
0.000277  
0.000285  
0.000278  
0.000282  
0.000277  
0.000277  
0.000299  
0.000313  
0.000281  
0.000283  
0.000299  
0.000313  
0.000283  
0.000280  
0.000282  
0.000287  
0.000287  
0.000281  
0.000286  
0.000283  
0.000286  
0.000285  
0.000311  
0.000327  
0.000327  
0.000310  
0.000303  
0.000314  
0.000305  
0.000309  
0.000308  
0.000311  
0.000303  
0.000308  
0.000305  
0.000304  
0.000302  
0.000302  
0.000259  
0.000255  
0.000251  
0.000253  
0.000252  
0.000259  
0.000257  
0.000256  
0.000256  
0.000255  
0.000263  
0.000257  
0.000262  
0.000255  
0.000258  
0.000255  
0.000264  
0.000260  
0.000265  
0.000265  
0.000264  
0.000265  
0.000261  
0.000264  
0.000261  
0.000266  
0.000264  
0.000259  
0.000270  
0.000263  
0.000264  
0.000265  
0.000271  
0.000286  
0.000270  
0.000264  
0.000267  
0.000267  
0.000266  
0.000269  
0.000268  
0.000270  
0.000269  
0.000273  
0.000266  
0.000273  
0.000268  
0.000274  
0.000287  
0.000294  
0.000291  
0.000295  
0.000286  
0.000291  
0.000297  
0.000288  
0.000286  
0.000290  
0.000288  
0.000282  
0.000287  
0.000287  
0.000287  
0.000288  
0.000245  
0.000244  
0.000248  
0.000247  
0.000249  
0.000241  
0.000252  
0.000250  
0.000252  
0.000246  
0.000248  
0.000245  
0.000242  
0.000250  
0.000245  
0.000251  
0.000249  
0.000260  
0.000255  
0.000254  
0.000253  
0.000261  
0.000254  
0.000253  
0.000254  
0.000252  
0.000255  
0.000254  
0.000254  
0.000256  
0.000257  
0.000258  
0.000263  
0.000429  
0.000266  
0.000256  
0.000260  
0.000258  
0.000255  
0.000256  
0.000260  
0.000260  
0.000262  
0.000264  
0.000261  
0.000257  
0.000259  
0.000259  
0.000273  
0.000277  
0.000279  
0.000278  
0.000281  
0.000276  
0.000277  
0.000280  
0.000288  
0.000278  
0.000281  
0.000276  
0.000284  
0.000279  
0.000275  
0.000280  
0.000256  
0.000249  
0.000252  
0.000253  
0.000252  
0.000246  
0.000250  
0.000250  
0.000252  
0.000252  
0.000251  
0.000251  
0.000253  
0.000250  
0.000251  
0.000253  
0.000262  
0.000270  
0.000259  
0.000259  
0.000257  
0.000258  
0.000258  
0.000260  
0.000261  
0.000261  
0.000263  
0.000261  
0.000260  
0.000261  
0.000259  
0.000259  
0.000267  
0.000280  
0.000267  
0.000259  
0.000264  
0.000266  
0.000269  
0.000269  
0.000264  
0.000266  
0.000259  
0.000263  
0.000265  
0.000260  
0.000264  
0.000263  
0.000287  
0.000286  
0.000280  
0.000283  
0.000280  
0.000282  
0.000278  
0.000285  
0.000284  
0.000295  
0.000280  
0.000286  
0.000281  
0.000279  
0.000280  
0.000284  
0.000302  
0.000301  
0.000296  
0.000300  
0.000299  
0.000302  
0.000300  
0.000304  
0.000302  
0.000297  
0.000301  
0.000308  
0.000297  
0.000297  
0.000300  
0.000299  
0.000310  
0.000311  
0.000311  
0.000311  
0.000308  
0.000309  
0.000311  
0.000315  
0.000316  
0.000311  
0.000308  
0.000310  
0.000320  
0.000309  
0.000310  
0.000309  
0.000314  
0.000341  
0.000317  
0.000320  
0.000318  
0.000314  
0.000311  
0.000322  
0.000314  
0.000317  
0.000314  
0.000313  
0.000313  
0.000312  
0.000317  
0.000317  
0.000343  
0.000342  
0.000335  
0.000335  
0.000342  
0.000342  
0.000340  
0.000342  
0.000340  
0.000349  
0.000345  
0.000345  
0.000338  
0.000340  
0.000340  
0.000342  
0.000277  
0.000275  
0.000272  
0.000272  
0.000272  
0.000275  
0.000277  
0.000278  
0.000271  
0.000275  
0.000276  
0.000278  
0.000275  
0.000282  
0.000275  
0.000282  
0.000283  
0.000287  
0.000286  
0.000286  
0.000286  
0.000286  
0.000285  
0.000282  
0.000286  
0.000283  
0.000281  
0.000285  
0.000285  
0.000294  
0.000288  
0.000289  
0.000294  
0.000321  
0.000297  
0.000287  
0.000289  
0.000293  
0.000288  
0.000333  
0.000293  
0.000290  
0.000295  
0.000292  
0.000300  
0.000288  
0.000291  
0.000287  
0.000317  
0.000314  
0.000314  
0.000317  
0.000316  
0.000314  
0.000314  
0.000319  
0.000315  
0.000322  
0.000316  
0.000314  
0.000318  
0.000314  
0.000322  
0.000315  
0.000281  
0.000274  
0.000274  
0.000276  
0.000269  
0.000277  
0.000269  
0.000275  
0.000272  
0.000274  
0.000269  
0.000272  
0.000271  
0.000273  
0.000273  
0.000274  
0.000283  
0.000283  
0.000280  
0.000281  
0.000284  
0.000279  
0.000282  
0.000284  
0.000282  
0.000282  
0.000280  
0.000282  
0.000280  
0.000283  
0.000278  
0.000285  
0.000291  
0.000439  
0.000296  
0.000285  
0.000286  
0.000285  
0.000289  
0.000284  
0.000293  
0.000292  
0.000283  
0.000291  
0.000282  
0.000290  
0.000289  
0.000288  
0.000311  
0.000312  
0.000311  
0.000312  
0.000308  
0.000309  
0.000309  
0.000318  
0.000318  
0.000315  
0.000312  
0.000312  
0.000310  
0.000316  
0.000307  
0.000309  
0.000265  
0.000269  
0.000268  
0.000271  
0.000264  
0.000266  
0.000264  
0.000272  
0.000266  
0.000268  
0.000272  
0.000270  
0.000270  
0.000269  
0.000268  
0.000269  
0.000280  
0.000276  
0.000279  
0.000277  
0.000275  
0.000278  
0.000276  
0.000281  
0.000285  
0.000275  
0.000280  
0.000277  
0.000277  
0.000282  
0.000276  
0.000277  
0.000277  
0.000304  
0.000276  
0.000276  
0.000280  
0.000282  
0.000280  
0.000278  
0.000281  
0.000281  
0.000276  
0.000276  
0.000281  
0.000279  
0.000279  
0.000281  
0.000301  
0.000303  
0.000299  
0.000303  
0.000300  
0.000302  
0.000302  
0.000302  
0.000305  
0.000297  
0.000302  
0.000300  
0.000304  
0.000301  
0.000303  
0.000338  

==> figs/source/staliro6400_4.dat <==
0.000233  
0.000238  
0.000231  
0.000232  
0.000232  
0.000230  
0.000231  
0.000232  
0.000232  
0.000233  
0.000232  
0.000234  
0.000236  
0.000233  
0.000233  
0.000233  
0.000239  
0.000240  
0.000243  
0.000240  
0.000238  
0.000241  
0.000240  
0.000242  
0.000240  
0.000240  
0.000242  
0.000241  
0.000240  
0.000241  
0.000252  
0.000241  
0.000245  
0.000243  
0.000246  
0.000247  
0.000245  
0.000244  
0.000246  
0.000245  
0.000245  
0.000241  
0.000244  
0.000244  
0.000243  
0.000245  
0.000242  
0.000244  
0.000262  
0.000260  
0.000261  
0.000263  
0.000262  
0.000263  
0.000262  
0.000263  
0.000260  
0.000261  
0.000260  
0.000262  
0.000262  
0.000263  
0.000261  
0.000262  
0.000242  
0.000245  
0.000242  
0.000240  
0.000242  
0.000240  
0.000244  
0.000244  
0.000242  
0.000241  
0.000242  
0.000245  
0.000235  
0.000239  
0.000240  
0.000240  
0.000249  
0.000250  
0.000251  
0.000249  
0.000251  
0.000251  
0.000252  
0.000246  
0.000250  
0.000250  
0.000248  
0.000249  
0.000250  
0.000249  
0.000248  
0.000248  
0.000255  
0.000251  
0.000251  
0.000252  
0.000250  
0.000253  
0.000250  
0.000252  
0.000250  
0.000253  
0.000253  
0.000250  
0.000246  
0.000252  
0.000252  
0.000250  
0.000269  
0.000271  
0.000271  
0.000268  
0.000270  
0.000271  
0.000267  
0.000269  
0.000268  
0.000271  
0.000268  
0.000270  
0.000261  
0.000260  
0.000268  
0.000268  
0.000239  
0.000243  
0.000236  
0.000239  
0.000238  
0.000238  
0.000238  
0.000239  
0.000239  
0.000240  
0.000239  
0.000243  
0.000239  
0.000239  
0.000239  
0.000239  
0.000249  
0.000246  
0.000246  
0.000246  
0.000246  
0.000243  
0.000250  
0.000249  
0.000248  
0.000246  
0.000247  
0.000247  
0.000247  
0.000247  
0.000248  
0.000247  
0.000254  
0.000249  
0.000251  
0.000250  
0.000251  
0.000248  
0.000248  
0.000251  
0.000253  
0.000252  
0.000252  
0.000253  
0.000252  
0.000252  
0.000252  
0.000251  
0.000274  
0.000275  
0.000272  
0.000272  
0.000269  
0.000272  
0.000275  
0.000272  
0.000272  
0.000272  
0.000274  
0.000272  
0.000270  
0.000274  
0.000272  
0.000272  
0.000232  
0.000241  
0.000236  
0.000237  
0.000235  
0.000236  
0.000234  
0.000236  
0.000237  
0.000235  
0.000235  
0.000239  
0.000236  
0.000235  
0.000237  
0.000235  
0.000242  
0.000243  
0.000244  
0.000243  
0.000241  
0.000242  
0.000252  
0.000251  
0.000243  
0.000242  
0.000255  
0.000243  
0.000243  
0.000240  
0.000244  
0.000242  
0.000256  
0.000255  
0.000253  
0.000246  
0.000255  
0.000255  
0.000254  
0.000255  
0.000257  
0.000256  
0.000257  
0.000255  
0.000257  
0.000255  
0.000257  
0.000255  
0.000270  
0.000274  
0.000276  
0.000274  
0.000272  
0.000274  
0.000273  
0.000274  
0.000271  
0.000273  
0.000272  
0.000274  
0.000274  
0.000272  
0.000272  
0.000272  
0.000235  
0.000236  
0.000233  
0.000234  
0.000236  
0.000235  
0.000233  
0.000234  
0.000235  
0.000234  
0.000234  
0.000236  
0.000235  
0.000234  
0.000235  
0.000235  
0.000240  
0.000240  
0.000243  
0.000241  
0.000244  
0.000241  
0.000243  
0.000241  
0.000243  
0.000245  
0.000241  
0.000242  
0.000240  
0.000245  
0.000241  
0.000241  
0.000247  
0.000248  
0.000248  
0.000245  
0.000246  
0.000248  
0.000245  
0.000249  
0.000246  
0.000244  
0.000247  
0.000245  
0.000246  
0.000248  
0.000246  
0.000247  
0.000266  
0.000262  
0.000265  
0.000266  
0.000262  
0.000262  
0.000265  
0.000263  
0.000264  
0.000260  
0.000264  
0.000265  
0.000264  
0.000265  
0.000262  
0.000262  
0.000195  
0.000196  
0.000194  
0.000197  
0.000195  
0.000194  
0.000194  
0.000197  
0.000197  
0.000207  
0.000197  
0.000196  
0.000196  
0.000196  
0.000193  
0.000195  
0.000202  
0.000202  
0.000200  
0.000202  
0.000201  
0.000204  
0.000201  
0.000203  
0.000203  
0.000200  
0.000202  
0.000203  
0.000217  
0.000203  
0.000202  
0.000203  
0.000204  
0.000205  
0.000204  
0.000207  
0.000203  
0.000205  
0.000206  
0.000206  
0.000206  
0.000207  
0.000205  
0.000211  
0.000206  
0.000205  
0.000202  
0.000203  
0.000221  
0.000221  
0.000222  
0.000222  
0.000219  
0.000223  
0.000222  
0.000219  
0.000222  
0.000221  
0.000246  
0.000222  
0.000220  
0.000219  
0.000219  
0.000220  
0.000213  
0.000218  
0.000215  
0.000216  
0.000218  
0.000213  
0.000242  
0.000215  
0.000212  
0.000210  
0.000212  
0.000212  
0.000212  
0.000213  
0.000215  
0.000213  
0.000217  
0.000219  
0.000220  
0.000221  
0.000224  
0.000220  
0.000219  
0.000221  
0.000220  
0.000222  
0.000217  
0.000221  
0.000220  
0.000217  
0.000220  
0.000220  
0.000227  
0.000223  
0.000221  
0.000225  
0.000221  
0.000223  
0.000220  
0.000225  
0.000224  
0.000221  
0.000227  
0.000220  
0.000223  
0.000223  
0.000224  
0.000224  
0.000240  
0.000242  
0.000253  
0.000237  
0.000240  
0.000265  
0.000243  
0.000238  
0.000240  
0.000241  
0.000236  
0.000236  
0.000241  
0.000239  
0.000240  
0.000241  
0.000228  
0.000231  
0.000225  
0.000229  
0.000227  
0.000229  
0.000229  
0.000227  
0.000225  
0.000224  
0.000227  
0.000228  
0.000226  
0.000227  
0.000225  
0.000224  
0.000233  
0.000230  
0.000233  
0.000231  
0.000234  
0.000235  
0.000232  
0.000231  
0.000230  
0.000232  
0.000231  
0.000234  
0.000234  
0.000235  
0.000233  
0.000231  
0.000238  
0.000238  
0.000235  
0.000237  
0.000238  
0.000240  
0.000237  
0.000237  
0.000237  
0.000237  
0.000234  
0.000235  
0.000236  
0.000237  
0.000237  
0.000237  
0.000257  
0.000256  
0.000253  
0.000254  
0.000254  
0.000254  
0.000254  
0.000251  
0.000254  
0.000255  
0.000251  
0.000253  
0.000254  
0.000251  
0.000251  
0.000253  
0.000230  
0.000236  
0.000232  
0.000234  
0.000234  
0.000228  
0.000231  
0.000230  
0.000231  
0.000232  
0.000232  
0.000233  
0.000232  
0.000231  
0.000232  
0.000233  
0.000239  
0.000237  
0.000239  
0.000239  
0.000243  
0.000240  
0.000240  
0.000238  
0.000239  
0.000240  
0.000237  
0.000240  
0.000238  
0.000235  
0.000240  
0.000238  
0.000240  
0.000242  
0.000241  
0.000243  
0.000242  
0.000242  
0.000242  
0.000241  
0.000242  
0.000243  
0.000244  
0.000243  
0.000241  
0.000255  
0.000242  
0.000240  
0.000255  
0.000257  
0.000258  
0.000258  
0.000259  
0.000259  
0.000260  
0.000259  
0.000257  
0.000260  
0.000259  
0.000257  
0.000259  
0.000264  
0.000260  
0.000261  
0.000233  
0.000237  
0.000239  
0.000240  
0.000232  
0.000231  
0.000235  
0.000232  
0.000229  
0.000234  
0.000233  
0.000234  
0.000231  
0.000231  
0.000232  
0.000230  
0.000238  
0.000241  
0.000238  
0.000239  
0.000240  
0.000240  
0.000239  
0.000236  
0.000241  
0.000236  
0.000237  
0.000241  
0.000240  
0.000241  
0.000240  
0.000241  
0.000245  
0.000243  
0.000266  
0.000241  
0.000240  
0.000242  
0.000241  
0.000244  
0.000245  
0.000244  
0.000244  
0.000244  
0.000245  
0.000242  
0.000243  
0.000241  
0.000261  
0.000262  
0.000267  
0.000260  
0.000261  
0.000269  
0.000261  
0.000260  
0.000257  
0.000262  
0.000260  
0.000259  
0.000259  
0.000258  
0.000261  
0.000261  
0.000232  
0.000235  
0.000243  
0.000246  
0.000231  
0.000228  
0.000232  
0.000247  
0.000252  
0.000250  
0.000247  
0.000238  
0.000241  
0.000245  
0.000250  
0.000249  
0.000235  
0.000241  
0.000255  
0.000246  
0.000239  
0.000239  
0.000237  
0.000249  
0.000258  
0.000262  
0.000253  
0.000256  
0.000271  
0.000247  
0.000256  
0.000253  
0.000243  
0.000240  
0.000254  
0.000242  
0.000244  
0.000241  
0.000243  
0.000414  
0.000250  
0.000259  
0.000259  
0.000258  
0.000255  
0.000248  
0.000261  
0.000257  
0.000261  
0.000284  
0.000288  
0.000260  
0.000263  
0.000260  
0.000262  
0.000271  
0.000277  
0.000275  
0.000309  
0.000275  
0.000280  
0.000268  
0.000276  
0.000279  
0.000227  
0.000232  
0.000226  
0.000229  
0.000227  
0.000226  
0.000227  
0.000229  
0.000225  
0.000227  
0.000228  
0.000224  
0.000228  
0.000227  
0.000228  
0.000225  
0.000232  
0.000235  
0.000235  
0.000234  
0.000232  
0.000232  
0.000235  
0.000235  
0.000235  
0.000232  
0.000235  
0.000233  
0.000232  
0.000235  
0.000235  
0.000232  
0.000236  
0.000238  
0.000236  
0.000238  
0.000237  
0.000239  
0.000237  
0.000237  
0.000235  
0.000238  
0.000238  
0.000239  
0.000234  
0.000236  
0.000239  
0.000235  
0.000253  
0.000252  
0.000250  
0.000253  
0.000249  
0.000250  
0.000252  
0.000253  
0.000252  
0.000253  
0.000251  
0.000251  
0.000254  
0.000253  
0.000255  
0.000251  
0.000236  
0.000241  
0.000236  
0.000236  
0.000232  
0.000234  
0.000235  
0.000238  
0.000232  
0.000236  
0.000237  
0.000234  
0.000238  
0.000234  
0.000235  
0.000233  
0.000245  
0.000241  
0.000241  
0.000243  
0.000245  
0.000242  
0.000243  
0.000243  
0.000242  
0.000243  
0.000242  
0.000243  
0.000242  
0.000246  
0.000245  
0.000245  
0.000246  
0.000248  
0.000245  
0.000249  
0.000249  
0.000248  
0.000246  
0.000248  
0.000246  
0.000246  
0.000248  
0.000246  
0.000249  
0.000245  
0.000248  
0.000247  
0.000266  
0.000265  
0.000268  
0.000267  
0.000265  
0.000266  
0.000268  
0.000268  
0.000267  
0.000270  
0.000267  
0.000269  
0.000270  
0.000269  
0.000269  
0.000303  
0.000234  
0.000237  
0.000232  
0.000230  
0.000232  
0.000238  
0.000233  
0.000232  
0.000230  
0.000232  
0.000230  
0.000231  
0.000232  
0.000234  
0.000233  
0.000233  
0.000240  
0.000237  
0.000240  
0.000237  
0.000241  
0.000242  
0.000240  
0.000239  
0.000240  
0.000240  
0.000241  
0.000240  
0.000240  
0.000239  
0.000242  
0.000246  
0.000243  
0.000246  
0.000240  
0.000240  
0.000245  
0.000244  
0.000242  
0.000243  
0.000244  
0.000241  
0.000240  
0.000242  
0.000241  
0.000242  
0.000246  
0.000245  
0.000260  
0.000258  
0.000264  
0.000260  
0.000263  
0.000264  
0.000259  
0.000262  
0.000261  
0.000258  
0.000257  
0.000259  
0.000261  
0.000262  
0.000311  
0.000258  
0.000233  
0.000237  
0.000235  
0.000231  
0.000234  
0.000232  
0.000234  
0.000233  
0.000237  
0.000230  
0.000232  
0.000231  
0.000233  
0.000230  
0.000233  
0.000234  
0.000243  
0.000242  
0.000240  
0.000242  
0.000243  
0.000241  
0.000239  
0.000241  
0.000243  
0.000238  
0.000243  
0.000246  
0.000238  
0.000237  
0.000241  
0.000240  
0.000246  
0.000245  
0.000246  
0.000242  
0.000246  
0.000245  
0.000245  
0.000248  
0.000244  
0.000244  
0.000246  
0.000243  
0.000245  
0.000246  
0.000252  
0.000245  
0.000267  
0.000263  
0.000264  
0.000259  
0.000263  
0.000261  
0.000262  
0.000260  
0.000260  
0.000263  
0.000262  
0.000263  
0.000264  
0.000262  
0.000260  
0.000262  
0.000227  
0.000231  
0.000226  
0.000226  
0.000227  
0.000228  
0.000227  
0.000223  
0.000227  
0.000227  
0.000227  
0.000227  
0.000225  
0.000224  
0.000226  
0.000224  
0.000237  
0.000231  
0.000233  
0.000233  
0.000234  
0.000233  
0.000234  
0.000234  
0.000230  
0.000233  
0.000234  
0.000230  
0.000233  
0.000233  
0.000235  
0.000233  
0.000235  
0.000237  
0.000238  
0.000234  
0.000237  
0.000241  
0.000236  
0.000234  
0.000234  
0.000236  
0.000236  
0.000236  
0.000237  
0.000237  
0.000240  
0.000238  
0.000252  
0.000257  
0.000252  
0.000254  
0.000252  
0.000254  
0.000254  
0.000251  
0.000251  
0.000251  
0.000253  
0.000255  
0.000255  
0.000251  
0.000253  
0.000254  
0.000228  
0.000233  
0.000231  
0.000228  
0.000228  
0.000227  
0.000228  
0.000247  
0.000230  
0.000231  
0.000233  
0.000231  
0.000229  
0.000232  
0.000229  
0.000228  
0.000237  
0.000237  
0.000239  
0.000236  
0.000237  
0.000241  
0.000238  
0.000239  
0.000240  
0.000236  
0.000235  
0.000239  
0.000238  
0.000237  
0.000234  
0.000233  
0.000239  
0.000243  
0.000243  
0.000242  
0.000246  
0.000238  
0.000243  
0.000239  
0.000242  
0.000242  
0.000242  
0.000242  
0.000239  
0.000243  
0.000236  
0.000236  
0.000256  
0.000256  
0.000259  
0.000261  
0.000258  
0.000258  
0.000258  
0.000257  
0.000257  
0.000259  
0.000257  
0.000258  
0.000259  
0.000253  
0.000253  
0.000256  
0.000227  
0.000230  
0.000229  
0.000230  
0.000228  
0.000226  
0.000230  
0.000231  
0.000227  
0.000227  
0.000227  
0.000230  
0.000226  
0.000226  
0.000230  
0.000229  
0.000234  
0.000236  
0.000237  
0.000236  
0.000237  
0.000236  
0.000236  
0.000236  
0.000245  
0.000241  
0.000232  
0.000233  
0.000240  
0.000235  
0.000235  
0.000233  
0.000240  
0.000238  
0.000236  
0.000240  
0.000236  
0.000240  
0.000239  
0.000237  
0.000240  
0.000242  
0.000239  
0.000239  
0.000239  
0.000236  
0.000240  
0.000244  
0.000254  
0.000256  
0.000252  
0.000253  
0.000256  
0.000257  
0.000254  
0.000257  
0.000258  
0.000255  
0.000255  
0.000253  
0.000256  
0.000257  
0.000252  
0.000252  
0.000235  
0.000237  
0.000231  
0.000236  
0.000233  
0.000235  
0.000230  
0.000236  
0.000233  
0.000233  
0.000230  
0.000232  
0.000236  
0.000233  
0.000234  
0.000230  
0.000242  
0.000243  
0.000240  
0.000240  
0.000241  
0.000237  
0.000238  
0.000239  
0.000242  
0.000245  
0.000240  
0.000241  
0.000241  
0.000241  
0.000240  
0.000238  
0.000245  
0.000241  
0.000244  
0.000242  
0.000246  
0.000241  
0.000245  
0.000243  
0.000245  
0.000246  
0.000244  
0.000244  
0.000245  
0.000245  
0.000241  
0.000243  
0.000261  
0.000259  
0.000258  
0.000261  
0.000261  
0.000263  
0.000262  
0.000262  
0.000260  
0.000261  
0.000262  
0.000264  
0.000259  
0.000261  
0.000260  
0.000261  
0.000232  
0.000233  
0.000231  
0.000228  
0.000231  
0.000228  
0.000231  
0.000230  
0.000229  
0.000233  
0.000230  
0.000231  
0.000231  
0.000232  
0.000230  
0.000232  
0.000239  
0.000237  
0.000240  
0.000240  
0.000238  
0.000235  
0.000238  
0.000235  
0.000236  
0.000234  
0.000236  
0.000234  
0.000235  
0.000235  
0.000240  
0.000238  
0.000240  
0.000239  
0.000242  
0.000241  
0.000242  
0.000242  
0.000239  
0.000240  
0.000242  
0.000241  
0.000243  
0.000242  
0.000243  
0.000239  
0.000242  
0.000240  
0.000262  
0.000257  
0.000256  
0.000260  
0.000259  
0.000259  
0.000262  
0.000256  
0.000259  
0.000262  
0.000258  
0.000256  
0.000257  
0.000257  
0.000256  
0.000262  
0.000228  
0.000257  
0.000228  
0.000229  
0.000232  
0.000231  
0.000227  
0.000229  
0.000231  
0.000228  
0.000233  
0.000230  
0.000227  
0.000227  
0.000232  
0.000232  
0.000240  
0.000240  
0.000240  
0.000240  
0.000239  
0.000236  
0.000238  
0.000237  
0.000236  
0.000236  
0.000238  
0.000239  
0.000235  
0.000241  
0.000239  
0.000237  
0.000241  
0.000242  
0.000242  
0.000243  
0.000241  
0.000242  
0.000240  
0.000243  
0.000242  
0.000239  
0.000242  
0.000239  
0.000240  
0.000241  
0.000244  
0.000239  
0.000258  
0.000260  
0.000258  
0.000259  
0.000257  
0.000258  
0.000260  
0.000260  
0.000259  
0.000256  
0.000257  
0.000259  
0.000261  
0.000258  
0.000258  
0.000259  
0.000227  
0.000232  
0.000229  
0.000232  
0.000226  
0.000233  
0.000228  
0.000227  
0.000230  
0.000228  
0.000230  
0.000230  
0.000230  
0.000230  
0.000231  
0.000230  
0.000239  
0.000262  
0.000236  
0.000236  
0.000233  
0.000237  
0.000239  
0.000237  
0.000235  
0.000238  
0.000234  
0.000234  
0.000236  
0.000238  
0.000235  
0.000237  
0.000239  
0.000238  
0.000239  
0.000238  
0.000240  
0.000242  
0.000242  
0.000241  
0.000240  
0.000239  
0.000239  
0.000240  
0.000238  
0.000241  
0.000241  
0.000243  
0.000259  
0.000258  
0.000257  
0.000254  
0.000258  
0.000258  
0.000255  
0.000258  
0.000257  
0.000258  
0.000255  
0.000259  
0.000258  
0.000259  
0.000257  
0.000254  
0.000239  
0.000244  
0.000239  
0.000237  
0.000237  
0.000237  
0.000234  
0.000235  
0.000236  
0.000238  
0.000235  
0.000238  
0.000239  
0.000239  
0.000237  
0.000238  
0.000247  
0.000249  
0.000247  
0.000246  
0.000248  
0.000244  
0.000246  
0.000248  
0.000246  
0.000245  
0.000246  
0.000244  
0.000244  
0.000246  
0.000246  
0.000247  
0.000250  
0.000250  
0.000249  
0.000251  
0.000250  
0.000250  
0.000252  
0.000252  
0.000247  
0.000257  
0.000249  
0.000253  
0.000252  
0.000251  
0.000252  
0.000249  
0.000272  
0.000271  
0.000268  
0.000268  
0.000267  
0.000270  
0.000270  
0.000281  
0.000280  
0.000275  
0.000273  
0.000272  
0.000269  
0.000269  
0.000270  
0.000269  
0.000230  
0.000255  
0.000230  
0.000230  
0.000232  
0.000227  
0.000226  
0.000229  
0.000229  
0.000233  
0.000233  
0.000232  
0.000230  
0.000233  
0.000229  
0.000232  
0.000238  
0.000241  
0.000238  
0.000239  
0.000241  
0.000237  
0.000237  
0.000235  
0.000234  
0.000244  
0.000240  
0.000242  
0.000240  
0.000238  
0.000240  
0.000241  
0.000244  
0.000241  
0.000243  
0.000241  
0.000240  
0.000240  
0.000241  
0.000238  
0.000240  
0.000243  
0.000241  
0.000240  
0.000241  
0.000243  
0.000244  
0.000244  
0.000258  
0.000257  
0.000259  
0.000262  
0.000258  
0.000260  
0.000258  
0.000259  
0.000260  
0.000259  
0.000261  
0.000261  
0.000260  
0.000258  
0.000263  
0.000259  
0.000233  
0.000267  
0.000237  
0.000233  
0.000234  
0.000236  
0.000232  
0.000236  
0.000234  
0.000234  
0.000233  
0.000235  
0.000233  
0.000233  
0.000235  
0.000232  
0.000241  
0.000241  
0.000240  
0.000242  
0.000243  
0.000244  
0.000244  
0.000242  
0.000241  
0.000245  
0.000243  
0.000240  
0.000244  
0.000240  
0.000242  
0.000244  
0.000249  
0.000245  
0.000248  
0.000247  
0.000248  
0.000247  
0.000247  
0.000246  
0.000247  
0.000249  
0.000245  
0.000248  
0.000244  
0.000246  
0.000246  
0.000247  
0.000267  
0.000266  
0.000264  
0.000267  
0.000264  
0.000265  
0.000266  
0.000264  
0.000268  
0.000265  
0.000263  
0.000266  
0.000266  
0.000265  
0.000265  
0.000265  
0.000234  
0.000263  
0.000233  
0.000233  
0.000231  
0.000234  
0.000231  
0.000233  
0.000234  
0.000231  
0.000234  
0.000233  
0.000235  
0.000238  
0.000233  
0.000233  
0.000243  
0.000241  
0.000240  
0.000241  
0.000237  
0.000240  
0.000242  
0.000242  
0.000239  
0.000248  
0.000242  
0.000240  
0.000244  
0.000240  
0.000239  
0.000240  
0.000246  
0.000242  
0.000246  
0.000242  
0.000246  
0.000244  
0.000243  
0.000244  
0.000245  
0.000244  
0.000243  
0.000244  
0.000243  
0.000246  
0.000242  
0.000244  
0.000262  
0.000262  
0.000263  
0.000258  
0.000262  
0.000263  
0.000261  
0.000260  
0.000264  
0.000264  
0.000261  
0.000262  
0.000266  
0.000260  
0.000259  
0.000263  
0.000253  
0.000257  
0.000247  
0.000252  
0.000258  
0.000234  
0.000234  
0.000232  
0.000249  
0.000264  
0.000232  
0.000234  
0.000234  
0.000235  
0.000236  
0.000237  
0.000261  
0.000262  
0.000262  
0.000288  
0.000258  
0.000242  
0.000238  
0.000256  
0.000258  
0.000244  
0.000239  
0.000239  
0.000240  
0.000243  
0.000240  
0.000239  
0.000265  
0.000289  
0.000261  
0.000266  
0.000265  
0.000246  
0.000243  
0.000270  
0.000263  
0.000267  
0.000242  
0.000243  
0.000243  
0.000243  
0.000246  
0.000242  
0.000277  
0.000280  
0.000280  
0.000295  
0.000276  
0.000259  
0.000264  
0.000288  
0.000276  
0.000272  
0.000262  
0.000260  
0.000263  
0.000262  
0.000261  
0.000263  
0.000246  
0.000245  
0.000243  
0.000246  
0.000247  
0.000251  
0.000248  
0.000249  
0.000252  
0.000243  
0.000245  
0.000242  
0.000243  
0.000246  
0.000253  
0.000251  
0.000257  
0.000250  
0.000260  
0.000255  
0.000255  
0.000255  
0.000259  
0.000255  
0.000261  
0.000249  
0.000253  
0.000252  
0.000249  
0.000258  
0.000260  
0.000261  
0.000257  
0.000256  
0.000258  
0.000261  
0.000259  
0.000260  
0.000260  
0.000263  
0.000258  
0.000256  
0.000253  
0.000255  
0.000265  
0.000260  
0.000262  
0.000262  
0.000274  
0.000276  
0.000283  
0.000276  
0.000282  
0.000279  
0.000277  
0.000279  
0.000276  
0.000275  
0.000273  
0.000274  
0.000284  
0.000281  
0.000278  
0.000281  
0.000253  
0.000255  
0.000249  
0.000240  
0.000248  
0.000250  
0.000239  
0.000241  
0.000250  
0.000250  
0.000245  
0.000247  
0.000242  
0.000248  
0.000243  
0.000266  
0.000261  
0.000261  
0.000256  
0.000247  
0.000255  
0.000253  
0.000246  
0.000258  
0.000257  
0.000250  
0.000255  
0.000254  
0.000249  
0.000254  
0.000254  
0.000258  
0.000263  
0.000264  
0.000259  
0.000255  
0.000259  
0.000260  
0.000255  
0.000259  
0.000258  
0.000253  
0.000259  
0.000255  
0.000259  
0.000259  
0.000258  
0.000253  
0.000284  
0.000282  
0.000269  
0.000274  
0.000277  
0.000275  
0.000272  
0.000278  
0.000279  
0.000270  
0.000276  
0.000270  
0.000279  
0.000287  
0.000270  
0.000279  
0.000247  
0.000275  
0.000247  
0.000250  
0.000249  
0.000249  
0.000251  
0.000250  
0.000250  
0.000252  
0.000241  
0.000243  
0.000243  
0.000240  
0.000240  
0.000240  
0.000257  
0.000259  
0.000257  
0.000255  
0.000255  
0.000255  
0.000258  
0.000256  
0.000256  
0.000259  
0.000245  
0.000248  
0.000249  
0.000247  
0.000247  
0.000250  
0.000259  
0.000261  
0.000263  
0.000257  
0.000257  
0.000258  
0.000262  
0.000260  
0.000264  
0.000259  
0.000251  
0.000251  
0.000250  
0.000253  
0.000253  
0.000253  
0.000278  
0.000278  
0.000276  
0.000279  
0.000276  
0.000278  
0.000282  
0.000281  
0.000276  
0.000266  
0.000271  
0.000270  
0.000271  
0.000269  
0.000271  
0.000272  
0.000232  
0.000251  
0.000226  
0.000229  
0.000229  
0.000227  
0.000228  
0.000226  
0.000227  
0.000230  
0.000229  
0.000228  
0.000226  
0.000226  
0.000229  
0.000227  
0.000236  
0.000241  
0.000237  
0.000233  
0.000236  
0.000236  
0.000232  
0.000236  
0.000233  
0.000236  
0.000237  
0.000236  
0.000235  
0.000236  
0.000236  
0.000237  
0.000240  
0.000237  
0.000236  
0.000237  
0.000241  
0.000242  
0.000238  
0.000237  
0.000238  
0.000238  
0.000237  
0.000240  
0.000238  
0.000240  
0.000240  
0.000240  
0.000255  
0.000253  
0.000257  
0.000253  
0.000252  
0.000255  
0.000251  
0.000251  
0.000257  
0.000254  
0.000256  
0.000257  
0.000253  
0.000254  
0.000255  
0.000281  
0.000249  
0.000256  
0.000251  
0.000246  
0.000252  
0.000243  
0.000243  
0.000240  
0.000251  
0.000239  
0.000244  
0.000266  
0.000242  
0.000247  
0.000246  
0.000249  
0.000260  
0.000262  
0.000251  
0.000259  
0.000249  
0.000254  
0.000257  
0.000256  
0.000259  
0.000248  
0.000255  
0.000254  
0.000255  
0.000252  
0.000251  
0.000260  
0.000266  
0.000256  
0.000257  
0.000254  
0.000265  
0.000250  
0.000252  
0.000261  
0.000260  
0.000258  
0.000258  
0.000252  
0.000257  
0.000261  
0.000253  
0.000267  
0.000275  
0.000282  
0.000277  
0.000283  
0.000279  
0.000280  
0.000277  
0.000279  
0.000272  
0.000300  
0.000281  
0.000270  
0.000281  
0.000277  
0.000281  
0.000271  
0.000231  
0.000238  
0.000230  
0.000233  
0.000232  
0.000228  
0.000233  
0.000232  
0.000229  
0.000229  
0.000229  
0.000233  
0.000232  
0.000233  
0.000234  
0.000232  
0.000241  
0.000241  
0.000240  
0.000239  
0.000241  
0.000242  
0.000241  
0.000238  
0.000239  
0.000241  
0.000240  
0.000239  
0.000237  
0.000238  
0.000241  
0.000239  
0.000245  
0.000241  
0.000242  
0.000245  
0.000244  
0.000243  
0.000244  
0.000244  
0.000240  
0.000245  
0.000243  
0.000243  
0.000239  
0.000243  
0.000243  
0.000242  
0.000258  
0.000264  
0.000261  
0.000261  
0.000262  
0.000262  
0.000259  
0.000260  
0.000260  
0.000259  
0.000261  
0.000259  
0.000261  
0.000258  
0.000262  
0.000262  
0.000234  
0.000234  
0.000230  
0.000233  
0.000233  
0.000230  
0.000231  
0.000229  
0.000230  
0.000235  
0.000231  
0.000231  
0.000233  
0.000229  
0.000233  
0.000232  
0.000237  
0.000238  
0.000238  
0.000237  
0.000239  
0.000240  
0.000237  
0.000239  
0.000240  
0.000240  
0.000240  
0.000241  
0.000241  
0.000238  
0.000238  
0.000238  
0.000241  
0.000241  
0.000244  
0.000240  
0.000241  
0.000242  
0.000244  
0.000242  
0.000241  
0.000242  
0.000244  
0.000245  
0.000243  
0.000243  
0.000245  
0.000243  
0.000261  
0.000257  
0.000261  
0.000261  
0.000257  
0.000260  
0.000260  
0.000261  
0.000262  
0.000263  
0.000260  
0.000261  
0.000260  
0.000263  
0.000259  
0.000261  
0.000239  
0.000247  
0.000243  
0.000242  
0.000242  
0.000237  
0.000242  
0.000240  
0.000242  
0.000239  
0.000243  
0.000242  
0.000243  
0.000243  
0.000241  
0.000239  
0.000248  
0.000252  
0.000248  
0.000251  
0.000249  
0.000249  
0.000248  
0.000250  
0.000250  
0.000252  
0.000252  
0.000248  
0.000248  
0.000247  
0.000249  
0.000250  
0.000254  
0.000255  
0.000256  
0.000252  
0.000256  
0.000256  
0.000256  
0.000254  
0.000255  
0.000255  
0.000257  
0.000255  
0.000257  
0.000252  
0.000254  
0.000257  
0.000277  
0.000275  
0.000276  
0.000275  
0.000277  
0.000278  
0.000277  
0.000275  
0.000273  
0.000275  
0.000276  
0.000283  
0.000273  
0.000275  
0.000273  
0.000276  
0.000231  
0.000238  
0.000233  
0.000231  
0.000229  
0.000231  
0.000233  
0.000234  
0.000231  
0.000230  
0.000229  
0.000234  
0.000232  
0.000233  
0.000231  
0.000233  
0.000239  
0.000239  
0.000241  
0.000240  
0.000240  
0.000240  
0.000242  
0.000239  
0.000239  
0.000238  
0.000236  
0.000237  
0.000236  
0.000247  
0.000239  
0.000236  
0.000244  
0.000239  
0.000244  
0.000243  
0.000240  
0.000245  
0.000244  
0.000242  
0.000243  
0.000239  
0.000245  
0.000241  
0.000244  
0.000244  
0.000242  
0.000248  
0.000258  
0.000261  
0.000259  
0.000261  
0.000259  
0.000262  
0.000261  
0.000258  
0.000259  
0.000261  
0.000259  
0.000262  
0.000260  
0.000260  
0.000257  
0.000261  
0.000236  
0.000241  
0.000234  
0.000238  
0.000238  
0.000239  
0.000238  
0.000238  
0.000237  
0.000234  
0.000238  
0.000234  
0.000239  
0.000238  
0.000238  
0.000238  
0.000246  
0.000247  
0.000244  
0.000247  
0.000245  
0.000244  
0.000245  
0.000242  
0.000244  
0.000243  
0.000241  
0.000245  
0.000245  
0.000247  
0.000246  
0.000245  
0.000249  
0.000248  
0.000247  
0.000251  
0.000249  
0.000251  
0.000249  
0.000247  
0.000247  
0.000250  
0.000246  
0.000251  
0.000247  
0.000249  
0.000247  
0.000247  
0.000269  
0.000268  
0.000269  
0.000267  
0.000269  
0.000267  
0.000271  
0.000266  
0.000268  
0.000267  
0.000271  
0.000270  
0.000269  
0.000269  
0.000270  
0.000266  
0.000230  
0.000239  
0.000234  
0.000233  
0.000241  
0.000234  
0.000234  
0.000239  
0.000235  
0.000234  
0.000231  
0.000232  
0.000230  
0.000234  
0.000235  
0.000233  
0.000240  
0.000239  
0.000240  
0.000241  
0.000245  
0.000240  
0.000240  
0.000242  
0.000239  
0.000241  
0.000240  
0.000239  
0.000240  
0.000245  
0.000239  
0.000241  
0.000244  
0.000245  
0.000244  
0.000245  
0.000246  
0.000274  
0.000248  
0.000246  
0.000247  
0.000247  
0.000247  
0.000243  
0.000244  
0.000246  
0.000247  
0.000244  
0.000262  
0.000260  
0.000264  
0.000262  
0.000266  
0.000265  
0.000264  
0.000261  
0.000260  
0.000261  
0.000262  
0.000262  
0.000261  
0.000264  
0.000261  
0.000260  
0.000235  
0.000239  
0.000236  
0.000232  
0.000236  
0.000235  
0.000233  
0.000234  
0.000234  
0.000236  
0.000233  
0.000236  
0.000236  
0.000233  
0.000235  
0.000234  
0.000242  
0.000244  
0.000241  
0.000245  
0.000242  
0.000243  
0.000244  
0.000243  
0.000240  
0.000244  
0.000244  
0.000243  
0.000244  
0.000245  
0.000243  
0.000241  
0.000245  
0.000245  
0.000247  
0.000247  
0.000244  
0.000244  
0.000246  
0.000248  
0.000245  
0.000248  
0.000249  
0.000247  
0.000245  
0.000248  
0.000244  
0.000244  
0.000262  
0.000262  
0.000267  
0.000263  
0.000263  
0.000265  
0.000267  
0.000267  
0.000262  
0.000262  
0.000265  
0.000265  
0.000262  
0.000264  
0.000263  
0.000265  
0.000231  
0.000234  
0.000231  
0.000232  
0.000231  
0.000229  
0.000231  
0.000232  
0.000229  
0.000232  
0.000233  
0.000228  
0.000232  
0.000232  
0.000228  
0.000228  
0.000234  
0.000236  
0.000236  
0.000240  
0.000240  
0.000236  
0.000240  
0.000239  
0.000239  
0.000240  
0.000239  
0.000238  
0.000238  
0.000241  
0.000241  
0.000235  
0.000242  
0.000245  
0.000243  
0.000244  
0.000242  
0.000243  
0.000245  
0.000242  
0.000239  
0.000239  
0.000239  
0.000239  
0.000241  
0.000243  
0.000242  
0.000238  
0.000257  
0.000256  
0.000260  
0.000261  
0.000258  
0.000259  
0.000256  
0.000255  
0.000256  
0.000261  
0.000258  
0.000259  
0.000258  
0.000259  
0.000258  
0.000258  
0.000237  
0.000237  
0.000238  
0.000236  
0.000237  
0.000234  
0.000237  
0.000236  
0.000238  
0.000238  
0.000234  
0.000237  
0.000234  
0.000237  
0.000239  
0.000234  
0.000245  
0.000242  
0.000244  
0.000245  
0.000244  
0.000241  
0.000241  
0.000240  
0.000243  
0.000241  
0.000244  
0.000241  
0.000241  
0.000241  
0.000245  
0.000242  
0.000248  
0.000246  
0.000248  
0.000248  
0.000248  
0.000249  
0.000249  
0.000250  
0.000250  
0.000246  
0.000245  
0.000247  
0.000247  
0.000245  
0.000249  
0.000249  
0.000266  
0.000262  
0.000266  
0.000265  
0.000263  
0.000265  
0.000265  
0.000265  
0.000267  
0.000262  
0.000266  
0.000265  
0.000267  
0.000266  
0.000264  
0.000264  
0.000235  
0.000238  
0.000238  
0.000240  
0.000233  
0.000237  
0.000238  
0.000239  
0.000238  
0.000237  
0.000237  
0.000238  
0.000237  
0.000239  
0.000238  
0.000236  
0.000241  
0.000245  
0.000245  
0.000247  
0.000245  
0.000243  
0.000245  
0.000242  
0.000247  
0.000248  
0.000244  
0.000244  
0.000243  
0.000245  
0.000244  
0.000245  
0.000248  
0.000245  
0.000247  
0.000250  
0.000248  
0.000247  
0.000250  
0.000251  
0.000246  
0.000248  
0.000250  
0.000250  
0.000248  
0.000250  
0.000248  
0.000248  
0.000266  
0.000269  
0.000267  
0.000267  
0.000272  
0.000269  
0.000267  
0.000265  
0.000266  
0.000263  
0.000268  
0.000262  
0.000264  
0.000266  
0.000266  
0.000265  
0.000231  
0.000235  
0.000231  
0.000230  
0.000230  
0.000233  
0.000232  
0.000232  
0.000229  
0.000234  
0.000228  
0.000227  
0.000228  
0.000232  
0.000232  
0.000231  
0.000237  
0.000235  
0.000237  
0.000237  
0.000235  
0.000236  
0.000235  
0.000236  
0.000236  
0.000236  
0.000233  
0.000236  
0.000235  
0.000238  
0.000236  
0.000237  
0.000242  
0.000242  
0.000240  
0.000239  
0.000240  
0.000240  
0.000242  
0.000240  
0.000242  
0.000242  
0.000248  
0.000238  
0.000238  
0.000238  
0.000243  
0.000239  
0.000259  
0.000258  
0.000254  
0.000256  
0.000256  
0.000257  
0.000257  
0.000256  
0.000255  
0.000255  
0.000260  
0.000255  
0.000256  
0.000256  
0.000258  
0.000258  
0.000237  
0.000259  
0.000235  
0.000236  
0.000237  
0.000236  
0.000233  
0.000236  
0.000237  
0.000234  
0.000236  
0.000236  
0.000233  
0.000236  
0.000236  
0.000235  
0.000245  
0.000240  
0.000242  
0.000239  
0.000242  
0.000241  
0.000240  
0.000242  
0.000242  
0.000243  
0.000243  
0.000240  
0.000240  
0.000241  
0.000244  
0.000241  
0.000245  
0.000243  
0.000245  
0.000245  
0.000245  
0.000243  
0.000243  
0.000243  
0.000246  
0.000245  
0.000247  
0.000249  
0.000248  
0.000247  
0.000247  
0.000244  
0.000264  
0.000265  
0.000262  
0.000264  
0.000262  
0.000260  
0.000263  
0.000262  
0.000264  
0.000265  
0.000265  
0.000267  
0.000264  
0.000265  
0.000265  
0.000266  
0.000233  
0.000240  
0.000232  
0.000235  
0.000232  
0.000233  
0.000234  
0.000235  
0.000234  
0.000235  
0.000235  
0.000234  
0.000234  
0.000231  
0.000230  
0.000233  
0.000240  
0.000245  
0.000241  
0.000239  
0.000243  
0.000241  
0.000247  
0.000239  
0.000241  
0.000239  
0.000243  
0.000239  
0.000241  
0.000240  
0.000238  
0.000242  
0.000244  
0.000246  
0.000246  
0.000243  
0.000242  
0.000244  
0.000244  
0.000244  
0.000245  
0.000245  
0.000247  
0.000243  
0.000242  
0.000246  
0.000242  
0.000245  
0.000264  
0.000264  
0.000263  
0.000264  
0.000263  
0.000263  
0.000263  
0.000262  
0.000260  
0.000262  
0.000262  
0.000262  
0.000259  
0.000263  
0.000264  
0.000260  
0.000219  
0.000221  
0.000219  
0.000220  
0.000220  
0.000217  
0.000219  
0.000219  
0.000216  
0.000220  
0.000217  
0.000218  
0.000216  
0.000220  
0.000221  
0.000217  
0.000223  
0.000226  
0.000223  
0.000223  
0.000227  
0.000227  
0.000224  
0.000227  
0.000224  
0.000227  
0.000226  
0.000227  
0.000224  
0.000228  
0.000227  
0.000223  
0.000226  
0.000229  
0.000228  
0.000227  
0.000232  
0.000228  
0.000228  
0.000229  
0.000228  
0.000225  
0.000230  
0.000229  
0.000228  
0.000229  
0.000230  
0.000229  
0.000245  
0.000243  
0.000246  
0.000244  
0.000242  
0.000245  
0.000244  
0.000246  
0.000244  
0.000246  
0.000242  
0.000243  
0.000246  
0.000246  
0.000243  
0.000246  
0.000235  
0.000237  
0.000227  
0.000230  
0.000232  
0.000232  
0.000228  
0.000230  
0.000227  
0.000232  
0.000231  
0.000228  
0.000230  
0.000232  
0.000228  
0.000231  
0.000236  
0.000238  
0.000242  
0.000235  
0.000237  
0.000238  
0.000235  
0.000238  
0.000240  
0.000235  
0.000236  
0.000238  
0.000239  
0.000238  
0.000241  
0.000236  
0.000242  
0.000243  
0.000239  
0.000243  
0.000243  
0.000241  
0.000244  
0.000242  
0.000239  
0.000241  
0.000243  
0.000238  
0.000241  
0.000240  
0.000239  
0.000240  
0.000263  
0.000261  
0.000261  
0.000257  
0.000257  
0.000258  
0.000258  
0.000264  
0.000257  
0.000259  
0.000260  
0.000258  
0.000262  
0.000257  
0.000261  
0.000260  
0.000232  
0.000237  
0.000237  
0.000235  
0.000230  
0.000234  
0.000236  
0.000235  
0.000234  
0.000235  
0.000233  
0.000234  
0.000232  
0.000236  
0.000234  
0.000233  
0.000242  
0.000243  
0.000244  
0.000241  
0.000242  
0.000241  
0.000239  
0.000238  
0.000244  
0.000241  
0.000238  
0.000242  
0.000239  
0.000243  
0.000243  
0.000242  
0.000246  
0.000247  
0.000245  
0.000243  
0.000243  
0.000245  
0.000247  
0.000246  
0.000246  
0.000243  
0.000246  
0.000248  
0.000245  
0.000243  
0.000248  
0.000244  
0.000265  
0.000265  
0.000262  
0.000265  
0.000261  
0.000264  
0.000265  
0.000264  
0.000261  
0.000265  
0.000265  
0.000263  
0.000262  
0.000264  
0.000264  
0.000265  
0.000237  
0.000238  
0.000236  
0.000236  
0.000234  
0.000234  
0.000236  
0.000235  
0.000235  
0.000233  
0.000236  
0.000234  
0.000236  
0.000234  
0.000238  
0.000234  
0.000246  
0.000245  
0.000243  
0.000241  
0.000241  
0.000241  
0.000244  
0.000245  
0.000243  
0.000244  
0.000243  
0.000241  
0.000245  
0.000243  
0.000241  
0.000245  
0.000246  
0.000249  
0.000248  
0.000247  
0.000249  
0.000245  
0.000245  
0.000248  
0.000249  
0.000247  
0.000244  
0.000244  
0.000249  
0.000251  
0.000247  
0.000250  
0.000268  
0.000269  
0.000267  
0.000266  
0.000267  
0.000266  
0.000267  
0.000269  
0.000263  
0.000266  
0.000264  
0.000267  
0.000265  
0.000268  
0.000267  
0.000264  
0.000230  
0.000259  
0.000230  
0.000232  
0.000232  
0.000233  
0.000233  
0.000231  
0.000232  
0.000230  
0.000231  
0.000238  
0.000230  
0.000231  
0.000231  
0.000234  
0.000238  
0.000240  
0.000242  
0.000241  
0.000241  
0.000243  
0.000242  
0.000240  
0.000242  
0.000241  
0.000240  
0.000242  
0.000239  
0.000238  
0.000242  
0.000243  
0.000244  
0.000244  
0.000244  
0.000241  
0.000246  
0.000245  
0.000242  
0.000243  
0.000243  
0.000243  
0.000245  
0.000242  
0.000245  
0.000242  
0.000242  
0.000246  
0.000262  
0.000259  
0.000262  
0.000261  
0.000261  
0.000262  
0.000261  
0.000261  
0.000259  
0.000260  
0.000261  
0.000262  
0.000260  
0.000262  
0.000260  
0.000262  
0.000240  
0.000241  
0.000236  
0.000237  
0.000235  
0.000235  
0.000237  
0.000238  
0.000237  
0.000235  
0.000239  
0.000246  
0.000236  
0.000235  
0.000242  
0.000236  
0.000244  
0.000245  
0.000247  
0.000244  
0.000246  
0.000247  
0.000246  
0.000243  
0.000246  
0.000246  
0.000273  
0.000244  
0.000246  
0.000243  
0.000249  
0.000245  
0.000249  
0.000250  
0.000249  
0.000249  
0.000250  
0.000249  
0.000252  
0.000251  
0.000247  
0.000249  
0.000273  
0.000250  
0.000249  
0.000250  
0.000246  
0.000250  
0.000268  
0.000264  
0.000266  
0.000267  
0.000268  
0.000267  
0.000266  
0.000266  
0.000268  
0.000270  
0.000294  
0.000266  
0.000268  
0.000268  
0.000265  
0.000267  
0.000233  
0.000262  
0.000235  
0.000233  
0.000235  
0.000234  
0.000234  
0.000236  
0.000239  
0.000235  
0.000237  
0.000237  
0.000234  
0.000234  
0.000236  
0.000236  
0.000241  
0.000243  
0.000245  
0.000242  
0.000242  
0.000243  
0.000247  
0.000246  
0.000241  
0.000244  
0.000245  
0.000244  
0.000242  
0.000246  
0.000242  
0.000243  
0.000249  
0.000248  
0.000249  
0.000248  
0.000249  
0.000248  
0.000246  
0.000251  
0.000248  
0.000249  
0.000249  
0.000247  
0.000249  
0.000249  
0.000250  
0.000245  
0.000263  
0.000266  
0.000267  
0.000267  
0.000264  
0.000267  
0.000264  
0.000268  
0.000269  
0.000269  
0.000265  
0.000265  
0.000264  
0.000268  
0.000265  
0.000267  
0.000234  
0.000240  
0.000235  
0.000236  
0.000235  
0.000234  
0.000234  
0.000236  
0.000236  
0.000235  
0.000235  
0.000233  
0.000233  
0.000234  
0.000235  
0.000234  
0.000242  
0.000242  
0.000242  
0.000242  
0.000245  
0.000242  
0.000242  
0.000243  
0.000242  
0.000239  
0.000243  
0.000240  
0.000238  
0.000242  
0.000242  
0.000243  
0.000246  
0.000246  
0.000244  
0.000244  
0.000245  
0.000246  
0.000243  
0.000243  
0.000242  
0.000244  
0.000245  
0.000243  
0.000242  
0.000244  
0.000246  
0.000243  
0.000261  
0.000263  
0.000260  
0.000260  
0.000262  
0.000261  
0.000260  
0.000260  
0.000261  
0.000262  
0.000263  
0.000262  
0.000266  
0.000262  
0.000260  
0.000260  
0.000237  
0.000240  
0.000234  
0.000235  
0.000234  
0.000237  
0.000237  
0.000238  
0.000234  
0.000236  
0.000236  
0.000236  
0.000236  
0.000233  
0.000235  
0.000236  
0.000244  
0.000241  
0.000242  
0.000243  
0.000240  
0.000241  
0.000243  
0.000244  
0.000242  
0.000243  
0.000241  
0.000241  
0.000243  
0.000243  
0.000244  
0.000242  
0.000248  
0.000247  
0.000248  
0.000244  
0.000247  
0.000246  
0.000245  
0.000245  
0.000246  
0.000245  
0.000247  
0.000246  
0.000248  
0.000247  
0.000245  
0.000249  
0.000262  
0.000264  
0.000262  
0.000265  
0.000265  
0.000261  
0.000265  
0.000262  
0.000265  
0.000262  
0.000261  
0.000265  
0.000264  
0.000262  
0.000266  
0.000263  
0.000219  
0.000222  
0.000219  
0.000217  
0.000218  
0.000219  
0.000216  
0.000219  
0.000218  
0.000218  
0.000219  
0.000216  
0.000220  
0.000219  
0.000218  
0.000218  
0.000225  
0.000224  
0.000221  
0.000223  
0.000224  
0.000223  
0.000227  
0.000222  
0.000225  
0.000226  
0.000226  
0.000225  
0.000225  
0.000226  
0.000225  
0.000227  
0.000230  
0.000228  
0.000227  
0.000225  
0.000229  
0.000229  
0.000228  
0.000228  
0.000229  
0.000229  
0.000226  
0.000225  
0.000229  
0.000226  
0.000228  
0.000229  
0.000242  
0.000244  
0.000244  
0.000245  
0.000243  
0.000242  
0.000246  
0.000242  
0.000246  
0.000241  
0.000246  
0.000242  
0.000246  
0.000245  
0.000242  
0.000245  
0.000232  
0.000236  
0.000232  
0.000231  
0.000230  
0.000232  
0.000231  
0.000229  
0.000229  
0.000230  
0.000233  
0.000231  
0.000229  
0.000228  
0.000232  
0.000231  
0.000236  
0.000239  
0.000244  
0.000241  
0.000239  
0.000239  
0.000240  
0.000238  
0.000241  
0.000239  
0.000239  
0.000240  
0.000236  
0.000239  
0.000238  
0.000238  
0.000240  
0.000244  
0.000244  
0.000242  
0.000240  
0.000241  
0.000245  
0.000243  
0.000239  
0.000244  
0.000242  
0.000244  
0.000242  
0.000244  
0.000242  
0.000239  
0.000261  
0.000261  
0.000261  
0.000262  
0.000262  
0.000261  
0.000262  
0.000260  
0.000262  
0.000261  
0.000260  
0.000260  
0.000260  
0.000258  
0.000257  
0.000258  
0.000232  
0.000237  
0.000229  
0.000232  
0.000232  
0.000234  
0.000235  
0.000233  
0.000230  
0.000232  
0.000232  
0.000230  
0.000231  
0.000230  
0.000235  
0.000235  
0.000242  
0.000241  
0.000240  
0.000241  
0.000241  
0.000240  
0.000241  
0.000239  
0.000242  
0.000239  
0.000242  
0.000242  
0.000244  
0.000243  
0.000243  
0.000238  
0.000243  
0.000242  
0.000244  
0.000245  
0.000242  
0.000242  
0.000245  
0.000245  
0.000242  
0.000248  
0.000245  
0.000245  
0.000246  
0.000246  
0.000245  
0.000245  
0.000266  
0.000264  
0.000260  
0.000266  
0.000261  
0.000264  
0.000263  
0.000267  
0.000263  
0.000262  
0.000264  
0.000262  
0.000266  
0.000264  
0.000262  
0.000260  
0.000238  
0.000238  
0.000237  
0.000235  
0.000233  
0.000235  
0.000237  
0.000238  
0.000236  
0.000237  
0.000232  
0.000235  
0.000236  
0.000236  
0.000238  
0.000236  
0.000244  
0.000242  
0.000247  
0.000244  
0.000241  
0.000243  
0.000241  
0.000240  
0.000241  
0.000244  
0.000244  
0.000244  
0.000242  
0.000244  
0.000243  
0.000240  
0.000248  
0.000245  
0.000247  
0.000244  
0.000245  
0.000247  
0.000247  
0.000246  
0.000248  
0.000249  
0.000249  
0.000244  
0.000246  
0.000248  
0.000248  
0.000247  
0.000269  
0.000268  
0.000268  
0.000269  
0.000264  
0.000267  
0.000268  
0.000267  
0.000268  
0.000266  
0.000265  
0.000267  
0.000267  
0.000267  
0.000267  
0.000267  
0.000235  
0.000239  
0.000231  
0.000234  
0.000234  
0.000233  
0.000230  
0.000236  
0.000230  
0.000233  
0.000234  
0.000235  
0.000234  
0.000235  
0.000234  
0.000233  
0.000241  
0.000240  
0.000241  
0.000241  
0.000241  
0.000243  
0.000243  
0.000240  
0.000241  
0.000242  
0.000243  
0.000239  
0.000244  
0.000242  
0.000241  
0.000242  
0.000247  
0.000244  
0.000243  
0.000246  
0.000244  
0.000242  
0.000244  
0.000245  
0.000245  
0.000246  
0.000246  
0.000242  
0.000246  
0.000246  
0.000248  
0.000245  
0.000264  
0.000262  
0.000265  
0.000263  
0.000260  
0.000259  
0.000259  
0.000263  
0.000259  
0.000262  
0.000260  
0.000268  
0.000265  
0.000266  
0.000260  
0.000261  
0.000237  
0.000244  
0.000237  
0.000236  
0.000236  
0.000240  
0.000241  
0.000237  
0.000237  
0.000240  
0.000238  
0.000240  
0.000240  
0.000242  
0.000239  
0.000237  
0.000247  
0.000249  
0.000243  
0.000247  
0.000248  
0.000246  
0.000249  
0.000245  
0.000248  
0.000249  
0.000248  
0.000247  
0.000244  
0.000246  
0.000245  
0.000250  
0.000249  
0.000251  
0.000251  
0.000252  
0.000252  
0.000250  
0.000249  
0.000249  
0.000252  
0.000249  
0.000250  
0.000252  
0.000252  
0.000254  
0.000249  
0.000253  
0.000272  
0.000271  
0.000271  
0.000269  
0.000269  
0.000270  
0.000272  
0.000271  
0.000273  
0.000272  
0.000272  
0.000272  
0.000273  
0.000274  
0.000271  
0.000272  
0.000234  
0.000238  
0.000231  
0.000236  
0.000234  
0.000233  
0.000232  
0.000231  
0.000233  
0.000230  
0.000232  
0.000236  
0.000234  
0.000232  
0.000232  
0.000231  
0.000242  
0.000239  
0.000242  
0.000243  
0.000242  
0.000242  
0.000242  
0.000238  
0.000241  
0.000243  
0.000242  
0.000238  
0.000243  
0.000243  
0.000243  
0.000242  
0.000242  
0.000246  
0.000246  
0.000243  
0.000246  
0.000243  
0.000246  
0.000246  
0.000245  
0.000246  
0.000243  
0.000242  
0.000245  
0.000245  
0.000246  
0.000245  
0.000262  
0.000263  
0.000260  
0.000262  
0.000263  
0.000263  
0.000264  
0.000262  
0.000260  
0.000265  
0.000261  
0.000260  
0.000260  
0.000263  
0.000260  
0.000264  
0.000220  
0.000227  
0.000223  
0.000222  
0.000220  
0.000223  
0.000220  
0.000221  
0.000222  
0.000220  
0.000223  
0.000221  
0.000225  
0.000220  
0.000224  
0.000220  
0.000229  
0.000230  
0.000230  
0.000231  
0.000228  
0.000234  
0.000227  
0.000227  
0.000229  
0.000246  
0.000225  
0.000229  
0.000229  
0.000228  
0.000231  
0.000230  
0.000232  
0.000231  
0.000234  
0.000232  
0.000233  
0.000233  
0.000234  
0.000231  
0.000235  
0.000228  
0.000232  
0.000231  
0.000229  
0.000231  
0.000233  
0.000234  
0.000258  
0.000255  
0.000258  
0.000258  
0.000258  
0.000259  
0.000255  
0.000256  
0.000255  
0.000253  
0.000257  
0.000257  
0.000257  
0.000259  
0.000256  
0.000258  
0.000230  
0.000234  
0.000232  
0.000228  
0.000229  
0.000229  
0.000234  
0.000229  
0.000232  
0.000233  
0.000229  
0.000232  
0.000228  
0.000232  
0.000231  
0.000232  
0.000239  
0.000237  
0.000237  
0.000240  
0.000239  
0.000239  
0.000239  
0.000239  
0.000239  
0.000236  
0.000237  
0.000239  
0.000236  
0.000242  
0.000238  
0.000238  
0.000241  
0.000243  
0.000241  
0.000240  
0.000243  
0.000246  
0.000240  
0.000243  
0.000240  
0.000240  
0.000242  
0.000239  
0.000242  
0.000240  
0.000243  
0.000243  
0.000260  
0.000261  
0.000259  
0.000260  
0.000257  
0.000260  
0.000256  
0.000262  
0.000261  
0.000262  
0.000261  
0.000259  
0.000260  
0.000262  
0.000261  
0.000261  
0.000235  
0.000234  
0.000230  
0.000232  
0.000233  
0.000236  
0.000233  
0.000232  
0.000232  
0.000234  
0.000234  
0.000232  
0.000232  
0.000232  
0.000236  
0.000233  
0.000242  
0.000243  
0.000244  
0.000241  
0.000238  
0.000239  
0.000240  
0.000241  
0.000242  
0.000244  
0.000241  
0.000241  
0.000240  
0.000243  
0.000240  
0.000243  
0.000245  
0.000245  
0.000247  
0.000245  
0.000249  
0.000246  
0.000249  
0.000243  
0.000246  
0.000248  
0.000243  
0.000244  
0.000250  
0.000247  
0.000243  
0.000248  
0.000264  
0.000263  
0.000265  
0.000267  
0.000262  
0.000263  
0.000264  
0.000265  
0.000267  
0.000265  
0.000266  
0.000266  
0.000263  
0.000266  
0.000263  
0.000267  
0.000231  
0.000235  
0.000258  
0.000227  
0.000231  
0.000230  
0.000231  
0.000230  
0.000228  
0.000231  
0.000234  
0.000229  
0.000235  
0.000228  
0.000231  
0.000234  
0.000236  
0.000239  
0.000239  
0.000238  
0.000236  
0.000238  
0.000236  
0.000235  
0.000240  
0.000240  
0.000238  
0.000236  
0.000236  
0.000236  
0.000238  
0.000239  
0.000240  
0.000240  
0.000239  
0.000240  
0.000243  
0.000240  
0.000239  
0.000243  
0.000244  
0.000241  
0.000240  
0.000242  
0.000242  
0.000239  
0.000242  
0.000240  
0.000261  
0.000258  
0.000260  
0.000258  
0.000260  
0.000259  
0.000259  
0.000260  
0.000256  
0.000264  
0.000257  
0.000256  
0.000260  
0.000260  
0.000261  
0.000256  
0.000238  
0.000239  
0.000237  
0.000237  
0.000234  
0.000237  
0.000238  
0.000237  
0.000238  
0.000234  
0.000238  
0.000237  
0.000236  
0.000237  
0.000238  
0.000238  
0.000245  
0.000244  
0.000242  
0.000246  
0.000244  
0.000245  
0.000242  
0.000242  
0.000242  
0.000245  
0.000242  
0.000245  
0.000240  
0.000244  
0.000245  
0.000246  
0.000250  
0.000249  
0.000248  
0.000248  
0.000250  
0.000250  
0.000249  
0.000249  
0.000250  
0.000246  
0.000249  
0.000250  
0.000249  
0.000251  
0.000247  
0.000249  
0.000267  
0.000269  
0.000271  
0.000267  
0.000266  
0.000266  
0.000272  
0.000268  
0.000267  
0.000268  
0.000266  
0.000268  
0.000270  
0.000269  
0.000269  
0.000284  
0.000233  
0.000237  
0.000234  
0.000233  
0.000236  
0.000235  
0.000232  
0.000233  
0.000235  
0.000235  
0.000237  
0.000232  
0.000237  
0.000233  
0.000236  
0.000236  
0.000244  
0.000245  
0.000242  
0.000244  
0.000242  
0.000240  
0.000243  
0.000243  
0.000242  
0.000244  
0.000243  
0.000242  
0.000241  
0.000244  
0.000242  
0.000244  
0.000248  
0.000245  
0.000246  
0.000249  
0.000246  
0.000247  
0.000244  
0.000246  
0.000246  
0.000247  
0.000245  
0.000245  
0.000248  
0.000249  
0.000248  
0.000250  
0.000267  
0.000266  
0.000267  
0.000267  
0.000265  
0.000266  
0.000264  
0.000262  
0.000267  
0.000264  
0.000267  
0.000264  
0.000265  
0.000267  
0.000267  
0.000266  
0.000232  
0.000238  
0.000234  
0.000235  
0.000234  
0.000231  
0.000234  
0.000233  
0.000231  
0.000232  
0.000233  
0.000232  
0.000228  
0.000230  
0.000236  
0.000234  
0.000238  
0.000238  
0.000239  
0.000240  
0.000238  
0.000237  
0.000241  
0.000240  
0.000241  
0.000242  
0.000266  
0.000241  
0.000237  
0.000239  
0.000239  
0.000241  
0.000243  
0.000245  
0.000247  
0.000241  
0.000243  
0.000245  
0.000247  
0.000244  
0.000242  
0.000243  
0.000244  
0.000243  
0.000243  
0.000246  
0.000244  
0.000244  
0.000263  
0.000260  
0.000259  
0.000263  
0.000260  
0.000261  
0.000259  
0.000258  
0.000260  
0.000260  
0.000257  
0.000260  
0.000260  
0.000266  
0.000261  
0.000257  
0.000235  
0.000242  
0.000239  
0.000238  
0.000238  
0.000233  
0.000237  
0.000235  
0.000238  
0.000233  
0.000235  
0.000237  
0.000238  
0.000239  
0.000238  
0.000235  
0.000247  
0.000247  
0.000245  
0.000243  
0.000245  
0.000242  
0.000247  
0.000251  
0.000246  
0.000244  
0.000247  
0.000247  
0.000245  
0.000247  
0.000244  
0.000246  
0.000251  
0.000251  
0.000251  
0.000255  
0.000246  
0.000248  
0.000249  
0.000248  
0.000247  
0.000247  
0.000248  
0.000250  
0.000249  
0.000250  
0.000251  
0.000250  
0.000270  
0.000266  
0.000270  
0.000271  
0.000265  
0.000269  
0.000266  
0.000269  
0.000269  
0.000266  
0.000268  
0.000268  
0.000268  
0.000266  
0.000272  
0.000279  
0.000223  
0.000226  
0.000222  
0.000223  
0.000219  
0.000221  
0.000218  
0.000223  
0.000221  
0.000222  
0.000222  
0.000219  
0.000221  
0.000220  
0.000218  
0.000223  
0.000226  
0.000226  
0.000228  
0.000225  
0.000227  
0.000225  
0.000228  
0.000223  
0.000228  
0.000228  
0.000227  
0.000228  
0.000226  
0.000229  
0.000251  
0.000231  
0.000232  
0.000231  
0.000233  
0.000232  
0.000231  
0.000230  
0.000229  
0.000231  
0.000232  
0.000233  
0.000231  
0.000228  
0.000228  
0.000230  
0.000231  
0.000232  
0.000245  
0.000246  
0.000247  
0.000247  
0.000248  
0.000246  
0.000247  
0.000248  
0.000249  
0.000245  
0.000247  
0.000248  
0.000244  
0.000244  
0.000248  
0.000248  
0.000230  
0.000233  
0.000228  
0.000230  
0.000232  
0.000233  
0.000231  
0.000229  
0.000228  
0.000229  
0.000232  
0.000231  
0.000232  
0.000234  
0.000231  
0.000230  
0.000240  
0.000243  
0.000240  
0.000242  
0.000238  
0.000238  
0.000237  
0.000236  
0.000239  
0.000241  
0.000241  
0.000242  
0.000237  
0.000241  
0.000239  
0.000241  
0.000243  
0.000244  
0.000242  
0.000250  
0.000245  
0.000246  
0.000242  
0.000245  
0.000240  
0.000242  
0.000246  
0.000244  
0.000244  
0.000243  
0.000242  
0.000247  
0.000261  
0.000259  
0.000262  
0.000259  
0.000260  
0.000260  
0.000259  
0.000259  
0.000261  
0.000262  
0.000262  
0.000261  
0.000262  
0.000260  
0.000263  
0.000263  
0.000236  
0.000260  
0.000231  
0.000231  
0.000235  
0.000232  
0.000235  
0.000235  
0.000237  
0.000234  
0.000233  
0.000232  
0.000235  
0.000234  
0.000234  
0.000234  
0.000242  
0.000240  
0.000240  
0.000242  
0.000237  
0.000240  
0.000240  
0.000240  
0.000239  
0.000242  
0.000237  
0.000240  
0.000239  
0.000243  
0.000264  
0.000239  
0.000244  
0.000247  
0.000246  
0.000246  
0.000246  
0.000247  
0.000249  
0.000247  
0.000245  
0.000251  
0.000244  
0.000245  
0.000245  
0.000247  
0.000252  
0.000246  
0.000265  
0.000262  
0.000264  
0.000267  
0.000263  
0.000261  
0.000262  
0.000267  
0.000266  
0.000266  
0.000272  
0.000264  
0.000264  
0.000262  
0.000266  
0.000263  
0.000238  
0.000242  
0.000236  
0.000234  
0.000236  
0.000235  
0.000238  
0.000237  
0.000236  
0.000234  
0.000237  
0.000235  
0.000237  
0.000238  
0.000234  
0.000238  
0.000244  
0.000245  
0.000241  
0.000241  
0.000241  
0.000245  
0.000245  
0.000240  
0.000244  
0.000244  
0.000246  
0.000241  
0.000246  
0.000245  
0.000241  
0.000243  
0.000249  
0.000245  
0.000251  
0.000246  
0.000250  
0.000249  
0.000245  
0.000251  
0.000248  
0.000245  
0.000248  
0.000248  
0.000247  
0.000250  
0.000246  
0.000248  
0.000265  
0.000265  
0.000266  
0.000267  
0.000266  
0.000266  
0.000265  
0.000268  
0.000267  
0.000263  
0.000264  
0.000269  
0.000267  
0.000266  
0.000267  
0.000263  
0.000239  
0.000242  
0.000240  
0.000238  
0.000237  
0.000236  
0.000233  
0.000241  
0.000234  
0.000236  
0.000238  
0.000241  
0.000237  
0.000237  
0.000237  
0.000234  
0.000245  
0.000246  
0.000247  
0.000243  
0.000244  
0.000246  
0.000240  
0.000244  
0.000242  
0.000242  
0.000243  
0.000246  
0.000246  
0.000243  
0.000245  
0.000244  
0.000249  
0.000247  
0.000249  
0.000249  
0.000250  
0.000252  
0.000249  
0.000246  
0.000251  
0.000250  
0.000248  
0.000249  
0.000248  
0.000249  
0.000248  
0.000249  
0.000264  
0.000267  
0.000264  
0.000267  
0.000263  
0.000264  
0.000264  
0.000264  
0.000269  
0.000268  
0.000268  
0.000264  
0.000266  
0.000267  
0.000268  
0.000295  
0.000219  
0.000222  
0.000219  
0.000221  
0.000221  
0.000220  
0.000218  
0.000220  
0.000216  
0.000221  
0.000221  
0.000220  
0.000218  
0.000217  
0.000218  
0.000219  
0.000225  
0.000226  
0.000228  
0.000226  
0.000228  
0.000226  
0.000224  
0.000227  
0.000224  
0.000226  
0.000225  
0.000225  
0.000227  
0.000224  
0.000224  
0.000223  
0.000235  
0.000227  
0.000227  
0.000229  
0.000229  
0.000257  
0.000230  
0.000229  
0.000227  
0.000230  
0.000230  
0.000232  
0.000228  
0.000230  
0.000230  
0.000227  
0.000246  
0.000244  
0.000246  
0.000244  
0.000244  
0.000241  
0.000247  
0.000245  
0.000246  
0.000247  
0.000246  
0.000243  
0.000249  
0.000246  
0.000244  
0.000243  
0.000236  
0.000236  
0.000231  
0.000231  
0.000233  
0.000231  
0.000233  
0.000230  
0.000230  
0.000234  
0.000235  
0.000234  
0.000235  
0.000232  
0.000232  
0.000233  
0.000245  
0.000239  
0.000242  
0.000242  
0.000241  
0.000242  
0.000239  
0.000244  
0.000239  
0.000238  
0.000240  
0.000242  
0.000242  
0.000241  
0.000242  
0.000240  
0.000246  
0.000244  
0.000246  
0.000243  
0.000244  
0.000246  
0.000245  
0.000245  
0.000243  
0.000248  
0.000243  
0.000249  
0.000245  
0.000245  
0.000245  
0.000245  
0.000264  
0.000262  
0.000263  
0.000265  
0.000264  
0.000264  
0.000265  
0.000263  
0.000262  
0.000264  
0.000262  
0.000264  
0.000261  
0.000264  
0.000263  
0.000261  
0.000237  
0.000241  
0.000236  
0.000237  
0.000235  
0.000236  
0.000236  
0.000238  
0.000238  
0.000238  
0.000237  
0.000238  
0.000238  
0.000238  
0.000236  
0.000237  
0.000243  
0.000245  
0.000248  
0.000246  
0.000246  
0.000244  
0.000243  
0.000243  
0.000246  
0.000246  
0.000247  
0.000243  
0.000246  
0.000244  
0.000247  
0.000245  
0.000247  
0.000249  
0.000251  
0.000249  
0.000249  
0.000246  
0.000246  
0.000250  
0.000250  
0.000252  
0.000252  
0.000251  
0.000252  
0.000247  
0.000246  
0.000249  
0.000268  
0.000270  
0.000267  
0.000273  
0.000267  
0.000269  
0.000269  
0.000270  
0.000270  
0.000272  
0.000271  
0.000269  
0.000267  
0.000266  
0.000271  
0.000269  
0.000235  
0.000258  
0.000237  
0.000235  
0.000232  
0.000234  
0.000235  
0.000232  
0.000235  
0.000236  
0.000233  
0.000235  
0.000235  
0.000234  
0.000235  
0.000236  
0.000242  
0.000242  
0.000240  
0.000240  
0.000243  
0.000242  
0.000243  
0.000242  
0.000242  
0.000240  
0.000239  
0.000241  
0.000245  
0.000243  
0.000240  
0.000241  
0.000247  
0.000244  
0.000245  
0.000246  
0.000243  
0.000245  
0.000245  
0.000245  
0.000246  
0.000246  
0.000245  
0.000242  
0.000244  
0.000245  
0.000247  
0.000245  
0.000263  
0.000261  
0.000265  
0.000261  
0.000260  
0.000260  
0.000264  
0.000265  
0.000260  
0.000262  
0.000262  
0.000263  
0.000264  
0.000260  
0.000263  
0.000260  
0.000215  
0.000220  
0.000219  
0.000216  
0.000220  
0.000216  
0.000216  
0.000218  
0.000218  
0.000219  
0.000220  
0.000215  
0.000218  
0.000220  
0.000219  
0.000217  
0.000225  
0.000226  
0.000223  
0.000228  
0.000225  
0.000222  
0.000226  
0.000225  
0.000225  
0.000226  
0.000224  
0.000224  
0.000224  
0.000223  
0.000225  
0.000222  
0.000225  
0.000228  
0.000228  
0.000226  
0.000228  
0.000224  
0.000228  
0.000229  
0.000228  
0.000230  
0.000229  
0.000226  
0.000228  
0.000226  
0.000225  
0.000229  
0.000242  
0.000242  
0.000245  
0.000246  
0.000242  
0.000241  
0.000241  
0.000244  
0.000246  
0.000244  
0.000243  
0.000244  
0.000241  
0.000244  
0.000244  
0.000241  
0.000235  
0.000237  
0.000231  
0.000232  
0.000232  
0.000235  
0.000234  
0.000232  
0.000237  
0.000237  
0.000236  
0.000233  
0.000234  
0.000235  
0.000234  
0.000233  
0.000239  
0.000242  
0.000243  
0.000240  
0.000243  
0.000243  
0.000241  
0.000238  
0.000241  
0.000240  
0.000242  
0.000241  
0.000240  
0.000242  
0.000240  
0.000241  
0.000249  
0.000246  
0.000244  
0.000244  
0.000248  
0.000246  
0.000243  
0.000248  
0.000246  
0.000248  
0.000247  
0.000246  
0.000244  
0.000250  
0.000245  
0.000245  
0.000267  
0.000265  
0.000262  
0.000267  
0.000265  
0.000263  
0.000265  
0.000264  
0.000264  
0.000264  
0.000268  
0.000267  
0.000265  
0.000264  
0.000265  
0.000267  
0.000218  
0.000214  
0.000216  
0.000219  
0.000212  
0.000221  
0.000218  
0.000219  
0.000217  
0.000214  
0.000216  
0.000215  
0.000218  
0.000215  
0.000217  
0.000215  
0.000222  
0.000224  
0.000221  
0.000222  
0.000225  
0.000223  
0.000223  
0.000219  
0.000240  
0.000217  
0.000220  
0.000224  
0.000221  
0.000222  
0.000222  
0.000219  
0.000226  
0.000232  
0.000230  
0.000225  
0.000225  
0.000225  
0.000222  
0.000226  
0.000221  
0.000222  
0.000226  
0.000224  
0.000224  
0.000225  
0.000225  
0.000225  
0.000238  
0.000247  
0.000242  
0.000244  
0.000238  
0.000241  
0.000239  
0.000238  
0.000247  
0.000242  
0.000239  
0.000240  
0.000241  
0.000237  
0.000240  
0.000247  
0.000218  
0.000230  
0.000222  
0.000224  
0.000220  
0.000219  
0.000230  
0.000224  
0.000223  
0.000220  
0.000222  
0.000222  
0.000230  
0.000228  
0.000229  
0.000232  
0.000225  
0.000229  
0.000231  
0.000241  
0.000228  
0.000229  
0.000239  
0.000230  
0.000225  
0.000236  
0.000229  
0.000248  
0.000234  
0.000229  
0.000237  
0.000229  
0.000235  
0.000232  
0.000234  
0.000235  
0.000235  
0.000236  
0.000242  
0.000233  
0.000230  
0.000232  
0.000234  
0.000241  
0.000236  
0.000230  
0.000242  
0.000231  
0.000257  
0.000248  
0.000245  
0.000245  
0.000252  
0.000247  
0.000247  
0.000254  
0.000250  
0.000250  
0.000251  
0.000250  
0.000259  
0.000248  
0.000248  
0.000259  
0.000224  
0.000235  
0.000231  
0.000228  
0.000251  
0.000236  
0.000246  
0.000231  
0.000230  
0.000226  
0.000223  
0.000227  
0.000224  
0.000222  
0.000227  
0.000223  
0.000231  
0.000245  
0.000256  
0.000237  
0.000250  
0.000232  
0.000234  
0.000232  
0.000232  
0.000230  
0.000233  
0.000234  
0.000229  
0.000234  
0.000234  
0.000230  
0.000241  
0.000236  
0.000240  
0.000243  
0.000254  
0.000235  
0.000240  
0.000236  
0.000236  
0.000242  
0.000238  
0.000238  
0.000239  
0.000238  
0.000236  
0.000240  
0.000283  
0.000254  
0.000254  
0.000265  
0.000256  
0.000254  
0.000252  
0.000259  
0.000255  
0.000251  
0.000255  
0.000256  
0.000252  
0.000252  
0.000253  
0.000254  
0.000218  
0.000224  
0.000219  
0.000222  
0.000223  
0.000218  
0.000218  
0.000216  
0.000224  
0.000222  
0.000220  
0.000217  
0.000220  
0.000218  
0.000225  
0.000219  
0.000223  
0.000228  
0.000225  
0.000226  
0.000228  
0.000222  
0.000226  
0.000226  
0.000225  
0.000227  
0.000226  
0.000223  
0.000228  
0.000223  
0.000227  
0.000228  
0.000231  
0.000230  
0.000230  
0.000226  
0.000229  
0.000224  
0.000233  
0.000229  
0.000229  
0.000228  
0.000232  
0.000232  
0.000229  
0.000227  
0.000225  
0.000232  
0.000244  
0.000245  
0.000247  
0.000246  
0.000244  
0.000247  
0.000246  
0.000246  
0.000244  
0.000246  
0.000245  
0.000248  
0.000247  
0.000247  
0.000246  
0.000242  
0.000224  
0.000224  
0.000224  
0.000224  
0.000223  
0.000219  
0.000217  
0.000222  
0.000221  
0.000219  
0.000222  
0.000219  
0.000220  
0.000222  
0.000220  
0.000223  
0.000226  
0.000226  
0.000226  
0.000227  
0.000227  
0.000255  
0.000231  
0.000229  
0.000227  
0.000226  
0.000227  
0.000234  
0.000226  
0.000227  
0.000226  
0.000227  
0.000232  
0.000235  
0.000230  
0.000230  
0.000231  
0.000231  
0.000229  
0.000234  
0.000231  
0.000230  
0.000231  
0.000231  
0.000240  
0.000232  
0.000232  
0.000230  
0.000252  
0.000251  
0.000251  
0.000248  
0.000248  
0.000252  
0.000245  
0.000247  
0.000245  
0.000249  
0.000246  
0.000247  
0.000245  
0.000246  
0.000243  
0.000246  
0.000262  
0.000265  
0.000264  
0.000261  
0.000266  
0.000265  
0.000258  
0.000261  
0.000262  
0.000260  
0.000261  
0.000260  
0.000258  
0.000265  
0.000269  
0.000260  
0.000271  
0.000270  
0.000301  
0.000274  
0.000270  
0.000268  
0.000269  
0.000269  
0.000277  
0.000271  
0.000275  
0.000270  
0.000274  
0.000277  
0.000273  
0.000276  
0.000276  
0.000278  
0.000272  
0.000277  
0.000274  
0.000278  
0.000275  
0.000272  
0.000272  
0.000273  
0.000275  
0.000277  
0.000279  
0.000279  
0.000272  
0.000280  
0.000291  
0.000301  
0.000294  
0.000292  
0.000290  
0.000295  
0.000296  
0.000292  
0.000289  
0.000295  
0.000290  
0.000293  
0.000294  
0.000294  
0.000295  
0.000289  
0.000235  
0.000271  
0.000234  
0.000232  
0.000239  
0.000237  
0.000241  
0.000238  
0.000238  
0.000238  
0.000232  
0.000239  
0.000236  
0.000232  
0.000235  
0.000236  
0.000242  
0.000246  
0.000247  
0.000242  
0.000246  
0.000244  
0.000249  
0.000244  
0.000251  
0.000243  
0.000246  
0.000245  
0.000244  
0.000243  
0.000240  
0.000242  
0.000244  
0.000246  
0.000247  
0.000247  
0.000246  
0.000248  
0.000245  
0.000248  
0.000246  
0.000245  
0.000248  
0.000244  
0.000244  
0.000246  
0.000245  
0.000243  
0.000263  
0.000265  
0.000264  
0.000264  
0.000260  
0.000261  
0.000267  
0.000263  
0.000264  
0.000264  
0.000261  
0.000260  
0.000264  
0.000261  
0.000263  
0.000269  
0.000232  
0.000235  
0.000231  
0.000225  
0.000230  
0.000229  
0.000229  
0.000228  
0.000231  
0.000232  
0.000230  
0.000231  
0.000228  
0.000228  
0.000233  
0.000227  
0.000238  
0.000243  
0.000237  
0.000234  
0.000235  
0.000232  
0.000237  
0.000235  
0.000237  
0.000241  
0.000240  
0.000241  
0.000241  
0.000238  
0.000246  
0.000235  
0.000239  
0.000270  
0.000238  
0.000238  
0.000236  
0.000239  
0.000240  
0.000239  
0.000249  
0.000246  
0.000244  
0.000242  
0.000246  
0.000244  
0.000243  
0.000242  
0.000259  
0.000255  
0.000257  
0.000256  
0.000260  
0.000256  
0.000256  
0.000259  
0.000260  
0.000270  
0.000263  
0.000264  
0.000261  
0.000259  
0.000267  
0.000261  
0.000228  
0.000238  
0.000234  
0.000228  
0.000223  
0.000231  
0.000228  
0.000251  
0.000228  
0.000224  
0.000230  
0.000227  
0.000223  
0.000227  
0.000227  
0.000223  
0.000240  
0.000241  
0.000237  
0.000238  
0.000233  
0.000231  
0.000236  
0.000237  
0.000232  
0.000229  
0.000233  
0.000231  
0.000231  
0.000229  
0.000230  
0.000234  
0.000233  
0.000236  
0.000235  
0.000237  
0.000232  
0.000243  
0.000236  
0.000235  
0.000236  
0.000242  
0.000238  
0.000239  
0.000238  
0.000239  
0.000233  
0.000241  
0.000252  
0.000248  
0.000252  
0.000255  
0.000249  
0.000253  
0.000252  
0.000248  
0.000254  
0.000256  
0.000253  
0.000252  
0.000250  
0.000257  
0.000247  
0.000251  
0.000228  
0.000235  
0.000225  
0.000241  
0.000226  
0.000223  
0.000237  
0.000235  
0.000230  
0.000234  
0.000239  
0.000238  
0.000221  
0.000225  
0.000224  
0.000224  
0.000230  
0.000235  
0.000234  
0.000240  
0.000229  
0.000246  
0.000243  
0.000243  
0.000235  
0.000232  
0.000251  
0.000236  
0.000229  
0.000228  
0.000228  
0.000234  
0.000235  
0.000233  
0.000234  
0.000230  
0.000231  
0.000240  
0.000239  
0.000249  
0.000233  
0.000240  
0.000235  
0.000236  
0.000232  
0.000232  
0.000233  
0.000236  
0.000251  
0.000251  
0.000260  
0.000248  
0.000248  
0.000250  
0.000259  
0.000280  
0.000258  
0.000264  
0.000257  
0.000250  
0.000249  
0.000252  
0.000249  
0.000257  
0.000223  
0.000229  
0.000226  
0.000227  
0.000225  
0.000225  
0.000223  
0.000224  
0.000227  
0.000222  
0.000221  
0.000222  
0.000223  
0.000222  
0.000222  
0.000224  
0.000238  
0.000231  
0.000232  
0.000229  
0.000230  
0.000231  
0.000232  
0.000243  
0.000235  
0.000231  
0.000230  
0.000228  
0.000231  
0.000229  
0.000231  
0.000236  
0.000238  
0.000256  
0.000233  
0.000235  
0.000233  
0.000231  
0.000233  
0.000232  
0.000239  
0.000235  
0.000235  
0.000232  
0.000232  
0.000238  
0.000231  
0.000234  
0.000247  
0.000246  
0.000249  
0.000255  
0.000255  
0.000248  
0.000251  
0.000249  
0.000249  
0.000252  
0.000251  
0.000255  
0.000246  
0.000254  
0.000248  
0.000248  
0.000261  
0.000266  
0.000264  
0.000267  
0.000265  
0.000264  
0.000263  
0.000262  
0.000266  
0.000258  
0.000264  
0.000260  
0.000262  
0.000263  
0.000263  
0.000263  
0.000274  
0.000267  
0.000270  
0.000271  
0.000275  
0.000269  
0.000268  
0.000273  
0.000271  
0.000267  
0.000268  
0.000270  
0.000269  
0.000272  
0.000269  
0.000275  
0.000276  
0.000277  
0.000278  
0.000273  
0.000278  
0.000272  
0.000279  
0.000282  
0.000276  
0.000276  
0.000279  
0.000275  
0.000274  
0.000281  
0.000275  
0.000276  
0.000297  
0.000294  
0.000300  
0.000295  
0.000302  
0.000296  
0.000299  
0.000293  
0.000299  
0.000298  
0.000296  
0.000301  
0.000291  
0.000298  
0.000298  
0.000299  
0.000263  
0.000272  
0.000260  
0.000248  
0.000263  
0.000252  
0.000252  
0.000250  
0.000253  
0.000253  
0.000250  
0.000256  
0.000253  
0.000250  
0.000253  
0.000249  
0.000276  
0.000261  
0.000260  
0.000257  
0.000259  
0.000256  
0.000265  
0.000260  
0.000259  
0.000264  
0.000260  
0.000259  
0.000258  
0.000260  
0.000264  
0.000262  
0.000277  
0.000268  
0.000270  
0.000268  
0.000268  
0.000304  
0.000262  
0.000261  
0.000262  
0.000259  
0.000268  
0.000264  
0.000262  
0.000263  
0.000262  
0.000266  
0.000289  
0.000291  
0.000288  
0.000289  
0.000284  
0.000283  
0.000283  
0.000285  
0.000286  
0.000277  
0.000277  
0.000285  
0.000282  
0.000281  
0.000280  
0.000280  
0.000241  
0.000255  
0.000236  
0.000241  
0.000236  
0.000243  
0.000238  
0.000236  
0.000235  
0.000239  
0.000236  
0.000240  
0.000243  
0.000236  
0.000237  
0.000238  
0.000246  
0.000247  
0.000245  
0.000245  
0.000242  
0.000249  
0.000249  
0.000245  
0.000243  
0.000250  
0.000250  
0.000241  
0.000245  
0.000248  
0.000246  
0.000255  
0.000248  
0.000246  
0.000245  
0.000243  
0.000244  
0.000265  
0.000249  
0.000246  
0.000250  
0.000247  
0.000246  
0.000250  
0.000247  
0.000249  
0.000247  
0.000251  
0.000262  
0.000267  
0.000263  
0.000265  
0.000266  
0.000264  
0.000263  
0.000265  
0.000267  
0.000269  
0.000263  
0.000264  
0.000269  
0.000262  
0.000263  
0.000264  
0.000228  
0.000256  
0.000235  
0.000231  
0.000230  
0.000227  
0.000231  
0.000225  
0.000228  
0.000229  
0.000225  
0.000230  
0.000231  
0.000229  
0.000228  
0.000228  
0.000233  
0.000236  
0.000233  
0.000232  
0.000236  
0.000234  
0.000234  
0.000235  
0.000236  
0.000235  
0.000237  
0.000237  
0.000232  
0.000233  
0.000238  
0.000239  
0.000234  
0.000238  
0.000237  
0.000238  
0.000240  
0.000236  
0.000235  
0.000237  
0.000240  
0.000236  
0.000242  
0.000238  
0.000240  
0.000236  
0.000239  
0.000238  
0.000257  
0.000255  
0.000253  
0.000253  
0.000251  
0.000254  
0.000257  
0.000252  
0.000253  
0.000257  
0.000252  
0.000250  
0.000254  
0.000255  
0.000250  
0.000253  
0.000229  
0.000238  
0.000232  
0.000232  
0.000232  
0.000229  
0.000230  
0.000232  
0.000231  
0.000237  
0.000229  
0.000227  
0.000234  
0.000233  
0.000231  
0.000233  
0.000238  
0.000245  
0.000241  
0.000235  
0.000236  
0.000236  
0.000238  
0.000239  
0.000240  
0.000238  
0.000241  
0.000241  
0.000241  
0.000241  
0.000243  
0.000236  
0.000240  
0.000244  
0.000239  
0.000242  
0.000240  
0.000240  
0.000242  
0.000241  
0.000244  
0.000240  
0.000246  
0.000241  
0.000241  
0.000246  
0.000243  
0.000239  
0.000259  
0.000259  
0.000256  
0.000257  
0.000259  
0.000259  
0.000255  
0.000266  
0.000263  
0.000257  
0.000256  
0.000256  
0.000257  
0.000262  
0.000258  
0.000257  
0.000283  
0.000283  
0.000292  
0.000279  
0.000279  
0.000286  
0.000283  
0.000285  
0.000282  
0.000283  
0.000280  
0.000283  
0.000283  
0.000281  
0.000280  
0.000282  
0.000297  
0.000289  
0.000293  
0.000288  
0.000293  
0.000297  
0.000292  
0.000291  
0.000289  
0.000288  
0.000293  
0.000290  
0.000286  
0.000288  
0.000284  
0.000289  
0.000299  
0.000298  
0.000297  
0.000291  
0.000296  
0.000301  
0.000296  
0.000295  
0.000294  
0.000292  
0.000294  
0.000294  
0.000291  
0.000293  
0.000297  
0.000294  
0.000320  
0.000314  
0.000313  
0.000316  
0.000318  
0.000320  
0.000318  
0.000315  
0.000317  
0.000326  
0.000324  
0.000315  
0.000317  
0.000316  
0.000317  
0.000319  
0.000261  
0.000260  
0.000261  
0.000257  
0.000259  
0.000266  
0.000256  
0.000265  
0.000256  
0.000257  
0.000257  
0.000263  
0.000258  
0.000257  
0.000256  
0.000261  
0.000272  
0.000267  
0.000270  
0.000263  
0.000270  
0.000266  
0.000266  
0.000268  
0.000263  
0.000268  
0.000267  
0.000272  
0.000272  
0.000265  
0.000268  
0.000263  
0.000273  
0.000273  
0.000275  
0.000274  
0.000272  
0.000274  
0.000269  
0.000269  
0.000276  
0.000270  
0.000277  
0.000271  
0.000269  
0.000278  
0.000274  
0.000277  
0.000291  
0.000294  
0.000330  
0.000295  
0.000294  
0.000328  
0.000295  
0.000296  
0.000296  
0.000297  
0.000291  
0.000300  
0.000294  
0.000295  
0.000293  
0.000298  
0.000253  
0.000285  
0.000254  
0.000256  
0.000258  
0.000253  
0.000253  
0.000254  
0.000261  
0.000257  
0.000254  
0.000252  
0.000250  
0.000259  
0.000255  
0.000254  
0.000270  
0.000263  
0.000262  
0.000265  
0.000262  
0.000264  
0.000262  
0.000265  
0.000267  
0.000278  
0.000261  
0.000263  
0.000263  
0.000271  
0.000262  
0.000266  
0.000268  
0.000265  
0.000265  
0.000275  
0.000263  
0.000264  
0.000265  
0.000268  
0.000265  
0.000265  
0.000268  
0.000265  
0.000269  
0.000274  
0.000267  
0.000263  
0.000288  
0.000287  
0.000289  
0.000287  
0.000288  
0.000286  
0.000284  
0.000289  
0.000286  
0.000289  
0.000290  
0.000286  
0.000291  
0.000295  
0.000288  
0.000284  
0.000251  
0.000254  
0.000248  
0.000248  
0.000249  
0.000249  
0.000249  
0.000248  
0.000253  
0.000247  
0.000253  
0.000249  
0.000248  
0.000256  
0.000251  
0.000248  
0.000254  
0.000251  
0.000254  
0.000257  
0.000259  
0.000254  
0.000256  
0.000254  
0.000254  
0.000256  
0.000254  
0.000255  
0.000264  
0.000258  
0.000256  
0.000252  
0.000262  
0.000258  
0.000256  
0.000264  
0.000256  
0.000260  
0.000265  
0.000262  
0.000259  
0.000264  
0.000258  
0.000264  
0.000264  
0.000262  
0.000263  
0.000263  
0.000274  
0.000276  
0.000278  
0.000278  
0.000275  
0.000275  
0.000274  
0.000279  
0.000285  
0.000276  
0.000276  
0.000277  
0.000280  
0.000278  
0.000276  
0.000286  
